Collective Adoption of Max-Min Strategy in an Information Cascade Voting Experiment

We consider a situation where one has to choose an option with multiplier m. The multiplier is inversely proportional to the number of people who have chosen the option and is proportional to the return if it is correct. If one does not know the correct option, we call him a herder, and then there is a zero-sum game between the herder and other people who have set the multiplier. The max-min strategy where one divides one's choice inversely proportional to m is optimal from the viewpoint of the maximization of expected return. We call the optimal herder an analog herder. The system of analog herders takes the probability of correct choice to one for any value of the ratio of herders, p<1, in the thermodynamic limit if the accuracy of the choice of informed person q is one. We study how herders choose by a voting experiment in which 50 to 60 subjects sequentially answer a two-choice quiz. We show that the probability of selecting a choice by the herders is inversely proportional to m for 4/3 < m < 4 and they collectively adopt the max-min strategy in that range.

==> EXP-I.csv <==
i,r,Gr,T,t,X(i,t|r),ID
0,O,A,57,1,1,A1
0,O,A,57,2,1,A2
0,O,A,57,3,0,A3
0,O,A,57,4,1,A4
0,O,A,57,5,0,A5
0,O,A,57,6,1,A8
0,O,A,57,7,1,A6
0,O,A,57,8,1,A11
0,O,A,57,9,1,A10
0,O,A,57,10,0,A9
0,O,A,57,11,1,A7
0,O,A,57,12,0,A20
0,O,A,57,13,0,A19
0,O,A,57,14,0,A15
0,O,A,57,15,1,A14
0,O,A,57,16,0,A23
0,O,A,57,17,0,A12
0,O,A,57,18,0,A18
0,O,A,57,19,0,A16
0,O,A,57,20,0,A21
0,O,A,57,21,1,A13
0,O,A,57,22,0,A17
0,O,A,57,23,1,A22
0,O,A,57,24,1,A27
0,O,A,57,25,1,A26
0,O,A,57,26,0,A24
0,O,A,57,27,0,A31
0,O,A,57,28,0,A25
0,O,A,57,29,0,A28
0,O,A,57,30,0,A29
0,O,A,57,31,0,A35
0,O,A,57,32,1,A32
0,O,A,57,33,0,A33
0,O,A,57,34,1,A34
0,O,A,57,35,0,A36
0,O,A,57,36,0,A30
0,O,A,57,37,1,A38
0,O,A,57,38,0,A44
0,O,A,57,39,0,A40
0,O,A,57,40,1,A41
0,O,A,57,41,0,A37
0,O,A,57,42,0,A46
0,O,A,57,43,1,A45
0,O,A,57,44,0,A42
0,O,A,57,45,0,A43
0,O,A,57,46,0,A39
0,O,A,57,47,0,A48
0,O,A,57,48,0,A53
0,O,A,57,49,0,A49
0,O,A,57,50,1,A56
0,O,A,57,51,0,A51
0,O,A,57,52,0,A52
0,O,A,57,53,0,A55
0,O,A,57,54,1,A54
0,O,A,57,55,1,A47
0,O,A,57,56,0,A50
0,O,A,57,57,1,A57
0,C,A,57,1,1,A4
0,C,A,57,2,1,A7
0,C,A,57,3,1,A3
0,C,A,57,4,1,A10
0,C,A,57,5,1,A8
0,C,A,57,6,1,A2
0,C,A,57,7,1,A5
0,C,A,57,8,1,A1
0,C,A,57,9,0,A9
0,C,A,57,10,1,A11
0,C,A,57,11,1,A6
0,C,A,57,12,0,A18
0,C,A,57,13,0,A23
0,C,A,57,14,1,A14
0,C,A,57,15,0,A19
0,C,A,57,16,1,A22
0,C,A,57,17,1,A16
0,C,A,57,18,1,A13
0,C,A,57,19,1,A21
0,C,A,57,20,0,A12
0,C,A,57,21,0,A17
0,C,A,57,22,0,A15
0,C,A,57,23,0,A20
0,C,A,57,24,1,A26
0,C,A,57,25,0,A31
0,C,A,57,26,1,A28
0,C,A,57,27,1,A32
0,C,A,57,28,0,A33
0,C,A,57,29,0,A36
0,C,A,57,30,1,A34
0,C,A,57,31,0,A30
0,C,A,57,32,0,A35
0,C,A,57,33,0,A29
0,C,A,57,34,1,A27
0,C,A,57,35,0,A24
0,C,A,57,36,1,A25
0,C,A,57,37,0,A44
0,C,A,57,38,1,A40
0,C,A,57,39,0,A37
0,C,A,57,40,1,A46
0,C,A,57,41,0,A43
0,C,A,57,42,1,A42
0,C,A,57,43,1,A45
0,C,A,57,44,1,A38
0,C,A,57,45,1,A41
0,C,A,57,46,0,A39
0,C,A,57,47,0,A52
0,C,A,57,48,1,A56
0,C,A,57,49,0,A54
0,C,A,57,50,0,A53
0,C,A,57,51,0,A55
0,C,A,57,52,0,A49
0,C,A,57,53,1,A47
0,C,A,57,54,0,A50
0,C,A,57,55,1,A57
0,C,A,57,56,0,A51
0,C,A,57,57,1,A48
0,M,A,56,1,1,A3
0,M,A,56,2,1,A2
0,M,A,56,3,1,A10
0,M,A,56,4,1,A4
0,M,A,56,5,1,A11
0,M,A,56,6,1,A1
0,M,A,56,7,0,A7
0,M,A,56,8,1,A6
0,M,A,56,9,1,A5
0,M,A,56,10,0,A9
0,M,A,56,11,1,A8
0,M,A,56,12,1,A18
0,M,A,56,13,1,A21
0,M,A,56,14,0,A23
0,M,A,56,15,0,A16
0,M,A,56,16,1,A14
0,M,A,56,17,0,A19
0,M,A,56,18,0,A17
0,M,A,56,19,0,A12
0,M,A,56,20,1,A13
0,M,A,56,21,1,A22
0,M,A,56,22,0,A15
0,M,A,56,23,0,A20
0,M,A,56,24,0,A31
0,M,A,56,25,1,A26
0,M,A,56,26,0,A35
0,M,A,56,27,1,A34
0,M,A,56,28,1,A32
0,M,A,56,29,0,A33
0,M,A,56,30,0,A36
0,M,A,56,31,0,A30
0,M,A,56,32,1,A29
0,M,A,56,33,1,A27
0,M,A,56,34,0,A24
0,M,A,56,35,0,A25
0,M,A,56,36,1,A42
0,M,A,56,37,0,A44
0,M,A,56,38,0,A40
0,M,A,56,39,1,A45
0,M,A,56,40,1,A38
0,M,A,56,41,0,A37
0,M,A,56,42,0,A46
0,M,A,56,43,0,A43
0,M,A,56,44,1,A41
0,M,A,56,45,0,A39
0,M,A,56,46,1,A56
0,M,A,56,47,0,A52
0,M,A,56,48,0,A53
0,M,A,56,49,1,A49
0,M,A,56,50,1,A47
0,M,A,56,51,0,A55
0,M,A,56,52,0,A48
0,M,A,56,53,0,A51
0,M,A,56,54,1,A57
0,M,A,56,55,0,A50
0,M,A,56,56,1,A54
0,O,B,63,1,1,B3
0,O,B,63,2,1,B2
0,O,B,63,3,1,B9
0,O,B,63,4,0,B12
0,O,B,63,5,0,B10
0,O,B,63,6,1,B1
0,O,B,63,7,0,B8
0,O,B,63,8,0,B6
0,O,B,63,9,0,B4
0,O,B,63,10,1,B5
0,O,B,63,11,0,B7
0,O,B,63,12,1,B11
0,O,B,63,13,1,B16
0,O,B,63,14,0,B21
0,O,B,63,15,0,B23
0,O,B,63,16,0,B18
0,O,B,63,17,1,B15
0,O,B,63,18,0,B14
0,O,B,63,19,0,B25
0,O,B,63,20,0,B13
0,O,B,63,21,1,B24
0,O,B,63,22,1,B19
0,O,B,63,23,0,B26
0,O,B,63,24,0,B17
0,O,B,63,25,1,B22
0,O,B,63,26,1,B20
0,O,B,63,27,0,B28
0,O,B,63,28,1,B33
0,O,B,63,29,0,B37
0,O,B,63,30,0,B36
0,O,B,63,31,1,B30
0,O,B,63,32,1,B31
0,O,B,63,33,1,B34
0,O,B,63,34,0,B29
0,O,B,63,35,0,B38
0,O,B,63,36,0,B32
0,O,B,63,37,1,B27
0,O,B,63,38,0,B35
0,O,B,63,39,1,B50
0,O,B,63,40,1,B48
0,O,B,63,41,0,B46
0,O,B,63,42,0,B41
0,O,B,63,43,1,B45
0,O,B,63,44,0,B47
0,O,B,63,45,1,B39
0,O,B,63,46,1,B44
0,O,B,63,47,1,B42
0,O,B,63,48,0,B43
0,O,B,63,49,0,B49
0,O,B,63,50,1,B40
0,O,B,63,51,1,B58
0,O,B,63,52,0,B53
0,O,B,63,53,1,B52
0,O,B,63,54,0,B62
0,O,B,63,55,0,B55
0,O,B,63,56,1,B59
0,O,B,63,57,0,B61
0,O,B,63,58,1,B51
0,O,B,63,59,1,B63
0,O,B,63,60,1,B54
0,O,B,63,61,0,B56
0,O,B,63,62,0,B60
0,O,B,63,63,0,B57
0,C,B,63,1,1,B6
0,C,B,63,2,1,B3
0,C,B,63,3,1,B9
0,C,B,63,4,1,B10
0,C,B,63,5,1,B1
0,C,B,63,6,1,B7
0,C,B,63,7,1,B5
0,C,B,63,8,0,B12
0,C,B,63,9,1,B11
0,C,B,63,10,1,B2
0,C,B,63,11,1,B8
0,C,B,63,12,1,B4
0,C,B,63,13,0,B13
0,C,B,63,14,1,B18
0,C,B,63,15,1,B14
0,C,B,63,16,1,B17
0,C,B,63,17,0,B25
0,C,B,63,18,1,B19
0,C,B,63,19,0,B23
0,C,B,63,20,1,B22
0,C,B,63,21,1,B16
0,C,B,63,22,1,B26
0,C,B,63,23,1,B24
0,C,B,63,24,1,B15
0,C,B,63,25,1,B20
0,C,B,63,26,1,B21
0,C,B,63,27,1,B28
0,C,B,63,28,0,B29
0,C,B,63,29,1,B30
0,C,B,63,30,1,B34
0,C,B,63,31,0,B38
0,C,B,63,32,1,B37
0,C,B,63,33,1,B32
0,C,B,63,34,1,B27
0,C,B,63,35,1,B36
0,C,B,63,36,1,B31
0,C,B,63,37,1,B33
0,C,B,63,38,1,B35
0,C,B,63,39,0,B43
0,C,B,63,40,1,B46
0,C,B,63,41,1,B39
0,C,B,63,42,1,B45
0,C,B,63,43,1,B50
0,C,B,63,44,1,B48
0,C,B,63,45,0,B49
0,C,B,63,46,1,B41
0,C,B,63,47,1,B40
0,C,B,63,48,1,B42
0,C,B,63,49,1,B47
0,C,B,63,50,1,B44
0,C,B,63,51,1,B52
0,C,B,63,52,1,B53
0,C,B,63,53,1,B58
0,C,B,63,54,1,B62
0,C,B,63,55,1,B56
0,C,B,63,56,0,B55
0,C,B,63,57,1,B54
0,C,B,63,58,1,B51
0,C,B,63,59,1,B63
0,C,B,63,60,1,B61
0,C,B,63,61,1,B60
0,C,B,63,62,1,B59
0,C,B,63,63,1,B57
0,M,B,63,1,0,B6
0,M,B,63,2,1,B1
0,M,B,63,3,1,B10
0,M,B,63,4,1,B11
0,M,B,63,5,1,B2
0,M,B,63,6,1,B3
0,M,B,63,7,1,B9
0,M,B,63,8,1,B5
0,M,B,63,9,0,B12
0,M,B,63,10,0,B7
0,M,B,63,11,0,B4
0,M,B,63,12,1,B8
0,M,B,63,13,1,B14
0,M,B,63,14,1,B18
0,M,B,63,15,0,B13
0,M,B,63,16,0,B25
0,M,B,63,17,1,B16
0,M,B,63,18,1,B19
0,M,B,63,19,0,B23
0,M,B,63,20,1,B17
0,M,B,63,21,1,B22
0,M,B,63,22,1,B26
0,M,B,63,23,0,B24
0,M,B,63,24,1,B15
0,M,B,63,25,1,B20
0,M,B,63,26,1,B21
0,M,B,63,27,1,B34
0,M,B,63,28,0,B29
0,M,B,63,29,0,B28
0,M,B,63,30,1,B32
0,M,B,63,31,0,B38
0,M,B,63,32,1,B30
0,M,B,63,33,1,B33
0,M,B,63,34,1,B36
0,M,B,63,35,1,B27
0,M,B,63,36,1,B31
0,M,B,63,37,0,B37
0,M,B,63,38,0,B35
0,M,B,63,39,0,B46
0,M,B,63,40,0,B43
0,M,B,63,41,1,B45
0,M,B,63,42,1,B39
0,M,B,63,43,1,B48
0,M,B,63,44,1,B50
0,M,B,63,45,1,B42
0,M,B,63,46,1,B40
0,M,B,63,47,1,B49
0,M,B,63,48,1,B41
0,M,B,63,49,0,B44
0,M,B,63,50,1,B47
0,M,B,63,51,1,B52
0,M,B,63,52,1,B58
0,M,B,63,53,1,B53
0,M,B,63,54,0,B55
0,M,B,63,55,1,B62
0,M,B,63,56,1,B51
0,M,B,63,57,1,B56
0,M,B,63,58,0,B61
0,M,B,63,59,1,B60
0,M,B,63,60,1,B54
0,M,B,63,61,1,B59
0,M,B,63,62,0,B57
0,M,B,63,63,1,B63
100,O,A,57,1,1,A4
100,O,A,57,2,1,A5
100,O,A,57,3,0,A2
100,O,A,57,4,1,A10
100,O,A,57,5,0,A6
100,O,A,57,6,1,A3
100,O,A,57,7,1,A1
100,O,A,57,8,0,A8
100,O,A,57,9,0,A7
100,O,A,57,10,1,A9
100,O,A,57,11,0,A11
100,O,A,57,12,0,A14
100,O,A,57,13,1,A13
100,O,A,57,14,0,A16
100,O,A,57,15,0,A17
100,O,A,57,16,1,A21
100,O,A,57,17,0,A20
100,O,A,57,18,0,A23
100,O,A,57,19,1,A12
100,O,A,57,20,1,A19
100,O,A,57,21,1,A18
100,O,A,57,22,1,A15
100,O,A,57,23,0,A22
100,O,A,57,24,0,A32
100,O,A,57,25,0,A30
100,O,A,57,26,1,A31
100,O,A,57,27,1,A34
100,O,A,57,28,1,A28
100,O,A,57,29,1,A29
100,O,A,57,30,1,A35
100,O,A,57,31,0,A33
100,O,A,57,32,1,A26
100,O,A,57,33,1,A36
100,O,A,57,34,1,A25
100,O,A,57,35,1,A24
100,O,A,57,36,1,A27
100,O,A,57,37,1,A41
100,O,A,57,38,0,A40
100,O,A,57,39,0,A43
100,O,A,57,40,0,A46
100,O,A,57,41,0,A45
100,O,A,57,42,1,A38
100,O,A,57,43,1,A44
100,O,A,57,44,0,A39
100,O,A,57,45,1,A37
100,O,A,57,46,1,A42
100,O,A,57,47,0,A48
100,O,A,57,48,1,A47
100,O,A,57,49,0,A51
100,O,A,57,50,1,A56
100,O,A,57,51,1,A49
100,O,A,57,52,0,A54
100,O,A,57,53,1,A57
100,O,A,57,54,1,A53
100,O,A,57,55,1,A52
100,O,A,57,56,1,A55
100,O,A,57,57,0,A50
100,C,A,57,1,0,A5
100,C,A,57,2,1,A1
100,C,A,57,3,0,A2
100,C,A,57,4,0,A10
100,C,A,57,5,0,A11
100,C,A,57,6,0,A7
100,C,A,57,7,0,A3
100,C,A,57,8,0,A9
100,C,A,57,9,0,A8
100,C,A,57,10,0,A4
100,C,A,57,11,0,A6
100,C,A,57,12,0,A18
100,C,A,57,13,1,A15
100,C,A,57,14,0,A14
100,C,A,57,15,1,A23
100,C,A,57,16,0,A22
100,C,A,57,17,0,A17
100,C,A,57,18,0,A21
100,C,A,57,19,0,A13
100,C,A,57,20,0,A16
100,C,A,57,21,1,A12
100,C,A,57,22,0,A19
100,C,A,57,23,0,A20
100,C,A,57,24,0,A26
100,C,A,57,25,0,A31
100,C,A,57,26,0,A32
100,C,A,57,27,0,A28
100,C,A,57,28,1,A35
100,C,A,57,29,0,A36
100,C,A,57,30,0,A29
100,C,A,57,31,0,A24
100,C,A,57,32,1,A25
100,C,A,57,33,0,A27
100,C,A,57,34,0,A34
100,C,A,57,35,0,A33
100,C,A,57,36,0,A30
100,C,A,57,37,0,A46
100,C,A,57,38,0,A43
100,C,A,57,39,0,A42
100,C,A,57,40,0,A40
100,C,A,57,41,1,A44
100,C,A,57,42,0,A37
100,C,A,57,43,1,A41
100,C,A,57,44,0,A45
100,C,A,57,45,0,A39
100,C,A,57,46,0,A38
100,C,A,57,47,0,A56
100,C,A,57,48,0,A51
100,C,A,57,49,1,A57
100,C,A,57,50,0,A50
100,C,A,57,51,1,A55
100,C,A,57,52,0,A52
100,C,A,57,53,1,A53
100,C,A,57,54,0,A49
100,C,A,57,55,0,A54
100,C,A,57,56,0,A48
100,C,A,57,57,1,A47
100,M,A,57,1,0,A2
100,M,A,57,2,1,A1
100,M,A,57,3,0,A10
100,M,A,57,4,1,A6
100,M,A,57,5,1,A4
100,M,A,57,6,0,A3
100,M,A,57,7,0,A7
100,M,A,57,8,0,A8
100,M,A,57,9,0,A5
100,M,A,57,10,0,A9
100,M,A,57,11,0,A11
100,M,A,57,12,0,A18
100,M,A,57,13,0,A17
100,M,A,57,14,1,A23
100,M,A,57,15,0,A13
100,M,A,57,16,0,A14
100,M,A,57,17,0,A22
100,M,A,57,18,0,A21
100,M,A,57,19,1,A16
100,M,A,57,20,1,A12
100,M,A,57,21,1,A19
100,M,A,57,22,0,A15
100,M,A,57,23,0,A20
100,M,A,57,24,0,A26
100,M,A,57,25,0,A28
100,M,A,57,26,1,A31
100,M,A,57,27,1,A32
100,M,A,57,28,0,A36
100,M,A,57,29,1,A25
100,M,A,57,30,0,A29
100,M,A,57,31,1,A35
100,M,A,57,32,0,A33
100,M,A,57,33,1,A30
100,M,A,57,34,0,A24
100,M,A,57,35,1,A27
100,M,A,57,36,0,A34
100,M,A,57,37,0,A46
100,M,A,57,38,1,A42
100,M,A,57,39,1,A41
100,M,A,57,40,1,A43
100,M,A,57,41,1,A44
100,M,A,57,42,0,A40
100,M,A,57,43,0,A37
100,M,A,57,44,0,A39
100,M,A,57,45,0,A45
100,M,A,57,46,0,A38
100,M,A,57,47,0,A52
100,M,A,57,48,1,A55
100,M,A,57,49,1,A57
100,M,A,57,50,1,A56
100,M,A,57,51,1,A53
100,M,A,57,52,1,A47
100,M,A,57,53,0,A51
100,M,A,57,54,0,A48
100,M,A,57,55,0,A54
100,M,A,57,56,0,A49
100,M,A,57,57,0,A50
100,O,B,63,1,1,B2
100,O,B,63,2,1,B6
100,O,B,63,3,0,B9
100,O,B,63,4,1,B12
100,O,B,63,5,0,B11
100,O,B,63,6,1,B1
100,O,B,63,7,0,B3
100,O,B,63,8,0,B5
100,O,B,63,9,0,B4
100,O,B,63,10,1,B10
100,O,B,63,11,1,B7
100,O,B,63,12,1,B8
100,O,B,63,13,1,B23
100,O,B,63,14,1,B19
100,O,B,63,15,0,B17
100,O,B,63,16,0,B26
100,O,B,63,17,0,B15
100,O,B,63,18,0,B18
100,O,B,63,19,0,B22
100,O,B,63,20,1,B14
100,O,B,63,21,1,B13
100,O,B,63,22,1,B16
100,O,B,63,23,1,B25
100,O,B,63,24,0,B24
100,O,B,63,25,0,B21
100,O,B,63,26,1,B20
100,O,B,63,27,0,B31
100,O,B,63,28,0,B32
100,O,B,63,29,1,B34
100,O,B,63,30,1,B35
100,O,B,63,31,1,B37
100,O,B,63,32,1,B38
100,O,B,63,33,0,B36
100,O,B,63,34,1,B28
100,O,B,63,35,0,B27
100,O,B,63,36,1,B30
100,O,B,63,37,0,B29
100,O,B,63,38,0,B33
100,O,B,63,39,1,B50
100,O,B,63,40,1,B43
100,O,B,63,41,0,B48
100,O,B,63,42,1,B42
100,O,B,63,43,0,B39
100,O,B,63,44,1,B49
100,O,B,63,45,1,B46
100,O,B,63,46,1,B45
100,O,B,63,47,0,B47
100,O,B,63,48,0,B44
100,O,B,63,49,1,B40
100,O,B,63,50,1,B41
100,O,B,63,51,0,B61
100,O,B,63,52,1,B53
100,O,B,63,53,0,B51
100,O,B,63,54,1,B63
100,O,B,63,55,1,B60
100,O,B,63,56,0,B62
100,O,B,63,57,1,B54
100,O,B,63,58,0,B59
100,O,B,63,59,1,B57
100,O,B,63,60,1,B56
100,O,B,63,61,0,B58
100,O,B,63,62,1,B52
100,O,B,63,63,1,B55
100,C,B,63,1,1,B10
100,C,B,63,2,1,B1
100,C,B,63,3,1,B12
100,C,B,63,4,1,B5
100,C,B,63,5,1,B4
100,C,B,63,6,1,B11
100,C,B,63,7,1,B9
100,C,B,63,8,1,B7
100,C,B,63,9,1,B2
100,C,B,63,10,1,B3
100,C,B,63,11,1,B6
100,C,B,63,12,1,B8
100,C,B,63,13,1,B14
100,C,B,63,14,1,B18
100,C,B,63,15,1,B25
100,C,B,63,16,1,B13
100,C,B,63,17,1,B24
100,C,B,63,18,1,B22
100,C,B,63,19,1,B23
100,C,B,63,20,1,B19
100,C,B,63,21,1,B16
100,C,B,63,22,1,B20
100,C,B,63,23,1,B17
100,C,B,63,24,1,B21
100,C,B,63,25,1,B26
100,C,B,63,26,0,B15
100,C,B,63,27,1,B34
100,C,B,63,28,1,B29
100,C,B,63,29,1,B30
100,C,B,63,30,1,B27
100,C,B,63,31,1,B28
100,C,B,63,32,1,B37
100,C,B,63,33,1,B31
100,C,B,63,34,1,B38
100,C,B,63,35,1,B33
100,C,B,63,36,1,B32
100,C,B,63,37,1,B36
100,C,B,63,38,1,B35
100,C,B,63,39,0,B43
100,C,B,63,40,1,B47
100,C,B,63,41,1,B46
100,C,B,63,42,1,B42
100,C,B,63,43,1,B48
100,C,B,63,44,1,B39
100,C,B,63,45,1,B49
100,C,B,63,46,1,B50
100,C,B,63,47,1,B44
100,C,B,63,48,1,B45
100,C,B,63,49,1,B40
100,C,B,63,50,1,B41
100,C,B,63,51,1,B56
100,C,B,63,52,1,B53
100,C,B,63,53,1,B61
100,C,B,63,54,1,B60
100,C,B,63,55,1,B58
100,C,B,63,56,1,B62
100,C,B,63,57,1,B52
100,C,B,63,58,1,B54
100,C,B,63,59,1,B55
100,C,B,63,60,1,B63
100,C,B,63,61,1,B59
100,C,B,63,62,1,B51
100,C,B,63,63,1,B57
100,M,B,63,1,1,B5
100,M,B,63,2,1,B10
100,M,B,63,3,1,B1
100,M,B,63,4,1,B9
100,M,B,63,5,1,B6
100,M,B,63,6,1,B3
100,M,B,63,7,1,B7
100,M,B,63,8,0,B4
100,M,B,63,9,1,B11
100,M,B,63,10,1,B12
100,M,B,63,11,1,B2
100,M,B,63,12,1,B8
100,M,B,63,13,1,B18
100,M,B,63,14,1,B14
100,M,B,63,15,1,B19
100,M,B,63,16,1,B13
100,M,B,63,17,1,B23
100,M,B,63,18,1,B16
100,M,B,63,19,0,B24
100,M,B,63,20,1,B17
100,M,B,63,21,1,B25
100,M,B,63,22,1,B22
100,M,B,63,23,1,B26
100,M,B,63,24,1,B21
100,M,B,63,25,1,B20
100,M,B,63,26,1,B15
100,M,B,63,27,1,B34
100,M,B,63,28,1,B29
100,M,B,63,29,1,B28
100,M,B,63,30,0,B31
100,M,B,63,31,0,B27
100,M,B,63,32,1,B38
100,M,B,63,33,1,B36
100,M,B,63,34,1,B30
100,M,B,63,35,1,B37
100,M,B,63,36,1,B33
100,M,B,63,37,1,B32
100,M,B,63,38,1,B35
100,M,B,63,39,0,B43
100,M,B,63,40,1,B39
100,M,B,63,41,1,B50
100,M,B,63,42,1,B44
100,M,B,63,43,1,B46
100,M,B,63,44,1,B45
100,M,B,63,45,1,B42
100,M,B,63,46,1,B48
100,M,B,63,47,1,B41
100,M,B,63,48,1,B47
100,M,B,63,49,1,B40
100,M,B,63,50,1,B49
100,M,B,63,51,1,B53
100,M,B,63,52,1,B55
100,M,B,63,53,1,B60
100,M,B,63,54,1,B52
100,M,B,63,55,1,B62
100,M,B,63,56,1,B54
100,M,B,63,57,1,B58
100,M,B,63,58,1,B59
100,M,B,63,59,1,B56
100,M,B,63,60,1,B61
100,M,B,63,61,1,B51
100,M,B,63,62,1,B63
100,M,B,63,63,1,B57
101,O,A,57,1,1,A10
101,O,A,57,2,1,A1
101,O,A,57,3,0,A3
101,O,A,57,4,0,A6
101,O,A,57,5,1,A2
101,O,A,57,6,1,A9
101,O,A,57,7,0,A5
101,O,A,57,8,0,A4
101,O,A,57,9,0,A7
101,O,A,57,10,1,A11
101,O,A,57,11,1,A8
101,O,A,57,12,1,A18
101,O,A,57,13,1,A20
101,O,A,57,14,0,A14
101,O,A,57,15,0,A16
101,O,A,57,16,0,A23
101,O,A,57,17,0,A15
101,O,A,57,18,1,A19
101,O,A,57,19,0,A22
101,O,A,57,20,0,A21
101,O,A,57,21,1,A12
101,O,A,57,22,0,A13
101,O,A,57,23,1,A17
101,O,A,57,24,0,A27
101,O,A,57,25,0,A36
101,O,A,57,26,0,A29
101,O,A,57,27,0,A28
101,O,A,57,28,0,A33
101,O,A,57,29,1,A26
101,O,A,57,30,1,A24
101,O,A,57,31,0,A32
101,O,A,57,32,0,A34
101,O,A,57,33,1,A25
101,O,A,57,34,1,A35
101,O,A,57,35,0,A31
101,O,A,57,36,1,A30
101,O,A,57,37,0,A41
101,O,A,57,38,0,A37
101,O,A,57,39,0,A42
101,O,A,57,40,1,A44
101,O,A,57,41,1,A43
101,O,A,57,42,1,A46
101,O,A,57,43,1,A45
101,O,A,57,44,0,A39
101,O,A,57,45,1,A38
101,O,A,57,46,0,A40
101,O,A,57,47,0,A48
101,O,A,57,48,1,A47
101,O,A,57,49,1,A49
101,O,A,57,50,0,A54
101,O,A,57,51,1,A56
101,O,A,57,52,0,A51
101,O,A,57,53,1,A50
101,O,A,57,54,1,A52
101,O,A,57,55,1,A55
101,O,A,57,56,1,A53
101,O,A,57,57,0,A57
101,C,A,57,1,1,A2
101,C,A,57,2,0,A6
101,C,A,57,3,1,A10
101,C,A,57,4,0,A4
101,C,A,57,5,1,A1
101,C,A,57,6,1,A3
101,C,A,57,7,0,A7
101,C,A,57,8,1,A5
101,C,A,57,9,1,A11
101,C,A,57,10,1,A8
101,C,A,57,11,1,A9
101,C,A,57,12,0,A18
101,C,A,57,13,1,A23
101,C,A,57,14,1,A17
101,C,A,57,15,1,A14
101,C,A,57,16,1,A12
101,C,A,57,17,1,A13
101,C,A,57,18,0,A22
101,C,A,57,19,0,A15
101,C,A,57,20,1,A21
101,C,A,57,21,0,A16
101,C,A,57,22,1,A19
101,C,A,57,23,0,A20
101,C,A,57,24,1,A31
101,C,A,57,25,1,A28
101,C,A,57,26,1,A35
101,C,A,57,27,1,A29
101,C,A,57,28,1,A26
101,C,A,57,29,0,A36
101,C,A,57,30,1,A25
101,C,A,57,31,1,A32
101,C,A,57,32,1,A24
101,C,A,57,33,0,A33
101,C,A,57,34,1,A30
101,C,A,57,35,1,A27
101,C,A,57,36,1,A34
101,C,A,57,37,1,A46
101,C,A,57,38,1,A43
101,C,A,57,39,1,A37
101,C,A,57,40,1,A44
101,C,A,57,41,1,A42
101,C,A,57,42,1,A41
101,C,A,57,43,1,A39
101,C,A,57,44,0,A40
101,C,A,57,45,1,A45
101,C,A,57,46,1,A38
101,C,A,57,47,0,A56
101,C,A,57,48,1,A57
101,C,A,57,49,1,A55
101,C,A,57,50,1,A49
101,C,A,57,51,1,A52
101,C,A,57,52,1,A53
101,C,A,57,53,1,A54
101,C,A,57,54,0,A51
101,C,A,57,55,1,A47
101,C,A,57,56,1,A48
101,C,A,57,57,1,A50
101,M,A,57,1,1,A2
101,M,A,57,2,0,A7
101,M,A,57,3,1,A1
101,M,A,57,4,1,A10
101,M,A,57,5,1,A8
101,M,A,57,6,1,A3
101,M,A,57,7,0,A6
101,M,A,57,8,1,A4
101,M,A,57,9,0,A5
101,M,A,57,10,1,A9
101,M,A,57,11,1,A11
101,M,A,57,12,1,A18
101,M,A,57,13,1,A14
101,M,A,57,14,0,A23
101,M,A,57,15,1,A19
101,M,A,57,16,1,A13
101,M,A,57,17,1,A17
101,M,A,57,18,0,A16
101,M,A,57,19,1,A12
101,M,A,57,20,1,A21
101,M,A,57,21,0,A22
101,M,A,57,22,0,A15
101,M,A,57,23,0,A20
101,M,A,57,24,1,A28
101,M,A,57,25,0,A31
101,M,A,57,26,1,A26
101,M,A,57,27,0,A36
101,M,A,57,28,1,A29
101,M,A,57,29,0,A27
101,M,A,57,30,1,A32
101,M,A,57,31,1,A25
101,M,A,57,32,1,A35
101,M,A,57,33,1,A34
101,M,A,57,34,0,A30
101,M,A,57,35,1,A24
101,M,A,57,36,1,A33
101,M,A,57,37,1,A46
101,M,A,57,38,1,A44
101,M,A,57,39,1,A42
101,M,A,57,40,0,A37
101,M,A,57,41,0,A40
101,M,A,57,42,1,A43
101,M,A,57,43,1,A45
101,M,A,57,44,0,A41
101,M,A,57,45,1,A39
101,M,A,57,46,1,A38
101,M,A,57,47,0,A56
101,M,A,57,48,1,A52
101,M,A,57,49,1,A48
101,M,A,57,50,1,A54
101,M,A,57,51,1,A57
101,M,A,57,52,1,A55
101,M,A,57,53,1,A49
101,M,A,57,54,0,A51
101,M,A,57,55,1,A53
101,M,A,57,56,0,A50
101,M,A,57,57,1,A47
101,O,B,63,1,0,B4
101,O,B,63,2,0,B10
101,O,B,63,3,1,B12
101,O,B,63,4,0,B1
101,O,B,63,5,0,B8
101,O,B,63,6,0,B5
101,O,B,63,7,0,B11
101,O,B,63,8,0,B9
101,O,B,63,9,1,B2
101,O,B,63,10,1,B6
101,O,B,63,11,0,B3
101,O,B,63,12,1,B7
101,O,B,63,13,1,B23
101,O,B,63,14,0,B18
101,O,B,63,15,0,B24
101,O,B,63,16,0,B14
101,O,B,63,17,0,B22
101,O,B,63,18,0,B15
101,O,B,63,19,1,B13
101,O,B,63,20,0,B26
101,O,B,63,21,0,B19
101,O,B,63,22,1,B20
101,O,B,63,23,0,B25
101,O,B,63,24,0,B17
101,O,B,63,25,0,B16
101,O,B,63,26,1,B21
101,O,B,63,27,0,B31
101,O,B,63,28,0,B33
101,O,B,63,29,0,B38
101,O,B,63,30,0,B32
101,O,B,63,31,1,B34
101,O,B,63,32,1,B35
101,O,B,63,33,1,B30
101,O,B,63,34,1,B37
101,O,B,63,35,1,B28
101,O,B,63,36,1,B29
101,O,B,63,37,1,B27
101,O,B,63,38,0,B36
101,O,B,63,39,0,B44
101,O,B,63,40,0,B46
101,O,B,63,41,1,B45
101,O,B,63,42,1,B43
101,O,B,63,43,1,B48
101,O,B,63,44,0,B47
101,O,B,63,45,0,B39
101,O,B,63,46,0,B50
101,O,B,63,47,1,B40
101,O,B,63,48,1,B49
101,O,B,63,49,1,B42
101,O,B,63,50,0,B41
101,O,B,63,51,0,B60
101,O,B,63,52,0,B61
101,O,B,63,53,0,B57
101,O,B,63,54,0,B54
101,O,B,63,55,0,B53
101,O,B,63,56,0,B62
101,O,B,63,57,0,B63
101,O,B,63,58,0,B51
101,O,B,63,59,0,B58
101,O,B,63,60,1,B55
101,O,B,63,61,1,B59
101,O,B,63,62,0,B56
101,O,B,63,63,0,B52
101,C,B,63,1,0,B1
101,C,B,63,2,0,B5
101,C,B,63,3,0,B4
101,C,B,63,4,0,B10
101,C,B,63,5,0,B2
101,C,B,63,6,1,B7
101,C,B,63,7,0,B3
101,C,B,63,8,0,B11
101,C,B,63,9,0,B9
101,C,B,63,10,0,B8
101,C,B,63,11,0,B12
101,C,B,63,12,1,B6
101,C,B,63,13,0,B14
101,C,B,63,14,0,B18
101,C,B,63,15,1,B13
101,C,B,63,16,1,B23
101,C,B,63,17,0,B16
101,C,B,63,18,0,B17
101,C,B,63,19,0,B19
101,C,B,63,20,1,B20
101,C,B,63,21,0,B24
101,C,B,63,22,0,B25
101,C,B,63,23,0,B22
101,C,B,63,24,0,B26
101,C,B,63,25,0,B21
101,C,B,63,26,0,B15
101,C,B,63,27,0,B34
101,C,B,63,28,1,B29
101,C,B,63,29,0,B38
101,C,B,63,30,0,B31
101,C,B,63,31,1,B28
101,C,B,63,32,0,B30
101,C,B,63,33,0,B36
101,C,B,63,34,0,B27
101,C,B,63,35,0,B32
101,C,B,63,36,0,B35
101,C,B,63,37,1,B37
101,C,B,63,38,0,B33
101,C,B,63,39,1,B43
101,C,B,63,40,0,B39
101,C,B,63,41,0,B46
101,C,B,63,42,1,B42
101,C,B,63,43,0,B47
101,C,B,63,44,0,B50
101,C,B,63,45,0,B48
101,C,B,63,46,0,B49
101,C,B,63,47,0,B44
101,C,B,63,48,0,B45
101,C,B,63,49,0,B41
101,C,B,63,50,1,B40
101,C,B,63,51,0,B53
101,C,B,63,52,0,B56
101,C,B,63,53,1,B55
101,C,B,63,54,0,B52
101,C,B,63,55,0,B58
101,C,B,63,56,0,B51
101,C,B,63,57,0,B54
101,C,B,63,58,0,B63
101,C,B,63,59,0,B60
101,C,B,63,60,1,B59
101,C,B,63,61,0,B62
101,C,B,63,62,0,B61
101,C,B,63,63,0,B57
101,M,B,63,1,0,B10
101,M,B,63,2,0,B5
101,M,B,63,3,0,B1
101,M,B,63,4,0,B11
101,M,B,63,5,0,B9
101,M,B,63,6,0,B12
101,M,B,63,7,0,B2
101,M,B,63,8,0,B3
101,M,B,63,9,0,B8
101,M,B,63,10,1,B6
101,M,B,63,11,1,B7
101,M,B,63,12,0,B4
101,M,B,63,13,0,B14
101,M,B,63,14,0,B18
101,M,B,63,15,0,B23
101,M,B,63,16,0,B19
101,M,B,63,17,0,B16
101,M,B,63,18,0,B13
101,M,B,63,19,0,B17
101,M,B,63,20,0,B22
101,M,B,63,21,0,B25
101,M,B,63,22,0,B24
101,M,B,63,23,1,B20
101,M,B,63,24,0,B21
101,M,B,63,25,0,B26
101,M,B,63,26,0,B15
101,M,B,63,27,0,B34
101,M,B,63,28,1,B29
101,M,B,63,29,0,B38
101,M,B,63,30,1,B28
101,M,B,63,31,0,B36
101,M,B,63,32,1,B27
101,M,B,63,33,1,B37
101,M,B,63,34,0,B30
101,M,B,63,35,0,B31
101,M,B,63,36,0,B32
101,M,B,63,37,0,B35
101,M,B,63,38,0,B33
101,M,B,63,39,1,B43
101,M,B,63,40,0,B39
101,M,B,63,41,0,B46
101,M,B,63,42,0,B50
101,M,B,63,43,0,B44
101,M,B,63,44,1,B42
101,M,B,63,45,0,B48
101,M,B,63,46,1,B47
101,M,B,63,47,1,B40
101,M,B,63,48,0,B41
101,M,B,63,49,1,B49
101,M,B,63,50,0,B45
101,M,B,63,51,0,B53
101,M,B,63,52,0,B52
101,M,B,63,53,1,B55
101,M,B,63,54,0,B58
101,M,B,63,55,0,B60
101,M,B,63,56,0,B54
101,M,B,63,57,0,B51
101,M,B,63,58,0,B56
101,M,B,63,59,0,B63
101,M,B,63,60,0,B62
101,M,B,63,61,0,B61
101,M,B,63,62,1,B59
101,M,B,63,63,0,B57
102,O,A,57,1,0,A11
102,O,A,57,2,0,A2
102,O,A,57,3,1,A5
102,O,A,57,4,1,A1
102,O,A,57,5,0,A3
102,O,A,57,6,0,A6
102,O,A,57,7,0,A9
102,O,A,57,8,1,A8
102,O,A,57,9,1,A4
102,O,A,57,10,0,A7
102,O,A,57,11,1,A10
102,O,A,57,12,1,A13
102,O,A,57,13,0,A18
102,O,A,57,14,0,A21
102,O,A,57,15,1,A17
102,O,A,57,16,0,A15
102,O,A,57,17,0,A14
102,O,A,57,18,0,A19
102,O,A,57,19,0,A16
102,O,A,57,20,1,A23
102,O,A,57,21,0,A22
102,O,A,57,22,0,A12
102,O,A,57,23,0,A20
102,O,A,57,24,0,A25
102,O,A,57,25,0,A32
102,O,A,57,26,0,A28
102,O,A,57,27,1,A36
102,O,A,57,28,1,A31
102,O,A,57,29,1,A34
102,O,A,57,30,0,A24
102,O,A,57,31,0,A27
102,O,A,57,32,1,A29
102,O,A,57,33,0,A26
102,O,A,57,34,0,A35
102,O,A,57,35,0,A33
102,O,A,57,36,0,A30
102,O,A,57,37,0,A39
102,O,A,57,38,1,A46
102,O,A,57,39,0,A40
102,O,A,57,40,0,A43
102,O,A,57,41,0,A38
102,O,A,57,42,0,A37
102,O,A,57,43,0,A41
102,O,A,57,44,0,A42
102,O,A,57,45,1,A44
102,O,A,57,46,0,A45
102,O,A,57,47,1,A47
102,O,A,57,48,0,A56
102,O,A,57,49,0,A55
102,O,A,57,50,0,A53
102,O,A,57,51,1,A57
102,O,A,57,52,1,A54
102,O,A,57,53,1,A51
102,O,A,57,54,0,A48
102,O,A,57,55,0,A52
102,O,A,57,56,0,A49
102,O,A,57,57,0,A50
102,C,A,57,1,0,A2
102,C,A,57,2,0,A7
102,C,A,57,3,0,A6
102,C,A,57,4,1,A1
102,C,A,57,5,0,A5
102,C,A,57,6,0,A10
102,C,A,57,7,0,A4
102,C,A,57,8,0,A3
102,C,A,57,9,0,A9
102,C,A,57,10,0,A8
102,C,A,57,11,0,A11
102,C,A,57,12,0,A17
102,C,A,57,13,0,A18
102,C,A,57,14,0,A21
102,C,A,57,15,0,A15
102,C,A,57,16,0,A23
102,C,A,57,17,0,A19
102,C,A,57,18,0,A14
102,C,A,57,19,0,A12
102,C,A,57,20,0,A13
102,C,A,57,21,0,A16
102,C,A,57,22,0,A22
102,C,A,57,23,0,A20
102,C,A,57,24,0,A28
102,C,A,57,25,0,A26
102,C,A,57,26,0,A29
102,C,A,57,27,0,A35
102,C,A,57,28,1,A31
102,C,A,57,29,0,A24
102,C,A,57,30,0,A25
102,C,A,57,31,0,A36
102,C,A,57,32,0,A32
102,C,A,57,33,0,A27
102,C,A,57,34,0,A34
102,C,A,57,35,0,A30
102,C,A,57,36,0,A33
102,C,A,57,37,0,A46
102,C,A,57,38,0,A37
102,C,A,57,39,0,A41
102,C,A,57,40,0,A44
102,C,A,57,41,0,A43
102,C,A,57,42,0,A42
102,C,A,57,43,0,A40
102,C,A,57,44,0,A39
102,C,A,57,45,0,A45
102,C,A,57,46,0,A38
102,C,A,57,47,0,A53
102,C,A,57,48,0,A56
102,C,A,57,49,0,A52
102,C,A,57,50,0,A55
102,C,A,57,51,0,A50
102,C,A,57,52,0,A54
102,C,A,57,53,1,A51
102,C,A,57,54,0,A49
102,C,A,57,55,0,A48
102,C,A,57,56,1,A57
102,C,A,57,57,1,A47
102,M,A,57,1,1,A10
102,M,A,57,2,1,A5
102,M,A,57,3,0,A2
102,M,A,57,4,0,A4
102,M,A,57,5,1,A1
102,M,A,57,6,0,A7
102,M,A,57,7,0,A8
102,M,A,57,8,0,A3
102,M,A,57,9,0,A9
102,M,A,57,10,0,A6
102,M,A,57,11,0,A11
102,M,A,57,12,0,A18
102,M,A,57,13,0,A22
102,M,A,57,14,0,A13
102,M,A,57,15,1,A23
102,M,A,57,16,0,A17
102,M,A,57,17,0,A21
102,M,A,57,18,0,A16
102,M,A,57,19,0,A12
102,M,A,57,20,0,A14
102,M,A,57,21,0,A19
102,M,A,57,22,0,A15
102,M,A,57,23,0,A20
102,M,A,57,24,0,A26
102,M,A,57,25,0,A28
102,M,A,57,26,1,A31
102,M,A,57,27,0,A36
102,M,A,57,28,0,A35
102,M,A,57,29,0,A29
102,M,A,57,30,1,A25
102,M,A,57,31,0,A32
102,M,A,57,32,0,A34
102,M,A,57,33,0,A33
102,M,A,57,34,0,A24
102,M,A,57,35,1,A30
102,M,A,57,36,0,A27
102,M,A,57,37,1,A44
102,M,A,57,38,0,A46
102,M,A,57,39,0,A42
102,M,A,57,40,1,A43
102,M,A,57,41,0,A37
102,M,A,57,42,0,A45
102,M,A,57,43,0,A41
102,M,A,57,44,0,A40
102,M,A,57,45,0,A39
102,M,A,57,46,0,A38
102,M,A,57,47,0,A52
102,M,A,57,48,0,A55
102,M,A,57,49,1,A54
102,M,A,57,50,0,A56
102,M,A,57,51,1,A49
102,M,A,57,52,1,A57
102,M,A,57,53,1,A51
102,M,A,57,54,0,A53
102,M,A,57,55,0,A48
102,M,A,57,56,1,A47
102,M,A,57,57,0,A50
102,O,B,63,1,1,B4
102,O,B,63,2,1,B5
102,O,B,63,3,0,B7
102,O,B,63,4,0,B9
102,O,B,63,5,1,B11
102,O,B,63,6,0,B3
102,O,B,63,7,0,B1
102,O,B,63,8,1,B10
102,O,B,63,9,1,B2
102,O,B,63,10,0,B6
102,O,B,63,11,0,B12
102,O,B,63,12,0,B8
102,O,B,63,13,0,B20
102,O,B,63,14,0,B13
102,O,B,63,15,0,B19
102,O,B,63,16,0,B14
102,O,B,63,17,0,B26
102,O,B,63,18,1,B18
102,O,B,63,19,0,B24
102,O,B,63,20,1,B21
102,O,B,63,21,0,B25
102,O,B,63,22,1,B23
102,O,B,63,23,0,B16
102,O,B,63,24,0,B17
102,O,B,63,25,0,B22
102,O,B,63,26,0,B15
102,O,B,63,27,1,B34
102,O,B,63,28,0,B37
102,O,B,63,29,1,B29
102,O,B,63,30,0,B38
102,O,B,63,31,0,B30
102,O,B,63,32,1,B36
102,O,B,63,33,0,B27
102,O,B,63,34,0,B31
102,O,B,63,35,0,B32
102,O,B,63,36,0,B28
102,O,B,63,37,0,B35
102,O,B,63,38,0,B33
102,O,B,63,39,1,B49
102,O,B,63,40,0,B40
102,O,B,63,41,1,B42
102,O,B,63,42,0,B50
102,O,B,63,43,1,B39
102,O,B,63,44,0,B48
102,O,B,63,45,0,B47
102,O,B,63,46,1,B46
102,O,B,63,47,0,B43
102,O,B,63,48,0,B44
102,O,B,63,49,1,B45
102,O,B,63,50,1,B41
102,O,B,63,51,0,B55
102,O,B,63,52,0,B59
102,O,B,63,53,0,B53
102,O,B,63,54,0,B58
102,O,B,63,55,0,B52
102,O,B,63,56,0,B54
102,O,B,63,57,1,B56
102,O,B,63,58,0,B51
102,O,B,63,59,1,B61
102,O,B,63,60,1,B63
102,O,B,63,61,0,B60
102,O,B,63,62,1,B62
102,O,B,63,63,0,B57
102,C,B,63,1,0,B1
102,C,B,63,2,0,B5
102,C,B,63,3,0,B10
102,C,B,63,4,0,B4
102,C,B,63,5,0,B6
102,C,B,63,6,0,B9
102,C,B,63,7,0,B11
102,C,B,63,8,0,B7
102,C,B,63,9,0,B8
102,C,B,63,10,0,B2
102,C,B,63,11,0,B3
102,C,B,63,12,0,B12
102,C,B,63,13,0,B13
102,C,B,63,14,0,B19
102,C,B,63,15,0,B14
102,C,B,63,16,0,B18
102,C,B,63,17,0,B25
102,C,B,63,18,0,B15
102,C,B,63,19,1,B23
102,C,B,63,20,0,B26
102,C,B,63,21,0,B24
102,C,B,63,22,0,B17
102,C,B,63,23,0,B16
102,C,B,63,24,0,B22
102,C,B,63,25,0,B21
102,C,B,63,26,0,B20
102,C,B,63,27,0,B34
102,C,B,63,28,0,B29
102,C,B,63,29,0,B38
102,C,B,63,30,0,B28
102,C,B,63,31,0,B30
102,C,B,63,32,0,B31
102,C,B,63,33,0,B36
102,C,B,63,34,0,B33
102,C,B,63,35,0,B37
102,C,B,63,36,0,B27
102,C,B,63,37,0,B35
102,C,B,63,38,0,B32
102,C,B,63,39,1,B43
102,C,B,63,40,0,B48
102,C,B,63,41,0,B50
102,C,B,63,42,0,B39
102,C,B,63,43,0,B44
102,C,B,63,44,1,B46
102,C,B,63,45,0,B45
102,C,B,63,46,0,B47
102,C,B,63,47,0,B40
102,C,B,63,48,0,B42
102,C,B,63,49,0,B49
102,C,B,63,50,0,B41
102,C,B,63,51,0,B58
102,C,B,63,52,0,B53
102,C,B,63,53,0,B55
102,C,B,63,54,0,B52
102,C,B,63,55,0,B60
102,C,B,63,56,0,B56
102,C,B,63,57,0,B51
102,C,B,63,58,0,B61
102,C,B,63,59,0,B62
102,C,B,63,60,0,B54
102,C,B,63,61,0,B59
102,C,B,63,62,0,B63
102,C,B,63,63,0,B57
102,M,B,63,1,0,B10
102,M,B,63,2,0,B1
102,M,B,63,3,1,B5
102,M,B,63,4,0,B9
102,M,B,63,5,1,B2
102,M,B,63,6,0,B6
102,M,B,63,7,0,B3
102,M,B,63,8,0,B11
102,M,B,63,9,0,B12
102,M,B,63,10,0,B7
102,M,B,63,11,0,B4
102,M,B,63,12,0,B8
102,M,B,63,13,0,B14
102,M,B,63,14,0,B18
102,M,B,63,15,0,B13
102,M,B,63,16,1,B23
102,M,B,63,17,0,B24
102,M,B,63,18,0,B19
102,M,B,63,19,0,B17
102,M,B,63,20,0,B22
102,M,B,63,21,0,B25
102,M,B,63,22,0,B21
102,M,B,63,23,1,B16
102,M,B,63,24,0,B26
102,M,B,63,25,0,B20
102,M,B,63,26,0,B15
102,M,B,63,27,0,B34
102,M,B,63,28,0,B29
102,M,B,63,29,0,B38
102,M,B,63,30,0,B28
102,M,B,63,31,0,B36
102,M,B,63,32,0,B27
102,M,B,63,33,0,B30
102,M,B,63,34,0,B31
102,M,B,63,35,0,B35
102,M,B,63,36,0,B32
102,M,B,63,37,0,B37
102,M,B,63,38,1,B33
102,M,B,63,39,1,B43
102,M,B,63,40,0,B39
102,M,B,63,41,0,B48
102,M,B,63,42,0,B50
102,M,B,63,43,0,B45
102,M,B,63,44,0,B44
102,M,B,63,45,1,B46
102,M,B,63,46,1,B42
102,M,B,63,47,0,B41
102,M,B,63,48,0,B40
102,M,B,63,49,1,B47
102,M,B,63,50,0,B49
102,M,B,63,51,0,B53
102,M,B,63,52,1,B58
102,M,B,63,53,0,B55
102,M,B,63,54,0,B52
102,M,B,63,55,0,B51
102,M,B,63,56,0,B56
102,M,B,63,57,0,B60
102,M,B,63,58,0,B61
102,M,B,63,59,0,B54
102,M,B,63,60,0,B59
102,M,B,63,61,0,B62
102,M,B,63,62,1,B57
102,M,B,63,63,0,B63
103,O,A,57,1,0,A7
103,O,A,57,2,0,A5
103,O,A,57,3,0,A6
103,O,A,57,4,0,A10
103,O,A,57,5,0,A3
103,O,A,57,6,1,A1
103,O,A,57,7,1,A4
103,O,A,57,8,0,A2
103,O,A,57,9,1,A11
103,O,A,57,10,0,A9
103,O,A,57,11,1,A8
103,O,A,57,12,0,A15
103,O,A,57,13,1,A23
103,O,A,57,14,1,A12
103,O,A,57,15,0,A18
103,O,A,57,16,1,A13
103,O,A,57,17,0,A22
103,O,A,57,18,1,A14
103,O,A,57,19,1,A20
103,O,A,57,20,1,A21
103,O,A,57,21,1,A17
103,O,A,57,22,0,A16
103,O,A,57,23,1,A19
103,O,A,57,24,0,A30
103,O,A,57,25,0,A33
103,O,A,57,26,1,A28
103,O,A,57,27,0,A29
103,O,A,57,28,0,A31
103,O,A,57,29,0,A34
103,O,A,57,30,1,A24
103,O,A,57,31,1,A26
103,O,A,57,32,1,A36
103,O,A,57,33,1,A35
103,O,A,57,34,1,A32
103,O,A,57,35,1,A27
103,O,A,57,36,1,A25
103,O,A,57,37,1,A44
103,O,A,57,38,1,A42
103,O,A,57,39,1,A41
103,O,A,57,40,0,A39
103,O,A,57,41,1,A37
103,O,A,57,42,1,A43
103,O,A,57,43,1,A46
103,O,A,57,44,1,A45
103,O,A,57,45,1,A40
103,O,A,57,46,0,A38
103,O,A,57,47,1,A47
103,O,A,57,48,1,A49
103,O,A,57,49,1,A51
103,O,A,57,50,1,A53
103,O,A,57,51,1,A56
103,O,A,57,52,1,A52
103,O,A,57,53,0,A50
103,O,A,57,54,0,A55
103,O,A,57,55,0,A57
103,O,A,57,56,0,A48
103,O,A,57,57,1,A54
103,C,A,57,1,0,A3
103,C,A,57,2,1,A4
103,C,A,57,3,1,A10
103,C,A,57,4,0,A2
103,C,A,57,5,1,A1
103,C,A,57,6,1,A8
103,C,A,57,7,0,A7
103,C,A,57,8,0,A6
103,C,A,57,9,1,A5
103,C,A,57,10,1,A11
103,C,A,57,11,0,A9
103,C,A,57,12,0,A18
103,C,A,57,13,0,A22
103,C,A,57,14,1,A23
103,C,A,57,15,1,A14
103,C,A,57,16,1,A12
103,C,A,57,17,1,A13
103,C,A,57,18,1,A19
103,C,A,57,19,1,A16
103,C,A,57,20,1,A21
103,C,A,57,21,1,A17
103,C,A,57,22,0,A15
103,C,A,57,23,1,A20
103,C,A,57,24,1,A28
103,C,A,57,25,0,A36
103,C,A,57,26,1,A31
103,C,A,57,27,1,A26
103,C,A,57,28,1,A35
103,C,A,57,29,1,A24
103,C,A,57,30,1,A29
103,C,A,57,31,1,A32
103,C,A,57,32,1,A25
103,C,A,57,33,1,A30
103,C,A,57,34,1,A27
103,C,A,57,35,1,A33
103,C,A,57,36,1,A34
103,C,A,57,37,1,A46
103,C,A,57,38,1,A44
103,C,A,57,39,1,A42
103,C,A,57,40,1,A37
103,C,A,57,41,1,A43
103,C,A,57,42,1,A41
103,C,A,57,43,1,A40
103,C,A,57,44,1,A45
103,C,A,57,45,1,A39
103,C,A,57,46,1,A38
103,C,A,57,47,1,A56
103,C,A,57,48,1,A52
103,C,A,57,49,0,A57
103,C,A,57,50,1,A51
103,C,A,57,51,1,A49
103,C,A,57,52,1,A53
103,C,A,57,53,0,A55
103,C,A,57,54,1,A54
103,C,A,57,55,1,A48
103,C,A,57,56,1,A47
103,C,A,57,57,1,A50
103,M,A,57,1,0,A2
103,M,A,57,2,1,A1
103,M,A,57,3,1,A8
103,M,A,57,4,0,A5
103,M,A,57,5,1,A10
103,M,A,57,6,1,A4
103,M,A,57,7,0,A6
103,M,A,57,8,0,A7
103,M,A,57,9,0,A3
103,M,A,57,10,0,A9
103,M,A,57,11,1,A11
103,M,A,57,12,0,A18
103,M,A,57,13,1,A14
103,M,A,57,14,0,A23
103,M,A,57,15,1,A17
103,M,A,57,16,0,A21
103,M,A,57,17,1,A22
103,M,A,57,18,0,A15
103,M,A,57,19,1,A13
103,M,A,57,20,1,A19
103,M,A,57,21,1,A12
103,M,A,57,22,1,A16
103,M,A,57,23,0,A20
103,M,A,57,24,1,A26
103,M,A,57,25,1,A28
103,M,A,57,26,1,A29
103,M,A,57,27,1,A36
103,M,A,57,28,1,A35
103,M,A,57,29,1,A32
103,M,A,57,30,1,A31
103,M,A,57,31,1,A25
103,M,A,57,32,1,A27
103,M,A,57,33,1,A24
103,M,A,57,34,0,A33
103,M,A,57,35,0,A30
103,M,A,57,36,1,A34
103,M,A,57,37,0,A44
103,M,A,57,38,1,A37
103,M,A,57,39,1,A46
103,M,A,57,40,1,A41
103,M,A,57,41,1,A43
103,M,A,57,42,1,A40
103,M,A,57,43,1,A42
103,M,A,57,44,0,A39
103,M,A,57,45,1,A45
103,M,A,57,46,0,A38
103,M,A,57,47,1,A52
103,M,A,57,48,1,A56
103,M,A,57,49,0,A57
103,M,A,57,50,0,A55
103,M,A,57,51,1,A49
103,M,A,57,52,0,A53
103,M,A,57,53,1,A51
103,M,A,57,54,1,A54
103,M,A,57,55,1,A50
103,M,A,57,56,1,A48
103,M,A,57,57,1,A47
103,O,B,63,1,1,B9
103,O,B,63,2,0,B6
103,O,B,63,3,0,B10
103,O,B,63,4,0,B2
103,O,B,63,5,1,B4
103,O,B,63,6,0,B5
103,O,B,63,7,1,B1
103,O,B,63,8,0,B3
103,O,B,63,9,1,B8
103,O,B,63,10,1,B7
103,O,B,63,11,1,B11
103,O,B,63,12,0,B12
103,O,B,63,13,1,B14
103,O,B,63,14,1,B23
103,O,B,63,15,1,B24
103,O,B,63,16,0,B16
103,O,B,63,17,0,B13
103,O,B,63,18,0,B17
103,O,B,63,19,1,B25
103,O,B,63,20,1,B26
103,O,B,63,21,1,B20
103,O,B,63,22,1,B18
103,O,B,63,23,0,B19
103,O,B,63,24,0,B22
103,O,B,63,25,1,B21
103,O,B,63,26,0,B15
103,O,B,63,27,0,B30
103,O,B,63,28,0,B29
103,O,B,63,29,0,B34
103,O,B,63,30,0,B36
103,O,B,63,31,1,B32
103,O,B,63,32,1,B28
103,O,B,63,33,1,B38
103,O,B,63,34,0,B31
103,O,B,63,35,0,B37
103,O,B,63,36,1,B33
103,O,B,63,37,1,B35
103,O,B,63,38,0,B27
103,O,B,63,39,1,B45
103,O,B,63,40,0,B43
103,O,B,63,41,1,B39
103,O,B,63,42,1,B49
103,O,B,63,43,1,B46
103,O,B,63,44,1,B50
103,O,B,63,45,1,B48
103,O,B,63,46,1,B47
103,O,B,63,47,1,B41
103,O,B,63,48,1,B44
103,O,B,63,49,1,B42
103,O,B,63,50,1,B40
103,O,B,63,51,0,B60
103,O,B,63,52,1,B54
103,O,B,63,53,1,B56
103,O,B,63,54,1,B62
103,O,B,63,55,1,B55
103,O,B,63,56,1,B61
103,O,B,63,57,1,B51
103,O,B,63,58,1,B53
103,O,B,63,59,1,B63
103,O,B,63,60,1,B59
103,O,B,63,61,0,B58
103,O,B,63,62,1,B57
103,O,B,63,63,0,B52
103,C,B,63,1,1,B1
103,C,B,63,2,1,B10
103,C,B,63,3,1,B5
103,C,B,63,4,1,B9
103,C,B,63,5,1,B11
103,C,B,63,6,1,B4
103,C,B,63,7,1,B2
103,C,B,63,8,1,B7
103,C,B,63,9,0,B3
103,C,B,63,10,1,B6
103,C,B,63,11,1,B12
103,C,B,63,12,1,B8
103,C,B,63,13,1,B14
103,C,B,63,14,1,B23
103,C,B,63,15,1,B13
103,C,B,63,16,1,B18
103,C,B,63,17,1,B19
103,C,B,63,18,1,B24
103,C,B,63,19,1,B25
103,C,B,63,20,1,B22
103,C,B,63,21,1,B17
103,C,B,63,22,1,B16
103,C,B,63,23,1,B20
103,C,B,63,24,1,B26
103,C,B,63,25,1,B21
103,C,B,63,26,1,B15
103,C,B,63,27,1,B34
103,C,B,63,28,1,B30
103,C,B,63,29,1,B27
103,C,B,63,30,1,B29
103,C,B,63,31,1,B35
103,C,B,63,32,1,B28
103,C,B,63,33,1,B38
103,C,B,63,34,1,B31
103,C,B,63,35,0,B37
103,C,B,63,36,1,B36
103,C,B,63,37,1,B33
103,C,B,63,38,1,B32
103,C,B,63,39,1,B46
103,C,B,63,40,0,B43
103,C,B,63,41,1,B39
103,C,B,63,42,1,B44
103,C,B,63,43,1,B50
103,C,B,63,44,1,B47
103,C,B,63,45,1,B48
103,C,B,63,46,1,B45
103,C,B,63,47,1,B42
103,C,B,63,48,1,B49
103,C,B,63,49,1,B40
103,C,B,63,50,1,B41
103,C,B,63,51,1,B53
103,C,B,63,52,1,B56
103,C,B,63,53,1,B55
103,C,B,63,54,1,B59
103,C,B,63,55,1,B61
103,C,B,63,56,1,B58
103,C,B,63,57,1,B52
103,C,B,63,58,1,B51
103,C,B,63,59,1,B54
103,C,B,63,60,1,B63
103,C,B,63,61,1,B60
103,C,B,63,62,1,B62
103,C,B,63,63,1,B57
103,M,B,63,1,1,B10
103,M,B,63,2,0,B5
103,M,B,63,3,1,B1
103,M,B,63,4,1,B4
103,M,B,63,5,1,B2
103,M,B,63,6,1,B9
103,M,B,63,7,1,B11
103,M,B,63,8,1,B7
103,M,B,63,9,1,B6
103,M,B,63,10,1,B12
103,M,B,63,11,0,B3
103,M,B,63,12,1,B8
103,M,B,63,13,1,B14
103,M,B,63,14,1,B18
103,M,B,63,15,1,B13
103,M,B,63,16,0,B16
103,M,B,63,17,1,B23
103,M,B,63,18,1,B25
103,M,B,63,19,0,B22
103,M,B,63,20,1,B26
103,M,B,63,21,1,B20
103,M,B,63,22,1,B24
103,M,B,63,23,1,B19
103,M,B,63,24,1,B17
103,M,B,63,25,1,B21
103,M,B,63,26,1,B15
103,M,B,63,27,1,B34
103,M,B,63,28,1,B29
103,M,B,63,29,1,B38
103,M,B,63,30,1,B30
103,M,B,63,31,1,B32
103,M,B,63,32,1,B28
103,M,B,63,33,1,B31
103,M,B,63,34,1,B27
103,M,B,63,35,1,B33
103,M,B,63,36,1,B36
103,M,B,63,37,1,B35
103,M,B,63,38,0,B37
103,M,B,63,39,0,B43
103,M,B,63,40,1,B39
103,M,B,63,41,1,B48
103,M,B,63,42,1,B44
103,M,B,63,43,1,B46
103,M,B,63,44,1,B45
103,M,B,63,45,1,B50
103,M,B,63,46,1,B40
103,M,B,63,47,1,B49
103,M,B,63,48,1,B42
103,M,B,63,49,1,B47
103,M,B,63,50,1,B41
103,M,B,63,51,1,B53
103,M,B,63,52,0,B58
103,M,B,63,53,1,B60
103,M,B,63,54,1,B52
103,M,B,63,55,1,B55
103,M,B,63,56,1,B56
103,M,B,63,57,1,B62
103,M,B,63,58,1,B63
103,M,B,63,59,1,B59
103,M,B,63,60,1,B61
103,M,B,63,61,1,B54
103,M,B,63,62,0,B51
103,M,B,63,63,1,B57
104,O,A,57,1,1,A7
104,O,A,57,2,0,A11
104,O,A,57,3,0,A2
104,O,A,57,4,1,A10
104,O,A,57,5,1,A8
104,O,A,57,6,1,A3
104,O,A,57,7,0,A4
104,O,A,57,8,0,A9
104,O,A,57,9,1,A6
104,O,A,57,10,1,A1
104,O,A,57,11,1,A5
104,O,A,57,12,0,A14
104,O,A,57,13,1,A12
104,O,A,57,14,1,A16
104,O,A,57,15,1,A23
104,O,A,57,16,1,A17
104,O,A,57,17,0,A15
104,O,A,57,18,1,A21
104,O,A,57,19,0,A19
104,O,A,57,20,1,A18
104,O,A,57,21,0,A20
104,O,A,57,22,1,A22
104,O,A,57,23,0,A13
104,O,A,57,24,1,A32
104,O,A,57,25,1,A25
104,O,A,57,26,1,A30
104,O,A,57,27,1,A33
104,O,A,57,28,0,A26
104,O,A,57,29,1,A28
104,O,A,57,30,1,A35
104,O,A,57,31,1,A27
104,O,A,57,32,1,A31
104,O,A,57,33,1,A24
104,O,A,57,34,1,A36
104,O,A,57,35,1,A29
104,O,A,57,36,0,A34
104,O,A,57,37,0,A42
104,O,A,57,38,0,A40
104,O,A,57,39,0,A39
104,O,A,57,40,1,A41
104,O,A,57,41,1,A37
104,O,A,57,42,0,A44
104,O,A,57,43,1,A43
104,O,A,57,44,1,A46
104,O,A,57,45,1,A45
104,O,A,57,46,0,A38
104,O,A,57,47,0,A54
104,O,A,57,48,0,A52
104,O,A,57,49,1,A57
104,O,A,57,50,1,A47
104,O,A,57,51,1,A51
104,O,A,57,52,0,A49
104,O,A,57,53,1,A55
104,O,A,57,54,0,A53
104,O,A,57,55,0,A56
104,O,A,57,56,1,A48
104,O,A,57,57,0,A50
104,C,A,57,1,1,A1
104,C,A,57,2,1,A7
104,C,A,57,3,1,A2
104,C,A,57,4,1,A6
104,C,A,57,5,1,A5
104,C,A,57,6,0,A9
104,C,A,57,7,1,A3
104,C,A,57,8,1,A10
104,C,A,57,9,1,A4
104,C,A,57,10,1,A8
104,C,A,57,11,0,A11
104,C,A,57,12,1,A14
104,C,A,57,13,1,A23
104,C,A,57,14,1,A17
104,C,A,57,15,1,A18
104,C,A,57,16,1,A22
104,C,A,57,17,1,A21
104,C,A,57,18,1,A16
104,C,A,57,19,0,A19
104,C,A,57,20,1,A12
104,C,A,57,21,1,A13
104,C,A,57,22,1,A15
104,C,A,57,23,1,A20
104,C,A,57,24,1,A28
104,C,A,57,25,1,A31
104,C,A,57,26,1,A26
104,C,A,57,27,1,A29
104,C,A,57,28,1,A36
104,C,A,57,29,1,A32
104,C,A,57,30,1,A35
104,C,A,57,31,1,A25
104,C,A,57,32,1,A27
104,C,A,57,33,1,A24
104,C,A,57,34,1,A30
104,C,A,57,35,1,A33
104,C,A,57,36,1,A34
104,C,A,57,37,1,A46
104,C,A,57,38,0,A40
104,C,A,57,39,1,A45
104,C,A,57,40,1,A37
104,C,A,57,41,1,A42
104,C,A,57,42,1,A44
104,C,A,57,43,1,A43
104,C,A,57,44,1,A39
104,C,A,57,45,1,A41
104,C,A,57,46,1,A38
104,C,A,57,47,0,A53
104,C,A,57,48,1,A55
104,C,A,57,49,1,A56
104,C,A,57,50,0,A52
104,C,A,57,51,1,A54
104,C,A,57,52,1,A47
104,C,A,57,53,1,A48
104,C,A,57,54,1,A49
104,C,A,57,55,1,A51
104,C,A,57,56,1,A57
104,C,A,57,57,1,A50
104,M,A,57,1,1,A2
104,M,A,57,2,1,A10
104,M,A,57,3,1,A1
104,M,A,57,4,1,A6
104,M,A,57,5,1,A4
104,M,A,57,6,1,A3
104,M,A,57,7,0,A7
104,M,A,57,8,1,A5
104,M,A,57,9,1,A9
104,M,A,57,10,1,A8
104,M,A,57,11,1,A11
104,M,A,57,12,1,A14
104,M,A,57,13,0,A19
104,M,A,57,14,1,A23
104,M,A,57,15,1,A13
104,M,A,57,16,1,A18
104,M,A,57,17,1,A17
104,M,A,57,18,1,A15
104,M,A,57,19,1,A16
104,M,A,57,20,1,A21
104,M,A,57,21,1,A12
104,M,A,57,22,0,A22
104,M,A,57,23,1,A20
104,M,A,57,24,1,A28
104,M,A,57,25,1,A26
104,M,A,57,26,1,A31
104,M,A,57,27,1,A29
104,M,A,57,28,0,A32
104,M,A,57,29,1,A35
104,M,A,57,30,1,A36
104,M,A,57,31,0,A25
104,M,A,57,32,0,A27
104,M,A,57,33,1,A34
104,M,A,57,34,1,A24
104,M,A,57,35,0,A30
104,M,A,57,36,1,A33
104,M,A,57,37,1,A46
104,M,A,57,38,0,A44
104,M,A,57,39,1,A37
104,M,A,57,40,0,A40
104,M,A,57,41,1,A41
104,M,A,57,42,1,A43
104,M,A,57,43,0,A42
104,M,A,57,44,1,A45
104,M,A,57,45,1,A39
104,M,A,57,46,1,A38
104,M,A,57,47,0,A56
104,M,A,57,48,0,A53
104,M,A,57,49,1,A57
104,M,A,57,50,1,A55
104,M,A,57,51,0,A52
104,M,A,57,52,1,A48
104,M,A,57,53,1,A47
104,M,A,57,54,1,A51
104,M,A,57,55,1,A50
104,M,A,57,56,1,A54
104,M,A,57,57,1,A49
104,O,B,63,1,0,B11
104,O,B,63,2,0,B6
104,O,B,63,3,1,B10
104,O,B,63,4,0,B8
104,O,B,63,5,0,B2
104,O,B,63,6,1,B1
104,O,B,63,7,0,B9
104,O,B,63,8,1,B3
104,O,B,63,9,1,B12
104,O,B,63,10,1,B5
104,O,B,63,11,1,B4
104,O,B,63,12,0,B7
104,O,B,63,13,1,B16
104,O,B,63,14,1,B24
104,O,B,63,15,0,B26
104,O,B,63,16,0,B23
104,O,B,63,17,0,B18
104,O,B,63,18,1,B25
104,O,B,63,19,1,B13
104,O,B,63,20,0,B21
104,O,B,63,21,1,B14
104,O,B,63,22,0,B19
104,O,B,63,23,0,B15
104,O,B,63,24,1,B17
104,O,B,63,25,1,B22
104,O,B,63,26,1,B20
104,O,B,63,27,0,B27
104,O,B,63,28,1,B28
104,O,B,63,29,1,B34
104,O,B,63,30,1,B33
104,O,B,63,31,1,B38
104,O,B,63,32,0,B29
104,O,B,63,33,0,B36
104,O,B,63,34,1,B30
104,O,B,63,35,0,B37
104,O,B,63,36,0,B31
104,O,B,63,37,0,B32
104,O,B,63,38,1,B35
104,O,B,63,39,1,B49
104,O,B,63,40,1,B43
104,O,B,63,41,1,B40
104,O,B,63,42,0,B41
104,O,B,63,43,1,B45
104,O,B,63,44,1,B46
104,O,B,63,45,1,B39
104,O,B,63,46,1,B50
104,O,B,63,47,0,B48
104,O,B,63,48,0,B42
104,O,B,63,49,0,B47
104,O,B,63,50,1,B44
104,O,B,63,51,1,B53
104,O,B,63,52,1,B55
104,O,B,63,53,1,B52
104,O,B,63,54,0,B58
104,O,B,63,55,1,B61
104,O,B,63,56,0,B59
104,O,B,63,57,0,B56
104,O,B,63,58,0,B54
104,O,B,63,59,0,B63
104,O,B,63,60,1,B62
104,O,B,63,61,1,B60
104,O,B,63,62,1,B51
104,O,B,63,63,0,B57
104,C,B,63,1,1,B10
104,C,B,63,2,1,B5
104,C,B,63,3,1,B1
104,C,B,63,4,1,B6
104,C,B,63,5,1,B2
104,C,B,63,6,1,B12
104,C,B,63,7,1,B9
104,C,B,63,8,0,B11
104,C,B,63,9,1,B3
104,C,B,63,10,1,B4
104,C,B,63,11,0,B7
104,C,B,63,12,1,B8
104,C,B,63,13,1,B14
104,C,B,63,14,1,B13
104,C,B,63,15,1,B18
104,C,B,63,16,0,B23
104,C,B,63,17,1,B19
104,C,B,63,18,1,B25
104,C,B,63,19,1,B22
104,C,B,63,20,1,B21
104,C,B,63,21,1,B17
104,C,B,63,22,1,B24
104,C,B,63,23,1,B16
104,C,B,63,24,1,B26
104,C,B,63,25,1,B20
104,C,B,63,26,0,B15
104,C,B,63,27,1,B34
104,C,B,63,28,1,B29
104,C,B,63,29,1,B30
104,C,B,63,30,1,B38
104,C,B,63,31,0,B31
104,C,B,63,32,1,B36
104,C,B,63,33,1,B28
104,C,B,63,34,0,B27
104,C,B,63,35,1,B35
104,C,B,63,36,1,B37
104,C,B,63,37,0,B32
104,C,B,63,38,1,B33
104,C,B,63,39,1,B43
104,C,B,63,40,1,B39
104,C,B,63,41,1,B48
104,C,B,63,42,1,B44
104,C,B,63,43,1,B50
104,C,B,63,44,1,B46
104,C,B,63,45,1,B45
104,C,B,63,46,1,B42
104,C,B,63,47,1,B40
104,C,B,63,48,1,B47
104,C,B,63,49,1,B41
104,C,B,63,50,1,B49
104,C,B,63,51,1,B53
104,C,B,63,52,1,B56
104,C,B,63,53,0,B58
104,C,B,63,54,1,B62
104,C,B,63,55,0,B59
104,C,B,63,56,1,B55
104,C,B,63,57,1,B52
104,C,B,63,58,1,B54
104,C,B,63,59,1,B60
104,C,B,63,60,1,B51
104,C,B,63,61,1,B61
104,C,B,63,62,1,B63
104,C,B,63,63,1,B57
104,M,B,63,1,1,B1
104,M,B,63,2,1,B10
104,M,B,63,3,0,B5
104,M,B,63,4,0,B11
104,M,B,63,5,1,B9
104,M,B,63,6,1,B2
104,M,B,63,7,1,B3
104,M,B,63,8,1,B12
104,M,B,63,9,1,B7
104,M,B,63,10,1,B6
104,M,B,63,11,1,B8
104,M,B,63,12,1,B4
104,M,B,63,13,1,B14
104,M,B,63,14,1,B19
104,M,B,63,15,1,B18
104,M,B,63,16,1,B13
104,M,B,63,17,1,B22
104,M,B,63,18,0,B25
104,M,B,63,19,1,B16
104,M,B,63,20,0,B23
104,M,B,63,21,1,B17
104,M,B,63,22,1,B26
104,M,B,63,23,1,B24
104,M,B,63,24,1,B20
104,M,B,63,25,1,B21
104,M,B,63,26,0,B15
104,M,B,63,27,1,B34
104,M,B,63,28,0,B30
104,M,B,63,29,1,B29
104,M,B,63,30,1,B28
104,M,B,63,31,0,B31
104,M,B,63,32,1,B36
104,M,B,63,33,1,B32
104,M,B,63,34,0,B38
104,M,B,63,35,1,B35
104,M,B,63,36,0,B27
104,M,B,63,37,1,B37
104,M,B,63,38,1,B33
104,M,B,63,39,1,B43
104,M,B,63,40,1,B46
104,M,B,63,41,1,B44
104,M,B,63,42,1,B39
104,M,B,63,43,1,B42
104,M,B,63,44,1,B48
104,M,B,63,45,1,B45
104,M,B,63,46,1,B47
104,M,B,63,47,1,B50
104,M,B,63,48,1,B41
104,M,B,63,49,1,B40
104,M,B,63,50,1,B49
104,M,B,63,51,1,B53
104,M,B,63,52,1,B52
104,M,B,63,53,1,B62
104,M,B,63,54,1,B56
104,M,B,63,55,1,B54
104,M,B,63,56,0,B58
104,M,B,63,57,1,B61
104,M,B,63,58,1,B55
104,M,B,63,59,1,B60
104,M,B,63,60,1,B51
104,M,B,63,61,1,B63
104,M,B,63,62,0,B59
104,M,B,63,63,0,B57
105,O,A,57,1,0,A9
105,O,A,57,2,1,A11
105,O,A,57,3,0,A7
105,O,A,57,4,0,A5
105,O,A,57,5,1,A4
105,O,A,57,6,0,A10
105,O,A,57,7,0,A3
105,O,A,57,8,1,A2
105,O,A,57,9,1,A6
105,O,A,57,10,0,A8
105,O,A,57,11,1,A1
105,O,A,57,12,1,A12
105,O,A,57,13,0,A13
105,O,A,57,14,1,A23
105,O,A,57,15,1,A15
105,O,A,57,16,1,A19
105,O,A,57,17,1,A16
105,O,A,57,18,1,A18
105,O,A,57,19,0,A22
105,O,A,57,20,1,A21
105,O,A,57,21,0,A17
105,O,A,57,22,1,A14
105,O,A,57,23,1,A20
105,O,A,57,24,1,A35
105,O,A,57,25,0,A29
105,O,A,57,26,0,A32
105,O,A,57,27,1,A31
105,O,A,57,28,1,A25
105,O,A,57,29,1,A26
105,O,A,57,30,1,A28
105,O,A,57,31,0,A24
105,O,A,57,32,0,A30
105,O,A,57,33,1,A27
105,O,A,57,34,1,A36
105,O,A,57,35,0,A33
105,O,A,57,36,0,A34
105,O,A,57,37,1,A40
105,O,A,57,38,1,A46
105,O,A,57,39,1,A37
105,O,A,57,40,0,A43
105,O,A,57,41,1,A44
105,O,A,57,42,1,A42
105,O,A,57,43,1,A39
105,O,A,57,44,1,A41
105,O,A,57,45,1,A45
105,O,A,57,46,1,A38
105,O,A,57,47,0,A55
105,O,A,57,48,1,A56
105,O,A,57,49,1,A54
105,O,A,57,50,0,A50
105,O,A,57,51,1,A49
105,O,A,57,52,1,A51
105,O,A,57,53,1,A57
105,O,A,57,54,0,A53
105,O,A,57,55,0,A52
105,O,A,57,56,1,A48
105,O,A,57,57,1,A47
105,C,A,57,1,0,A3
105,C,A,57,2,0,A4
105,C,A,57,3,0,A10
105,C,A,57,4,0,A1
105,C,A,57,5,0,A7
105,C,A,57,6,0,A5
105,C,A,57,7,0,A2
105,C,A,57,8,0,A8
105,C,A,57,9,0,A9
105,C,A,57,10,0,A6
105,C,A,57,11,0,A11
105,C,A,57,12,0,A18
105,C,A,57,13,1,A23
105,C,A,57,14,0,A15
105,C,A,57,15,0,A14
105,C,A,57,16,1,A19
105,C,A,57,17,0,A17
105,C,A,57,18,0,A21
105,C,A,57,19,0,A22
105,C,A,57,20,1,A16
105,C,A,57,21,0,A13
105,C,A,57,22,1,A12
105,C,A,57,23,0,A20
105,C,A,57,24,0,A28
105,C,A,57,25,0,A26
105,C,A,57,26,0,A32
105,C,A,57,27,0,A29
105,C,A,57,28,1,A31
105,C,A,57,29,1,A25
105,C,A,57,30,0,A36
105,C,A,57,31,0,A33
105,C,A,57,32,0,A35
105,C,A,57,33,0,A27
105,C,A,57,34,0,A24
105,C,A,57,35,0,A30
105,C,A,57,36,0,A34
105,C,A,57,37,0,A37
105,C,A,57,38,0,A43
105,C,A,57,39,0,A46
105,C,A,57,40,0,A42
105,C,A,57,41,0,A44
105,C,A,57,42,0,A39
105,C,A,57,43,0,A40
105,C,A,57,44,0,A45
105,C,A,57,45,0,A41
105,C,A,57,46,0,A38
105,C,A,57,47,0,A56
105,C,A,57,48,0,A55
105,C,A,57,49,0,A57
105,C,A,57,50,1,A51
105,C,A,57,51,0,A52
105,C,A,57,52,0,A53
105,C,A,57,53,0,A54
105,C,A,57,54,0,A49
105,C,A,57,55,0,A48
105,C,A,57,56,0,A47
105,C,A,57,57,0,A50
105,M,A,57,1,0,A2
105,M,A,57,2,1,A1
105,M,A,57,3,0,A7
105,M,A,57,4,0,A3
105,M,A,57,5,0,A10
105,M,A,57,6,0,A6
105,M,A,57,7,1,A4
105,M,A,57,8,0,A9
105,M,A,57,9,0,A5
105,M,A,57,10,0,A8
105,M,A,57,11,0,A11
105,M,A,57,12,0,A18
105,M,A,57,13,1,A23
105,M,A,57,14,1,A12
105,M,A,57,15,0,A17
105,M,A,57,16,1,A16
105,M,A,57,17,0,A14
105,M,A,57,18,0,A21
105,M,A,57,19,0,A22
105,M,A,57,20,1,A15
105,M,A,57,21,1,A19
105,M,A,57,22,0,A13
105,M,A,57,23,0,A20
105,M,A,57,24,0,A28
105,M,A,57,25,0,A26
105,M,A,57,26,0,A29
105,M,A,57,27,0,A32
105,M,A,57,28,1,A25
105,M,A,57,29,0,A36
105,M,A,57,30,1,A31
105,M,A,57,31,0,A24
105,M,A,57,32,0,A35
105,M,A,57,33,1,A27
105,M,A,57,34,0,A34
105,M,A,57,35,1,A30
105,M,A,57,36,0,A33
105,M,A,57,37,0,A46
105,M,A,57,38,1,A44
105,M,A,57,39,0,A42
105,M,A,57,40,0,A37
105,M,A,57,41,1,A40
105,M,A,57,42,0,A45
105,M,A,57,43,0,A41
105,M,A,57,44,0,A43
105,M,A,57,45,0,A39
105,M,A,57,46,0,A38
105,M,A,57,47,0,A52
105,M,A,57,48,0,A56
105,M,A,57,49,1,A54
105,M,A,57,50,0,A51
105,M,A,57,51,0,A55
105,M,A,57,52,0,A53
105,M,A,57,53,0,A48
105,M,A,57,54,0,A57
105,M,A,57,55,1,A47
105,M,A,57,56,1,A49
105,M,A,57,57,0,A50
105,O,B,63,1,1,B11
105,O,B,63,2,1,B6
105,O,B,63,3,0,B9
105,O,B,63,4,1,B5
105,O,B,63,5,0,B10
105,O,B,63,6,0,B4
105,O,B,63,7,1,B2
105,O,B,63,8,0,B7
105,O,B,63,9,0,B1
105,O,B,63,10,1,B12
105,O,B,63,11,1,B3
105,O,B,63,12,1,B8
105,O,B,63,13,1,B25
105,O,B,63,14,1,B19
105,O,B,63,15,0,B15
105,O,B,63,16,1,B18
105,O,B,63,17,1,B20
105,O,B,63,18,1,B22
105,O,B,63,19,1,B14
105,O,B,63,20,1,B17
105,O,B,63,21,1,B13
105,O,B,63,22,1,B24
105,O,B,63,23,1,B23
105,O,B,63,24,1,B16
105,O,B,63,25,0,B26
105,O,B,63,26,1,B21
105,O,B,63,27,1,B28
105,O,B,63,28,1,B30
105,O,B,63,29,1,B38
105,O,B,63,30,1,B33
105,O,B,63,31,1,B37
105,O,B,63,32,1,B36
105,O,B,63,33,1,B34
105,O,B,63,34,1,B27
105,O,B,63,35,1,B29
105,O,B,63,36,0,B35
105,O,B,63,37,1,B32
105,O,B,63,38,1,B31
105,O,B,63,39,1,B41
105,O,B,63,40,0,B50
105,O,B,63,41,1,B46
105,O,B,63,42,1,B45
105,O,B,63,43,1,B43
105,O,B,63,44,0,B48
105,O,B,63,45,1,B42
105,O,B,63,46,0,B39
105,O,B,63,47,0,B49
105,O,B,63,48,0,B44
105,O,B,63,49,1,B47
105,O,B,63,50,1,B40
105,O,B,63,51,0,B58
105,O,B,63,52,1,B53
105,O,B,63,53,1,B61
105,O,B,63,54,0,B57
105,O,B,63,55,1,B56
105,O,B,63,56,1,B59
105,O,B,63,57,0,B62
105,O,B,63,58,1,B52
105,O,B,63,59,0,B55
105,O,B,63,60,1,B51
105,O,B,63,61,1,B60
105,O,B,63,62,0,B54
105,O,B,63,63,1,B63
105,C,B,63,1,0,B1
105,C,B,63,2,0,B12
105,C,B,63,3,1,B5
105,C,B,63,4,0,B10
105,C,B,63,5,1,B2
105,C,B,63,6,0,B3
105,C,B,63,7,1,B9
105,C,B,63,8,1,B11
105,C,B,63,9,0,B7
105,C,B,63,10,1,B6
105,C,B,63,11,1,B4
105,C,B,63,12,1,B8
105,C,B,63,13,1,B18
105,C,B,63,14,1,B14
105,C,B,63,15,0,B13
105,C,B,63,16,1,B25
105,C,B,63,17,1,B17
105,C,B,63,18,1,B16
105,C,B,63,19,1,B19
105,C,B,63,20,1,B23
105,C,B,63,21,1,B22
105,C,B,63,22,1,B24
105,C,B,63,23,1,B21
105,C,B,63,24,1,B20
105,C,B,63,25,1,B26
105,C,B,63,26,0,B15
105,C,B,63,27,1,B34
105,C,B,63,28,1,B30
105,C,B,63,29,1,B27
105,C,B,63,30,1,B38
105,C,B,63,31,0,B29
105,C,B,63,32,1,B32
105,C,B,63,33,1,B28
105,C,B,63,34,1,B36
105,C,B,63,35,1,B31
105,C,B,63,36,1,B37
105,C,B,63,37,1,B35
105,C,B,63,38,1,B33
105,C,B,63,39,1,B43
105,C,B,63,40,0,B50
105,C,B,63,41,1,B39
105,C,B,63,42,1,B44
105,C,B,63,43,1,B46
105,C,B,63,44,1,B42
105,C,B,63,45,1,B48
105,C,B,63,46,1,B47
105,C,B,63,47,0,B49
105,C,B,63,48,1,B45
105,C,B,63,49,1,B41
105,C,B,63,50,1,B40
105,C,B,63,51,1,B53
105,C,B,63,52,1,B58
105,C,B,63,53,1,B61
105,C,B,63,54,0,B62
105,C,B,63,55,1,B56
105,C,B,63,56,1,B54
105,C,B,63,57,1,B52
105,C,B,63,58,0,B55
105,C,B,63,59,1,B60
105,C,B,63,60,1,B59
105,C,B,63,61,1,B51
105,C,B,63,62,1,B63
105,C,B,63,63,1,B57
105,M,B,63,1,0,B10
105,M,B,63,2,1,B5
105,M,B,63,3,0,B1
105,M,B,63,4,1,B11
105,M,B,63,5,1,B9
105,M,B,63,6,1,B6
105,M,B,63,7,1,B3
105,M,B,63,8,0,B12
105,M,B,63,9,1,B4
105,M,B,63,10,0,B2
105,M,B,63,11,1,B7
105,M,B,63,12,1,B8
105,M,B,63,13,1,B14
105,M,B,63,14,1,B13
105,M,B,63,15,1,B19
105,M,B,63,16,1,B23
105,M,B,63,17,0,B18
105,M,B,63,18,0,B25
105,M,B,63,19,1,B22
105,M,B,63,20,1,B24
105,M,B,63,21,1,B20
105,M,B,63,22,1,B17
105,M,B,63,23,1,B16
105,M,B,63,24,1,B26
105,M,B,63,25,1,B21
105,M,B,63,26,0,B15
105,M,B,63,27,1,B34
105,M,B,63,28,1,B28
105,M,B,63,29,1,B29
105,M,B,63,30,1,B38
105,M,B,63,31,0,B30
105,M,B,63,32,0,B31
105,M,B,63,33,1,B36
105,M,B,63,34,0,B27
105,M,B,63,35,1,B33
105,M,B,63,36,1,B37
105,M,B,63,37,1,B32
105,M,B,63,38,1,B35
105,M,B,63,39,1,B43
105,M,B,63,40,1,B42
105,M,B,63,41,1,B46
105,M,B,63,42,0,B50
105,M,B,63,43,1,B44
105,M,B,63,44,1,B45
105,M,B,63,45,1,B48
105,M,B,63,46,0,B39
105,M,B,63,47,0,B47
105,M,B,63,48,1,B40
105,M,B,63,49,1,B49
105,M,B,63,50,1,B41
105,M,B,63,51,1,B53
105,M,B,63,52,1,B60
105,M,B,63,53,0,B58
105,M,B,63,54,1,B52
105,M,B,63,55,0,B55
105,M,B,63,56,0,B54
105,M,B,63,57,0,B62
105,M,B,63,58,1,B56
105,M,B,63,59,1,B61
105,M,B,63,60,1,B59
105,M,B,63,61,1,B51
105,M,B,63,62,1,B63
105,M,B,63,63,0,B57
106,O,A,57,1,1,A1
106,O,A,57,2,1,A8
106,O,A,57,3,1,A2
106,O,A,57,4,1,A9
106,O,A,57,5,1,A4
106,O,A,57,6,1,A6
106,O,A,57,7,1,A7
106,O,A,57,8,1,A3
106,O,A,57,9,1,A11
106,O,A,57,10,1,A5
106,O,A,57,11,1,A10
106,O,A,57,12,1,A18
106,O,A,57,13,1,A23
106,O,A,57,14,0,A13
106,O,A,57,15,0,A14
106,O,A,57,16,1,A15
106,O,A,57,17,0,A17
106,O,A,57,18,1,A21
106,O,A,57,19,1,A12
106,O,A,57,20,1,A22
106,O,A,57,21,1,A19
106,O,A,57,22,1,A16
106,O,A,57,23,1,A20
106,O,A,57,24,0,A35
106,O,A,57,25,0,A26
106,O,A,57,26,0,A25
106,O,A,57,27,1,A29
106,O,A,57,28,1,A28
106,O,A,57,29,1,A32
106,O,A,57,30,1,A31
106,O,A,57,31,1,A30
106,O,A,57,32,1,A34
106,O,A,57,33,0,A27
106,O,A,57,34,0,A24
106,O,A,57,35,0,A36
106,O,A,57,36,1,A33
106,O,A,57,37,1,A43
106,O,A,57,38,0,A46
106,O,A,57,39,1,A42
106,O,A,57,40,0,A40
106,O,A,57,41,1,A39
106,O,A,57,42,1,A37
106,O,A,57,43,0,A44
106,O,A,57,44,1,A45
106,O,A,57,45,1,A41
106,O,A,57,46,0,A38
106,O,A,57,47,1,A56
106,O,A,57,48,1,A50
106,O,A,57,49,1,A48
106,O,A,57,50,0,A49
106,O,A,57,51,0,A54
106,O,A,57,52,0,A52
106,O,A,57,53,0,A57
106,O,A,57,54,0,A53
106,O,A,57,55,1,A51
106,O,A,57,56,1,A55
106,O,A,57,57,1,A47
106,C,A,57,1,1,A3
106,C,A,57,2,1,A2
106,C,A,57,3,1,A7
106,C,A,57,4,1,A10
106,C,A,57,5,1,A1
106,C,A,57,6,1,A6
106,C,A,57,7,1,A5
106,C,A,57,8,1,A4
106,C,A,57,9,1,A9
106,C,A,57,10,1,A8
106,C,A,57,11,1,A11
106,C,A,57,12,1,A18
106,C,A,57,13,1,A23
106,C,A,57,14,1,A17
106,C,A,57,15,1,A21
106,C,A,57,16,1,A14
106,C,A,57,17,1,A22
106,C,A,57,18,1,A19
106,C,A,57,19,1,A13
106,C,A,57,20,1,A15
106,C,A,57,21,1,A12
106,C,A,57,22,1,A16
106,C,A,57,23,1,A20
106,C,A,57,24,1,A28
106,C,A,57,25,1,A35
106,C,A,57,26,1,A26
106,C,A,57,27,1,A29
106,C,A,57,28,1,A31
106,C,A,57,29,1,A32
106,C,A,57,30,1,A25
106,C,A,57,31,1,A36
106,C,A,57,32,1,A27
106,C,A,57,33,1,A24
106,C,A,57,34,1,A34
106,C,A,57,35,1,A33
106,C,A,57,36,1,A30
106,C,A,57,37,1,A46
106,C,A,57,38,1,A40
106,C,A,57,39,1,A41
106,C,A,57,40,1,A42
106,C,A,57,41,1,A43
106,C,A,57,42,1,A44
106,C,A,57,43,1,A37
106,C,A,57,44,1,A45
106,C,A,57,45,1,A39
106,C,A,57,46,1,A38
106,C,A,57,47,1,A52
106,C,A,57,48,1,A56
106,C,A,57,49,1,A55
106,C,A,57,50,1,A53
106,C,A,57,51,1,A57
106,C,A,57,52,1,A48
106,C,A,57,53,1,A47
106,C,A,57,54,1,A50
106,C,A,57,55,1,A49
106,C,A,57,56,1,A54
106,C,A,57,57,1,A51
106,M,A,57,1,1,A3
106,M,A,57,2,1,A10
106,M,A,57,3,1,A2
106,M,A,57,4,1,A1
106,M,A,57,5,1,A5
106,M,A,57,6,1,A9
106,M,A,57,7,1,A8
106,M,A,57,8,1,A7
106,M,A,57,9,1,A4
106,M,A,57,10,0,A6
106,M,A,57,11,1,A11
106,M,A,57,12,1,A18
106,M,A,57,13,1,A14
106,M,A,57,14,1,A23
106,M,A,57,15,0,A17
106,M,A,57,16,1,A21
106,M,A,57,17,1,A15
106,M,A,57,18,1,A12
106,M,A,57,19,1,A22
106,M,A,57,20,1,A19
106,M,A,57,21,1,A16
106,M,A,57,22,1,A13
106,M,A,57,23,1,A20
106,M,A,57,24,1,A28
106,M,A,57,25,1,A26
106,M,A,57,26,1,A29
106,M,A,57,27,1,A36
106,M,A,57,28,1,A32
106,M,A,57,29,1,A35
106,M,A,57,30,1,A31
106,M,A,57,31,1,A25
106,M,A,57,32,0,A27
106,M,A,57,33,1,A33
106,M,A,57,34,1,A34
106,M,A,57,35,1,A30
106,M,A,57,36,1,A24
106,M,A,57,37,1,A46
106,M,A,57,38,0,A37
106,M,A,57,39,1,A40
106,M,A,57,40,1,A43
106,M,A,57,41,1,A39
106,M,A,57,42,1,A45
106,M,A,57,43,1,A41
106,M,A,57,44,0,A44
106,M,A,57,45,0,A42
106,M,A,57,46,1,A38
106,M,A,57,47,1,A56
106,M,A,57,48,1,A57
106,M,A,57,49,1,A48
106,M,A,57,50,1,A52
106,M,A,57,51,1,A53
106,M,A,57,52,1,A55
106,M,A,57,53,1,A51
106,M,A,57,54,1,A47
106,M,A,57,55,1,A54
106,M,A,57,56,1,A49
106,M,A,57,57,1,A50
106,O,B,63,1,1,B5
106,O,B,63,2,0,B9
106,O,B,63,3,1,B10
106,O,B,63,4,1,B6
106,O,B,63,5,0,B1
106,O,B,63,6,1,B7
106,O,B,63,7,1,B3
106,O,B,63,8,1,B4
106,O,B,63,9,1,B12
106,O,B,63,10,1,B8
106,O,B,63,11,0,B11
106,O,B,63,12,0,B2
106,O,B,63,13,0,B13
106,O,B,63,14,0,B26
106,O,B,63,15,1,B14
106,O,B,63,16,1,B23
106,O,B,63,17,1,B15
106,O,B,63,18,1,B18
106,O,B,63,19,0,B20
106,O,B,63,20,1,B17
106,O,B,63,21,1,B24
106,O,B,63,22,1,B16
106,O,B,63,23,0,B25
106,O,B,63,24,0,B19
106,O,B,63,25,1,B22
106,O,B,63,26,1,B21
106,O,B,63,27,1,B38
106,O,B,63,28,1,B30
106,O,B,63,29,0,B31
106,O,B,63,30,0,B34
106,O,B,63,31,1,B28
106,O,B,63,32,0,B29
106,O,B,63,33,0,B32
106,O,B,63,34,1,B27
106,O,B,63,35,0,B33
106,O,B,63,36,1,B35
106,O,B,63,37,1,B37
106,O,B,63,38,0,B36
106,O,B,63,39,0,B43
106,O,B,63,40,1,B44
106,O,B,63,41,0,B50
106,O,B,63,42,0,B46
106,O,B,63,43,1,B49
106,O,B,63,44,1,B47
106,O,B,63,45,1,B41
106,O,B,63,46,1,B42
106,O,B,63,47,0,B45
106,O,B,63,48,1,B39
106,O,B,63,49,0,B48
106,O,B,63,50,1,B40
106,O,B,63,51,1,B62
106,O,B,63,52,1,B54
106,O,B,63,53,1,B60
106,O,B,63,54,1,B63
106,O,B,63,55,1,B59
106,O,B,63,56,1,B53
106,O,B,63,57,1,B51
106,O,B,63,58,1,B57
106,O,B,63,59,1,B61
106,O,B,63,60,1,B58
106,O,B,63,61,1,B55
106,O,B,63,62,1,B56
106,O,B,63,63,1,B52
106,C,B,63,1,1,B10
106,C,B,63,2,1,B1
106,C,B,63,3,1,B12
106,C,B,63,4,1,B4
106,C,B,63,5,1,B5
106,C,B,63,6,1,B3
106,C,B,63,7,1,B2
106,C,B,63,8,1,B9
106,C,B,63,9,1,B11
106,C,B,63,10,1,B6
106,C,B,63,11,1,B7
106,C,B,63,12,1,B8
106,C,B,63,13,1,B18
106,C,B,63,14,1,B14
106,C,B,63,15,0,B19
106,C,B,63,16,1,B24
106,C,B,63,17,1,B13
106,C,B,63,18,1,B23
106,C,B,63,19,1,B25
106,C,B,63,20,1,B16
106,C,B,63,21,1,B17
106,C,B,63,22,1,B22
106,C,B,63,23,1,B20
106,C,B,63,24,1,B21
106,C,B,63,25,1,B26
106,C,B,63,26,1,B15
106,C,B,63,27,1,B34
106,C,B,63,28,1,B28
106,C,B,63,29,1,B38
106,C,B,63,30,1,B30
106,C,B,63,31,1,B27
106,C,B,63,32,1,B29
106,C,B,63,33,1,B36
106,C,B,63,34,1,B33
106,C,B,63,35,1,B31
106,C,B,63,36,0,B32
106,C,B,63,37,1,B37
106,C,B,63,38,1,B35
106,C,B,63,39,1,B43
106,C,B,63,40,1,B39
106,C,B,63,41,1,B50
106,C,B,63,42,1,B46
106,C,B,63,43,1,B47
106,C,B,63,44,1,B41
106,C,B,63,45,1,B44
106,C,B,63,46,1,B45
106,C,B,63,47,1,B49
106,C,B,63,48,1,B48
106,C,B,63,49,1,B42
106,C,B,63,50,1,B40
106,C,B,63,51,1,B53
106,C,B,63,52,1,B52
106,C,B,63,53,1,B56
106,C,B,63,54,1,B55
106,C,B,63,55,1,B63
106,C,B,63,56,1,B51
106,C,B,63,57,1,B58
106,C,B,63,58,1,B59
106,C,B,63,59,1,B60
106,C,B,63,60,1,B61
106,C,B,63,61,1,B54
106,C,B,63,62,1,B62
106,C,B,63,63,1,B57
106,M,B,63,1,1,B1
106,M,B,63,2,1,B10
106,M,B,63,3,1,B5
106,M,B,63,4,1,B9
106,M,B,63,5,1,B4
106,M,B,63,6,1,B11
106,M,B,63,7,1,B6
106,M,B,63,8,1,B7
106,M,B,63,9,1,B12
106,M,B,63,10,1,B3
106,M,B,63,11,1,B2
106,M,B,63,12,1,B8
106,M,B,63,13,1,B18
106,M,B,63,14,1,B14
106,M,B,63,15,1,B23
106,M,B,63,16,1,B17
106,M,B,63,17,1,B13
106,M,B,63,18,0,B19
106,M,B,63,19,1,B25
106,M,B,63,20,0,B22
106,M,B,63,21,0,B24
106,M,B,63,22,1,B16
106,M,B,63,23,0,B20
106,M,B,63,24,1,B26
106,M,B,63,25,1,B21
106,M,B,63,26,1,B15
106,M,B,63,27,1,B34
106,M,B,63,28,1,B38
106,M,B,63,29,1,B28
106,M,B,63,30,1,B29
106,M,B,63,31,1,B36
106,M,B,63,32,0,B31
106,M,B,63,33,0,B32
106,M,B,63,34,0,B30
106,M,B,63,35,1,B35
106,M,B,63,36,0,B27
106,M,B,63,37,1,B37
106,M,B,63,38,0,B33
106,M,B,63,39,1,B43
106,M,B,63,40,1,B50
106,M,B,63,41,1,B42
106,M,B,63,42,1,B44
106,M,B,63,43,1,B40
106,M,B,63,44,1,B46
106,M,B,63,45,0,B39
106,M,B,63,46,0,B48
106,M,B,63,47,1,B47
106,M,B,63,48,1,B45
106,M,B,63,49,0,B49
106,M,B,63,50,1,B41
106,M,B,63,51,1,B53
106,M,B,63,52,1,B56
106,M,B,63,53,1,B58
106,M,B,63,54,1,B60
106,M,B,63,55,1,B52
106,M,B,63,56,1,B51
106,M,B,63,57,1,B62
106,M,B,63,58,1,B55
106,M,B,63,59,1,B54
106,M,B,63,60,1,B61
106,M,B,63,61,1,B59
106,M,B,63,62,1,B63
106,M,B,63,63,1,B57
107,O,A,57,1,1,A7
107,O,A,57,2,1,A1
107,O,A,57,3,1,A5
107,O,A,57,4,0,A3
107,O,A,57,5,1,A4
107,O,A,57,6,1,A9
107,O,A,57,7,1,A10
107,O,A,57,8,1,A2
107,O,A,57,9,0,A11
107,O,A,57,10,0,A6
107,O,A,57,11,1,A8
107,O,A,57,12,0,A18
107,O,A,57,13,1,A21
107,O,A,57,14,1,A12
107,O,A,57,15,0,A17
107,O,A,57,16,0,A15
107,O,A,57,17,1,A16
107,O,A,57,18,1,A19
107,O,A,57,19,0,A23
107,O,A,57,20,0,A13
107,O,A,57,21,1,A14
107,O,A,57,22,1,A22
107,O,A,57,23,1,A20
107,O,A,57,24,1,A25
107,O,A,57,25,1,A32
107,O,A,57,26,0,A35
107,O,A,57,27,1,A28
107,O,A,57,28,1,A27
107,O,A,57,29,0,A33
107,O,A,57,30,1,A30
107,O,A,57,31,1,A26
107,O,A,57,32,0,A31
107,O,A,57,33,0,A29
107,O,A,57,34,1,A36
107,O,A,57,35,1,A24
107,O,A,57,36,0,A34
107,O,A,57,37,1,A45
107,O,A,57,38,1,A41
107,O,A,57,39,1,A39
107,O,A,57,40,0,A42
107,O,A,57,41,1,A38
107,O,A,57,42,0,A43
107,O,A,57,43,1,A37
107,O,A,57,44,0,A46
107,O,A,57,45,1,A44
107,O,A,57,46,0,A40
107,O,A,57,47,1,A49
107,O,A,57,48,1,A55
107,O,A,57,49,1,A53
107,O,A,57,50,0,A50
107,O,A,57,51,1,A57
107,O,A,57,52,1,A56
107,O,A,57,53,1,A51
107,O,A,57,54,1,A52
107,O,A,57,55,1,A54
107,O,A,57,56,1,A48
107,O,A,57,57,0,A47
107,C,A,57,1,0,A3
107,C,A,57,2,1,A1
107,C,A,57,3,1,A5
107,C,A,57,4,1,A2
107,C,A,57,5,1,A10
107,C,A,57,6,1,A8
107,C,A,57,7,1,A6
107,C,A,57,8,1,A4
107,C,A,57,9,1,A7
107,C,A,57,10,1,A9
107,C,A,57,11,1,A11
107,C,A,57,12,1,A18
107,C,A,57,13,1,A14
107,C,A,57,14,1,A17
107,C,A,57,15,1,A12
107,C,A,57,16,0,A23
107,C,A,57,17,1,A19
107,C,A,57,18,1,A21
107,C,A,57,19,1,A13
107,C,A,57,20,1,A16
107,C,A,57,21,1,A22
107,C,A,57,22,1,A15
107,C,A,57,23,1,A20
107,C,A,57,24,1,A28
107,C,A,57,25,1,A26
107,C,A,57,26,1,A31
107,C,A,57,27,0,A35
107,C,A,57,28,1,A25
107,C,A,57,29,1,A30
107,C,A,57,30,1,A29
107,C,A,57,31,1,A36
107,C,A,57,32,1,A32
107,C,A,57,33,1,A33
107,C,A,57,34,1,A34
107,C,A,57,35,1,A27
107,C,A,57,36,1,A24
107,C,A,57,37,1,A44
107,C,A,57,38,1,A37
107,C,A,57,39,1,A46
107,C,A,57,40,1,A41
107,C,A,57,41,1,A39
107,C,A,57,42,1,A42
107,C,A,57,43,1,A43
107,C,A,57,44,1,A40
107,C,A,57,45,1,A45
107,C,A,57,46,1,A38
107,C,A,57,47,1,A56
107,C,A,57,48,1,A51
107,C,A,57,49,1,A54
107,C,A,57,50,1,A52
107,C,A,57,51,1,A53
107,C,A,57,52,1,A57
107,C,A,57,53,0,A47
107,C,A,57,54,1,A48
107,C,A,57,55,1,A55
107,C,A,57,56,1,A50
107,C,A,57,57,1,A49
107,M,A,57,1,1,A1
107,M,A,57,2,1,A4
107,M,A,57,3,1,A2
107,M,A,57,4,1,A5
107,M,A,57,5,0,A6
107,M,A,57,6,1,A7
107,M,A,57,7,1,A10
107,M,A,57,8,0,A8
107,M,A,57,9,1,A9
107,M,A,57,10,1,A3
107,M,A,57,11,1,A11
107,M,A,57,12,1,A14
107,M,A,57,13,1,A23
107,M,A,57,14,1,A18
107,M,A,57,15,1,A13
107,M,A,57,16,1,A15
107,M,A,57,17,1,A21
107,M,A,57,18,1,A17
107,M,A,57,19,1,A19
107,M,A,57,20,1,A16
107,M,A,57,21,1,A22
107,M,A,57,22,1,A12
107,M,A,57,23,1,A20
107,M,A,57,24,1,A36
107,M,A,57,25,1,A28
107,M,A,57,26,1,A31
107,M,A,57,27,1,A29
107,M,A,57,28,1,A26
107,M,A,57,29,1,A32
107,M,A,57,30,0,A33
107,M,A,57,31,1,A24
107,M,A,57,32,0,A35
107,M,A,57,33,1,A25
107,M,A,57,34,0,A27
107,M,A,57,35,1,A34
107,M,A,57,36,0,A30
107,M,A,57,37,0,A43
107,M,A,57,38,1,A46
107,M,A,57,39,1,A42
107,M,A,57,40,1,A37
107,M,A,57,41,0,A40
107,M,A,57,42,1,A41
107,M,A,57,43,1,A44
107,M,A,57,44,1,A39
107,M,A,57,45,1,A45
107,M,A,57,46,1,A38
107,M,A,57,47,1,A56
107,M,A,57,48,1,A57
107,M,A,57,49,1,A54
107,M,A,57,50,1,A52
107,M,A,57,51,1,A51
107,M,A,57,52,0,A48
107,M,A,57,53,1,A55
107,M,A,57,54,0,A47
107,M,A,57,55,0,A53
107,M,A,57,56,1,A49
107,M,A,57,57,1,A50
107,O,B,63,1,0,B10
107,O,B,63,2,1,B11
107,O,B,63,3,1,B9
107,O,B,63,4,1,B6
107,O,B,63,5,0,B1
107,O,B,63,6,0,B5
107,O,B,63,7,1,B7
107,O,B,63,8,1,B8
107,O,B,63,9,1,B2
107,O,B,63,10,1,B4
107,O,B,63,11,0,B12
107,O,B,63,12,1,B3
107,O,B,63,13,1,B13
107,O,B,63,14,1,B18
107,O,B,63,15,1,B16
107,O,B,63,16,1,B23
107,O,B,63,17,1,B14
107,O,B,63,18,1,B15
107,O,B,63,19,0,B25
107,O,B,63,20,1,B20
107,O,B,63,21,1,B21
107,O,B,63,22,1,B22
107,O,B,63,23,0,B19
107,O,B,63,24,1,B17
107,O,B,63,25,1,B26
107,O,B,63,26,1,B24
107,O,B,63,27,1,B30
107,O,B,63,28,0,B34
107,O,B,63,29,1,B36
107,O,B,63,30,1,B31
107,O,B,63,31,0,B35
107,O,B,63,32,1,B29
107,O,B,63,33,1,B28
107,O,B,63,34,1,B38
107,O,B,63,35,1,B27
107,O,B,63,36,0,B33
107,O,B,63,37,1,B37
107,O,B,63,38,1,B32
107,O,B,63,39,1,B42
107,O,B,63,40,0,B39
107,O,B,63,41,1,B44
107,O,B,63,42,0,B43
107,O,B,63,43,1,B49
107,O,B,63,44,1,B46
107,O,B,63,45,0,B40
107,O,B,63,46,1,B41
107,O,B,63,47,1,B50
107,O,B,63,48,1,B45
107,O,B,63,49,1,B48
107,O,B,63,50,1,B47
107,O,B,63,51,1,B58
107,O,B,63,52,1,B57
107,O,B,63,53,1,B59
107,O,B,63,54,1,B53
107,O,B,63,55,1,B55
107,O,B,63,56,1,B60
107,O,B,63,57,1,B54
107,O,B,63,58,1,B52
107,O,B,63,59,1,B56
107,O,B,63,60,1,B61
107,O,B,63,61,1,B51
107,O,B,63,62,1,B62
107,O,B,63,63,1,B63
107,C,B,63,1,1,B10
107,C,B,63,2,1,B6
107,C,B,63,3,1,B5
107,C,B,63,4,1,B1
107,C,B,63,5,1,B12
107,C,B,63,6,1,B4
107,C,B,63,7,1,B9
107,C,B,63,8,1,B3
107,C,B,63,9,1,B8
107,C,B,63,10,1,B11
107,C,B,63,11,1,B2
107,C,B,63,12,1,B7
107,C,B,63,13,1,B18
107,C,B,63,14,1,B14
107,C,B,63,15,1,B13
107,C,B,63,16,1,B25
107,C,B,63,17,1,B16
107,C,B,63,18,1,B23
107,C,B,63,19,1,B19
107,C,B,63,20,1,B22
107,C,B,63,21,1,B20
107,C,B,63,22,1,B17
107,C,B,63,23,1,B24
107,C,B,63,24,1,B21
107,C,B,63,25,1,B26
107,C,B,63,26,1,B15
107,C,B,63,27,1,B34
107,C,B,63,28,1,B29
107,C,B,63,29,0,B31
107,C,B,63,30,1,B30
107,C,B,63,31,1,B27
107,C,B,63,32,1,B28
107,C,B,63,33,0,B38
107,C,B,63,34,1,B32
107,C,B,63,35,1,B37
107,C,B,63,36,1,B36
107,C,B,63,37,1,B35
107,C,B,63,38,1,B33
107,C,B,63,39,1,B46
107,C,B,63,40,1,B39
107,C,B,63,41,1,B45
107,C,B,63,42,0,B43
107,C,B,63,43,1,B48
107,C,B,63,44,1,B50
107,C,B,63,45,1,B44
107,C,B,63,46,1,B40
107,C,B,63,47,1,B47
107,C,B,63,48,1,B42
107,C,B,63,49,1,B41
107,C,B,63,50,1,B49
107,C,B,63,51,1,B52
107,C,B,63,52,1,B58
107,C,B,63,53,1,B53
107,C,B,63,54,1,B56
107,C,B,63,55,1,B54
107,C,B,63,56,1,B62
107,C,B,63,57,1,B61
107,C,B,63,58,1,B59
107,C,B,63,59,1,B60
107,C,B,63,60,1,B63
107,C,B,63,61,1,B55
107,C,B,63,62,1,B51
107,C,B,63,63,1,B57
107,M,B,63,1,1,B10
107,M,B,63,2,1,B1
107,M,B,63,3,1,B5
107,M,B,63,4,1,B11
107,M,B,63,5,1,B4
107,M,B,63,6,1,B12
107,M,B,63,7,1,B3
107,M,B,63,8,0,B6
107,M,B,63,9,0,B7
107,M,B,63,10,1,B9
107,M,B,63,11,1,B2
107,M,B,63,12,1,B8
107,M,B,63,13,1,B18
107,M,B,63,14,1,B14
107,M,B,63,15,1,B25
107,M,B,63,16,1,B23
107,M,B,63,17,1,B13
107,M,B,63,18,1,B22
107,M,B,63,19,1,B19
107,M,B,63,20,1,B16
107,M,B,63,21,1,B26
107,M,B,63,22,1,B17
107,M,B,63,23,0,B24
107,M,B,63,24,1,B20
107,M,B,63,25,1,B21
107,M,B,63,26,1,B15
107,M,B,63,27,1,B34
107,M,B,63,28,1,B29
107,M,B,63,29,1,B28
107,M,B,63,30,1,B27
107,M,B,63,31,0,B38
107,M,B,63,32,1,B30
107,M,B,63,33,1,B37
107,M,B,63,34,1,B33
107,M,B,63,35,0,B31
107,M,B,63,36,0,B32
107,M,B,63,37,1,B36
107,M,B,63,38,1,B35
107,M,B,63,39,1,B48
107,M,B,63,40,1,B50
107,M,B,63,41,0,B43
107,M,B,63,42,0,B39
107,M,B,63,43,1,B44
107,M,B,63,44,1,B46
107,M,B,63,45,1,B40
107,M,B,63,46,1,B42
107,M,B,63,47,1,B45
107,M,B,63,48,1,B47
107,M,B,63,49,1,B41
107,M,B,63,50,1,B49
107,M,B,63,51,1,B53
107,M,B,63,52,1,B52
107,M,B,63,53,1,B56
107,M,B,63,54,1,B60
107,M,B,63,55,1,B58
107,M,B,63,56,1,B51
107,M,B,63,57,1,B54
107,M,B,63,58,1,B61
107,M,B,63,59,1,B55
107,M,B,63,60,1,B62
107,M,B,63,61,1,B63
107,M,B,63,62,1,B59
107,M,B,63,63,1,B57
108,O,A,57,1,1,A1
108,O,A,57,2,0,A8
108,O,A,57,3,0,A11
108,O,A,57,4,0,A2
108,O,A,57,5,1,A10
108,O,A,57,6,0,A9
108,O,A,57,7,1,A3
108,O,A,57,8,0,A4
108,O,A,57,9,0,A5
108,O,A,57,10,1,A7
108,O,A,57,11,0,A6
108,O,A,57,12,0,A21
108,O,A,57,13,1,A17
108,O,A,57,14,1,A16
108,O,A,57,15,0,A14
108,O,A,57,16,0,A23
108,O,A,57,17,0,A18
108,O,A,57,18,0,A15
108,O,A,57,19,0,A19
108,O,A,57,20,0,A13
108,O,A,57,21,1,A12
108,O,A,57,22,0,A22
108,O,A,57,23,0,A20
108,O,A,57,24,0,A33
108,O,A,57,25,0,A28
108,O,A,57,26,0,A24
108,O,A,57,27,0,A35
108,O,A,57,28,0,A26
108,O,A,57,29,1,A29
108,O,A,57,30,0,A25
108,O,A,57,31,0,A27
108,O,A,57,32,0,A30
108,O,A,57,33,1,A36
108,O,A,57,34,1,A31
108,O,A,57,35,0,A32
108,O,A,57,36,0,A34
108,O,A,57,37,0,A42
108,O,A,57,38,1,A43
108,O,A,57,39,0,A44
108,O,A,57,40,0,A41
108,O,A,57,41,0,A46
108,O,A,57,42,1,A37
108,O,A,57,43,0,A38
108,O,A,57,44,0,A39
108,O,A,57,45,1,A40
108,O,A,57,46,1,A45
108,O,A,57,47,0,A56
108,O,A,57,48,0,A53
108,O,A,57,49,0,A57
108,O,A,57,50,0,A49
108,O,A,57,51,1,A52
108,O,A,57,52,0,A55
108,O,A,57,53,0,A47
108,O,A,57,54,0,A50
108,O,A,57,55,0,A51
108,O,A,57,56,0,A54
108,O,A,57,57,0,A48
108,C,A,57,1,0,A2
108,C,A,57,2,0,A4
108,C,A,57,3,0,A3
108,C,A,57,4,0,A7
108,C,A,57,5,0,A5
108,C,A,57,6,0,A11
108,C,A,57,7,1,A1
108,C,A,57,8,0,A10
108,C,A,57,9,0,A8
108,C,A,57,10,0,A6
108,C,A,57,11,0,A9
108,C,A,57,12,0,A18
108,C,A,57,13,0,A15
108,C,A,57,14,0,A17
108,C,A,57,15,0,A22
108,C,A,57,16,0,A14
108,C,A,57,17,1,A12
108,C,A,57,18,0,A19
108,C,A,57,19,0,A23
108,C,A,57,20,0,A21
108,C,A,57,21,0,A13
108,C,A,57,22,1,A16
108,C,A,57,23,0,A20
108,C,A,57,24,0,A26
108,C,A,57,25,0,A28
108,C,A,57,26,1,A31
108,C,A,57,27,0,A29
108,C,A,57,28,0,A25
108,C,A,57,29,1,A36
108,C,A,57,30,0,A24
108,C,A,57,31,0,A33
108,C,A,57,32,0,A32
108,C,A,57,33,0,A35
108,C,A,57,34,0,A27
108,C,A,57,35,0,A30
108,C,A,57,36,0,A34
108,C,A,57,37,0,A44
108,C,A,57,38,0,A46
108,C,A,57,39,0,A41
108,C,A,57,40,0,A37
108,C,A,57,41,1,A45
108,C,A,57,42,1,A40
108,C,A,57,43,0,A42
108,C,A,57,44,1,A43
108,C,A,57,45,0,A39
108,C,A,57,46,0,A38
108,C,A,57,47,0,A56
108,C,A,57,48,0,A51
108,C,A,57,49,0,A55
108,C,A,57,50,1,A53
108,C,A,57,51,0,A54
108,C,A,57,52,0,A52
108,C,A,57,53,0,A49
108,C,A,57,54,0,A57
108,C,A,57,55,0,A48
108,C,A,57,56,0,A50
108,C,A,57,57,0,A47
108,M,A,57,1,1,A1
108,M,A,57,2,0,A7
108,M,A,57,3,0,A10
108,M,A,57,4,0,A4
108,M,A,57,5,0,A2
108,M,A,57,6,0,A9
108,M,A,57,7,0,A5
108,M,A,57,8,0,A3
108,M,A,57,9,1,A6
108,M,A,57,10,0,A8
108,M,A,57,11,0,A11
108,M,A,57,12,0,A18
108,M,A,57,13,0,A23
108,M,A,57,14,0,A13
108,M,A,57,15,0,A14
108,M,A,57,16,1,A12
108,M,A,57,17,1,A17
108,M,A,57,18,1,A16
108,M,A,57,19,0,A19
108,M,A,57,20,0,A21
108,M,A,57,21,0,A22
108,M,A,57,22,0,A20
108,M,A,57,23,0,A15
108,M,A,57,24,0,A26
108,M,A,57,25,0,A28
108,M,A,57,26,1,A36
108,M,A,57,27,0,A29
108,M,A,57,28,0,A32
108,M,A,57,29,1,A31
108,M,A,57,30,1,A27
108,M,A,57,31,0,A35
108,M,A,57,32,0,A25
108,M,A,57,33,0,A33
108,M,A,57,34,0,A34
108,M,A,57,35,1,A30
108,M,A,57,36,0,A24
108,M,A,57,37,0,A44
108,M,A,57,38,1,A37
108,M,A,57,39,0,A46
108,M,A,57,40,1,A43
108,M,A,57,41,1,A42
108,M,A,57,42,0,A41
108,M,A,57,43,1,A40
108,M,A,57,44,0,A39
108,M,A,57,45,1,A45
108,M,A,57,46,0,A38
108,M,A,57,47,0,A52
108,M,A,57,48,0,A56
108,M,A,57,49,0,A48
108,M,A,57,50,0,A57
108,M,A,57,51,0,A51
108,M,A,57,52,0,A55
108,M,A,57,53,1,A53
108,M,A,57,54,0,A54
108,M,A,57,55,0,A49
108,M,A,57,56,0,A47
108,M,A,57,57,0,A50
108,O,B,63,1,0,B5
108,O,B,63,2,0,B10
108,O,B,63,3,0,B1
108,O,B,63,4,0,B4
108,O,B,63,5,0,B9
108,O,B,63,6,1,B8
108,O,B,63,7,0,B7
108,O,B,63,8,0,B11
108,O,B,63,9,0,B12
108,O,B,63,10,1,B3
108,O,B,63,11,0,B6
108,O,B,63,12,0,B2
108,O,B,63,13,0,B13
108,O,B,63,14,0,B18
108,O,B,63,15,0,B23
108,O,B,63,16,0,B14
108,O,B,63,17,1,B15
108,O,B,63,18,0,B19
108,O,B,63,19,0,B25
108,O,B,63,20,0,B21
108,O,B,63,21,0,B20
108,O,B,63,22,0,B22
108,O,B,63,23,1,B16
108,O,B,63,24,1,B17
108,O,B,63,25,0,B26
108,O,B,63,26,0,B24
108,O,B,63,27,1,B35
108,O,B,63,28,1,B38
108,O,B,63,29,1,B27
108,O,B,63,30,0,B30
108,O,B,63,31,1,B34
108,O,B,63,32,1,B28
108,O,B,63,33,0,B29
108,O,B,63,34,1,B37
108,O,B,63,35,0,B32
108,O,B,63,36,0,B31
108,O,B,63,37,0,B36
108,O,B,63,38,0,B33
108,O,B,63,39,0,B48
108,O,B,63,40,0,B41
108,O,B,63,41,0,B50
108,O,B,63,42,1,B40
108,O,B,63,43,0,B44
108,O,B,63,44,1,B43
108,O,B,63,45,0,B39
108,O,B,63,46,1,B45
108,O,B,63,47,0,B49
108,O,B,63,48,0,B46
108,O,B,63,49,1,B42
108,O,B,63,50,1,B47
108,O,B,63,51,0,B51
108,O,B,63,52,0,B60
108,O,B,63,53,0,B52
108,O,B,63,54,0,B55
108,O,B,63,55,0,B59
108,O,B,63,56,1,B56
108,O,B,63,57,0,B58
108,O,B,63,58,0,B53
108,O,B,63,59,0,B61
108,O,B,63,60,0,B62
108,O,B,63,61,0,B54
108,O,B,63,62,1,B57
108,O,B,63,63,0,B63
108,C,B,63,1,0,B1
108,C,B,63,2,0,B9
108,C,B,63,3,0,B10
108,C,B,63,4,0,B4
108,C,B,63,5,0,B5
108,C,B,63,6,0,B11
108,C,B,63,7,0,B7
108,C,B,63,8,0,B6
108,C,B,63,9,0,B2
108,C,B,63,10,1,B3
108,C,B,63,11,0,B12
108,C,B,63,12,0,B8
108,C,B,63,13,0,B18
108,C,B,63,14,0,B14
108,C,B,63,15,0,B13
108,C,B,63,16,0,B23
108,C,B,63,17,0,B19
108,C,B,63,18,1,B17
108,C,B,63,19,0,B24
108,C,B,63,20,0,B22
108,C,B,63,21,0,B25
108,C,B,63,22,1,B16
108,C,B,63,23,0,B21
108,C,B,63,24,0,B20
108,C,B,63,25,0,B26
108,C,B,63,26,1,B15
108,C,B,63,27,0,B29
108,C,B,63,28,0,B34
108,C,B,63,29,1,B28
108,C,B,63,30,0,B30
108,C,B,63,31,1,B31
108,C,B,63,32,1,B37
108,C,B,63,33,0,B27
108,C,B,63,34,0,B33
108,C,B,63,35,1,B38
108,C,B,63,36,0,B32
108,C,B,63,37,0,B36
108,C,B,63,38,0,B35
108,C,B,63,39,1,B43
108,C,B,63,40,0,B42
108,C,B,63,41,0,B47
108,C,B,63,42,1,B45
108,C,B,63,43,0,B39
108,C,B,63,44,0,B41
108,C,B,63,45,0,B48
108,C,B,63,46,0,B50
108,C,B,63,47,0,B46
108,C,B,63,48,0,B44
108,C,B,63,49,0,B40
108,C,B,63,50,0,B49
108,C,B,63,51,0,B53
108,C,B,63,52,0,B58
108,C,B,63,53,0,B51
108,C,B,63,54,0,B61
108,C,B,63,55,1,B56
108,C,B,63,56,0,B63
108,C,B,63,57,0,B52
108,C,B,63,58,0,B55
108,C,B,63,59,0,B60
108,C,B,63,60,0,B54
108,C,B,63,61,0,B59
108,C,B,63,62,0,B62
108,C,B,63,63,0,B57
108,M,B,63,1,1,B1
108,M,B,63,2,0,B10
108,M,B,63,3,0,B5
108,M,B,63,4,0,B9
108,M,B,63,5,1,B4
108,M,B,63,6,0,B11
108,M,B,63,7,0,B6
108,M,B,63,8,0,B7
108,M,B,63,9,0,B3
108,M,B,63,10,0,B2
108,M,B,63,11,0,B12
108,M,B,63,12,1,B8
108,M,B,63,13,0,B18
108,M,B,63,14,0,B14
108,M,B,63,15,0,B13
108,M,B,63,16,1,B17
108,M,B,63,17,0,B23
108,M,B,63,18,0,B25
108,M,B,63,19,0,B19
108,M,B,63,20,0,B22
108,M,B,63,21,0,B24
108,M,B,63,22,1,B16
108,M,B,63,23,0,B20
108,M,B,63,24,0,B26
108,M,B,63,25,0,B21
108,M,B,63,26,1,B15
108,M,B,63,27,0,B34
108,M,B,63,28,1,B31
108,M,B,63,29,0,B29
108,M,B,63,30,0,B36
108,M,B,63,31,1,B28
108,M,B,63,32,1,B38
108,M,B,63,33,0,B32
108,M,B,63,34,0,B27
108,M,B,63,35,1,B37
108,M,B,63,36,1,B30
108,M,B,63,37,0,B33
108,M,B,63,38,0,B35
108,M,B,63,39,1,B43
108,M,B,63,40,0,B44
108,M,B,63,41,1,B42
108,M,B,63,42,0,B46
108,M,B,63,43,0,B48
108,M,B,63,44,0,B50
108,M,B,63,45,1,B39
108,M,B,63,46,1,B45
108,M,B,63,47,1,B49
108,M,B,63,48,1,B47
108,M,B,63,49,1,B40
108,M,B,63,50,0,B41
108,M,B,63,51,0,B53
108,M,B,63,52,0,B52
108,M,B,63,53,0,B58
108,M,B,63,54,0,B51
108,M,B,63,55,0,B55
108,M,B,63,56,0,B62
108,M,B,63,57,0,B60
108,M,B,63,58,1,B56
108,M,B,63,59,0,B61
108,M,B,63,60,0,B54
108,M,B,63,61,0,B59
108,M,B,63,62,0,B63
108,M,B,63,63,0,B57
109,O,A,57,1,0,A7
109,O,A,57,2,1,A1
109,O,A,57,3,1,A11
109,O,A,57,4,0,A4
109,O,A,57,5,1,A8
109,O,A,57,6,0,A10
109,O,A,57,7,1,A5
109,O,A,57,8,0,A2
109,O,A,57,9,1,A3
109,O,A,57,10,1,A6
109,O,A,57,11,1,A9
109,O,A,57,12,1,A18
109,O,A,57,13,1,A16
109,O,A,57,14,1,A14
109,O,A,57,15,1,A19
109,O,A,57,16,1,A17
109,O,A,57,17,1,A15
109,O,A,57,18,1,A23
109,O,A,57,19,1,A22
109,O,A,57,20,1,A12
109,O,A,57,21,1,A21
109,O,A,57,22,1,A13
109,O,A,57,23,1,A20
109,O,A,57,24,1,A35
109,O,A,57,25,1,A30
109,O,A,57,26,0,A32
109,O,A,57,27,0,A36
109,O,A,57,28,1,A31
109,O,A,57,29,0,A28
109,O,A,57,30,0,A24
109,O,A,57,31,1,A26
109,O,A,57,32,0,A25
109,O,A,57,33,1,A29
109,O,A,57,34,1,A33
109,O,A,57,35,1,A27
109,O,A,57,36,1,A34
109,O,A,57,37,0,A37
109,O,A,57,38,1,A40
109,O,A,57,39,1,A43
109,O,A,57,40,1,A46
109,O,A,57,41,1,A39
109,O,A,57,42,1,A41
109,O,A,57,43,1,A42
109,O,A,57,44,1,A44
109,O,A,57,45,1,A38
109,O,A,57,46,1,A45
109,O,A,57,47,1,A57
109,O,A,57,48,1,A48
109,O,A,57,49,1,A55
109,O,A,57,50,1,A54
109,O,A,57,51,0,A51
109,O,A,57,52,1,A47
109,O,A,57,53,1,A50
109,O,A,57,54,1,A52
109,O,A,57,55,1,A56
109,O,A,57,56,1,A53
109,O,A,57,57,1,A49
109,C,A,57,1,1,A3
109,C,A,57,2,1,A10
109,C,A,57,3,1,A2
109,C,A,57,4,1,A11
109,C,A,57,5,1,A7
109,C,A,57,6,1,A5
109,C,A,57,7,1,A4
109,C,A,57,8,1,A6
109,C,A,57,9,1,A9
109,C,A,57,10,1,A8
109,C,A,57,11,1,A1
109,C,A,57,12,1,A18
109,C,A,57,13,1,A15
109,C,A,57,14,1,A23
109,C,A,57,15,1,A17
109,C,A,57,16,1,A14
109,C,A,57,17,1,A19
109,C,A,57,18,1,A22
109,C,A,57,19,1,A21
109,C,A,57,20,1,A16
109,C,A,57,21,1,A13
109,C,A,57,22,1,A12
109,C,A,57,23,1,A20
109,C,A,57,24,1,A28
109,C,A,57,25,1,A26
109,C,A,57,26,1,A29
109,C,A,57,27,1,A31
109,C,A,57,28,1,A36
109,C,A,57,29,1,A32
109,C,A,57,30,1,A35
109,C,A,57,31,1,A30
109,C,A,57,32,1,A25
109,C,A,57,33,1,A24
109,C,A,57,34,1,A27
109,C,A,57,35,1,A33
109,C,A,57,36,1,A34
109,C,A,57,37,1,A44
109,C,A,57,38,1,A46
109,C,A,57,39,1,A43
109,C,A,57,40,1,A37
109,C,A,57,41,1,A42
109,C,A,57,42,1,A40
109,C,A,57,43,1,A45
109,C,A,57,44,1,A41
109,C,A,57,45,1,A39
109,C,A,57,46,1,A38
109,C,A,57,47,1,A56
109,C,A,57,48,1,A48
109,C,A,57,49,1,A52
109,C,A,57,50,1,A53
109,C,A,57,51,1,A50
109,C,A,57,52,1,A55
109,C,A,57,53,1,A49
109,C,A,57,54,0,A51
109,C,A,57,55,1,A47
109,C,A,57,56,1,A57
109,C,A,57,57,1,A54
109,M,A,57,1,0,A2
109,M,A,57,2,0,A10
109,M,A,57,3,1,A4
109,M,A,57,4,0,A7
109,M,A,57,5,0,A5
109,M,A,57,6,1,A3
109,M,A,57,7,1,A1
109,M,A,57,8,1,A9
109,M,A,57,9,1,A6
109,M,A,57,10,1,A11
109,M,A,57,11,1,A8
109,M,A,57,12,1,A14
109,M,A,57,13,1,A23
109,M,A,57,14,1,A18
109,M,A,57,15,1,A13
109,M,A,57,16,1,A16
109,M,A,57,17,1,A19
109,M,A,57,18,1,A17
109,M,A,57,19,1,A21
109,M,A,57,20,1,A15
109,M,A,57,21,1,A12
109,M,A,57,22,1,A22
109,M,A,57,23,1,A20
109,M,A,57,24,1,A28
109,M,A,57,25,1,A26
109,M,A,57,26,1,A29
109,M,A,57,27,1,A36
109,M,A,57,28,1,A31
109,M,A,57,29,1,A35
109,M,A,57,30,1,A32
109,M,A,57,31,1,A24
109,M,A,57,32,0,A25
109,M,A,57,33,1,A34
109,M,A,57,34,0,A27
109,M,A,57,35,0,A30
109,M,A,57,36,1,A33
109,M,A,57,37,1,A37
109,M,A,57,38,1,A44
109,M,A,57,39,1,A42
109,M,A,57,40,1,A46
109,M,A,57,41,1,A43
109,M,A,57,42,1,A40
109,M,A,57,43,1,A39
109,M,A,57,44,1,A45
109,M,A,57,45,1,A41
109,M,A,57,46,1,A38
109,M,A,57,47,1,A56
109,M,A,57,48,1,A52
109,M,A,57,49,1,A57
109,M,A,57,50,1,A55
109,M,A,57,51,1,A49
109,M,A,57,52,1,A48
109,M,A,57,53,1,A53
109,M,A,57,54,1,A50
109,M,A,57,55,0,A51
109,M,A,57,56,1,A54
109,M,A,57,57,1,A47
109,O,B,63,1,1,B2
109,O,B,63,2,1,B6
109,O,B,63,3,0,B9
109,O,B,63,4,1,B8
109,O,B,63,5,1,B10
109,O,B,63,6,1,B1
109,O,B,63,7,1,B7
109,O,B,63,8,0,B11
109,O,B,63,9,1,B5
109,O,B,63,10,1,B12
109,O,B,63,11,1,B4
109,O,B,63,12,0,B3
109,O,B,63,13,1,B21
109,O,B,63,14,1,B19
109,O,B,63,15,1,B23
109,O,B,63,16,0,B18
109,O,B,63,17,1,B13
109,O,B,63,18,0,B22
109,O,B,63,19,1,B24
109,O,B,63,20,0,B26
109,O,B,63,21,1,B17
109,O,B,63,22,1,B16
109,O,B,63,23,1,B14
109,O,B,63,24,0,B25
109,O,B,63,25,0,B15
109,O,B,63,26,1,B20
109,O,B,63,27,1,B30
109,O,B,63,28,1,B31
109,O,B,63,29,1,B38
109,O,B,63,30,1,B34
109,O,B,63,31,0,B29
109,O,B,63,32,1,B27
109,O,B,63,33,1,B28
109,O,B,63,34,0,B35
109,O,B,63,35,0,B36
109,O,B,63,36,1,B37
109,O,B,63,37,0,B32
109,O,B,63,38,1,B33
109,O,B,63,39,0,B47
109,O,B,63,40,1,B48
109,O,B,63,41,1,B46
109,O,B,63,42,1,B44
109,O,B,63,43,0,B49
109,O,B,63,44,1,B50
109,O,B,63,45,1,B43
109,O,B,63,46,0,B41
109,O,B,63,47,0,B45
109,O,B,63,48,1,B39
109,O,B,63,49,1,B42
109,O,B,63,50,1,B40
109,O,B,63,51,1,B56
109,O,B,63,52,0,B55
109,O,B,63,53,1,B63
109,O,B,63,54,1,B60
109,O,B,63,55,1,B51
109,O,B,63,56,1,B53
109,O,B,63,57,1,B54
109,O,B,63,58,1,B59
109,O,B,63,59,1,B58
109,O,B,63,60,1,B61
109,O,B,63,61,1,B62
109,O,B,63,62,1,B52
109,O,B,63,63,1,B57
109,C,B,63,1,1,B1
109,C,B,63,2,0,B9
109,C,B,63,3,1,B10
109,C,B,63,4,1,B5
109,C,B,63,5,1,B4
109,C,B,63,6,1,B2
109,C,B,63,7,1,B12
109,C,B,63,8,1,B11
109,C,B,63,9,1,B6
109,C,B,63,10,1,B7
109,C,B,63,11,1,B3
109,C,B,63,12,1,B8
109,C,B,63,13,1,B18
109,C,B,63,14,1,B13
109,C,B,63,15,1,B14
109,C,B,63,16,1,B24
109,C,B,63,17,1,B19
109,C,B,63,18,1,B23
109,C,B,63,19,1,B20
109,C,B,63,20,1,B25
109,C,B,63,21,0,B22
109,C,B,63,22,1,B26
109,C,B,63,23,1,B17
109,C,B,63,24,1,B16
109,C,B,63,25,1,B21
109,C,B,63,26,0,B15
109,C,B,63,27,1,B34
109,C,B,63,28,1,B29
109,C,B,63,29,1,B30
109,C,B,63,30,1,B28
109,C,B,63,31,1,B38
109,C,B,63,32,1,B31
109,C,B,63,33,1,B36
109,C,B,63,34,1,B37
109,C,B,63,35,1,B33
109,C,B,63,36,1,B27
109,C,B,63,37,0,B32
109,C,B,63,38,1,B35
109,C,B,63,39,1,B43
109,C,B,63,40,1,B46
109,C,B,63,41,1,B44
109,C,B,63,42,1,B47
109,C,B,63,43,1,B39
109,C,B,63,44,1,B48
109,C,B,63,45,1,B50
109,C,B,63,46,1,B42
109,C,B,63,47,0,B45
109,C,B,63,48,1,B40
109,C,B,63,49,1,B49
109,C,B,63,50,1,B41
109,C,B,63,51,1,B53
109,C,B,63,52,1,B56
109,C,B,63,53,1,B58
109,C,B,63,54,1,B51
109,C,B,63,55,1,B59
109,C,B,63,56,1,B62
109,C,B,63,57,1,B61
109,C,B,63,58,1,B52
109,C,B,63,59,1,B60
109,C,B,63,60,1,B55
109,C,B,63,61,1,B54
109,C,B,63,62,1,B57
109,C,B,63,63,1,B63
109,M,B,63,1,1,B5
109,M,B,63,2,1,B10
109,M,B,63,3,1,B1
109,M,B,63,4,1,B11
109,M,B,63,5,1,B2
109,M,B,63,6,1,B12
109,M,B,63,7,1,B6
109,M,B,63,8,1,B3
109,M,B,63,9,0,B9
109,M,B,63,10,1,B7
109,M,B,63,11,0,B4
109,M,B,63,12,1,B8
109,M,B,63,13,1,B18
109,M,B,63,14,1,B14
109,M,B,63,15,1,B13
109,M,B,63,16,1,B16
109,M,B,63,17,0,B22
109,M,B,63,18,1,B23
109,M,B,63,19,1,B17
109,M,B,63,20,1,B19
109,M,B,63,21,1,B24
109,M,B,63,22,0,B20
109,M,B,63,23,1,B21
109,M,B,63,24,0,B25
109,M,B,63,25,1,B26
109,M,B,63,26,0,B15
109,M,B,63,27,1,B34
109,M,B,63,28,1,B29
109,M,B,63,29,1,B30
109,M,B,63,30,1,B31
109,M,B,63,31,1,B36
109,M,B,63,32,1,B28
109,M,B,63,33,1,B38
109,M,B,63,34,1,B37
109,M,B,63,35,0,B32
109,M,B,63,36,1,B27
109,M,B,63,37,1,B33
109,M,B,63,38,1,B35
109,M,B,63,39,1,B39
109,M,B,63,40,1,B43
109,M,B,63,41,1,B46
109,M,B,63,42,1,B50
109,M,B,63,43,1,B44
109,M,B,63,44,1,B48
109,M,B,63,45,1,B40
109,M,B,63,46,1,B42
109,M,B,63,47,0,B45
109,M,B,63,48,0,B47
109,M,B,63,49,1,B41
109,M,B,63,50,1,B49
109,M,B,63,51,1,B53
109,M,B,63,52,1,B56
109,M,B,63,53,1,B52
109,M,B,63,54,1,B58
109,M,B,63,55,1,B60
109,M,B,63,56,1,B55
109,M,B,63,57,1,B61
109,M,B,63,58,1,B62
109,M,B,63,59,1,B54
109,M,B,63,60,1,B63
109,M,B,63,61,1,B59
109,M,B,63,62,1,B51
109,M,B,63,63,1,B57
10,O,A,57,1,0,A1
10,O,A,57,2,1,A4
10,O,A,57,3,1,A3
10,O,A,57,4,1,A11
10,O,A,57,5,0,A8
10,O,A,57,6,0,A10
10,O,A,57,7,0,A5
10,O,A,57,8,1,A2
10,O,A,57,9,1,A7
10,O,A,57,10,1,A9
10,O,A,57,11,1,A6
10,O,A,57,12,0,A21
10,O,A,57,13,0,A12
10,O,A,57,14,0,A22
10,O,A,57,15,0,A13
10,O,A,57,16,1,A15
10,O,A,57,17,1,A17
10,O,A,57,18,1,A18
10,O,A,57,19,1,A16
10,O,A,57,20,0,A23
10,O,A,57,21,1,A14
10,O,A,57,22,0,A19
10,O,A,57,23,1,A20
10,O,A,57,24,1,A35
10,O,A,57,25,0,A24
10,O,A,57,26,1,A27
10,O,A,57,27,1,A31
10,O,A,57,28,1,A34
10,O,A,57,29,1,A32
10,O,A,57,30,0,A29
10,O,A,57,31,0,A36
10,O,A,57,32,1,A26
10,O,A,57,33,1,A33
10,O,A,57,34,1,A25
10,O,A,57,35,1,A30
10,O,A,57,36,1,A28
10,O,A,57,37,0,A40
10,O,A,57,38,1,A38
10,O,A,57,39,0,A46
10,O,A,57,40,1,A45
10,O,A,57,41,1,A42
10,O,A,57,42,0,A44
10,O,A,57,43,1,A41
10,O,A,57,44,0,A37
10,O,A,57,45,0,A43
10,O,A,57,46,0,A39
10,O,A,57,47,1,A52
10,O,A,57,48,1,A54
10,O,A,57,49,0,A48
10,O,A,57,50,0,A56
10,O,A,57,51,1,A57
10,O,A,57,52,0,A55
10,O,A,57,53,0,A47
10,O,A,57,54,0,A53
10,O,A,57,55,0,A49
10,O,A,57,56,1,A50
10,O,A,57,57,1,A51
10,C,A,57,1,1,A2
10,C,A,57,2,1,A1
10,C,A,57,3,1,A10
10,C,A,57,4,1,A7
10,C,A,57,5,1,A3
10,C,A,57,6,1,A4
10,C,A,57,7,1,A6
10,C,A,57,8,1,A5
10,C,A,57,9,1,A11
10,C,A,57,10,1,A8
10,C,A,57,11,1,A9
10,C,A,57,12,1,A16
10,C,A,57,13,1,A14
10,C,A,57,14,0,A23
10,C,A,57,15,1,A12
10,C,A,57,16,1,A18
10,C,A,57,17,1,A21
10,C,A,57,18,0,A19
10,C,A,57,19,1,A17
10,C,A,57,20,0,A13
10,C,A,57,21,1,A15
10,C,A,57,22,1,A22
10,C,A,57,23,1,A20
10,C,A,57,24,1,A26
10,C,A,57,25,1,A31
10,C,A,57,26,1,A34
10,C,A,57,27,1,A28
10,C,A,57,28,1,A36
10,C,A,57,29,1,A30
10,C,A,57,30,1,A33
10,C,A,57,31,1,A35
10,C,A,57,32,1,A32
10,C,A,57,33,1,A29
10,C,A,57,34,0,A27
10,C,A,57,35,0,A24
10,C,A,57,36,1,A25
10,C,A,57,37,1,A37
10,C,A,57,38,1,A44
10,C,A,57,39,1,A42
10,C,A,57,40,1,A43
10,C,A,57,41,1,A46
10,C,A,57,42,1,A45
10,C,A,57,43,1,A38
10,C,A,57,44,1,A40
10,C,A,57,45,1,A39
10,C,A,57,46,1,A41
10,C,A,57,47,1,A52
10,C,A,57,48,1,A47
10,C,A,57,49,0,A56
10,C,A,57,50,1,A50
10,C,A,57,51,0,A49
10,C,A,57,52,1,A53
10,C,A,57,53,1,A51
10,C,A,57,54,1,A55
10,C,A,57,55,1,A48
10,C,A,57,56,1,A54
10,C,A,57,57,1,A57
10,M,A,57,1,1,A10
10,M,A,57,2,1,A2
10,M,A,57,3,1,A3
10,M,A,57,4,1,A7
10,M,A,57,5,0,A1
10,M,A,57,6,1,A4
10,M,A,57,7,1,A9
10,M,A,57,8,1,A11
10,M,A,57,9,1,A6
10,M,A,57,10,1,A8
10,M,A,57,11,0,A5
10,M,A,57,12,1,A18
10,M,A,57,13,0,A12
10,M,A,57,14,1,A21
10,M,A,57,15,1,A17
10,M,A,57,16,1,A16
10,M,A,57,17,1,A14
10,M,A,57,18,0,A23
10,M,A,57,19,0,A13
10,M,A,57,20,0,A19
10,M,A,57,21,1,A20
10,M,A,57,22,1,A22
10,M,A,57,23,1,A15
10,M,A,57,24,1,A26
10,M,A,57,25,1,A34
10,M,A,57,26,1,A31
10,M,A,57,27,1,A35
10,M,A,57,28,0,A36
10,M,A,57,29,0,A29
10,M,A,57,30,1,A32
10,M,A,57,31,1,A33
10,M,A,57,32,0,A27
10,M,A,57,33,1,A30
10,M,A,57,34,1,A24
10,M,A,57,35,0,A25
10,M,A,57,36,1,A28
10,M,A,57,37,0,A42
10,M,A,57,38,0,A44
10,M,A,57,39,1,A37
10,M,A,57,40,1,A46
10,M,A,57,41,0,A43
10,M,A,57,42,1,A40
10,M,A,57,43,1,A38
10,M,A,57,44,1,A45
10,M,A,57,45,1,A41
10,M,A,57,46,1,A39
10,M,A,57,47,0,A56
10,M,A,57,48,0,A53
10,M,A,57,49,1,A52
10,M,A,57,50,1,A55
10,M,A,57,51,0,A49
10,M,A,57,52,1,A50
10,M,A,57,53,1,A57
10,M,A,57,54,1,A47
10,M,A,57,55,0,A48
10,M,A,57,56,1,A51
10,M,A,57,57,1,A54
10,O,B,63,1,1,B6
10,O,B,63,2,0,B1
10,O,B,63,3,1,B7
10,O,B,63,4,1,B10
10,O,B,63,5,0,B2
10,O,B,63,6,1,B12
10,O,B,63,7,0,B3
10,O,B,63,8,1,B4
10,O,B,63,9,1,B9
10,O,B,63,10,1,B8
10,O,B,63,11,1,B11
10,O,B,63,12,1,B5
10,O,B,63,13,0,B17
10,O,B,63,14,1,B20
10,O,B,63,15,1,B15
10,O,B,63,16,1,B14
10,O,B,63,17,1,B24
10,O,B,63,18,1,B18
10,O,B,63,19,0,B16
10,O,B,63,20,1,B22
10,O,B,63,21,1,B19
10,O,B,63,22,1,B13
10,O,B,63,23,1,B25
10,O,B,63,24,0,B21
10,O,B,63,25,1,B23
10,O,B,63,26,0,B26
10,O,B,63,27,1,B27
10,O,B,63,28,1,B34
10,O,B,63,29,1,B29
10,O,B,63,30,1,B33
10,O,B,63,31,0,B28
10,O,B,63,32,1,B32
10,O,B,63,33,0,B38
10,O,B,63,34,1,B30
10,O,B,63,35,0,B37
10,O,B,63,36,1,B31
10,O,B,63,37,0,B36
10,O,B,63,38,1,B35
10,O,B,63,39,0,B43
10,O,B,63,40,1,B44
10,O,B,63,41,1,B39
10,O,B,63,42,1,B48
10,O,B,63,43,0,B41
10,O,B,63,44,0,B46
10,O,B,63,45,0,B45
10,O,B,63,46,1,B50
10,O,B,63,47,0,B42
10,O,B,63,48,0,B40
10,O,B,63,49,1,B49
10,O,B,63,50,1,B47
10,O,B,63,51,0,B51
10,O,B,63,52,1,B59
10,O,B,63,53,1,B58
10,O,B,63,54,0,B54
10,O,B,63,55,1,B62
10,O,B,63,56,1,B56
10,O,B,63,57,0,B52
10,O,B,63,58,1,B55
10,O,B,63,59,1,B53
10,O,B,63,60,0,B60
10,O,B,63,61,0,B57
10,O,B,63,62,1,B61
10,O,B,63,63,1,B63
10,C,B,63,1,0,B1
10,C,B,63,2,0,B6
10,C,B,63,3,1,B12
10,C,B,63,4,1,B9
10,C,B,63,5,1,B7
10,C,B,63,6,1,B10
10,C,B,63,7,1,B3
10,C,B,63,8,1,B2
10,C,B,63,9,1,B5
10,C,B,63,10,1,B11
10,C,B,63,11,1,B4
10,C,B,63,12,1,B8
10,C,B,63,13,1,B14
10,C,B,63,14,1,B13
10,C,B,63,15,1,B19
10,C,B,63,16,1,B18
10,C,B,63,17,1,B23
10,C,B,63,18,1,B17
10,C,B,63,19,1,B25
10,C,B,63,20,1,B16
10,C,B,63,21,1,B20
10,C,B,63,22,1,B22
10,C,B,63,23,1,B15
10,C,B,63,24,1,B24
10,C,B,63,25,1,B26
10,C,B,63,26,0,B21
10,C,B,63,27,1,B34
10,C,B,63,28,0,B30
10,C,B,63,29,1,B29
10,C,B,63,30,0,B28
10,C,B,63,31,1,B38
10,C,B,63,32,1,B32
10,C,B,63,33,1,B37
10,C,B,63,34,1,B31
10,C,B,63,35,1,B36
10,C,B,63,36,1,B33
10,C,B,63,37,1,B27
10,C,B,63,38,1,B35
10,C,B,63,39,0,B45
10,C,B,63,40,0,B43
10,C,B,63,41,1,B46
10,C,B,63,42,1,B47
10,C,B,63,43,1,B48
10,C,B,63,44,1,B39
10,C,B,63,45,0,B42
10,C,B,63,46,1,B49
10,C,B,63,47,1,B50
10,C,B,63,48,1,B40
10,C,B,63,49,1,B41
10,C,B,63,50,1,B44
10,C,B,63,51,1,B52
10,C,B,63,52,1,B55
10,C,B,63,53,1,B53
10,C,B,63,54,0,B62
10,C,B,63,55,1,B58
10,C,B,63,56,1,B51
10,C,B,63,57,1,B59
10,C,B,63,58,1,B61
10,C,B,63,59,1,B56
10,C,B,63,60,1,B60
10,C,B,63,61,1,B54
10,C,B,63,62,1,B57
10,C,B,63,63,1,B63
10,M,B,63,1,1,B10
10,M,B,63,2,0,B1
10,M,B,63,3,0,B6
10,M,B,63,4,1,B5
10,M,B,63,5,1,B9
10,M,B,63,6,1,B12
10,M,B,63,7,1,B3
10,M,B,63,8,1,B11
10,M,B,63,9,1,B8
10,M,B,63,10,1,B7
10,M,B,63,11,1,B2
10,M,B,63,12,0,B4
10,M,B,63,13,1,B18
10,M,B,63,14,1,B13
10,M,B,63,15,1,B14
10,M,B,63,16,0,B16
10,M,B,63,17,1,B25
10,M,B,63,18,1,B19
10,M,B,63,19,1,B23
10,M,B,63,20,1,B17
10,M,B,63,21,1,B22
10,M,B,63,22,0,B24
10,M,B,63,23,0,B15
10,M,B,63,24,1,B26
10,M,B,63,25,1,B20
10,M,B,63,26,0,B21
10,M,B,63,27,1,B34
10,M,B,63,28,0,B28
10,M,B,63,29,1,B29
10,M,B,63,30,1,B32
10,M,B,63,31,1,B30
10,M,B,63,32,0,B38
10,M,B,63,33,1,B27
10,M,B,63,34,0,B31
10,M,B,63,35,1,B37
10,M,B,63,36,1,B36
10,M,B,63,37,1,B33
10,M,B,63,38,1,B35
10,M,B,63,39,0,B43
10,M,B,63,40,1,B46
10,M,B,63,41,1,B49
10,M,B,63,42,1,B48
10,M,B,63,43,1,B39
10,M,B,63,44,0,B45
10,M,B,63,45,1,B40
10,M,B,63,46,1,B41
10,M,B,63,47,1,B50
10,M,B,63,48,0,B42
10,M,B,63,49,1,B44
10,M,B,63,50,1,B47
10,M,B,63,51,1,B52
10,M,B,63,52,0,B58
10,M,B,63,53,1,B53
10,M,B,63,54,0,B51
10,M,B,63,55,1,B55
10,M,B,63,56,1,B60
10,M,B,63,57,1,B61
10,M,B,63,58,1,B56
10,M,B,63,59,1,B62
10,M,B,63,60,1,B59
10,M,B,63,61,0,B54
10,M,B,63,62,0,B57
10,M,B,63,63,1,B63
110,O,A,57,1,1,A1
110,O,A,57,2,0,A5
110,O,A,57,3,1,A3
110,O,A,57,4,0,A8
110,O,A,57,5,1,A2
110,O,A,57,6,1,A11
110,O,A,57,7,1,A10
110,O,A,57,8,1,A4
110,O,A,57,9,0,A9
110,O,A,57,10,0,A6
110,O,A,57,11,0,A7
110,O,A,57,12,0,A22
110,O,A,57,13,0,A18
110,O,A,57,14,0,A13
110,O,A,57,15,1,A12
110,O,A,57,16,0,A21
110,O,A,57,17,0,A17
110,O,A,57,18,1,A14
110,O,A,57,19,1,A16
110,O,A,57,20,1,A23
110,O,A,57,21,0,A15
110,O,A,57,22,0,A19
110,O,A,57,23,0,A20
110,O,A,57,24,1,A25
110,O,A,57,25,0,A32
110,O,A,57,26,0,A29
110,O,A,57,27,1,A33
110,O,A,57,28,0,A24
110,O,A,57,29,1,A35
110,O,A,57,30,1,A28
110,O,A,57,31,1,A30
110,O,A,57,32,1,A36
110,O,A,57,33,1,A31
110,O,A,57,34,1,A26
110,O,A,57,35,0,A34
110,O,A,57,36,1,A27
110,O,A,57,37,1,A42
110,O,A,57,38,1,A37
110,O,A,57,39,0,A46
110,O,A,57,40,1,A41
110,O,A,57,41,0,A40
110,O,A,57,42,0,A43
110,O,A,57,43,0,A44
110,O,A,57,44,1,A39
110,O,A,57,45,0,A45
110,O,A,57,46,0,A38
110,O,A,57,47,1,A57
110,O,A,57,48,1,A51
110,O,A,57,49,0,A53
110,O,A,57,50,1,A49
110,O,A,57,51,0,A55
110,O,A,57,52,1,A52
110,O,A,57,53,0,A48
110,O,A,57,54,1,A54
110,O,A,57,55,0,A56
110,O,A,57,56,1,A47
110,O,A,57,57,0,A50
110,C,A,57,1,1,A2
110,C,A,57,2,1,A3
110,C,A,57,3,1,A1
110,C,A,57,4,1,A7
110,C,A,57,5,1,A5
110,C,A,57,6,1,A9
110,C,A,57,7,1,A10
110,C,A,57,8,1,A4
110,C,A,57,9,1,A6
110,C,A,57,10,1,A8
110,C,A,57,11,1,A11
110,C,A,57,12,1,A18
110,C,A,57,13,1,A15
110,C,A,57,14,1,A17
110,C,A,57,15,1,A14
110,C,A,57,16,1,A23
110,C,A,57,17,1,A13
110,C,A,57,18,1,A16
110,C,A,57,19,1,A22
110,C,A,57,20,1,A19
110,C,A,57,21,1,A12
110,C,A,57,22,1,A21
110,C,A,57,23,1,A20
110,C,A,57,24,1,A26
110,C,A,57,25,1,A28
110,C,A,57,26,1,A35
110,C,A,57,27,1,A31
110,C,A,57,28,1,A29
110,C,A,57,29,1,A36
110,C,A,57,30,1,A25
110,C,A,57,31,1,A32
110,C,A,57,32,1,A30
110,C,A,57,33,1,A27
110,C,A,57,34,1,A33
110,C,A,57,35,1,A24
110,C,A,57,36,1,A34
110,C,A,57,37,1,A44
110,C,A,57,38,1,A42
110,C,A,57,39,1,A46
110,C,A,57,40,1,A43
110,C,A,57,41,1,A37
110,C,A,57,42,1,A39
110,C,A,57,43,1,A41
110,C,A,57,44,1,A40
110,C,A,57,45,1,A45
110,C,A,57,46,1,A38
110,C,A,57,47,1,A56
110,C,A,57,48,1,A52
110,C,A,57,49,1,A49
110,C,A,57,50,1,A53
110,C,A,57,51,1,A55
110,C,A,57,52,1,A57
110,C,A,57,53,1,A50
110,C,A,57,54,1,A54
110,C,A,57,55,1,A48
110,C,A,57,56,1,A47
110,C,A,57,57,1,A51
110,M,A,57,1,1,A2
110,M,A,57,2,1,A1
110,M,A,57,3,1,A6
110,M,A,57,4,1,A3
110,M,A,57,5,1,A4
110,M,A,57,6,1,A8
110,M,A,57,7,1,A10
110,M,A,57,8,1,A9
110,M,A,57,9,0,A7
110,M,A,57,10,1,A5
110,M,A,57,11,1,A11
110,M,A,57,12,1,A18
110,M,A,57,13,1,A23
110,M,A,57,14,1,A21
110,M,A,57,15,1,A19
110,M,A,57,16,1,A14
110,M,A,57,17,1,A12
110,M,A,57,18,1,A22
110,M,A,57,19,1,A13
110,M,A,57,20,1,A17
110,M,A,57,21,1,A15
110,M,A,57,22,1,A16
110,M,A,57,23,1,A20
110,M,A,57,24,1,A28
110,M,A,57,25,1,A29
110,M,A,57,26,1,A26
110,M,A,57,27,1,A36
110,M,A,57,28,0,A32
110,M,A,57,29,1,A25
110,M,A,57,30,1,A35
110,M,A,57,31,1,A31
110,M,A,57,32,1,A34
110,M,A,57,33,1,A30
110,M,A,57,34,1,A27
110,M,A,57,35,1,A24
110,M,A,57,36,1,A33
110,M,A,57,37,1,A46
110,M,A,57,38,0,A42
110,M,A,57,39,1,A37
110,M,A,57,40,1,A45
110,M,A,57,41,0,A43
110,M,A,57,42,1,A39
110,M,A,57,43,1,A41
110,M,A,57,44,1,A44
110,M,A,57,45,1,A40
110,M,A,57,46,1,A38
110,M,A,57,47,1,A56
110,M,A,57,48,1,A52
110,M,A,57,49,1,A55
110,M,A,57,50,1,A51
110,M,A,57,51,1,A53
110,M,A,57,52,1,A48
110,M,A,57,53,1,A50
110,M,A,57,54,1,A49
110,M,A,57,55,1,A57
110,M,A,57,56,1,A54
110,M,A,57,57,1,A47
110,O,B,63,1,0,B1
110,O,B,63,2,1,B10
110,O,B,63,3,0,B5
110,O,B,63,4,1,B11
110,O,B,63,5,0,B12
110,O,B,63,6,1,B9
110,O,B,63,7,0,B8
110,O,B,63,8,0,B4
110,O,B,63,9,1,B6
110,O,B,63,10,1,B7
110,O,B,63,11,1,B2
110,O,B,63,12,1,B3
110,O,B,63,13,1,B16
110,O,B,63,14,1,B21
110,O,B,63,15,1,B18
110,O,B,63,16,0,B19
110,O,B,63,17,0,B14
110,O,B,63,18,0,B13
110,O,B,63,19,1,B24
110,O,B,63,20,1,B25
110,O,B,63,21,0,B23
110,O,B,63,22,1,B20
110,O,B,63,23,0,B17
110,O,B,63,24,1,B15
110,O,B,63,25,1,B26
110,O,B,63,26,1,B22
110,O,B,63,27,1,B31
110,O,B,63,28,1,B28
110,O,B,63,29,1,B27
110,O,B,63,30,1,B33
110,O,B,63,31,1,B29
110,O,B,63,32,1,B34
110,O,B,63,33,0,B30
110,O,B,63,34,1,B38
110,O,B,63,35,0,B37
110,O,B,63,36,1,B36
110,O,B,63,37,1,B35
110,O,B,63,38,1,B32
110,O,B,63,39,0,B47
110,O,B,63,40,0,B45
110,O,B,63,41,0,B46
110,O,B,63,42,0,B48
110,O,B,63,43,0,B39
110,O,B,63,44,0,B40
110,O,B,63,45,1,B41
110,O,B,63,46,1,B49
110,O,B,63,47,1,B43
110,O,B,63,48,1,B44
110,O,B,63,49,1,B42
110,O,B,63,50,1,B50
110,O,B,63,51,1,B51
110,O,B,63,52,1,B60
110,O,B,63,53,1,B59
110,O,B,63,54,0,B62
110,O,B,63,55,1,B58
110,O,B,63,56,1,B54
110,O,B,63,57,1,B57
110,O,B,63,58,0,B63
110,O,B,63,59,1,B53
110,O,B,63,60,0,B52
110,O,B,63,61,1,B56
110,O,B,63,62,1,B61
110,O,B,63,63,0,B55
110,C,B,63,1,0,B1
110,C,B,63,2,1,B10
110,C,B,63,3,0,B5
110,C,B,63,4,0,B2
110,C,B,63,5,0,B9
110,C,B,63,6,0,B11
110,C,B,63,7,0,B7
110,C,B,63,8,1,B6
110,C,B,63,9,0,B12
110,C,B,63,10,0,B8
110,C,B,63,11,0,B3
110,C,B,63,12,0,B4
110,C,B,63,13,0,B18
110,C,B,63,14,0,B14
110,C,B,63,15,0,B17
110,C,B,63,16,0,B25
110,C,B,63,17,1,B13
110,C,B,63,18,1,B16
110,C,B,63,19,1,B23
110,C,B,63,20,0,B19
110,C,B,63,21,0,B22
110,C,B,63,22,0,B24
110,C,B,63,23,0,B21
110,C,B,63,24,0,B26
110,C,B,63,25,0,B20
110,C,B,63,26,1,B15
110,C,B,63,27,0,B34
110,C,B,63,28,1,B29
110,C,B,63,29,0,B30
110,C,B,63,30,1,B28
110,C,B,63,31,0,B32
110,C,B,63,32,1,B38
110,C,B,63,33,1,B31
110,C,B,63,34,0,B36
110,C,B,63,35,0,B27
110,C,B,63,36,1,B35
110,C,B,63,37,0,B37
110,C,B,63,38,1,B33
110,C,B,63,39,0,B39
110,C,B,63,40,1,B43
110,C,B,63,41,1,B50
110,C,B,63,42,0,B47
110,C,B,63,43,0,B48
110,C,B,63,44,1,B42
110,C,B,63,45,0,B40
110,C,B,63,46,0,B45
110,C,B,63,47,0,B46
110,C,B,63,48,0,B44
110,C,B,63,49,0,B41
110,C,B,63,50,0,B49
110,C,B,63,51,1,B53
110,C,B,63,52,0,B55
110,C,B,63,53,0,B60
110,C,B,63,54,0,B62
110,C,B,63,55,0,B52
110,C,B,63,56,0,B58
110,C,B,63,57,0,B63
110,C,B,63,58,0,B61
110,C,B,63,59,0,B56
110,C,B,63,60,0,B51
110,C,B,63,61,0,B54
110,C,B,63,62,0,B57
110,C,B,63,63,0,B59
110,M,B,63,1,1,B10
110,M,B,63,2,0,B1
110,M,B,63,3,1,B5
110,M,B,63,4,0,B9
110,M,B,63,5,1,B6
110,M,B,63,6,1,B3
110,M,B,63,7,0,B11
110,M,B,63,8,1,B7
110,M,B,63,9,0,B12
110,M,B,63,10,1,B2
110,M,B,63,11,0,B4
110,M,B,63,12,0,B8
110,M,B,63,13,0,B14
110,M,B,63,14,0,B13
110,M,B,63,15,1,B18
110,M,B,63,16,0,B23
110,M,B,63,17,0,B17
110,M,B,63,18,0,B22
110,M,B,63,19,0,B19
110,M,B,63,20,1,B16
110,M,B,63,21,0,B25
110,M,B,63,22,1,B20
110,M,B,63,23,1,B24
110,M,B,63,24,0,B26
110,M,B,63,25,0,B21
110,M,B,63,26,1,B15
110,M,B,63,27,0,B34
110,M,B,63,28,1,B29
110,M,B,63,29,0,B27
110,M,B,63,30,0,B38
110,M,B,63,31,1,B28
110,M,B,63,32,0,B30
110,M,B,63,33,1,B31
110,M,B,63,34,0,B32
110,M,B,63,35,0,B36
110,M,B,63,36,1,B35
110,M,B,63,37,0,B37
110,M,B,63,38,1,B33
110,M,B,63,39,1,B39
110,M,B,63,40,1,B43
110,M,B,63,41,0,B48
110,M,B,63,42,1,B44
110,M,B,63,43,0,B45
110,M,B,63,44,1,B42
110,M,B,63,45,0,B47
110,M,B,63,46,0,B46
110,M,B,63,47,0,B41
110,M,B,63,48,1,B50
110,M,B,63,49,0,B40
110,M,B,63,50,0,B49
110,M,B,63,51,1,B53
110,M,B,63,52,0,B56
110,M,B,63,53,0,B55
110,M,B,63,54,0,B52
110,M,B,63,55,1,B51
110,M,B,63,56,0,B62
110,M,B,63,57,0,B58
110,M,B,63,58,0,B60
110,M,B,63,59,1,B59
110,M,B,63,60,0,B61
110,M,B,63,61,0,B63
110,M,B,63,62,0,B54
110,M,B,63,63,0,B57
111,O,A,57,1,0,A2
111,O,A,57,2,1,A1
111,O,A,57,3,1,A11
111,O,A,57,4,1,A10
111,O,A,57,5,1,A3
111,O,A,57,6,0,A6
111,O,A,57,7,1,A7
111,O,A,57,8,0,A4
111,O,A,57,9,1,A5
111,O,A,57,10,0,A8
111,O,A,57,11,0,A9
111,O,A,57,12,1,A12
111,O,A,57,13,1,A15
111,O,A,57,14,1,A21
111,O,A,57,15,1,A17
111,O,A,57,16,1,A16
111,O,A,57,17,1,A23
111,O,A,57,18,1,A19
111,O,A,57,19,1,A13
111,O,A,57,20,1,A20
111,O,A,57,21,0,A14
111,O,A,57,22,1,A18
111,O,A,57,23,1,A22
111,O,A,57,24,0,A26
111,O,A,57,25,1,A33
111,O,A,57,26,0,A31
111,O,A,57,27,1,A28
111,O,A,57,28,0,A34
111,O,A,57,29,1,A30
111,O,A,57,30,0,A29
111,O,A,57,31,0,A24
111,O,A,57,32,0,A36
111,O,A,57,33,1,A32
111,O,A,57,34,0,A35
111,O,A,57,35,1,A25
111,O,A,57,36,1,A27
111,O,A,57,37,0,A41
111,O,A,57,38,0,A42
111,O,A,57,39,1,A44
111,O,A,57,40,1,A40
111,O,A,57,41,1,A43
111,O,A,57,42,1,A37
111,O,A,57,43,1,A46
111,O,A,57,44,1,A45
111,O,A,57,45,1,A38
111,O,A,57,46,1,A39
111,O,A,57,47,1,A52
111,O,A,57,48,1,A54
111,O,A,57,49,1,A55
111,O,A,57,50,1,A51
111,O,A,57,51,1,A56
111,O,A,57,52,1,A53
111,O,A,57,53,1,A50
111,O,A,57,54,1,A49
111,O,A,57,55,0,A47
111,O,A,57,56,0,A57
111,O,A,57,57,1,A48
111,C,A,57,1,1,A2
111,C,A,57,2,1,A3
111,C,A,57,3,1,A7
111,C,A,57,4,1,A4
111,C,A,57,5,1,A6
111,C,A,57,6,1,A10
111,C,A,57,7,1,A9
111,C,A,57,8,1,A1
111,C,A,57,9,1,A5
111,C,A,57,10,1,A8
111,C,A,57,11,1,A11
111,C,A,57,12,1,A18
111,C,A,57,13,1,A23
111,C,A,57,14,1,A14
111,C,A,57,15,1,A12
111,C,A,57,16,1,A13
111,C,A,57,17,1,A17
111,C,A,57,18,1,A19
111,C,A,57,19,1,A16
111,C,A,57,20,1,A21
111,C,A,57,21,1,A15
111,C,A,57,22,1,A20
111,C,A,57,23,1,A22
111,C,A,57,24,1,A28
111,C,A,57,25,1,A26
111,C,A,57,26,1,A31
111,C,A,57,27,1,A36
111,C,A,57,28,1,A29
111,C,A,57,29,1,A32
111,C,A,57,30,1,A24
111,C,A,57,31,1,A33
111,C,A,57,32,1,A25
111,C,A,57,33,1,A35
111,C,A,57,34,1,A27
111,C,A,57,35,1,A30
111,C,A,57,36,1,A34
111,C,A,57,37,1,A46
111,C,A,57,38,1,A44
111,C,A,57,39,1,A37
111,C,A,57,40,1,A41
111,C,A,57,41,1,A43
111,C,A,57,42,1,A45
111,C,A,57,43,1,A42
111,C,A,57,44,1,A40
111,C,A,57,45,1,A39
111,C,A,57,46,1,A38
111,C,A,57,47,1,A56
111,C,A,57,48,1,A57
111,C,A,57,49,1,A53
111,C,A,57,50,1,A52
111,C,A,57,51,1,A51
111,C,A,57,52,1,A48
111,C,A,57,53,1,A54
111,C,A,57,54,1,A49
111,C,A,57,55,1,A50
111,C,A,57,56,1,A55
111,C,A,57,57,0,A47
111,M,A,57,1,0,A1
111,M,A,57,2,0,A2
111,M,A,57,3,1,A7
111,M,A,57,4,1,A3
111,M,A,57,5,0,A5
111,M,A,57,6,0,A4
111,M,A,57,7,1,A10
111,M,A,57,8,1,A8
111,M,A,57,9,0,A6
111,M,A,57,10,0,A9
111,M,A,57,11,1,A11
111,M,A,57,12,1,A18
111,M,A,57,13,1,A12
111,M,A,57,14,1,A19
111,M,A,57,15,1,A21
111,M,A,57,16,1,A23
111,M,A,57,17,1,A22
111,M,A,57,18,0,A16
111,M,A,57,19,1,A15
111,M,A,57,20,0,A14
111,M,A,57,21,1,A17
111,M,A,57,22,1,A13
111,M,A,57,23,1,A20
111,M,A,57,24,1,A28
111,M,A,57,25,1,A26
111,M,A,57,26,1,A36
111,M,A,57,27,1,A29
111,M,A,57,28,1,A32
111,M,A,57,29,1,A31
111,M,A,57,30,1,A35
111,M,A,57,31,1,A30
111,M,A,57,32,1,A24
111,M,A,57,33,0,A25
111,M,A,57,34,1,A34
111,M,A,57,35,0,A27
111,M,A,57,36,1,A33
111,M,A,57,37,1,A46
111,M,A,57,38,1,A43
111,M,A,57,39,1,A44
111,M,A,57,40,1,A42
111,M,A,57,41,1,A45
111,M,A,57,42,1,A37
111,M,A,57,43,1,A40
111,M,A,57,44,1,A41
111,M,A,57,45,1,A39
111,M,A,57,46,1,A38
111,M,A,57,47,1,A56
111,M,A,57,48,1,A57
111,M,A,57,49,1,A52
111,M,A,57,50,1,A51
111,M,A,57,51,1,A55
111,M,A,57,52,1,A48
111,M,A,57,53,1,A53
111,M,A,57,54,1,A54
111,M,A,57,55,1,A49
111,M,A,57,56,1,A50
111,M,A,57,57,0,A47
111,O,B,63,1,1,B8
111,O,B,63,2,1,B7
111,O,B,63,3,1,B5
111,O,B,63,4,0,B4
111,O,B,63,5,1,B10
111,O,B,63,6,1,B1
111,O,B,63,7,1,B9
111,O,B,63,8,1,B6
111,O,B,63,9,1,B3
111,O,B,63,10,0,B12
111,O,B,63,11,0,B2
111,O,B,63,12,1,B11
111,O,B,63,13,1,B17
111,O,B,63,14,1,B14
111,O,B,63,15,0,B25
111,O,B,63,16,0,B20
111,O,B,63,17,0,B13
111,O,B,63,18,1,B18
111,O,B,63,19,1,B23
111,O,B,63,20,1,B16
111,O,B,63,21,1,B21
111,O,B,63,22,1,B22
111,O,B,63,23,1,B24
111,O,B,63,24,1,B19
111,O,B,63,25,1,B26
111,O,B,63,26,1,B15
111,O,B,63,27,1,B37
111,O,B,63,28,1,B34
111,O,B,63,29,1,B33
111,O,B,63,30,1,B35
111,O,B,63,31,1,B32
111,O,B,63,32,1,B27
111,O,B,63,33,1,B29
111,O,B,63,34,1,B31
111,O,B,63,35,1,B30
111,O,B,63,36,1,B36
111,O,B,63,37,1,B28
111,O,B,63,38,1,B38
111,O,B,63,39,1,B40
111,O,B,63,40,1,B39
111,O,B,63,41,1,B42
111,O,B,63,42,0,B49
111,O,B,63,43,0,B46
111,O,B,63,44,1,B50
111,O,B,63,45,1,B43
111,O,B,63,46,1,B41
111,O,B,63,47,1,B45
111,O,B,63,48,1,B44
111,O,B,63,49,1,B48
111,O,B,63,50,1,B47
111,O,B,63,51,0,B55
111,O,B,63,52,1,B62
111,O,B,63,53,0,B53
111,O,B,63,54,1,B58
111,O,B,63,55,1,B63
111,O,B,63,56,1,B56
111,O,B,63,57,0,B51
111,O,B,63,58,1,B52
111,O,B,63,59,1,B60
111,O,B,63,60,1,B57
111,O,B,63,61,0,B61
111,O,B,63,62,1,B59
111,O,B,63,63,1,B54
111,C,B,63,1,1,B10
111,C,B,63,2,1,B1
111,C,B,63,3,1,B11
111,C,B,63,4,1,B5
111,C,B,63,5,1,B9
111,C,B,63,6,1,B3
111,C,B,63,7,1,B2
111,C,B,63,8,1,B4
111,C,B,63,9,1,B6
111,C,B,63,10,1,B8
111,C,B,63,11,1,B12
111,C,B,63,12,1,B7
111,C,B,63,13,1,B13
111,C,B,63,14,1,B16
111,C,B,63,15,1,B18
111,C,B,63,16,1,B14
111,C,B,63,17,1,B25
111,C,B,63,18,1,B22
111,C,B,63,19,1,B20
111,C,B,63,20,1,B23
111,C,B,63,21,1,B24
111,C,B,63,22,1,B19
111,C,B,63,23,1,B21
111,C,B,63,24,1,B17
111,C,B,63,25,1,B26
111,C,B,63,26,1,B15
111,C,B,63,27,1,B34
111,C,B,63,28,1,B29
111,C,B,63,29,1,B31
111,C,B,63,30,1,B28
111,C,B,63,31,1,B33
111,C,B,63,32,1,B30
111,C,B,63,33,1,B35
111,C,B,63,34,1,B27
111,C,B,63,35,1,B38
111,C,B,63,36,1,B36
111,C,B,63,37,1,B32
111,C,B,63,38,1,B37
111,C,B,63,39,1,B47
111,C,B,63,40,1,B42
111,C,B,63,41,1,B41
111,C,B,63,42,1,B43
111,C,B,63,43,1,B46
111,C,B,63,44,1,B48
111,C,B,63,45,1,B45
111,C,B,63,46,1,B39
111,C,B,63,47,1,B44
111,C,B,63,48,1,B50
111,C,B,63,49,1,B40
111,C,B,63,50,1,B49
111,C,B,63,51,1,B53
111,C,B,63,52,1,B55
111,C,B,63,53,1,B58
111,C,B,63,54,1,B59
111,C,B,63,55,1,B62
111,C,B,63,56,1,B52
111,C,B,63,57,1,B51
111,C,B,63,58,1,B61
111,C,B,63,59,1,B56
111,C,B,63,60,1,B60
111,C,B,63,61,1,B63
111,C,B,63,62,1,B54
111,C,B,63,63,1,B57
111,M,B,63,1,1,B10
111,M,B,63,2,1,B1
111,M,B,63,3,1,B5
111,M,B,63,4,1,B6
111,M,B,63,5,1,B11
111,M,B,63,6,1,B2
111,M,B,63,7,1,B3
111,M,B,63,8,1,B12
111,M,B,63,9,0,B4
111,M,B,63,10,1,B9
111,M,B,63,11,1,B7
111,M,B,63,12,1,B8
111,M,B,63,13,1,B14
111,M,B,63,14,1,B24
111,M,B,63,15,1,B18
111,M,B,63,16,1,B13
111,M,B,63,17,1,B23
111,M,B,63,18,1,B25
111,M,B,63,19,1,B19
111,M,B,63,20,1,B22
111,M,B,63,21,1,B17
111,M,B,63,22,1,B16
111,M,B,63,23,1,B21
111,M,B,63,24,0,B20
111,M,B,63,25,1,B26
111,M,B,63,26,1,B15
111,M,B,63,27,1,B34
111,M,B,63,28,1,B29
111,M,B,63,29,1,B36
111,M,B,63,30,1,B38
111,M,B,63,31,1,B28
111,M,B,63,32,1,B31
111,M,B,63,33,1,B27
111,M,B,63,34,1,B30
111,M,B,63,35,1,B35
111,M,B,63,36,1,B32
111,M,B,63,37,1,B33
111,M,B,63,38,1,B37
111,M,B,63,39,1,B43
111,M,B,63,40,0,B39
111,M,B,63,41,1,B50
111,M,B,63,42,1,B48
111,M,B,63,43,1,B45
111,M,B,63,44,1,B46
111,M,B,63,45,1,B40
111,M,B,63,46,1,B44
111,M,B,63,47,1,B42
111,M,B,63,48,1,B47
111,M,B,63,49,1,B41
111,M,B,63,50,1,B49
111,M,B,63,51,1,B53
111,M,B,63,52,1,B52
111,M,B,63,53,1,B58
111,M,B,63,54,1,B55
111,M,B,63,55,0,B51
111,M,B,63,56,1,B54
111,M,B,63,57,1,B61
111,M,B,63,58,1,B56
111,M,B,63,59,1,B63
111,M,B,63,60,1,B60
111,M,B,63,61,1,B62
111,M,B,63,62,1,B59
111,M,B,63,63,1,B57
112,O,A,57,1,1,A3
112,O,A,57,2,0,A9
112,O,A,57,3,0,A2
112,O,A,57,4,1,A7
112,O,A,57,5,1,A8
112,O,A,57,6,0,A1
112,O,A,57,7,0,A6
112,O,A,57,8,1,A4
112,O,A,57,9,1,A10
112,O,A,57,10,1,A5
112,O,A,57,11,1,A11
112,O,A,57,12,0,A18
112,O,A,57,13,1,A21
112,O,A,57,14,1,A15
112,O,A,57,15,1,A12
112,O,A,57,16,1,A22
112,O,A,57,17,0,A17
112,O,A,57,18,0,A20
112,O,A,57,19,1,A16
112,O,A,57,20,0,A13
112,O,A,57,21,0,A23
112,O,A,57,22,0,A14
112,O,A,57,23,1,A19
112,O,A,57,24,0,A25
112,O,A,57,25,1,A31
112,O,A,57,26,1,A29
112,O,A,57,27,1,A34
112,O,A,57,28,1,A26
112,O,A,57,29,0,A36
112,O,A,57,30,1,A33
112,O,A,57,31,1,A27
112,O,A,57,32,0,A28
112,O,A,57,33,0,A24
112,O,A,57,34,1,A32
112,O,A,57,35,1,A35
112,O,A,57,36,1,A30
112,O,A,57,37,1,A42
112,O,A,57,38,1,A39
112,O,A,57,39,1,A41
112,O,A,57,40,0,A46
112,O,A,57,41,1,A40
112,O,A,57,42,0,A38
112,O,A,57,43,1,A37
112,O,A,57,44,0,A44
112,O,A,57,45,0,A43
112,O,A,57,46,1,A45
112,O,A,57,47,1,A52
112,O,A,57,48,0,A50
112,O,A,57,49,1,A56
112,O,A,57,50,0,A49
112,O,A,57,51,1,A47
112,O,A,57,52,1,A55
112,O,A,57,53,0,A48
112,O,A,57,54,0,A54
112,O,A,57,55,0,A53
112,O,A,57,56,1,A57
112,O,A,57,57,0,A51
112,C,A,57,1,0,A2
112,C,A,57,2,0,A10
112,C,A,57,3,1,A7
112,C,A,57,4,0,A5
112,C,A,57,5,0,A9
112,C,A,57,6,0,A11
112,C,A,57,7,0,A3
112,C,A,57,8,0,A1
112,C,A,57,9,0,A4
112,C,A,57,10,0,A8
112,C,A,57,11,0,A6
112,C,A,57,12,0,A22
112,C,A,57,13,0,A18
112,C,A,57,14,0,A14
112,C,A,57,15,0,A15
112,C,A,57,16,1,A19
112,C,A,57,17,0,A17
112,C,A,57,18,1,A12
112,C,A,57,19,0,A23
112,C,A,57,20,0,A16
112,C,A,57,21,0,A21
112,C,A,57,22,0,A13
112,C,A,57,23,0,A20
112,C,A,57,24,0,A26
112,C,A,57,25,0,A29
112,C,A,57,26,0,A28
112,C,A,57,27,1,A32
112,C,A,57,28,0,A36
112,C,A,57,29,1,A35
112,C,A,57,30,1,A33
112,C,A,57,31,1,A31
112,C,A,57,32,0,A30
112,C,A,57,33,0,A24
112,C,A,57,34,0,A25
112,C,A,57,35,1,A27
112,C,A,57,36,0,A34
112,C,A,57,37,0,A43
112,C,A,57,38,0,A44
112,C,A,57,39,0,A37
112,C,A,57,40,0,A46
112,C,A,57,41,0,A42
112,C,A,57,42,1,A45
112,C,A,57,43,0,A40
112,C,A,57,44,0,A41
112,C,A,57,45,0,A39
112,C,A,57,46,0,A38
112,C,A,57,47,0,A56
112,C,A,57,48,1,A55
112,C,A,57,49,0,A49
112,C,A,57,50,1,A57
112,C,A,57,51,0,A51
112,C,A,57,52,0,A52
112,C,A,57,53,0,A47
112,C,A,57,54,0,A54
112,C,A,57,55,0,A53
112,C,A,57,56,0,A48
112,C,A,57,57,0,A50
112,M,A,57,1,0,A2
112,M,A,57,2,0,A1
112,M,A,57,3,0,A10
112,M,A,57,4,0,A8
112,M,A,57,5,0,A5
112,M,A,57,6,1,A6
112,M,A,57,7,1,A3
112,M,A,57,8,1,A7
112,M,A,57,9,0,A11
112,M,A,57,10,0,A9
112,M,A,57,11,0,A4
112,M,A,57,12,0,A18
112,M,A,57,13,0,A17
112,M,A,57,14,0,A23
112,M,A,57,15,1,A19
112,M,A,57,16,0,A14
112,M,A,57,17,1,A22
112,M,A,57,18,0,A15
112,M,A,57,19,1,A12
112,M,A,57,20,1,A16
112,M,A,57,21,0,A21
112,M,A,57,22,0,A13
112,M,A,57,23,0,A20
112,M,A,57,24,0,A28
112,M,A,57,25,1,A32
112,M,A,57,26,1,A35
112,M,A,57,27,1,A31
112,M,A,57,28,0,A26
112,M,A,57,29,0,A36
112,M,A,57,30,0,A29
112,M,A,57,31,0,A25
112,M,A,57,32,0,A33
112,M,A,57,33,0,A34
112,M,A,57,34,1,A27
112,M,A,57,35,0,A24
112,M,A,57,36,1,A30
112,M,A,57,37,0,A37
112,M,A,57,38,0,A46
112,M,A,57,39,0,A43
112,M,A,57,40,1,A44
112,M,A,57,41,0,A41
112,M,A,57,42,0,A42
112,M,A,57,43,1,A40
112,M,A,57,44,1,A45
112,M,A,57,45,0,A39
112,M,A,57,46,0,A38
112,M,A,57,47,1,A56
112,M,A,57,48,0,A53
112,M,A,57,49,0,A48
112,M,A,57,50,1,A52
112,M,A,57,51,0,A54
112,M,A,57,52,0,A51
112,M,A,57,53,0,A49
112,M,A,57,54,1,A55
112,M,A,57,55,1,A47
112,M,A,57,56,1,A57
112,M,A,57,57,0,A50
112,O,B,63,1,0,B10
112,O,B,63,2,1,B6
112,O,B,63,3,0,B7
112,O,B,63,4,0,B1
112,O,B,63,5,0,B9
112,O,B,63,6,1,B8
112,O,B,63,7,0,B5
112,O,B,63,8,1,B4
112,O,B,63,9,1,B12
112,O,B,63,10,0,B2
112,O,B,63,11,1,B11
112,O,B,63,12,0,B3
112,O,B,63,13,0,B15
112,O,B,63,14,1,B18
112,O,B,63,15,0,B25
112,O,B,63,16,0,B23
112,O,B,63,17,1,B19
112,O,B,63,18,1,B21
112,O,B,63,19,0,B14
112,O,B,63,20,1,B22
112,O,B,63,21,0,B24
112,O,B,63,22,0,B13
112,O,B,63,23,0,B26
112,O,B,63,24,0,B16
112,O,B,63,25,1,B17
112,O,B,63,26,1,B20
112,O,B,63,27,0,B29
112,O,B,63,28,0,B37
112,O,B,63,29,0,B30
112,O,B,63,30,1,B31
112,O,B,63,31,0,B36
112,O,B,63,32,1,B27
112,O,B,63,33,0,B34
112,O,B,63,34,0,B35
112,O,B,63,35,1,B32
112,O,B,63,36,1,B28
112,O,B,63,37,0,B38
112,O,B,63,38,0,B33
112,O,B,63,39,0,B43
112,O,B,63,40,0,B50
112,O,B,63,41,1,B46
112,O,B,63,42,1,B44
112,O,B,63,43,1,B41
112,O,B,63,44,1,B49
112,O,B,63,45,1,B39
112,O,B,63,46,1,B40
112,O,B,63,47,0,B47
112,O,B,63,48,0,B45
112,O,B,63,49,0,B48
112,O,B,63,50,1,B42
112,O,B,63,51,0,B63
112,O,B,63,52,0,B59
112,O,B,63,53,1,B56
112,O,B,63,54,0,B58
112,O,B,63,55,1,B53
112,O,B,63,56,1,B55
112,O,B,63,57,1,B54
112,O,B,63,58,1,B57
112,O,B,63,59,1,B51
112,O,B,63,60,0,B52
112,O,B,63,61,1,B61
112,O,B,63,62,1,B60
112,O,B,63,63,1,B62
112,C,B,63,1,1,B1
112,C,B,63,2,1,B5
112,C,B,63,3,1,B10
112,C,B,63,4,1,B3
112,C,B,63,5,1,B2
112,C,B,63,6,1,B11
112,C,B,63,7,1,B6
112,C,B,63,8,1,B9
112,C,B,63,9,1,B12
112,C,B,63,10,1,B4
112,C,B,63,11,1,B7
112,C,B,63,12,1,B8
112,C,B,63,13,1,B18
112,C,B,63,14,1,B14
112,C,B,63,15,1,B25
112,C,B,63,16,1,B22
112,C,B,63,17,0,B15
112,C,B,63,18,1,B13
112,C,B,63,19,0,B23
112,C,B,63,20,1,B19
112,C,B,63,21,1,B24
112,C,B,63,22,1,B26
112,C,B,63,23,1,B16
112,C,B,63,24,1,B17
112,C,B,63,25,1,B21
112,C,B,63,26,1,B20
112,C,B,63,27,1,B34
112,C,B,63,28,1,B28
112,C,B,63,29,1,B29
112,C,B,63,30,1,B31
112,C,B,63,31,1,B27
112,C,B,63,32,1,B32
112,C,B,63,33,1,B36
112,C,B,63,34,1,B30
112,C,B,63,35,1,B38
112,C,B,63,36,1,B33
112,C,B,63,37,1,B35
112,C,B,63,38,1,B37
112,C,B,63,39,1,B39
112,C,B,63,40,1,B46
112,C,B,63,41,1,B44
112,C,B,63,42,0,B43
112,C,B,63,43,1,B42
112,C,B,63,44,1,B50
112,C,B,63,45,1,B41
112,C,B,63,46,1,B48
112,C,B,63,47,1,B49
112,C,B,63,48,1,B45
112,C,B,63,49,1,B47
112,C,B,63,50,1,B40
112,C,B,63,51,1,B53
112,C,B,63,52,1,B52
112,C,B,63,53,1,B58
112,C,B,63,54,0,B59
112,C,B,63,55,1,B61
112,C,B,63,56,1,B55
112,C,B,63,57,1,B60
112,C,B,63,58,1,B56
112,C,B,63,59,1,B51
112,C,B,63,60,1,B54
112,C,B,63,61,1,B62
112,C,B,63,62,1,B57
112,C,B,63,63,0,B63
112,M,B,63,1,1,B10
112,M,B,63,2,0,B5
112,M,B,63,3,1,B9
112,M,B,63,4,1,B11
112,M,B,63,5,1,B4
112,M,B,63,6,0,B1
112,M,B,63,7,1,B6
112,M,B,63,8,1,B7
112,M,B,63,9,1,B3
112,M,B,63,10,0,B2
112,M,B,63,11,1,B12
112,M,B,63,12,1,B8
112,M,B,63,13,0,B13
112,M,B,63,14,1,B14
112,M,B,63,15,1,B18
112,M,B,63,16,0,B25
112,M,B,63,17,1,B19
112,M,B,63,18,1,B22
112,M,B,63,19,0,B23
112,M,B,63,20,0,B24
112,M,B,63,21,1,B17
112,M,B,63,22,1,B26
112,M,B,63,23,1,B16
112,M,B,63,24,1,B21
112,M,B,63,25,1,B20
112,M,B,63,26,0,B15
112,M,B,63,27,1,B34
112,M,B,63,28,0,B29
112,M,B,63,29,0,B30
112,M,B,63,30,0,B38
112,M,B,63,31,1,B28
112,M,B,63,32,1,B36
112,M,B,63,33,1,B37
112,M,B,63,34,1,B27
112,M,B,63,35,1,B31
112,M,B,63,36,1,B32
112,M,B,63,37,1,B35
112,M,B,63,38,0,B33
112,M,B,63,39,0,B43
112,M,B,63,40,1,B45
112,M,B,63,41,1,B46
112,M,B,63,42,1,B42
112,M,B,63,43,1,B44
112,M,B,63,44,1,B39
112,M,B,63,45,1,B48
112,M,B,63,46,1,B40
112,M,B,63,47,0,B50
112,M,B,63,48,0,B47
112,M,B,63,49,1,B49
112,M,B,63,50,1,B41
112,M,B,63,51,1,B53
112,M,B,63,52,1,B52
112,M,B,63,53,0,B58
112,M,B,63,54,1,B56
112,M,B,63,55,1,B55
112,M,B,63,56,1,B54
112,M,B,63,57,1,B60
112,M,B,63,58,1,B62
112,M,B,63,59,1,B51
112,M,B,63,60,1,B61
112,M,B,63,61,0,B63
112,M,B,63,62,0,B59
112,M,B,63,63,1,B57
113,O,A,57,1,0,A8
113,O,A,57,2,0,A6
113,O,A,57,3,0,A1
113,O,A,57,4,1,A10
113,O,A,57,5,1,A3
113,O,A,57,6,1,A4
113,O,A,57,7,0,A5
113,O,A,57,8,1,A11
113,O,A,57,9,0,A2
113,O,A,57,10,1,A9
113,O,A,57,11,0,A7
113,O,A,57,12,0,A15
113,O,A,57,13,1,A14
113,O,A,57,14,1,A12
113,O,A,57,15,0,A22
113,O,A,57,16,0,A18
113,O,A,57,17,0,A20
113,O,A,57,18,1,A17
113,O,A,57,19,0,A19
113,O,A,57,20,1,A13
113,O,A,57,21,0,A23
113,O,A,57,22,0,A21
113,O,A,57,23,0,A16
113,O,A,57,24,1,A35
113,O,A,57,25,1,A25
113,O,A,57,26,0,A32
113,O,A,57,27,1,A30
113,O,A,57,28,0,A26
113,O,A,57,29,0,A33
113,O,A,57,30,1,A27
113,O,A,57,31,0,A28
113,O,A,57,32,1,A31
113,O,A,57,33,1,A29
113,O,A,57,34,1,A36
113,O,A,57,35,0,A34
113,O,A,57,36,1,A24
113,O,A,57,37,0,A44
113,O,A,57,38,1,A42
113,O,A,57,39,1,A46
113,O,A,57,40,0,A45
113,O,A,57,41,0,A38
113,O,A,57,42,0,A41
113,O,A,57,43,1,A40
113,O,A,57,44,1,A43
113,O,A,57,45,0,A37
113,O,A,57,46,1,A39
113,O,A,57,47,0,A48
113,O,A,57,48,1,A55
113,O,A,57,49,1,A50
113,O,A,57,50,0,A53
113,O,A,57,51,1,A47
113,O,A,57,52,0,A52
113,O,A,57,53,1,A57
113,O,A,57,54,0,A56
113,O,A,57,55,1,A49
113,O,A,57,56,0,A54
113,O,A,57,57,1,A51
113,C,A,57,1,1,A3
113,C,A,57,2,0,A1
113,C,A,57,3,1,A7
113,C,A,57,4,0,A2
113,C,A,57,5,0,A10
113,C,A,57,6,0,A8
113,C,A,57,7,1,A4
113,C,A,57,8,0,A9
113,C,A,57,9,1,A5
113,C,A,57,10,0,A6
113,C,A,57,11,0,A11
113,C,A,57,12,0,A14
113,C,A,57,13,0,A18
113,C,A,57,14,1,A23
113,C,A,57,15,0,A16
113,C,A,57,16,0,A19
113,C,A,57,17,1,A17
113,C,A,57,18,0,A22
113,C,A,57,19,0,A21
113,C,A,57,20,0,A12
113,C,A,57,21,0,A13
113,C,A,57,22,0,A15
113,C,A,57,23,0,A20
113,C,A,57,24,0,A26
113,C,A,57,25,0,A28
113,C,A,57,26,1,A31
113,C,A,57,27,0,A29
113,C,A,57,28,1,A32
113,C,A,57,29,0,A25
113,C,A,57,30,0,A36
113,C,A,57,31,1,A35
113,C,A,57,32,1,A24
113,C,A,57,33,0,A27
113,C,A,57,34,0,A33
113,C,A,57,35,0,A30
113,C,A,57,36,1,A34
113,C,A,57,37,0,A44
113,C,A,57,38,0,A42
113,C,A,57,39,0,A41
113,C,A,57,40,0,A46
113,C,A,57,41,1,A37
113,C,A,57,42,1,A40
113,C,A,57,43,0,A43
113,C,A,57,44,0,A39
113,C,A,57,45,0,A45
113,C,A,57,46,0,A38
113,C,A,57,47,0,A56
113,C,A,57,48,0,A52
113,C,A,57,49,0,A54
113,C,A,57,50,0,A48
113,C,A,57,51,0,A49
113,C,A,57,52,0,A55
113,C,A,57,53,1,A57
113,C,A,57,54,1,A47
113,C,A,57,55,0,A53
113,C,A,57,56,1,A51
113,C,A,57,57,0,A50
113,M,A,57,1,0,A2
113,M,A,57,2,1,A4
113,M,A,57,3,0,A1
113,M,A,57,4,1,A8
113,M,A,57,5,1,A7
113,M,A,57,6,1,A3
113,M,A,57,7,0,A10
113,M,A,57,8,0,A11
113,M,A,57,9,1,A5
113,M,A,57,10,0,A9
113,M,A,57,11,1,A6
113,M,A,57,12,0,A18
113,M,A,57,13,1,A23
113,M,A,57,14,1,A14
113,M,A,57,15,1,A12
113,M,A,57,16,1,A17
113,M,A,57,17,0,A21
113,M,A,57,18,1,A19
113,M,A,57,19,0,A15
113,M,A,57,20,0,A22
113,M,A,57,21,1,A13
113,M,A,57,22,0,A16
113,M,A,57,23,0,A20
113,M,A,57,24,1,A28
113,M,A,57,25,0,A26
113,M,A,57,26,1,A32
113,M,A,57,27,1,A36
113,M,A,57,28,1,A35
113,M,A,57,29,1,A31
113,M,A,57,30,1,A29
113,M,A,57,31,0,A25
113,M,A,57,32,0,A30
113,M,A,57,33,1,A33
113,M,A,57,34,0,A34
113,M,A,57,35,0,A27
113,M,A,57,36,0,A24
113,M,A,57,37,0,A37
113,M,A,57,38,0,A42
113,M,A,57,39,0,A46
113,M,A,57,40,0,A45
113,M,A,57,41,1,A40
113,M,A,57,42,1,A43
113,M,A,57,43,0,A44
113,M,A,57,44,1,A41
113,M,A,57,45,1,A39
113,M,A,57,46,0,A38
113,M,A,57,47,0,A52
113,M,A,57,48,0,A56
113,M,A,57,49,0,A53
113,M,A,57,50,1,A51
113,M,A,57,51,1,A57
113,M,A,57,52,0,A55
113,M,A,57,53,0,A48
113,M,A,57,54,1,A50
113,M,A,57,55,1,A49
113,M,A,57,56,0,A54
113,M,A,57,57,1,A47
113,O,B,63,1,1,B2
113,O,B,63,2,1,B10
113,O,B,63,3,1,B12
113,O,B,63,4,1,B1
113,O,B,63,5,0,B5
113,O,B,63,6,0,B6
113,O,B,63,7,1,B11
113,O,B,63,8,0,B3
113,O,B,63,9,0,B9
113,O,B,63,10,1,B8
113,O,B,63,11,0,B4
113,O,B,63,12,0,B7
113,O,B,63,13,0,B24
113,O,B,63,14,0,B16
113,O,B,63,15,0,B23
113,O,B,63,16,0,B17
113,O,B,63,17,0,B14
113,O,B,63,18,1,B18
113,O,B,63,19,0,B19
113,O,B,63,20,0,B15
113,O,B,63,21,1,B26
113,O,B,63,22,0,B13
113,O,B,63,23,1,B25
113,O,B,63,24,0,B22
113,O,B,63,25,1,B20
113,O,B,63,26,1,B21
113,O,B,63,27,1,B35
113,O,B,63,28,1,B28
113,O,B,63,29,0,B31
113,O,B,63,30,1,B34
113,O,B,63,31,0,B27
113,O,B,63,32,1,B30
113,O,B,63,33,0,B29
113,O,B,63,34,0,B32
113,O,B,63,35,1,B37
113,O,B,63,36,0,B33
113,O,B,63,37,1,B36
113,O,B,63,38,0,B38
113,O,B,63,39,0,B44
113,O,B,63,40,0,B50
113,O,B,63,41,1,B47
113,O,B,63,42,0,B39
113,O,B,63,43,0,B42
113,O,B,63,44,1,B46
113,O,B,63,45,1,B43
113,O,B,63,46,0,B45
113,O,B,63,47,0,B49
113,O,B,63,48,0,B40
113,O,B,63,49,0,B48
113,O,B,63,50,1,B41
113,O,B,63,51,0,B58
113,O,B,63,52,1,B60
113,O,B,63,53,1,B61
113,O,B,63,54,0,B51
113,O,B,63,55,0,B59
113,O,B,63,56,0,B52
113,O,B,63,57,1,B56
113,O,B,63,58,0,B63
113,O,B,63,59,0,B55
113,O,B,63,60,0,B53
113,O,B,63,61,0,B62
113,O,B,63,62,0,B54
113,O,B,63,63,0,B57
113,C,B,63,1,0,B9
113,C,B,63,2,0,B10
113,C,B,63,3,0,B12
113,C,B,63,4,0,B1
113,C,B,63,5,0,B5
113,C,B,63,6,0,B6
113,C,B,63,7,0,B8
113,C,B,63,8,0,B11
113,C,B,63,9,0,B4
113,C,B,63,10,0,B3
113,C,B,63,11,0,B2
113,C,B,63,12,0,B7
113,C,B,63,13,0,B14
113,C,B,63,14,0,B18
113,C,B,63,15,0,B23
113,C,B,63,16,1,B13
113,C,B,63,17,0,B17
113,C,B,63,18,0,B16
113,C,B,63,19,0,B25
113,C,B,63,20,0,B19
113,C,B,63,21,0,B24
113,C,B,63,22,0,B22
113,C,B,63,23,1,B20
113,C,B,63,24,0,B21
113,C,B,63,25,0,B26
113,C,B,63,26,0,B15
113,C,B,63,27,0,B34
113,C,B,63,28,0,B29
113,C,B,63,29,0,B30
113,C,B,63,30,1,B38
113,C,B,63,31,0,B28
113,C,B,63,32,0,B36
113,C,B,63,33,0,B37
113,C,B,63,34,0,B31
113,C,B,63,35,0,B35
113,C,B,63,36,0,B27
113,C,B,63,37,0,B33
113,C,B,63,38,0,B32
113,C,B,63,39,0,B39
113,C,B,63,40,0,B48
113,C,B,63,41,1,B43
113,C,B,63,42,0,B46
113,C,B,63,43,0,B50
113,C,B,63,44,0,B42
113,C,B,63,45,1,B41
113,C,B,63,46,0,B40
113,C,B,63,47,0,B44
113,C,B,63,48,0,B45
113,C,B,63,49,0,B47
113,C,B,63,50,0,B49
113,C,B,63,51,0,B55
113,C,B,63,52,0,B53
113,C,B,63,53,1,B62
113,C,B,63,54,0,B52
113,C,B,63,55,0,B58
113,C,B,63,56,0,B60
113,C,B,63,57,0,B51
113,C,B,63,58,0,B56
113,C,B,63,59,0,B59
113,C,B,63,60,0,B54
113,C,B,63,61,0,B61
113,C,B,63,62,0,B63
113,C,B,63,63,0,B57
113,M,B,63,1,0,B1
113,M,B,63,2,0,B10
113,M,B,63,3,0,B5
113,M,B,63,4,0,B11
113,M,B,63,5,1,B4
113,M,B,63,6,1,B9
113,M,B,63,7,0,B7
113,M,B,63,8,1,B12
113,M,B,63,9,0,B2
113,M,B,63,10,0,B3
113,M,B,63,11,0,B6
113,M,B,63,12,0,B8
113,M,B,63,13,0,B13
113,M,B,63,14,0,B14
113,M,B,63,15,0,B23
113,M,B,63,16,0,B18
113,M,B,63,17,0,B17
113,M,B,63,18,0,B16
113,M,B,63,19,0,B19
113,M,B,63,20,0,B22
113,M,B,63,21,0,B25
113,M,B,63,22,1,B24
113,M,B,63,23,1,B20
113,M,B,63,24,0,B26
113,M,B,63,25,0,B21
113,M,B,63,26,1,B15
113,M,B,63,27,0,B29
113,M,B,63,28,0,B34
113,M,B,63,29,1,B31
113,M,B,63,30,1,B30
113,M,B,63,31,0,B28
113,M,B,63,32,1,B38
113,M,B,63,33,0,B37
113,M,B,63,34,0,B36
113,M,B,63,35,0,B33
113,M,B,63,36,1,B27
113,M,B,63,37,1,B32
113,M,B,63,38,0,B35
113,M,B,63,39,1,B43
113,M,B,63,40,0,B48
113,M,B,63,41,0,B44
113,M,B,63,42,0,B42
113,M,B,63,43,1,B39
113,M,B,63,44,0,B46
113,M,B,63,45,0,B47
113,M,B,63,46,1,B41
113,M,B,63,47,0,B45
113,M,B,63,48,1,B50
113,M,B,63,49,0,B49
113,M,B,63,50,0,B40
113,M,B,63,51,1,B53
113,M,B,63,52,1,B58
113,M,B,63,53,0,B52
113,M,B,63,54,0,B56
113,M,B,63,55,0,B60
113,M,B,63,56,1,B61
113,M,B,63,57,1,B54
113,M,B,63,58,0,B55
113,M,B,63,59,0,B51
113,M,B,63,60,0,B59
113,M,B,63,61,1,B62
113,M,B,63,62,0,B63
113,M,B,63,63,1,B57
114,O,A,57,1,0,A4
114,O,A,57,2,0,A3
114,O,A,57,3,1,A6
114,O,A,57,4,1,A1
114,O,A,57,5,0,A5
114,O,A,57,6,0,A7
114,O,A,57,7,1,A10
114,O,A,57,8,0,A2
114,O,A,57,9,0,A8
114,O,A,57,10,1,A11
114,O,A,57,11,1,A9
114,O,A,57,12,0,A17
114,O,A,57,13,0,A22
114,O,A,57,14,0,A18
114,O,A,57,15,0,A12
114,O,A,57,16,1,A19
114,O,A,57,17,0,A21
114,O,A,57,18,0,A16
114,O,A,57,19,0,A15
114,O,A,57,20,1,A23
114,O,A,57,21,0,A20
114,O,A,57,22,0,A14
114,O,A,57,23,0,A13
114,O,A,57,24,0,A35
114,O,A,57,25,1,A24
114,O,A,57,26,0,A31
114,O,A,57,27,0,A34
114,O,A,57,28,0,A26
114,O,A,57,29,0,A36
114,O,A,57,30,1,A28
114,O,A,57,31,0,A29
114,O,A,57,32,0,A27
114,O,A,57,33,0,A30
114,O,A,57,34,1,A32
114,O,A,57,35,0,A25
114,O,A,57,36,0,A33
114,O,A,57,37,0,A45
114,O,A,57,38,0,A42
114,O,A,57,39,0,A37
114,O,A,57,40,1,A40
114,O,A,57,41,0,A39
114,O,A,57,42,0,A44
114,O,A,57,43,1,A43
114,O,A,57,44,0,A46
114,O,A,57,45,0,A41
114,O,A,57,46,0,A38
114,O,A,57,47,0,A57
114,O,A,57,48,0,A54
114,O,A,57,49,0,A53
114,O,A,57,50,0,A50
114,O,A,57,51,0,A48
114,O,A,57,52,0,A51
114,O,A,57,53,0,A56
114,O,A,57,54,0,A52
114,O,A,57,55,0,A55
114,O,A,57,56,0,A49
114,O,A,57,57,0,A47
114,C,A,57,1,1,A4
114,C,A,57,2,0,A7
114,C,A,57,3,0,A3
114,C,A,57,4,0,A2
114,C,A,57,5,0,A8
114,C,A,57,6,0,A10
114,C,A,57,7,0,A1
114,C,A,57,8,0,A5
114,C,A,57,9,0,A6
114,C,A,57,10,0,A9
114,C,A,57,11,0,A11
114,C,A,57,12,0,A18
114,C,A,57,13,0,A14
114,C,A,57,14,0,A13
114,C,A,57,15,1,A19
114,C,A,57,16,0,A23
114,C,A,57,17,0,A15
114,C,A,57,18,0,A12
114,C,A,57,19,0,A22
114,C,A,57,20,0,A17
114,C,A,57,21,0,A21
114,C,A,57,22,0,A16
114,C,A,57,23,0,A20
114,C,A,57,24,0,A28
114,C,A,57,25,0,A32
114,C,A,57,26,0,A29
114,C,A,57,27,0,A26
114,C,A,57,28,0,A31
114,C,A,57,29,0,A35
114,C,A,57,30,0,A33
114,C,A,57,31,1,A30
114,C,A,57,32,0,A36
114,C,A,57,33,0,A25
114,C,A,57,34,0,A24
114,C,A,57,35,0,A34
114,C,A,57,36,0,A27
114,C,A,57,37,0,A44
114,C,A,57,38,0,A46
114,C,A,57,39,0,A43
114,C,A,57,40,0,A37
114,C,A,57,41,0,A41
114,C,A,57,42,0,A42
114,C,A,57,43,0,A45
114,C,A,57,44,1,A40
114,C,A,57,45,0,A39
114,C,A,57,46,0,A38
114,C,A,57,47,0,A52
114,C,A,57,48,0,A49
114,C,A,57,49,0,A57
114,C,A,57,50,0,A48
114,C,A,57,51,0,A54
114,C,A,57,52,0,A56
114,C,A,57,53,0,A50
114,C,A,57,54,0,A53
114,C,A,57,55,0,A55
114,C,A,57,56,0,A51
114,C,A,57,57,0,A47
114,M,A,57,1,0,A2
114,M,A,57,2,1,A4
114,M,A,57,3,0,A1
114,M,A,57,4,0,A3
114,M,A,57,5,0,A10
114,M,A,57,6,0,A11
114,M,A,57,7,1,A6
114,M,A,57,8,0,A8
114,M,A,57,9,0,A9
114,M,A,57,10,0,A7
114,M,A,57,11,0,A5
114,M,A,57,12,0,A18
114,M,A,57,13,0,A23
114,M,A,57,14,0,A22
114,M,A,57,15,0,A14
114,M,A,57,16,1,A19
114,M,A,57,17,0,A17
114,M,A,57,18,0,A16
114,M,A,57,19,0,A12
114,M,A,57,20,0,A21
114,M,A,57,21,0,A13
114,M,A,57,22,0,A15
114,M,A,57,23,0,A20
114,M,A,57,24,0,A26
114,M,A,57,25,0,A28
114,M,A,57,26,1,A32
114,M,A,57,27,0,A29
114,M,A,57,28,0,A31
114,M,A,57,29,0,A36
114,M,A,57,30,0,A35
114,M,A,57,31,1,A25
114,M,A,57,32,0,A33
114,M,A,57,33,0,A34
114,M,A,57,34,0,A30
114,M,A,57,35,1,A27
114,M,A,57,36,0,A24
114,M,A,57,37,0,A46
114,M,A,57,38,0,A37
114,M,A,57,39,0,A44
114,M,A,57,40,1,A42
114,M,A,57,41,0,A41
114,M,A,57,42,0,A45
114,M,A,57,43,1,A40
114,M,A,57,44,1,A43
114,M,A,57,45,0,A39
114,M,A,57,46,0,A38
114,M,A,57,47,0,A56
114,M,A,57,48,0,A54
114,M,A,57,49,0,A53
114,M,A,57,50,0,A55
114,M,A,57,51,0,A52
114,M,A,57,52,1,A48
114,M,A,57,53,0,A49
114,M,A,57,54,0,A51
114,M,A,57,55,1,A47
114,M,A,57,56,0,A57
114,M,A,57,57,0,A50
114,O,B,63,1,0,B4
114,O,B,63,2,0,B9
114,O,B,63,3,0,B1
114,O,B,63,4,0,B11
114,O,B,63,5,0,B10
114,O,B,63,6,0,B2
114,O,B,63,7,0,B6
114,O,B,63,8,1,B8
114,O,B,63,9,0,B5
114,O,B,63,10,0,B12
114,O,B,63,11,1,B3
114,O,B,63,12,0,B7
114,O,B,63,13,0,B14
114,O,B,63,14,0,B18
114,O,B,63,15,1,B23
114,O,B,63,16,0,B24
114,O,B,63,17,0,B17
114,O,B,63,18,0,B21
114,O,B,63,19,1,B25
114,O,B,63,20,0,B15
114,O,B,63,21,0,B22
114,O,B,63,22,0,B20
114,O,B,63,23,0,B13
114,O,B,63,24,0,B19
114,O,B,63,25,1,B16
114,O,B,63,26,0,B26
114,O,B,63,27,1,B34
114,O,B,63,28,0,B36
114,O,B,63,29,0,B27
114,O,B,63,30,0,B29
114,O,B,63,31,0,B38
114,O,B,63,32,0,B30
114,O,B,63,33,1,B35
114,O,B,63,34,0,B31
114,O,B,63,35,1,B28
114,O,B,63,36,1,B37
114,O,B,63,37,1,B33
114,O,B,63,38,0,B32
114,O,B,63,39,0,B48
114,O,B,63,40,0,B50
114,O,B,63,41,0,B43
114,O,B,63,42,0,B40
114,O,B,63,43,0,B39
114,O,B,63,44,1,B45
114,O,B,63,45,0,B42
114,O,B,63,46,0,B41
114,O,B,63,47,0,B44
114,O,B,63,48,0,B46
114,O,B,63,49,0,B47
114,O,B,63,50,0,B49
114,O,B,63,51,1,B57
114,O,B,63,52,0,B60
114,O,B,63,53,0,B51
114,O,B,63,54,0,B63
114,O,B,63,55,0,B62
114,O,B,63,56,0,B61
114,O,B,63,57,0,B53
114,O,B,63,58,0,B56
114,O,B,63,59,1,B52
114,O,B,63,60,0,B59
114,O,B,63,61,0,B55
114,O,B,63,62,0,B58
114,O,B,63,63,1,B54
114,C,B,63,1,0,B1
114,C,B,63,2,0,B5
114,C,B,63,3,0,B10
114,C,B,63,4,0,B9
114,C,B,63,5,0,B12
114,C,B,63,6,0,B2
114,C,B,63,7,0,B6
114,C,B,63,8,1,B3
114,C,B,63,9,0,B7
114,C,B,63,10,0,B4
114,C,B,63,11,0,B11
114,C,B,63,12,0,B8
114,C,B,63,13,0,B18
114,C,B,63,14,0,B13
114,C,B,63,15,0,B19
114,C,B,63,16,0,B16
114,C,B,63,17,0,B14
114,C,B,63,18,0,B25
114,C,B,63,19,1,B23
114,C,B,63,20,0,B17
114,C,B,63,21,0,B24
114,C,B,63,22,0,B22
114,C,B,63,23,0,B15
114,C,B,63,24,0,B20
114,C,B,63,25,0,B21
114,C,B,63,26,0,B26
114,C,B,63,27,0,B34
114,C,B,63,28,0,B28
114,C,B,63,29,0,B31
114,C,B,63,30,0,B29
114,C,B,63,31,0,B27
114,C,B,63,32,0,B30
114,C,B,63,33,1,B37
114,C,B,63,34,0,B38
114,C,B,63,35,0,B36
114,C,B,63,36,0,B32
114,C,B,63,37,0,B33
114,C,B,63,38,0,B35
114,C,B,63,39,0,B46
114,C,B,63,40,0,B39
114,C,B,63,41,0,B50
114,C,B,63,42,1,B43
114,C,B,63,43,0,B41
114,C,B,63,44,0,B42
114,C,B,63,45,0,B45
114,C,B,63,46,0,B49
114,C,B,63,47,0,B48
114,C,B,63,48,0,B44
114,C,B,63,49,0,B40
114,C,B,63,50,0,B47
114,C,B,63,51,0,B55
114,C,B,63,52,0,B59
114,C,B,63,53,0,B53
114,C,B,63,54,0,B61
114,C,B,63,55,0,B56
114,C,B,63,56,0,B60
114,C,B,63,57,0,B62
114,C,B,63,58,0,B52
114,C,B,63,59,0,B58
114,C,B,63,60,0,B51
114,C,B,63,61,0,B63
114,C,B,63,62,0,B54
114,C,B,63,63,0,B57
114,M,B,63,1,0,B10
114,M,B,63,2,0,B5
114,M,B,63,3,1,B1
114,M,B,63,4,1,B3
114,M,B,63,5,0,B12
114,M,B,63,6,1,B9
114,M,B,63,7,1,B8
114,M,B,63,8,0,B11
114,M,B,63,9,0,B7
114,M,B,63,10,0,B6
114,M,B,63,11,0,B2
114,M,B,63,12,0,B4
114,M,B,63,13,0,B14
114,M,B,63,14,0,B13
114,M,B,63,15,0,B19
114,M,B,63,16,1,B23
114,M,B,63,17,0,B18
114,M,B,63,18,0,B17
114,M,B,63,19,0,B25
114,M,B,63,20,0,B22
114,M,B,63,21,0,B24
114,M,B,63,22,0,B16
114,M,B,63,23,0,B26
114,M,B,63,24,0,B21
114,M,B,63,25,0,B20
114,M,B,63,26,0,B15
114,M,B,63,27,0,B34
114,M,B,63,28,0,B29
114,M,B,63,29,0,B38
114,M,B,63,30,0,B30
114,M,B,63,31,1,B28
114,M,B,63,32,0,B27
114,M,B,63,33,0,B31
114,M,B,63,34,0,B36
114,M,B,63,35,1,B32
114,M,B,63,36,1,B37
114,M,B,63,37,0,B35
114,M,B,63,38,1,B33
114,M,B,63,39,1,B43
114,M,B,63,40,0,B46
114,M,B,63,41,0,B39
114,M,B,63,42,0,B50
114,M,B,63,43,0,B45
114,M,B,63,44,0,B44
114,M,B,63,45,0,B48
114,M,B,63,46,0,B41
114,M,B,63,47,0,B47
114,M,B,63,48,0,B42
114,M,B,63,49,0,B40
114,M,B,63,50,0,B49
114,M,B,63,51,0,B58
114,M,B,63,52,0,B52
114,M,B,63,53,0,B53
114,M,B,63,54,0,B56
114,M,B,63,55,0,B60
114,M,B,63,56,0,B55
114,M,B,63,57,0,B61
114,M,B,63,58,0,B62
114,M,B,63,59,0,B63
114,M,B,63,60,0,B54
114,M,B,63,61,0,B51
114,M,B,63,62,0,B59
114,M,B,63,63,1,B57
115,O,A,57,1,1,A8
115,O,A,57,2,1,A3
115,O,A,57,3,1,A4
115,O,A,57,4,1,A10
115,O,A,57,5,0,A11
115,O,A,57,6,1,A2
115,O,A,57,7,0,A7
115,O,A,57,8,1,A9
115,O,A,57,9,0,A5
115,O,A,57,10,1,A1
115,O,A,57,11,0,A6
115,O,A,57,12,1,A17
115,O,A,57,13,1,A22
115,O,A,57,14,1,A12
115,O,A,57,15,0,A23
115,O,A,57,16,1,A20
115,O,A,57,17,0,A13
115,O,A,57,18,1,A15
115,O,A,57,19,1,A19
115,O,A,57,20,1,A18
115,O,A,57,21,0,A21
115,O,A,57,22,0,A14
115,O,A,57,23,1,A16
115,O,A,57,24,1,A26
115,O,A,57,25,0,A24
115,O,A,57,26,1,A28
115,O,A,57,27,1,A25
115,O,A,57,28,0,A30
115,O,A,57,29,1,A35
115,O,A,57,30,1,A29
115,O,A,57,31,1,A33
115,O,A,57,32,1,A32
115,O,A,57,33,1,A31
115,O,A,57,34,0,A36
115,O,A,57,35,1,A27
115,O,A,57,36,1,A34
115,O,A,57,37,1,A38
115,O,A,57,38,0,A42
115,O,A,57,39,0,A41
115,O,A,57,40,1,A43
115,O,A,57,41,0,A46
115,O,A,57,42,0,A37
115,O,A,57,43,0,A44
115,O,A,57,44,1,A40
115,O,A,57,45,1,A39
115,O,A,57,46,1,A45
115,O,A,57,47,0,A57
115,O,A,57,48,1,A55
115,O,A,57,49,0,A52
115,O,A,57,50,0,A53
115,O,A,57,51,1,A54
115,O,A,57,52,1,A50
115,O,A,57,53,1,A48
115,O,A,57,54,0,A56
115,O,A,57,55,0,A51
115,O,A,57,56,0,A49
115,O,A,57,57,1,A47
115,C,A,57,1,0,A3
115,C,A,57,2,0,A1
115,C,A,57,3,1,A2
115,C,A,57,4,0,A4
115,C,A,57,5,0,A6
115,C,A,57,6,0,A7
115,C,A,57,7,0,A11
115,C,A,57,8,0,A10
115,C,A,57,9,1,A8
115,C,A,57,10,0,A5
115,C,A,57,11,0,A9
115,C,A,57,12,0,A23
115,C,A,57,13,0,A18
115,C,A,57,14,0,A21
115,C,A,57,15,1,A22
115,C,A,57,16,1,A17
115,C,A,57,17,0,A14
115,C,A,57,18,0,A13
115,C,A,57,19,0,A12
115,C,A,57,20,1,A19
115,C,A,57,21,0,A16
115,C,A,57,22,0,A15
115,C,A,57,23,0,A20
115,C,A,57,24,0,A28
115,C,A,57,25,0,A26
115,C,A,57,26,0,A36
115,C,A,57,27,1,A31
115,C,A,57,28,0,A25
115,C,A,57,29,0,A35
115,C,A,57,30,0,A29
115,C,A,57,31,0,A32
115,C,A,57,32,0,A27
115,C,A,57,33,1,A33
115,C,A,57,34,0,A24
115,C,A,57,35,0,A30
115,C,A,57,36,0,A34
115,C,A,57,37,0,A44
115,C,A,57,38,0,A46
115,C,A,57,39,0,A43
115,C,A,57,40,0,A40
115,C,A,57,41,0,A37
115,C,A,57,42,0,A45
115,C,A,57,43,0,A41
115,C,A,57,44,0,A42
115,C,A,57,45,0,A39
115,C,A,57,46,0,A38
115,C,A,57,47,0,A56
115,C,A,57,48,0,A53
115,C,A,57,49,0,A55
115,C,A,57,50,0,A57
115,C,A,57,51,0,A52
115,C,A,57,52,0,A48
115,C,A,57,53,0,A51
115,C,A,57,54,1,A47
115,C,A,57,55,0,A54
115,C,A,57,56,0,A49
115,C,A,57,57,0,A50
115,M,A,57,1,1,A2
115,M,A,57,2,1,A3
115,M,A,57,3,1,A1
115,M,A,57,4,0,A4
115,M,A,57,5,0,A5
115,M,A,57,6,1,A7
115,M,A,57,7,0,A10
115,M,A,57,8,1,A8
115,M,A,57,9,1,A9
115,M,A,57,10,0,A11
115,M,A,57,11,0,A6
115,M,A,57,12,1,A14
115,M,A,57,13,0,A18
115,M,A,57,14,1,A17
115,M,A,57,15,1,A23
115,M,A,57,16,0,A15
115,M,A,57,17,0,A12
115,M,A,57,18,1,A19
115,M,A,57,19,0,A21
115,M,A,57,20,0,A13
115,M,A,57,21,1,A22
115,M,A,57,22,1,A16
115,M,A,57,23,0,A20
115,M,A,57,24,1,A28
115,M,A,57,25,0,A26
115,M,A,57,26,1,A31
115,M,A,57,27,1,A29
115,M,A,57,28,1,A36
115,M,A,57,29,0,A35
115,M,A,57,30,0,A25
115,M,A,57,31,1,A32
115,M,A,57,32,1,A30
115,M,A,57,33,0,A27
115,M,A,57,34,0,A34
115,M,A,57,35,1,A33
115,M,A,57,36,0,A24
115,M,A,57,37,0,A37
115,M,A,57,38,1,A46
115,M,A,57,39,0,A43
115,M,A,57,40,0,A41
115,M,A,57,41,1,A40
115,M,A,57,42,0,A42
115,M,A,57,43,0,A44
115,M,A,57,44,0,A39
115,M,A,57,45,1,A45
115,M,A,57,46,0,A38
115,M,A,57,47,0,A55
115,M,A,57,48,0,A52
115,M,A,57,49,1,A48
115,M,A,57,50,0,A56
115,M,A,57,51,0,A49
115,M,A,57,52,1,A53
115,M,A,57,53,0,A57
115,M,A,57,54,0,A51
115,M,A,57,55,1,A54
115,M,A,57,56,1,A47
115,M,A,57,57,0,A50
115,O,B,63,1,0,B6
115,O,B,63,2,1,B10
115,O,B,63,3,1,B3
115,O,B,63,4,0,B1
115,O,B,63,5,1,B7
115,O,B,63,6,1,B9
115,O,B,63,7,1,B4
115,O,B,63,8,0,B2
115,O,B,63,9,1,B5
115,O,B,63,10,1,B11
115,O,B,63,11,0,B12
115,O,B,63,12,0,B8
115,O,B,63,13,1,B17
115,O,B,63,14,1,B24
115,O,B,63,15,1,B19
115,O,B,63,16,0,B18
115,O,B,63,17,1,B22
115,O,B,63,18,0,B25
115,O,B,63,19,1,B14
115,O,B,63,20,0,B13
115,O,B,63,21,1,B23
115,O,B,63,22,1,B21
115,O,B,63,23,0,B20
115,O,B,63,24,0,B16
115,O,B,63,25,1,B26
115,O,B,63,26,1,B15
115,O,B,63,27,0,B30
115,O,B,63,28,0,B32
115,O,B,63,29,0,B27
115,O,B,63,30,0,B34
115,O,B,63,31,1,B33
115,O,B,63,32,0,B36
115,O,B,63,33,1,B31
115,O,B,63,34,1,B35
115,O,B,63,35,1,B29
115,O,B,63,36,1,B28
115,O,B,63,37,1,B38
115,O,B,63,38,1,B37
115,O,B,63,39,0,B45
115,O,B,63,40,0,B47
115,O,B,63,41,1,B50
115,O,B,63,42,0,B48
115,O,B,63,43,0,B49
115,O,B,63,44,1,B41
115,O,B,63,45,0,B43
115,O,B,63,46,0,B40
115,O,B,63,47,1,B44
115,O,B,63,48,1,B46
115,O,B,63,49,0,B39
115,O,B,63,50,0,B42
115,O,B,63,51,1,B53
115,O,B,63,52,1,B55
115,O,B,63,53,1,B60
115,O,B,63,54,1,B62
115,O,B,63,55,0,B59
115,O,B,63,56,0,B58
115,O,B,63,57,1,B51
115,O,B,63,58,0,B54
115,O,B,63,59,0,B61
115,O,B,63,60,1,B52
115,O,B,63,61,1,B56
115,O,B,63,62,1,B57
115,O,B,63,63,1,B63
115,C,B,63,1,1,B9
115,C,B,63,2,1,B10
115,C,B,63,3,0,B2
115,C,B,63,4,1,B1
115,C,B,63,5,1,B5
115,C,B,63,6,1,B3
115,C,B,63,7,1,B6
115,C,B,63,8,1,B11
115,C,B,63,9,1,B12
115,C,B,63,10,1,B4
115,C,B,63,11,1,B7
115,C,B,63,12,1,B8
115,C,B,63,13,0,B13
115,C,B,63,14,1,B16
115,C,B,63,15,1,B18
115,C,B,63,16,1,B24
115,C,B,63,17,1,B14
115,C,B,63,18,1,B19
115,C,B,63,19,0,B20
115,C,B,63,20,1,B25
115,C,B,63,21,1,B22
115,C,B,63,22,1,B23
115,C,B,63,23,1,B17
115,C,B,63,24,1,B26
115,C,B,63,25,1,B21
115,C,B,63,26,1,B15
115,C,B,63,27,1,B34
115,C,B,63,28,1,B29
115,C,B,63,29,1,B31
115,C,B,63,30,1,B30
115,C,B,63,31,1,B37
115,C,B,63,32,1,B38
115,C,B,63,33,1,B35
115,C,B,63,34,1,B28
115,C,B,63,35,1,B36
115,C,B,63,36,1,B27
115,C,B,63,37,1,B33
115,C,B,63,38,0,B32
115,C,B,63,39,1,B46
115,C,B,63,40,1,B50
115,C,B,63,41,1,B47
115,C,B,63,42,1,B41
115,C,B,63,43,1,B42
115,C,B,63,44,1,B43
115,C,B,63,45,1,B49
115,C,B,63,46,1,B48
115,C,B,63,47,1,B39
115,C,B,63,48,0,B40
115,C,B,63,49,1,B44
115,C,B,63,50,1,B45
115,C,B,63,51,1,B53
115,C,B,63,52,1,B55
115,C,B,63,53,1,B58
115,C,B,63,54,1,B56
115,C,B,63,55,1,B61
115,C,B,63,56,1,B60
115,C,B,63,57,1,B51
115,C,B,63,58,1,B52
115,C,B,63,59,1,B62
115,C,B,63,60,1,B54
115,C,B,63,61,1,B59
115,C,B,63,62,1,B63
115,C,B,63,63,1,B57
115,M,B,63,1,1,B10
115,M,B,63,2,1,B1
115,M,B,63,3,1,B11
115,M,B,63,4,0,B5
115,M,B,63,5,1,B3
115,M,B,63,6,0,B2
115,M,B,63,7,1,B6
115,M,B,63,8,1,B9
115,M,B,63,9,0,B12
115,M,B,63,10,1,B7
115,M,B,63,11,1,B4
115,M,B,63,12,1,B8
115,M,B,63,13,1,B14
115,M,B,63,14,1,B18
115,M,B,63,15,0,B22
115,M,B,63,16,1,B17
115,M,B,63,17,0,B23
115,M,B,63,18,1,B13
115,M,B,63,19,0,B16
115,M,B,63,20,1,B25
115,M,B,63,21,1,B26
115,M,B,63,22,1,B19
115,M,B,63,23,0,B24
115,M,B,63,24,0,B20
115,M,B,63,25,1,B21
115,M,B,63,26,1,B15
115,M,B,63,27,1,B34
115,M,B,63,28,1,B29
115,M,B,63,29,1,B28
115,M,B,63,30,1,B30
115,M,B,63,31,1,B38
115,M,B,63,32,1,B31
115,M,B,63,33,1,B36
115,M,B,63,34,1,B27
115,M,B,63,35,0,B32
115,M,B,63,36,1,B37
115,M,B,63,37,1,B35
115,M,B,63,38,1,B33
115,M,B,63,39,0,B43
115,M,B,63,40,1,B47
115,M,B,63,41,1,B46
115,M,B,63,42,0,B39
115,M,B,63,43,1,B44
115,M,B,63,44,0,B45
115,M,B,63,45,1,B50
115,M,B,63,46,1,B42
115,M,B,63,47,1,B48
115,M,B,63,48,1,B41
115,M,B,63,49,0,B40
115,M,B,63,50,1,B49
115,M,B,63,51,1,B53
115,M,B,63,52,1,B58
115,M,B,63,53,1,B52
115,M,B,63,54,1,B55
115,M,B,63,55,1,B51
115,M,B,63,56,1,B56
115,M,B,63,57,1,B60
115,M,B,63,58,1,B62
115,M,B,63,59,1,B59
115,M,B,63,60,1,B63
115,M,B,63,61,1,B61
115,M,B,63,62,1,B54
115,M,B,63,63,0,B57
116,O,A,57,1,1,A5
116,O,A,57,2,1,A8
116,O,A,57,3,0,A3
116,O,A,57,4,1,A2
116,O,A,57,5,1,A1
116,O,A,57,6,1,A4
116,O,A,57,7,0,A7
116,O,A,57,8,1,A6
116,O,A,57,9,1,A10
116,O,A,57,10,1,A9
116,O,A,57,11,0,A11
116,O,A,57,12,1,A12
116,O,A,57,13,1,A14
116,O,A,57,14,1,A22
116,O,A,57,15,1,A23
116,O,A,57,16,1,A13
116,O,A,57,17,1,A17
116,O,A,57,18,1,A18
116,O,A,57,19,1,A21
116,O,A,57,20,1,A15
116,O,A,57,21,1,A19
116,O,A,57,22,1,A16
116,O,A,57,23,1,A20
116,O,A,57,24,1,A25
116,O,A,57,25,1,A31
116,O,A,57,26,1,A35
116,O,A,57,27,1,A24
116,O,A,57,28,1,A28
116,O,A,57,29,1,A34
116,O,A,57,30,1,A36
116,O,A,57,31,1,A29
116,O,A,57,32,0,A27
116,O,A,57,33,1,A26
116,O,A,57,34,1,A32
116,O,A,57,35,0,A30
116,O,A,57,36,1,A33
116,O,A,57,37,1,A44
116,O,A,57,38,1,A37
116,O,A,57,39,0,A42
116,O,A,57,40,1,A46
116,O,A,57,41,1,A38
116,O,A,57,42,1,A43
116,O,A,57,43,0,A45
116,O,A,57,44,1,A41
116,O,A,57,45,1,A40
116,O,A,57,46,0,A39
116,O,A,57,47,1,A52
116,O,A,57,48,1,A49
116,O,A,57,49,1,A56
116,O,A,57,50,1,A57
116,O,A,57,51,1,A50
116,O,A,57,52,0,A53
116,O,A,57,53,1,A51
116,O,A,57,54,0,A48
116,O,A,57,55,1,A54
116,O,A,57,56,1,A55
116,O,A,57,57,1,A47
116,C,A,57,1,1,A3
116,C,A,57,2,1,A4
116,C,A,57,3,1,A1
116,C,A,57,4,1,A5
116,C,A,57,5,1,A2
116,C,A,57,6,1,A8
116,C,A,57,7,1,A9
116,C,A,57,8,1,A10
116,C,A,57,9,1,A11
116,C,A,57,10,1,A7
116,C,A,57,11,1,A6
116,C,A,57,12,1,A14
116,C,A,57,13,1,A22
116,C,A,57,14,1,A12
116,C,A,57,15,1,A18
116,C,A,57,16,1,A21
116,C,A,57,17,1,A23
116,C,A,57,18,1,A17
116,C,A,57,19,1,A16
116,C,A,57,20,1,A19
116,C,A,57,21,1,A15
116,C,A,57,22,1,A13
116,C,A,57,23,1,A20
116,C,A,57,24,1,A28
116,C,A,57,25,1,A26
116,C,A,57,26,1,A31
116,C,A,57,27,1,A32
116,C,A,57,28,1,A29
116,C,A,57,29,0,A30
116,C,A,57,30,1,A35
116,C,A,57,31,1,A24
116,C,A,57,32,1,A36
116,C,A,57,33,1,A25
116,C,A,57,34,1,A27
116,C,A,57,35,1,A33
116,C,A,57,36,1,A34
116,C,A,57,37,1,A44
116,C,A,57,38,1,A43
116,C,A,57,39,1,A46
116,C,A,57,40,1,A37
116,C,A,57,41,1,A45
116,C,A,57,42,1,A41
116,C,A,57,43,1,A42
116,C,A,57,44,1,A40
116,C,A,57,45,1,A39
116,C,A,57,46,1,A38
116,C,A,57,47,1,A49
116,C,A,57,48,1,A56
116,C,A,57,49,1,A50
116,C,A,57,50,1,A53
116,C,A,57,51,1,A48
116,C,A,57,52,1,A52
116,C,A,57,53,1,A57
116,C,A,57,54,1,A55
116,C,A,57,55,1,A54
116,C,A,57,56,1,A51
116,C,A,57,57,1,A47
116,M,A,57,1,1,A2
116,M,A,57,2,1,A1
116,M,A,57,3,1,A7
116,M,A,57,4,1,A10
116,M,A,57,5,1,A5
116,M,A,57,6,1,A3
116,M,A,57,7,1,A4
116,M,A,57,8,1,A9
116,M,A,57,9,1,A8
116,M,A,57,10,1,A6
116,M,A,57,11,1,A11
116,M,A,57,12,1,A18
116,M,A,57,13,1,A14
116,M,A,57,14,1,A23
116,M,A,57,15,1,A13
116,M,A,57,16,1,A16
116,M,A,57,17,1,A17
116,M,A,57,18,1,A21
116,M,A,57,19,1,A12
116,M,A,57,20,1,A19
116,M,A,57,21,1,A15
116,M,A,57,22,1,A22
116,M,A,57,23,1,A20
116,M,A,57,24,1,A28
116,M,A,57,25,1,A26
116,M,A,57,26,1,A31
116,M,A,57,27,1,A29
116,M,A,57,28,1,A36
116,M,A,57,29,1,A35
116,M,A,57,30,0,A27
116,M,A,57,31,1,A25
116,M,A,57,32,1,A32
116,M,A,57,33,1,A24
116,M,A,57,34,1,A34
116,M,A,57,35,1,A33
116,M,A,57,36,0,A30
116,M,A,57,37,1,A37
116,M,A,57,38,1,A46
116,M,A,57,39,1,A42
116,M,A,57,40,1,A44
116,M,A,57,41,1,A40
116,M,A,57,42,1,A43
116,M,A,57,43,1,A41
116,M,A,57,44,1,A45
116,M,A,57,45,0,A39
116,M,A,57,46,1,A38
116,M,A,57,47,1,A52
116,M,A,57,48,1,A55
116,M,A,57,49,1,A51
116,M,A,57,50,1,A56
116,M,A,57,51,1,A53
116,M,A,57,52,1,A57
116,M,A,57,53,1,A54
116,M,A,57,54,1,A49
116,M,A,57,55,1,A48
116,M,A,57,56,1,A47
116,M,A,57,57,1,A50
116,O,B,63,1,0,B7
116,O,B,63,2,0,B6
116,O,B,63,3,1,B12
116,O,B,63,4,1,B1
116,O,B,63,5,1,B8
116,O,B,63,6,1,B2
116,O,B,63,7,1,B5
116,O,B,63,8,1,B11
116,O,B,63,9,1,B10
116,O,B,63,10,0,B9
116,O,B,63,11,1,B4
116,O,B,63,12,1,B3
116,O,B,63,13,1,B25
116,O,B,63,14,1,B14
116,O,B,63,15,1,B20
116,O,B,63,16,1,B18
116,O,B,63,17,1,B19
116,O,B,63,18,1,B24
116,O,B,63,19,1,B15
116,O,B,63,20,1,B23
116,O,B,63,21,1,B13
116,O,B,63,22,1,B16
116,O,B,63,23,0,B22
116,O,B,63,24,0,B17
116,O,B,63,25,1,B21
116,O,B,63,26,1,B26
116,O,B,63,27,0,B30
116,O,B,63,28,1,B33
116,O,B,63,29,1,B34
116,O,B,63,30,0,B37
116,O,B,63,31,1,B28
116,O,B,63,32,1,B38
116,O,B,63,33,1,B32
116,O,B,63,34,1,B35
116,O,B,63,35,1,B31
116,O,B,63,36,1,B29
116,O,B,63,37,0,B27
116,O,B,63,38,0,B36
116,O,B,63,39,1,B50
116,O,B,63,40,1,B48
116,O,B,63,41,1,B47
116,O,B,63,42,1,B39
116,O,B,63,43,1,B41
116,O,B,63,44,0,B40
116,O,B,63,45,1,B43
116,O,B,63,46,1,B46
116,O,B,63,47,1,B42
116,O,B,63,48,0,B45
116,O,B,63,49,1,B44
116,O,B,63,50,1,B49
116,O,B,63,51,1,B60
116,O,B,63,52,1,B55
116,O,B,63,53,0,B57
116,O,B,63,54,1,B52
116,O,B,63,55,1,B56
116,O,B,63,56,1,B53
116,O,B,63,57,0,B54
116,O,B,63,58,0,B62
116,O,B,63,59,1,B51
116,O,B,63,60,0,B58
116,O,B,63,61,1,B59
116,O,B,63,62,1,B63
116,O,B,63,63,1,B61
116,C,B,63,1,1,B2
116,C,B,63,2,1,B5
116,C,B,63,3,1,B1
116,C,B,63,4,1,B10
116,C,B,63,5,0,B9
116,C,B,63,6,1,B11
116,C,B,63,7,1,B3
116,C,B,63,8,1,B4
116,C,B,63,9,1,B7
116,C,B,63,10,1,B8
116,C,B,63,11,1,B12
116,C,B,63,12,1,B6
116,C,B,63,13,1,B13
116,C,B,63,14,1,B14
116,C,B,63,15,1,B25
116,C,B,63,16,1,B23
116,C,B,63,17,1,B18
116,C,B,63,18,1,B19
116,C,B,63,19,1,B17
116,C,B,63,20,1,B24
116,C,B,63,21,1,B16
116,C,B,63,22,1,B21
116,C,B,63,23,1,B22
116,C,B,63,24,1,B26
116,C,B,63,25,1,B20
116,C,B,63,26,1,B15
116,C,B,63,27,1,B34
116,C,B,63,28,1,B29
116,C,B,63,29,1,B30
116,C,B,63,30,1,B28
116,C,B,63,31,1,B32
116,C,B,63,32,1,B37
116,C,B,63,33,1,B38
116,C,B,63,34,1,B33
116,C,B,63,35,1,B36
116,C,B,63,36,1,B27
116,C,B,63,37,1,B31
116,C,B,63,38,1,B35
116,C,B,63,39,1,B43
116,C,B,63,40,1,B46
116,C,B,63,41,1,B39
116,C,B,63,42,1,B44
116,C,B,63,43,1,B48
116,C,B,63,44,1,B40
116,C,B,63,45,1,B49
116,C,B,63,46,1,B50
116,C,B,63,47,1,B41
116,C,B,63,48,1,B42
116,C,B,63,49,1,B45
116,C,B,63,50,1,B47
116,C,B,63,51,1,B53
116,C,B,63,52,1,B56
116,C,B,63,53,1,B54
116,C,B,63,54,1,B55
116,C,B,63,55,1,B59
116,C,B,63,56,1,B60
116,C,B,63,57,1,B52
116,C,B,63,58,1,B58
116,C,B,63,59,1,B62
116,C,B,63,60,1,B51
116,C,B,63,61,1,B57
116,C,B,63,62,1,B61
116,C,B,63,63,1,B63
116,M,B,63,1,1,B10
116,M,B,63,2,1,B1
116,M,B,63,3,1,B5
116,M,B,63,4,0,B9
116,M,B,63,5,1,B2
116,M,B,63,6,1,B3
116,M,B,63,7,1,B12
116,M,B,63,8,1,B6
116,M,B,63,9,1,B11
116,M,B,63,10,1,B7
116,M,B,63,11,1,B8
116,M,B,63,12,1,B4
116,M,B,63,13,1,B19
116,M,B,63,14,1,B14
116,M,B,63,15,1,B18
116,M,B,63,16,1,B23
116,M,B,63,17,1,B17
116,M,B,63,18,1,B13
116,M,B,63,19,1,B25
116,M,B,63,20,1,B24
116,M,B,63,21,1,B22
116,M,B,63,22,1,B16
116,M,B,63,23,1,B21
116,M,B,63,24,1,B26
116,M,B,63,25,1,B20
116,M,B,63,26,1,B15
116,M,B,63,27,1,B34
116,M,B,63,28,1,B30
116,M,B,63,29,1,B28
116,M,B,63,30,1,B27
116,M,B,63,31,1,B29
116,M,B,63,32,1,B38
116,M,B,63,33,1,B31
116,M,B,63,34,1,B36
116,M,B,63,35,1,B32
116,M,B,63,36,1,B37
116,M,B,63,37,1,B35
116,M,B,63,38,1,B33
116,M,B,63,39,1,B39
116,M,B,63,40,1,B43
116,M,B,63,41,1,B48
116,M,B,63,42,1,B46
116,M,B,63,43,1,B44
116,M,B,63,44,1,B40
116,M,B,63,45,1,B42
116,M,B,63,46,1,B45
116,M,B,63,47,1,B47
116,M,B,63,48,1,B50
116,M,B,63,49,1,B41
116,M,B,63,50,1,B49
116,M,B,63,51,1,B53
116,M,B,63,52,1,B56
116,M,B,63,53,1,B52
116,M,B,63,54,1,B58
116,M,B,63,55,1,B54
116,M,B,63,56,1,B55
116,M,B,63,57,1,B60
116,M,B,63,58,1,B62
116,M,B,63,59,1,B61
116,M,B,63,60,1,B63
116,M,B,63,61,1,B51
116,M,B,63,62,1,B59
116,M,B,63,63,1,B57
117,O,A,57,1,1,A9
117,O,A,57,2,1,A7
117,O,A,57,3,1,A3
117,O,A,57,4,1,A11
117,O,A,57,5,1,A8
117,O,A,57,6,0,A6
117,O,A,57,7,0,A2
117,O,A,57,8,1,A1
117,O,A,57,9,1,A4
117,O,A,57,10,1,A5
117,O,A,57,11,1,A10
117,O,A,57,12,1,A22
117,O,A,57,13,0,A20
117,O,A,57,14,1,A15
117,O,A,57,15,1,A21
117,O,A,57,16,1,A18
117,O,A,57,17,1,A14
117,O,A,57,18,1,A16
117,O,A,57,19,1,A19
117,O,A,57,20,0,A12
117,O,A,57,21,1,A17
117,O,A,57,22,0,A23
117,O,A,57,23,1,A13
117,O,A,57,24,1,A25
117,O,A,57,25,1,A26
117,O,A,57,26,0,A35
117,O,A,57,27,0,A36
117,O,A,57,28,1,A34
117,O,A,57,29,0,A32
117,O,A,57,30,1,A30
117,O,A,57,31,0,A28
117,O,A,57,32,1,A29
117,O,A,57,33,1,A27
117,O,A,57,34,1,A31
117,O,A,57,35,1,A24
117,O,A,57,36,1,A33
117,O,A,57,37,1,A45
117,O,A,57,38,0,A44
117,O,A,57,39,1,A42
117,O,A,57,40,1,A46
117,O,A,57,41,1,A41
117,O,A,57,42,1,A40
117,O,A,57,43,1,A39
117,O,A,57,44,0,A43
117,O,A,57,45,1,A38
117,O,A,57,46,1,A37
117,O,A,57,47,1,A48
117,O,A,57,48,1,A51
117,O,A,57,49,1,A52
117,O,A,57,50,0,A54
117,O,A,57,51,1,A57
117,O,A,57,52,1,A47
117,O,A,57,53,0,A50
117,O,A,57,54,1,A56
117,O,A,57,55,1,A49
117,O,A,57,56,1,A53
117,O,A,57,57,1,A55
117,C,A,57,1,1,A10
117,C,A,57,2,0,A2
117,C,A,57,3,1,A5
117,C,A,57,4,1,A11
117,C,A,57,5,0,A6
117,C,A,57,6,1,A1
117,C,A,57,7,1,A9
117,C,A,57,8,1,A7
117,C,A,57,9,1,A8
117,C,A,57,10,1,A4
117,C,A,57,11,1,A3
117,C,A,57,12,1,A18
117,C,A,57,13,0,A23
117,C,A,57,14,1,A14
117,C,A,57,15,1,A13
117,C,A,57,16,1,A15
117,C,A,57,17,1,A22
117,C,A,57,18,1,A17
117,C,A,57,19,1,A21
117,C,A,57,20,0,A12
117,C,A,57,21,1,A20
117,C,A,57,22,1,A19
117,C,A,57,23,1,A16
117,C,A,57,24,1,A26
117,C,A,57,25,1,A31
117,C,A,57,26,1,A28
117,C,A,57,27,1,A36
117,C,A,57,28,1,A32
117,C,A,57,29,0,A35
117,C,A,57,30,1,A29
117,C,A,57,31,1,A30
117,C,A,57,32,1,A25
117,C,A,57,33,1,A27
117,C,A,57,34,1,A24
117,C,A,57,35,1,A33
117,C,A,57,36,1,A34
117,C,A,57,37,1,A44
117,C,A,57,38,1,A42
117,C,A,57,39,1,A37
117,C,A,57,40,1,A46
117,C,A,57,41,1,A41
117,C,A,57,42,0,A43
117,C,A,57,43,1,A39
117,C,A,57,44,1,A45
117,C,A,57,45,1,A40
117,C,A,57,46,1,A38
117,C,A,57,47,1,A56
117,C,A,57,48,1,A52
117,C,A,57,49,1,A54
117,C,A,57,50,1,A57
117,C,A,57,51,1,A55
117,C,A,57,52,1,A51
117,C,A,57,53,1,A53
117,C,A,57,54,1,A49
117,C,A,57,55,1,A47
117,C,A,57,56,1,A48
117,C,A,57,57,0,A50
117,M,A,57,1,1,A1
117,M,A,57,2,0,A2
117,M,A,57,3,1,A7
117,M,A,57,4,1,A3
117,M,A,57,5,1,A8
117,M,A,57,6,1,A9
117,M,A,57,7,1,A10
117,M,A,57,8,1,A5
117,M,A,57,9,0,A6
117,M,A,57,10,1,A4
117,M,A,57,11,1,A11
117,M,A,57,12,1,A18
117,M,A,57,13,0,A23
117,M,A,57,14,1,A14
117,M,A,57,15,1,A13
117,M,A,57,16,1,A21
117,M,A,57,17,1,A22
117,M,A,57,18,1,A17
117,M,A,57,19,1,A16
117,M,A,57,20,0,A12
117,M,A,57,21,1,A19
117,M,A,57,22,1,A15
117,M,A,57,23,1,A20
117,M,A,57,24,1,A26
117,M,A,57,25,1,A29
117,M,A,57,26,1,A28
117,M,A,57,27,1,A36
117,M,A,57,28,0,A35
117,M,A,57,29,1,A31
117,M,A,57,30,0,A27
117,M,A,57,31,1,A32
117,M,A,57,32,1,A25
117,M,A,57,33,1,A33
117,M,A,57,34,1,A24
117,M,A,57,35,1,A34
117,M,A,57,36,0,A30
117,M,A,57,37,1,A46
117,M,A,57,38,0,A44
117,M,A,57,39,0,A43
117,M,A,57,40,1,A37
117,M,A,57,41,1,A42
117,M,A,57,42,1,A40
117,M,A,57,43,1,A45
117,M,A,57,44,1,A41
117,M,A,57,45,1,A39
117,M,A,57,46,1,A38
117,M,A,57,47,1,A56
117,M,A,57,48,1,A57
117,M,A,57,49,1,A54
117,M,A,57,50,1,A53
117,M,A,57,51,1,A55
117,M,A,57,52,1,A52
117,M,A,57,53,1,A51
117,M,A,57,54,0,A50
117,M,A,57,55,1,A49
117,M,A,57,56,1,A48
117,M,A,57,57,1,A47
117,O,B,63,1,1,B1
117,O,B,63,2,1,B10
117,O,B,63,3,1,B4
117,O,B,63,4,0,B2
117,O,B,63,5,0,B6
117,O,B,63,6,1,B12
117,O,B,63,7,0,B5
117,O,B,63,8,1,B7
117,O,B,63,9,1,B9
117,O,B,63,10,1,B8
117,O,B,63,11,1,B3
117,O,B,63,12,1,B11
117,O,B,63,13,0,B20
117,O,B,63,14,1,B25
117,O,B,63,15,0,B26
117,O,B,63,16,1,B17
117,O,B,63,17,1,B23
117,O,B,63,18,0,B24
117,O,B,63,19,1,B16
117,O,B,63,20,1,B22
117,O,B,63,21,0,B15
117,O,B,63,22,1,B19
117,O,B,63,23,1,B14
117,O,B,63,24,1,B18
117,O,B,63,25,0,B21
117,O,B,63,26,1,B13
117,O,B,63,27,1,B32
117,O,B,63,28,0,B36
117,O,B,63,29,1,B27
117,O,B,63,30,1,B38
117,O,B,63,31,1,B34
117,O,B,63,32,1,B37
117,O,B,63,33,1,B30
117,O,B,63,34,1,B29
117,O,B,63,35,1,B28
117,O,B,63,36,0,B31
117,O,B,63,37,1,B33
117,O,B,63,38,1,B35
117,O,B,63,39,1,B42
117,O,B,63,40,1,B45
117,O,B,63,41,0,B43
117,O,B,63,42,1,B39
117,O,B,63,43,1,B41
117,O,B,63,44,1,B47
117,O,B,63,45,1,B50
117,O,B,63,46,1,B40
117,O,B,63,47,1,B46
117,O,B,63,48,1,B48
117,O,B,63,49,1,B44
117,O,B,63,50,1,B49
117,O,B,63,51,1,B51
117,O,B,63,52,0,B60
117,O,B,63,53,1,B53
117,O,B,63,54,1,B52
117,O,B,63,55,1,B62
117,O,B,63,56,1,B59
117,O,B,63,57,1,B58
117,O,B,63,58,1,B63
117,O,B,63,59,1,B56
117,O,B,63,60,0,B57
117,O,B,63,61,1,B61
117,O,B,63,62,1,B55
117,O,B,63,63,0,B54
117,C,B,63,1,1,B1
117,C,B,63,2,1,B6
117,C,B,63,3,1,B10
117,C,B,63,4,1,B4
117,C,B,63,5,1,B3
117,C,B,63,6,1,B2
117,C,B,63,7,1,B5
117,C,B,63,8,1,B11
117,C,B,63,9,1,B9
117,C,B,63,10,1,B12
117,C,B,63,11,1,B8
117,C,B,63,12,1,B7
117,C,B,63,13,1,B14
117,C,B,63,14,1,B18
117,C,B,63,15,1,B13
117,C,B,63,16,1,B19
117,C,B,63,17,1,B25
117,C,B,63,18,1,B17
117,C,B,63,19,1,B23
117,C,B,63,20,1,B24
117,C,B,63,21,1,B22
117,C,B,63,22,0,B20
117,C,B,63,23,1,B16
117,C,B,63,24,1,B26
117,C,B,63,25,1,B21
117,C,B,63,26,0,B15
117,C,B,63,27,1,B34
117,C,B,63,28,1,B28
117,C,B,63,29,1,B29
117,C,B,63,30,0,B31
117,C,B,63,31,1,B27
117,C,B,63,32,1,B38
117,C,B,63,33,1,B30
117,C,B,63,34,1,B36
117,C,B,63,35,1,B35
117,C,B,63,36,1,B37
117,C,B,63,37,1,B32
117,C,B,63,38,1,B33
117,C,B,63,39,1,B46
117,C,B,63,40,1,B48
117,C,B,63,41,1,B50
117,C,B,63,42,1,B42
117,C,B,63,43,0,B43
117,C,B,63,44,1,B41
117,C,B,63,45,1,B40
117,C,B,63,46,1,B44
117,C,B,63,47,1,B39
117,C,B,63,48,1,B47
117,C,B,63,49,1,B45
117,C,B,63,50,1,B49
117,C,B,63,51,1,B53
117,C,B,63,52,1,B56
117,C,B,63,53,1,B52
117,C,B,63,54,1,B55
117,C,B,63,55,1,B60
117,C,B,63,56,1,B58
117,C,B,63,57,1,B63
117,C,B,63,58,1,B62
117,C,B,63,59,1,B51
117,C,B,63,60,1,B54
117,C,B,63,61,1,B57
117,C,B,63,62,1,B61
117,C,B,63,63,1,B59
117,M,B,63,1,1,B10
117,M,B,63,2,1,B1
117,M,B,63,3,0,B5
117,M,B,63,4,1,B2
117,M,B,63,5,1,B11
117,M,B,63,6,1,B9
117,M,B,63,7,1,B3
117,M,B,63,8,0,B6
117,M,B,63,9,1,B12
117,M,B,63,10,1,B7
117,M,B,63,11,1,B4
117,M,B,63,12,1,B8
117,M,B,63,13,1,B18
117,M,B,63,14,1,B14
117,M,B,63,15,1,B13
117,M,B,63,16,0,B24
117,M,B,63,17,1,B23
117,M,B,63,18,1,B19
117,M,B,63,19,1,B25
117,M,B,63,20,1,B16
117,M,B,63,21,1,B22
117,M,B,63,22,1,B17
117,M,B,63,23,1,B21
117,M,B,63,24,0,B20
117,M,B,63,25,1,B26
117,M,B,63,26,0,B15
117,M,B,63,27,1,B34
117,M,B,63,28,1,B29
117,M,B,63,29,1,B30
117,M,B,63,30,1,B38
117,M,B,63,31,1,B31
117,M,B,63,32,1,B27
117,M,B,63,33,1,B28
117,M,B,63,34,1,B33
117,M,B,63,35,1,B32
117,M,B,63,36,1,B36
117,M,B,63,37,1,B37
117,M,B,63,38,1,B35
117,M,B,63,39,0,B43
117,M,B,63,40,0,B39
117,M,B,63,41,1,B46
117,M,B,63,42,1,B40
117,M,B,63,43,1,B44
117,M,B,63,44,1,B45
117,M,B,63,45,1,B50
117,M,B,63,46,1,B48
117,M,B,63,47,1,B42
117,M,B,63,48,1,B47
117,M,B,63,49,1,B49
117,M,B,63,50,1,B41
117,M,B,63,51,1,B53
117,M,B,63,52,1,B56
117,M,B,63,53,1,B52
117,M,B,63,54,1,B55
117,M,B,63,55,1,B60
117,M,B,63,56,1,B62
117,M,B,63,57,1,B58
117,M,B,63,58,1,B61
117,M,B,63,59,1,B51
117,M,B,63,60,1,B54
117,M,B,63,61,1,B59
117,M,B,63,62,1,B63
117,M,B,63,63,1,B57
118,O,A,57,1,1,A11
118,O,A,57,2,0,A6
118,O,A,57,3,0,A1
118,O,A,57,4,1,A7
118,O,A,57,5,1,A4
118,O,A,57,6,0,A2
118,O,A,57,7,1,A3
118,O,A,57,8,1,A8
118,O,A,57,9,1,A5
118,O,A,57,10,1,A9
118,O,A,57,11,1,A10
118,O,A,57,12,1,A18
118,O,A,57,13,0,A21
118,O,A,57,14,1,A12
118,O,A,57,15,0,A13
118,O,A,57,16,1,A23
118,O,A,57,17,1,A19
118,O,A,57,18,0,A14
118,O,A,57,19,1,A22
118,O,A,57,20,1,A15
118,O,A,57,21,1,A16
118,O,A,57,22,1,A17
118,O,A,57,23,1,A20
118,O,A,57,24,1,A36
118,O,A,57,25,1,A35
118,O,A,57,26,1,A27
118,O,A,57,27,1,A24
118,O,A,57,28,1,A32
118,O,A,57,29,1,A28
118,O,A,57,30,1,A26
118,O,A,57,31,1,A31
118,O,A,57,32,0,A29
118,O,A,57,33,1,A33
118,O,A,57,34,0,A25
118,O,A,57,35,1,A30
118,O,A,57,36,1,A34
118,O,A,57,37,1,A46
118,O,A,57,38,0,A38
118,O,A,57,39,0,A37
118,O,A,57,40,1,A45
118,O,A,57,41,1,A44
118,O,A,57,42,1,A42
118,O,A,57,43,1,A40
118,O,A,57,44,1,A43
118,O,A,57,45,1,A41
118,O,A,57,46,1,A39
118,O,A,57,47,1,A47
118,O,A,57,48,1,A52
118,O,A,57,49,1,A49
118,O,A,57,50,1,A51
118,O,A,57,51,0,A48
118,O,A,57,52,1,A56
118,O,A,57,53,1,A53
118,O,A,57,54,1,A55
118,O,A,57,55,1,A54
118,O,A,57,56,0,A50
118,O,A,57,57,1,A57
118,C,A,57,1,1,A3
118,C,A,57,2,0,A2
118,C,A,57,3,1,A4
118,C,A,57,4,1,A10
118,C,A,57,5,1,A7
118,C,A,57,6,1,A5
118,C,A,57,7,0,A1
118,C,A,57,8,1,A8
118,C,A,57,9,1,A11
118,C,A,57,10,1,A6
118,C,A,57,11,1,A9
118,C,A,57,12,1,A23
118,C,A,57,13,1,A22
118,C,A,57,14,1,A14
118,C,A,57,15,1,A18
118,C,A,57,16,1,A19
118,C,A,57,17,1,A15
118,C,A,57,18,1,A13
118,C,A,57,19,1,A17
118,C,A,57,20,1,A21
118,C,A,57,21,1,A12
118,C,A,57,22,1,A16
118,C,A,57,23,1,A20
118,C,A,57,24,1,A28
118,C,A,57,25,1,A32
118,C,A,57,26,1,A29
118,C,A,57,27,1,A26
118,C,A,57,28,1,A35
118,C,A,57,29,1,A24
118,C,A,57,30,1,A31
118,C,A,57,31,1,A36
118,C,A,57,32,1,A25
118,C,A,57,33,1,A34
118,C,A,57,34,1,A30
118,C,A,57,35,1,A33
118,C,A,57,36,1,A27
118,C,A,57,37,1,A46
118,C,A,57,38,1,A44
118,C,A,57,39,1,A42
118,C,A,57,40,1,A45
118,C,A,57,41,1,A39
118,C,A,57,42,1,A43
118,C,A,57,43,1,A37
118,C,A,57,44,1,A40
118,C,A,57,45,1,A41
118,C,A,57,46,1,A38
118,C,A,57,47,1,A56
118,C,A,57,48,1,A48
118,C,A,57,49,1,A51
118,C,A,57,50,1,A55
118,C,A,57,51,1,A54
118,C,A,57,52,1,A52
118,C,A,57,53,1,A50
118,C,A,57,54,1,A49
118,C,A,57,55,1,A47
118,C,A,57,56,1,A53
118,C,A,57,57,1,A57
118,M,A,57,1,1,A7
118,M,A,57,2,1,A4
118,M,A,57,3,1,A2
118,M,A,57,4,1,A10
118,M,A,57,5,0,A6
118,M,A,57,6,0,A1
118,M,A,57,7,1,A3
118,M,A,57,8,1,A5
118,M,A,57,9,1,A11
118,M,A,57,10,1,A9
118,M,A,57,11,1,A8
118,M,A,57,12,1,A14
118,M,A,57,13,1,A18
118,M,A,57,14,1,A17
118,M,A,57,15,1,A13
118,M,A,57,16,1,A23
118,M,A,57,17,1,A12
118,M,A,57,18,1,A16
118,M,A,57,19,1,A15
118,M,A,57,20,1,A22
118,M,A,57,21,1,A21
118,M,A,57,22,1,A19
118,M,A,57,23,1,A20
118,M,A,57,24,1,A28
118,M,A,57,25,0,A32
118,M,A,57,26,1,A31
118,M,A,57,27,1,A26
118,M,A,57,28,1,A29
118,M,A,57,29,1,A36
118,M,A,57,30,1,A35
118,M,A,57,31,1,A33
118,M,A,57,32,0,A25
118,M,A,57,33,0,A30
118,M,A,57,34,1,A34
118,M,A,57,35,1,A24
118,M,A,57,36,0,A27
118,M,A,57,37,1,A46
118,M,A,57,38,1,A44
118,M,A,57,39,1,A42
118,M,A,57,40,0,A37
118,M,A,57,41,1,A40
118,M,A,57,42,1,A43
118,M,A,57,43,1,A41
118,M,A,57,44,1,A45
118,M,A,57,45,1,A39
118,M,A,57,46,1,A38
118,M,A,57,47,1,A56
118,M,A,57,48,1,A52
118,M,A,57,49,1,A57
118,M,A,57,50,1,A55
118,M,A,57,51,1,A48
118,M,A,57,52,1,A47
118,M,A,57,53,1,A49
118,M,A,57,54,1,A53
118,M,A,57,55,1,A54
118,M,A,57,56,1,A51
118,M,A,57,57,0,A50
118,O,B,63,1,0,B10
118,O,B,63,2,1,B4
118,O,B,63,3,1,B12
118,O,B,63,4,1,B2
118,O,B,63,5,0,B11
118,O,B,63,6,1,B3
118,O,B,63,7,1,B5
118,O,B,63,8,1,B1
118,O,B,63,9,1,B9
118,O,B,63,10,1,B7
118,O,B,63,11,1,B6
118,O,B,63,12,1,B8
118,O,B,63,13,1,B25
118,O,B,63,14,1,B17
118,O,B,63,15,0,B13
118,O,B,63,16,1,B26
118,O,B,63,17,1,B24
118,O,B,63,18,1,B16
118,O,B,63,19,1,B22
118,O,B,63,20,1,B14
118,O,B,63,21,1,B18
118,O,B,63,22,1,B23
118,O,B,63,23,0,B20
118,O,B,63,24,0,B15
118,O,B,63,25,0,B19
118,O,B,63,26,1,B21
118,O,B,63,27,1,B34
118,O,B,63,28,1,B35
118,O,B,63,29,1,B31
118,O,B,63,30,1,B29
118,O,B,63,31,1,B28
118,O,B,63,32,1,B32
118,O,B,63,33,1,B33
118,O,B,63,34,1,B38
118,O,B,63,35,1,B36
118,O,B,63,36,1,B30
118,O,B,63,37,1,B27
118,O,B,63,38,0,B37
118,O,B,63,39,1,B45
118,O,B,63,40,1,B48
118,O,B,63,41,1,B41
118,O,B,63,42,1,B42
118,O,B,63,43,0,B49
118,O,B,63,44,1,B43
118,O,B,63,45,0,B46
118,O,B,63,46,1,B39
118,O,B,63,47,1,B47
118,O,B,63,48,1,B50
118,O,B,63,49,1,B40
118,O,B,63,50,1,B44
118,O,B,63,51,0,B58
118,O,B,63,52,1,B51
118,O,B,63,53,1,B57
118,O,B,63,54,1,B59
118,O,B,63,55,0,B54
118,O,B,63,56,1,B60
118,O,B,63,57,1,B52
118,O,B,63,58,1,B61
118,O,B,63,59,1,B55
118,O,B,63,60,1,B53
118,O,B,63,61,0,B56
118,O,B,63,62,1,B62
118,O,B,63,63,1,B63
118,C,B,63,1,1,B1
118,C,B,63,2,1,B11
118,C,B,63,3,1,B9
118,C,B,63,4,1,B10
118,C,B,63,5,1,B4
118,C,B,63,6,1,B6
118,C,B,63,7,1,B5
118,C,B,63,8,1,B3
118,C,B,63,9,1,B7
118,C,B,63,10,1,B8
118,C,B,63,11,1,B2
118,C,B,63,12,1,B12
118,C,B,63,13,1,B18
118,C,B,63,14,1,B14
118,C,B,63,15,1,B13
118,C,B,63,16,1,B23
118,C,B,63,17,1,B19
118,C,B,63,18,1,B25
118,C,B,63,19,1,B16
118,C,B,63,20,1,B22
118,C,B,63,21,1,B17
118,C,B,63,22,1,B24
118,C,B,63,23,1,B20
118,C,B,63,24,1,B26
118,C,B,63,25,1,B21
118,C,B,63,26,0,B15
118,C,B,63,27,1,B34
118,C,B,63,28,1,B28
118,C,B,63,29,1,B27
118,C,B,63,30,1,B29
118,C,B,63,31,1,B30
118,C,B,63,32,1,B33
118,C,B,63,33,0,B38
118,C,B,63,34,1,B31
118,C,B,63,35,1,B35
118,C,B,63,36,1,B36
118,C,B,63,37,1,B32
118,C,B,63,38,1,B37
118,C,B,63,39,1,B43
118,C,B,63,40,1,B39
118,C,B,63,41,1,B50
118,C,B,63,42,1,B44
118,C,B,63,43,1,B46
118,C,B,63,44,1,B45
118,C,B,63,45,1,B48
118,C,B,63,46,1,B47
118,C,B,63,47,1,B49
118,C,B,63,48,1,B40
118,C,B,63,49,1,B42
118,C,B,63,50,1,B41
118,C,B,63,51,1,B53
118,C,B,63,52,1,B58
118,C,B,63,53,1,B62
118,C,B,63,54,1,B52
118,C,B,63,55,1,B56
118,C,B,63,56,1,B55
118,C,B,63,57,1,B61
118,C,B,63,58,1,B59
118,C,B,63,59,1,B54
118,C,B,63,60,1,B60
118,C,B,63,61,1,B51
118,C,B,63,62,1,B57
118,C,B,63,63,1,B63
118,M,B,63,1,1,B1
118,M,B,63,2,1,B10
118,M,B,63,3,1,B5
118,M,B,63,4,1,B11
118,M,B,63,5,1,B9
118,M,B,63,6,1,B2
118,M,B,63,7,1,B12
118,M,B,63,8,1,B6
118,M,B,63,9,1,B7
118,M,B,63,10,1,B3
118,M,B,63,11,1,B4
118,M,B,63,12,1,B8
118,M,B,63,13,1,B14
118,M,B,63,14,1,B18
118,M,B,63,15,1,B25
118,M,B,63,16,1,B19
118,M,B,63,17,1,B16
118,M,B,63,18,0,B23
118,M,B,63,19,1,B13
118,M,B,63,20,1,B24
118,M,B,63,21,1,B17
118,M,B,63,22,1,B22
118,M,B,63,23,1,B21
118,M,B,63,24,1,B26
118,M,B,63,25,0,B20
118,M,B,63,26,0,B15
118,M,B,63,27,1,B34
118,M,B,63,28,1,B28
118,M,B,63,29,0,B38
118,M,B,63,30,1,B30
118,M,B,63,31,1,B29
118,M,B,63,32,0,B31
118,M,B,63,33,1,B27
118,M,B,63,34,1,B33
118,M,B,63,35,1,B32
118,M,B,63,36,1,B36
118,M,B,63,37,1,B37
118,M,B,63,38,1,B35
118,M,B,63,39,1,B39
118,M,B,63,40,1,B46
118,M,B,63,41,1,B44
118,M,B,63,42,1,B43
118,M,B,63,43,1,B42
118,M,B,63,44,1,B47
118,M,B,63,45,1,B40
118,M,B,63,46,1,B48
118,M,B,63,47,1,B45
118,M,B,63,48,1,B50
118,M,B,63,49,1,B49
118,M,B,63,50,1,B41
118,M,B,63,51,1,B53
118,M,B,63,52,1,B52
118,M,B,63,53,0,B58
118,M,B,63,54,1,B56
118,M,B,63,55,1,B51
118,M,B,63,56,1,B55
118,M,B,63,57,1,B63
118,M,B,63,58,1,B59
118,M,B,63,59,1,B60
118,M,B,63,60,1,B62
118,M,B,63,61,1,B61
118,M,B,63,62,1,B54
118,M,B,63,63,1,B57
119,O,A,57,1,1,A11
119,O,A,57,2,0,A10
119,O,A,57,3,0,A2
119,O,A,57,4,1,A5
119,O,A,57,5,0,A9
119,O,A,57,6,1,A1
119,O,A,57,7,1,A3
119,O,A,57,8,1,A7
119,O,A,57,9,1,A8
119,O,A,57,10,1,A4
119,O,A,57,11,1,A6
119,O,A,57,12,1,A13
119,O,A,57,13,0,A15
119,O,A,57,14,0,A19
119,O,A,57,15,1,A18
119,O,A,57,16,1,A14
119,O,A,57,17,1,A17
119,O,A,57,18,1,A21
119,O,A,57,19,1,A23
119,O,A,57,20,0,A16
119,O,A,57,21,1,A12
119,O,A,57,22,0,A22
119,O,A,57,23,1,A20
119,O,A,57,24,1,A28
119,O,A,57,25,1,A25
119,O,A,57,26,1,A29
119,O,A,57,27,1,A34
119,O,A,57,28,1,A36
119,O,A,57,29,1,A27
119,O,A,57,30,1,A32
119,O,A,57,31,1,A26
119,O,A,57,32,1,A31
119,O,A,57,33,1,A33
119,O,A,57,34,0,A30
119,O,A,57,35,1,A35
119,O,A,57,36,1,A24
119,O,A,57,37,1,A41
119,O,A,57,38,0,A37
119,O,A,57,39,1,A40
119,O,A,57,40,0,A39
119,O,A,57,41,1,A38
119,O,A,57,42,0,A43
119,O,A,57,43,1,A44
119,O,A,57,44,1,A46
119,O,A,57,45,1,A42
119,O,A,57,46,1,A45
119,O,A,57,47,0,A56
119,O,A,57,48,1,A52
119,O,A,57,49,1,A53
119,O,A,57,50,1,A49
119,O,A,57,51,1,A47
119,O,A,57,52,1,A48
119,O,A,57,53,1,A51
119,O,A,57,54,0,A57
119,O,A,57,55,1,A55
119,O,A,57,56,1,A54
119,O,A,57,57,1,A50
119,C,A,57,1,1,A1
119,C,A,57,2,1,A2
119,C,A,57,3,1,A10
119,C,A,57,4,1,A5
119,C,A,57,5,1,A3
119,C,A,57,6,1,A7
119,C,A,57,7,1,A4
119,C,A,57,8,1,A9
119,C,A,57,9,1,A8
119,C,A,57,10,1,A6
119,C,A,57,11,1,A11
119,C,A,57,12,1,A18
119,C,A,57,13,1,A23
119,C,A,57,14,1,A13
119,C,A,57,15,1,A21
119,C,A,57,16,0,A19
119,C,A,57,17,1,A14
119,C,A,57,18,1,A15
119,C,A,57,19,1,A16
119,C,A,57,20,1,A22
119,C,A,57,21,1,A17
119,C,A,57,22,1,A12
119,C,A,57,23,1,A20
119,C,A,57,24,1,A28
119,C,A,57,25,1,A32
119,C,A,57,26,1,A26
119,C,A,57,27,1,A36
119,C,A,57,28,0,A30
119,C,A,57,29,1,A29
119,C,A,57,30,1,A31
119,C,A,57,31,1,A35
119,C,A,57,32,1,A27
119,C,A,57,33,1,A25
119,C,A,57,34,1,A34
119,C,A,57,35,1,A33
119,C,A,57,36,1,A24
119,C,A,57,37,1,A46
119,C,A,57,38,1,A43
119,C,A,57,39,1,A42
119,C,A,57,40,1,A37
119,C,A,57,41,1,A40
119,C,A,57,42,1,A44
119,C,A,57,43,1,A41
119,C,A,57,44,1,A39
119,C,A,57,45,1,A45
119,C,A,57,46,1,A38
119,C,A,57,47,1,A52
119,C,A,57,48,1,A51
119,C,A,57,49,1,A56
119,C,A,57,50,1,A49
119,C,A,57,51,1,A53
119,C,A,57,52,1,A55
119,C,A,57,53,1,A57
119,C,A,57,54,1,A48
119,C,A,57,55,1,A50
119,C,A,57,56,1,A47
119,C,A,57,57,1,A54
119,M,A,57,1,1,A2
119,M,A,57,2,1,A3
119,M,A,57,3,1,A7
119,M,A,57,4,1,A1
119,M,A,57,5,1,A5
119,M,A,57,6,1,A4
119,M,A,57,7,1,A8
119,M,A,57,8,1,A10
119,M,A,57,9,1,A9
119,M,A,57,10,0,A6
119,M,A,57,11,1,A11
119,M,A,57,12,1,A18
119,M,A,57,13,1,A16
119,M,A,57,14,1,A17
119,M,A,57,15,1,A14
119,M,A,57,16,1,A12
119,M,A,57,17,1,A23
119,M,A,57,18,1,A22
119,M,A,57,19,1,A21
119,M,A,57,20,0,A19
119,M,A,57,21,1,A15
119,M,A,57,22,1,A13
119,M,A,57,23,1,A20
119,M,A,57,24,1,A28
119,M,A,57,25,1,A36
119,M,A,57,26,1,A29
119,M,A,57,27,1,A26
119,M,A,57,28,1,A32
119,M,A,57,29,1,A31
119,M,A,57,30,0,A27
119,M,A,57,31,1,A35
119,M,A,57,32,1,A25
119,M,A,57,33,0,A30
119,M,A,57,34,1,A33
119,M,A,57,35,1,A34
119,M,A,57,36,1,A24
119,M,A,57,37,1,A46
119,M,A,57,38,1,A43
119,M,A,57,39,0,A37
119,M,A,57,40,1,A44
119,M,A,57,41,1,A42
119,M,A,57,42,1,A40
119,M,A,57,43,1,A39
119,M,A,57,44,1,A45
119,M,A,57,45,1,A41
119,M,A,57,46,1,A38
119,M,A,57,47,1,A56
119,M,A,57,48,1,A52
119,M,A,57,49,1,A53
119,M,A,57,50,1,A49
119,M,A,57,51,1,A55
119,M,A,57,52,1,A47
119,M,A,57,53,1,A50
119,M,A,57,54,1,A57
119,M,A,57,55,1,A51
119,M,A,57,56,1,A54
119,M,A,57,57,0,A48
119,O,B,63,1,0,B2
119,O,B,63,2,0,B8
119,O,B,63,3,0,B5
119,O,B,63,4,1,B6
119,O,B,63,5,1,B11
119,O,B,63,6,1,B1
119,O,B,63,7,1,B10
119,O,B,63,8,1,B9
119,O,B,63,9,1,B7
119,O,B,63,10,1,B4
119,O,B,63,11,1,B12
119,O,B,63,12,1,B3
119,O,B,63,13,1,B18
119,O,B,63,14,0,B15
119,O,B,63,15,0,B13
119,O,B,63,16,1,B22
119,O,B,63,17,1,B16
119,O,B,63,18,1,B26
119,O,B,63,19,0,B23
119,O,B,63,20,0,B19
119,O,B,63,21,0,B14
119,O,B,63,22,1,B24
119,O,B,63,23,1,B20
119,O,B,63,24,1,B17
119,O,B,63,25,1,B25
119,O,B,63,26,1,B21
119,O,B,63,27,1,B27
119,O,B,63,28,1,B32
119,O,B,63,29,1,B30
119,O,B,63,30,0,B34
119,O,B,63,31,1,B31
119,O,B,63,32,1,B37
119,O,B,63,33,0,B38
119,O,B,63,34,0,B36
119,O,B,63,35,1,B29
119,O,B,63,36,1,B35
119,O,B,63,37,1,B28
119,O,B,63,38,1,B33
119,O,B,63,39,1,B47
119,O,B,63,40,1,B42
119,O,B,63,41,1,B48
119,O,B,63,42,1,B39
119,O,B,63,43,1,B50
119,O,B,63,44,1,B43
119,O,B,63,45,0,B41
119,O,B,63,46,1,B46
119,O,B,63,47,0,B49
119,O,B,63,48,1,B45
119,O,B,63,49,1,B44
119,O,B,63,50,1,B40
119,O,B,63,51,0,B56
119,O,B,63,52,1,B54
119,O,B,63,53,1,B55
119,O,B,63,54,1,B62
119,O,B,63,55,1,B52
119,O,B,63,56,1,B53
119,O,B,63,57,1,B59
119,O,B,63,58,1,B58
119,O,B,63,59,1,B63
119,O,B,63,60,1,B61
119,O,B,63,61,1,B51
119,O,B,63,62,1,B60
119,O,B,63,63,0,B57
119,C,B,63,1,1,B9
119,C,B,63,2,1,B1
119,C,B,63,3,1,B10
119,C,B,63,4,1,B4
119,C,B,63,5,1,B2
119,C,B,63,6,1,B5
119,C,B,63,7,1,B11
119,C,B,63,8,1,B6
119,C,B,63,9,1,B12
119,C,B,63,10,1,B8
119,C,B,63,11,1,B7
119,C,B,63,12,1,B3
119,C,B,63,13,1,B23
119,C,B,63,14,1,B14
119,C,B,63,15,1,B18
119,C,B,63,16,1,B19
119,C,B,63,17,1,B24
119,C,B,63,18,1,B15
119,C,B,63,19,1,B13
119,C,B,63,20,1,B25
119,C,B,63,21,1,B22
119,C,B,63,22,1,B16
119,C,B,63,23,1,B17
119,C,B,63,24,1,B26
119,C,B,63,25,1,B20
119,C,B,63,26,1,B21
119,C,B,63,27,1,B34
119,C,B,63,28,1,B29
119,C,B,63,29,1,B30
119,C,B,63,30,1,B28
119,C,B,63,31,1,B27
119,C,B,63,32,1,B32
119,C,B,63,33,1,B36
119,C,B,63,34,1,B31
119,C,B,63,35,1,B33
119,C,B,63,36,1,B38
119,C,B,63,37,1,B37
119,C,B,63,38,1,B35
119,C,B,63,39,1,B43
119,C,B,63,40,1,B39
119,C,B,63,41,1,B48
119,C,B,63,42,1,B50
119,C,B,63,43,1,B42
119,C,B,63,44,1,B44
119,C,B,63,45,1,B41
119,C,B,63,46,1,B45
119,C,B,63,47,1,B46
119,C,B,63,48,1,B49
119,C,B,63,49,1,B40
119,C,B,63,50,1,B47
119,C,B,63,51,1,B53
119,C,B,63,52,1,B52
119,C,B,63,53,1,B58
119,C,B,63,54,1,B62
119,C,B,63,55,1,B54
119,C,B,63,56,1,B63
119,C,B,63,57,1,B60
119,C,B,63,58,1,B51
119,C,B,63,59,1,B61
119,C,B,63,60,1,B56
119,C,B,63,61,1,B55
119,C,B,63,62,1,B57
119,C,B,63,63,1,B59
119,M,B,63,1,1,B1
119,M,B,63,2,1,B10
119,M,B,63,3,1,B11
119,M,B,63,4,0,B5
119,M,B,63,5,1,B9
119,M,B,63,6,1,B3
119,M,B,63,7,1,B2
119,M,B,63,8,1,B6
119,M,B,63,9,1,B4
119,M,B,63,10,1,B12
119,M,B,63,11,1,B7
119,M,B,63,12,1,B8
119,M,B,63,13,1,B14
119,M,B,63,14,1,B19
119,M,B,63,15,1,B18
119,M,B,63,16,1,B25
119,M,B,63,17,1,B23
119,M,B,63,18,0,B13
119,M,B,63,19,1,B17
119,M,B,63,20,0,B22
119,M,B,63,21,1,B21
119,M,B,63,22,1,B16
119,M,B,63,23,1,B24
119,M,B,63,24,1,B26
119,M,B,63,25,1,B20
119,M,B,63,26,1,B15
119,M,B,63,27,1,B34
119,M,B,63,28,1,B29
119,M,B,63,29,1,B38
119,M,B,63,30,1,B30
119,M,B,63,31,0,B27
119,M,B,63,32,1,B28
119,M,B,63,33,1,B31
119,M,B,63,34,1,B32
119,M,B,63,35,1,B36
119,M,B,63,36,1,B33
119,M,B,63,37,1,B37
119,M,B,63,38,1,B35
119,M,B,63,39,1,B44
119,M,B,63,40,1,B43
119,M,B,63,41,1,B50
119,M,B,63,42,1,B39
119,M,B,63,43,1,B42
119,M,B,63,44,1,B46
119,M,B,63,45,1,B41
119,M,B,63,46,1,B45
119,M,B,63,47,1,B48
119,M,B,63,48,1,B40
119,M,B,63,49,1,B47
119,M,B,63,50,1,B49
119,M,B,63,51,1,B53
119,M,B,63,52,1,B56
119,M,B,63,53,1,B52
119,M,B,63,54,1,B58
119,M,B,63,55,1,B55
119,M,B,63,56,1,B60
119,M,B,63,57,1,B59
119,M,B,63,58,1,B61
119,M,B,63,59,1,B51
119,M,B,63,60,1,B62
119,M,B,63,61,1,B54
119,M,B,63,62,1,B63
119,M,B,63,63,0,B57
11,O,A,57,1,1,A2
11,O,A,57,2,1,A3
11,O,A,57,3,1,A1
11,O,A,57,4,1,A10
11,O,A,57,5,1,A4
11,O,A,57,6,1,A11
11,O,A,57,7,1,A8
11,O,A,57,8,1,A6
11,O,A,57,9,1,A5
11,O,A,57,10,1,A7
11,O,A,57,11,1,A9
11,O,A,57,12,1,A12
11,O,A,57,13,1,A21
11,O,A,57,14,1,A14
11,O,A,57,15,0,A18
11,O,A,57,16,0,A16
11,O,A,57,17,1,A17
11,O,A,57,18,1,A19
11,O,A,57,19,1,A20
11,O,A,57,20,1,A15
11,O,A,57,21,1,A23
11,O,A,57,22,0,A13
11,O,A,57,23,0,A22
11,O,A,57,24,1,A31
11,O,A,57,25,1,A34
11,O,A,57,26,0,A26
11,O,A,57,27,1,A27
11,O,A,57,28,0,A28
11,O,A,57,29,1,A33
11,O,A,57,30,1,A35
11,O,A,57,31,1,A25
11,O,A,57,32,1,A29
11,O,A,57,33,1,A32
11,O,A,57,34,0,A36
11,O,A,57,35,1,A30
11,O,A,57,36,1,A24
11,O,A,57,37,1,A39
11,O,A,57,38,1,A38
11,O,A,57,39,1,A41
11,O,A,57,40,1,A46
11,O,A,57,41,1,A40
11,O,A,57,42,0,A44
11,O,A,57,43,1,A37
11,O,A,57,44,1,A43
11,O,A,57,45,1,A42
11,O,A,57,46,0,A45
11,O,A,57,47,1,A49
11,O,A,57,48,1,A47
11,O,A,57,49,1,A53
11,O,A,57,50,0,A56
11,O,A,57,51,1,A48
11,O,A,57,52,1,A52
11,O,A,57,53,1,A54
11,O,A,57,54,1,A55
11,O,A,57,55,1,A50
11,O,A,57,56,1,A57
11,O,A,57,57,1,A51
11,C,A,57,1,1,A2
11,C,A,57,2,1,A10
11,C,A,57,3,1,A5
11,C,A,57,4,1,A3
11,C,A,57,5,1,A7
11,C,A,57,6,1,A4
11,C,A,57,7,1,A11
11,C,A,57,8,1,A8
11,C,A,57,9,1,A9
11,C,A,57,10,1,A1
11,C,A,57,11,1,A6
11,C,A,57,12,1,A18
11,C,A,57,13,1,A13
11,C,A,57,14,1,A21
11,C,A,57,15,1,A19
11,C,A,57,16,1,A16
11,C,A,57,17,1,A14
11,C,A,57,18,1,A23
11,C,A,57,19,1,A12
11,C,A,57,20,1,A17
11,C,A,57,21,0,A22
11,C,A,57,22,1,A20
11,C,A,57,23,1,A15
11,C,A,57,24,1,A26
11,C,A,57,25,1,A34
11,C,A,57,26,1,A32
11,C,A,57,27,1,A36
11,C,A,57,28,1,A31
11,C,A,57,29,0,A28
11,C,A,57,30,1,A27
11,C,A,57,31,1,A33
11,C,A,57,32,1,A35
11,C,A,57,33,1,A24
11,C,A,57,34,1,A29
11,C,A,57,35,1,A30
11,C,A,57,36,1,A25
11,C,A,57,37,1,A44
11,C,A,57,38,1,A38
11,C,A,57,39,1,A42
11,C,A,57,40,1,A41
11,C,A,57,41,1,A40
11,C,A,57,42,1,A37
11,C,A,57,43,1,A46
11,C,A,57,44,1,A45
11,C,A,57,45,1,A43
11,C,A,57,46,1,A39
11,C,A,57,47,1,A55
11,C,A,57,48,1,A52
11,C,A,57,49,1,A50
11,C,A,57,50,1,A53
11,C,A,57,51,1,A56
11,C,A,57,52,1,A48
11,C,A,57,53,1,A49
11,C,A,57,54,1,A51
11,C,A,57,55,1,A47
11,C,A,57,56,1,A54
11,C,A,57,57,1,A57
11,M,A,57,1,1,A3
11,M,A,57,2,1,A2
11,M,A,57,3,1,A1
11,M,A,57,4,1,A11
11,M,A,57,5,1,A8
11,M,A,57,6,1,A7
11,M,A,57,7,1,A10
11,M,A,57,8,1,A5
11,M,A,57,9,1,A4
11,M,A,57,10,1,A9
11,M,A,57,11,1,A6
11,M,A,57,12,1,A18
11,M,A,57,13,1,A21
11,M,A,57,14,1,A12
11,M,A,57,15,1,A19
11,M,A,57,16,1,A23
11,M,A,57,17,1,A16
11,M,A,57,18,1,A14
11,M,A,57,19,1,A17
11,M,A,57,20,1,A13
11,M,A,57,21,1,A22
11,M,A,57,22,1,A20
11,M,A,57,23,1,A15
11,M,A,57,24,1,A26
11,M,A,57,25,1,A31
11,M,A,57,26,1,A34
11,M,A,57,27,1,A36
11,M,A,57,28,1,A35
11,M,A,57,29,1,A29
11,M,A,57,30,1,A33
11,M,A,57,31,1,A24
11,M,A,57,32,1,A30
11,M,A,57,33,1,A32
11,M,A,57,34,1,A27
11,M,A,57,35,1,A25
11,M,A,57,36,0,A28
11,M,A,57,37,0,A44
11,M,A,57,38,1,A38
11,M,A,57,39,1,A46
11,M,A,57,40,1,A42
11,M,A,57,41,1,A43
11,M,A,57,42,1,A40
11,M,A,57,43,0,A37
11,M,A,57,44,1,A41
11,M,A,57,45,0,A45
11,M,A,57,46,1,A39
11,M,A,57,47,1,A52
11,M,A,57,48,1,A56
11,M,A,57,49,1,A55
11,M,A,57,50,1,A53
11,M,A,57,51,1,A49
11,M,A,57,52,1,A47
11,M,A,57,53,1,A51
11,M,A,57,54,1,A48
11,M,A,57,55,1,A57
11,M,A,57,56,1,A54
11,M,A,57,57,1,A50
11,O,B,63,1,1,B3
11,O,B,63,2,1,B8
11,O,B,63,3,0,B9
11,O,B,63,4,1,B5
11,O,B,63,5,1,B12
11,O,B,63,6,1,B1
11,O,B,63,7,1,B6
11,O,B,63,8,1,B10
11,O,B,63,9,1,B7
11,O,B,63,10,1,B11
11,O,B,63,11,1,B2
11,O,B,63,12,1,B4
11,O,B,63,13,1,B13
11,O,B,63,14,0,B25
11,O,B,63,15,1,B19
11,O,B,63,16,1,B15
11,O,B,63,17,1,B20
11,O,B,63,18,1,B16
11,O,B,63,19,1,B14
11,O,B,63,20,1,B21
11,O,B,63,21,1,B23
11,O,B,63,22,1,B22
11,O,B,63,23,1,B17
11,O,B,63,24,0,B18
11,O,B,63,25,1,B24
11,O,B,63,26,0,B26
11,O,B,63,27,1,B30
11,O,B,63,28,1,B29
11,O,B,63,29,0,B28
11,O,B,63,30,1,B35
11,O,B,63,31,1,B37
11,O,B,63,32,1,B31
11,O,B,63,33,1,B33
11,O,B,63,34,1,B27
11,O,B,63,35,1,B34
11,O,B,63,36,0,B32
11,O,B,63,37,1,B36
11,O,B,63,38,1,B38
11,O,B,63,39,1,B44
11,O,B,63,40,1,B39
11,O,B,63,41,0,B41
11,O,B,63,42,1,B45
11,O,B,63,43,0,B43
11,O,B,63,44,1,B47
11,O,B,63,45,1,B46
11,O,B,63,46,0,B48
11,O,B,63,47,0,B42
11,O,B,63,48,1,B49
11,O,B,63,49,1,B50
11,O,B,63,50,1,B40
11,O,B,63,51,1,B52
11,O,B,63,52,1,B55
11,O,B,63,53,1,B54
11,O,B,63,54,1,B58
11,O,B,63,55,1,B53
11,O,B,63,56,1,B59
11,O,B,63,57,1,B62
11,O,B,63,58,1,B51
11,O,B,63,59,1,B56
11,O,B,63,60,0,B61
11,O,B,63,61,1,B60
11,O,B,63,62,1,B57
11,O,B,63,63,1,B63
11,C,B,63,1,1,B3
11,C,B,63,2,1,B9
11,C,B,63,3,1,B1
11,C,B,63,4,1,B6
11,C,B,63,5,1,B5
11,C,B,63,6,1,B11
11,C,B,63,7,1,B2
11,C,B,63,8,1,B10
11,C,B,63,9,1,B7
11,C,B,63,10,1,B12
11,C,B,63,11,1,B8
11,C,B,63,12,1,B4
11,C,B,63,13,1,B14
11,C,B,63,14,1,B18
11,C,B,63,15,1,B13
11,C,B,63,16,1,B17
11,C,B,63,17,1,B19
11,C,B,63,18,0,B25
11,C,B,63,19,1,B24
11,C,B,63,20,1,B23
11,C,B,63,21,1,B16
11,C,B,63,22,1,B15
11,C,B,63,23,1,B20
11,C,B,63,24,1,B26
11,C,B,63,25,1,B22
11,C,B,63,26,1,B21
11,C,B,63,27,1,B34
11,C,B,63,28,1,B29
11,C,B,63,29,1,B38
11,C,B,63,30,1,B32
11,C,B,63,31,1,B27
11,C,B,63,32,1,B28
11,C,B,63,33,1,B30
11,C,B,63,34,1,B37
11,C,B,63,35,1,B33
11,C,B,63,36,1,B31
11,C,B,63,37,1,B35
11,C,B,63,38,1,B36
11,C,B,63,39,1,B43
11,C,B,63,40,1,B45
11,C,B,63,41,1,B39
11,C,B,63,42,1,B48
11,C,B,63,43,1,B46
11,C,B,63,44,1,B40
11,C,B,63,45,1,B41
11,C,B,63,46,1,B47
11,C,B,63,47,1,B49
11,C,B,63,48,1,B50
11,C,B,63,49,1,B42
11,C,B,63,50,1,B44
11,C,B,63,51,1,B52
11,C,B,63,52,1,B58
11,C,B,63,53,1,B55
11,C,B,63,54,1,B53
11,C,B,63,55,1,B60
11,C,B,63,56,1,B51
11,C,B,63,57,1,B62
11,C,B,63,58,1,B54
11,C,B,63,59,1,B59
11,C,B,63,60,1,B56
11,C,B,63,61,1,B61
11,C,B,63,62,1,B57
11,C,B,63,63,1,B63
11,M,B,63,1,1,B1
11,M,B,63,2,1,B5
11,M,B,63,3,1,B10
11,M,B,63,4,1,B9
11,M,B,63,5,1,B6
11,M,B,63,6,1,B3
11,M,B,63,7,1,B12
11,M,B,63,8,1,B11
11,M,B,63,9,1,B2
11,M,B,63,10,1,B8
11,M,B,63,11,1,B7
11,M,B,63,12,1,B4
11,M,B,63,13,1,B14
11,M,B,63,14,1,B13
11,M,B,63,15,1,B18
11,M,B,63,16,1,B19
11,M,B,63,17,1,B17
11,M,B,63,18,1,B16
11,M,B,63,19,0,B25
11,M,B,63,20,1,B23
11,M,B,63,21,1,B26
11,M,B,63,22,1,B22
11,M,B,63,23,1,B20
11,M,B,63,24,1,B15
11,M,B,63,25,1,B24
11,M,B,63,26,1,B21
11,M,B,63,27,0,B34
11,M,B,63,28,1,B29
11,M,B,63,29,1,B38
11,M,B,63,30,0,B32
11,M,B,63,31,1,B28
11,M,B,63,32,1,B30
11,M,B,63,33,1,B27
11,M,B,63,34,1,B31
11,M,B,63,35,1,B33
11,M,B,63,36,1,B36
11,M,B,63,37,1,B35
11,M,B,63,38,1,B37
11,M,B,63,39,1,B43
11,M,B,63,40,1,B39
11,M,B,63,41,1,B46
11,M,B,63,42,1,B45
11,M,B,63,43,1,B50
11,M,B,63,44,1,B49
11,M,B,63,45,1,B48
11,M,B,63,46,1,B40
11,M,B,63,47,1,B42
11,M,B,63,48,1,B41
11,M,B,63,49,1,B44
11,M,B,63,50,1,B47
11,M,B,63,51,1,B52
11,M,B,63,52,1,B55
11,M,B,63,53,1,B53
11,M,B,63,54,1,B58
11,M,B,63,55,1,B51
11,M,B,63,56,1,B56
11,M,B,63,57,1,B60
11,M,B,63,58,1,B62
11,M,B,63,59,1,B61
11,M,B,63,60,1,B54
11,M,B,63,61,1,B63
11,M,B,63,62,1,B59
11,M,B,63,63,1,B57
12,O,A,57,1,1,A10
12,O,A,57,2,1,A11
12,O,A,57,3,1,A7
12,O,A,57,4,1,A3
12,O,A,57,5,1,A8
12,O,A,57,6,1,A2
12,O,A,57,7,1,A5
12,O,A,57,8,1,A1
12,O,A,57,9,1,A6
12,O,A,57,10,1,A4
12,O,A,57,11,1,A9
12,O,A,57,12,1,A15
12,O,A,57,13,0,A14
12,O,A,57,14,1,A13
12,O,A,57,15,0,A21
12,O,A,57,16,0,A20
12,O,A,57,17,1,A12
12,O,A,57,18,1,A19
12,O,A,57,19,1,A16
12,O,A,57,20,1,A18
12,O,A,57,21,1,A17
12,O,A,57,22,0,A23
12,O,A,57,23,0,A22
12,O,A,57,24,1,A33
12,O,A,57,25,1,A32
12,O,A,57,26,1,A31
12,O,A,57,27,1,A28
12,O,A,57,28,0,A35
12,O,A,57,29,1,A26
12,O,A,57,30,1,A30
12,O,A,57,31,1,A25
12,O,A,57,32,1,A24
12,O,A,57,33,0,A34
12,O,A,57,34,1,A36
12,O,A,57,35,1,A27
12,O,A,57,36,1,A29
12,O,A,57,37,1,A40
12,O,A,57,38,1,A41
12,O,A,57,39,1,A44
12,O,A,57,40,1,A37
12,O,A,57,41,0,A46
12,O,A,57,42,0,A38
12,O,A,57,43,1,A42
12,O,A,57,44,1,A39
12,O,A,57,45,1,A43
12,O,A,57,46,1,A45
12,O,A,57,47,1,A48
12,O,A,57,48,1,A53
12,O,A,57,49,1,A52
12,O,A,57,50,1,A57
12,O,A,57,51,1,A56
12,O,A,57,52,1,A55
12,O,A,57,53,0,A47
12,O,A,57,54,1,A49
12,O,A,57,55,1,A54
12,O,A,57,56,1,A50
12,O,A,57,57,0,A51
12,C,A,57,1,1,A4
12,C,A,57,2,1,A7
12,C,A,57,3,1,A8
12,C,A,57,4,1,A3
12,C,A,57,5,1,A2
12,C,A,57,6,1,A6
12,C,A,57,7,1,A10
12,C,A,57,8,1,A11
12,C,A,57,9,1,A9
12,C,A,57,10,1,A1
12,C,A,57,11,1,A5
12,C,A,57,12,1,A18
12,C,A,57,13,1,A13
12,C,A,57,14,1,A21
12,C,A,57,15,1,A16
12,C,A,57,16,0,A23
12,C,A,57,17,1,A12
12,C,A,57,18,1,A14
12,C,A,57,19,1,A19
12,C,A,57,20,1,A20
12,C,A,57,21,1,A17
12,C,A,57,22,1,A22
12,C,A,57,23,1,A15
12,C,A,57,24,1,A26
12,C,A,57,25,1,A34
12,C,A,57,26,1,A28
12,C,A,57,27,1,A32
12,C,A,57,28,1,A31
12,C,A,57,29,1,A36
12,C,A,57,30,1,A29
12,C,A,57,31,1,A35
12,C,A,57,32,1,A33
12,C,A,57,33,1,A30
12,C,A,57,34,1,A24
12,C,A,57,35,0,A27
12,C,A,57,36,1,A25
12,C,A,57,37,1,A38
12,C,A,57,38,1,A44
12,C,A,57,39,1,A40
12,C,A,57,40,1,A46
12,C,A,57,41,1,A42
12,C,A,57,42,1,A37
12,C,A,57,43,1,A43
12,C,A,57,44,1,A45
12,C,A,57,45,1,A41
12,C,A,57,46,1,A39
12,C,A,57,47,1,A56
12,C,A,57,48,1,A49
12,C,A,57,49,1,A52
12,C,A,57,50,1,A53
12,C,A,57,51,1,A54
12,C,A,57,52,1,A50
12,C,A,57,53,1,A55
12,C,A,57,54,0,A47
12,C,A,57,55,1,A51
12,C,A,57,56,1,A48
12,C,A,57,57,1,A57
12,M,A,56,1,1,A3
12,M,A,56,2,1,A10
12,M,A,56,3,1,A2
12,M,A,56,4,1,A4
12,M,A,56,5,1,A7
12,M,A,56,6,1,A1
12,M,A,56,7,1,A11
12,M,A,56,8,1,A9
12,M,A,56,9,0,A6
12,M,A,56,10,1,A5
12,M,A,56,11,1,A8
12,M,A,56,12,1,A18
12,M,A,56,13,1,A21
12,M,A,56,14,1,A13
12,M,A,56,15,0,A23
12,M,A,56,16,1,A17
12,M,A,56,17,1,A12
12,M,A,56,18,1,A14
12,M,A,56,19,1,A19
12,M,A,56,20,1,A22
12,M,A,56,21,1,A16
12,M,A,56,22,1,A20
12,M,A,56,23,1,A15
12,M,A,56,24,1,A26
12,M,A,56,25,1,A33
12,M,A,56,26,1,A34
12,M,A,56,27,1,A31
12,M,A,56,28,1,A35
12,M,A,56,29,0,A30
12,M,A,56,30,1,A36
12,M,A,56,31,1,A29
12,M,A,56,32,1,A32
12,M,A,56,33,0,A24
12,M,A,56,34,0,A27
12,M,A,56,35,1,A25
12,M,A,56,36,1,A44
12,M,A,56,37,1,A46
12,M,A,56,38,1,A42
12,M,A,56,39,0,A45
12,M,A,56,40,0,A37
12,M,A,56,41,1,A43
12,M,A,56,42,1,A38
12,M,A,56,43,1,A40
12,M,A,56,44,1,A41
12,M,A,56,45,1,A39
12,M,A,56,46,1,A52
12,M,A,56,47,1,A53
12,M,A,56,48,1,A49
12,M,A,56,49,1,A56
12,M,A,56,50,1,A48
12,M,A,56,51,1,A55
12,M,A,56,52,1,A51
12,M,A,56,53,1,A57
12,M,A,56,54,0,A47
12,M,A,56,55,1,A54
12,M,A,56,56,1,A50
12,O,B,63,1,0,B8
12,O,B,63,2,1,B11
12,O,B,63,3,1,B10
12,O,B,63,4,1,B12
12,O,B,63,5,0,B1
12,O,B,63,6,1,B2
12,O,B,63,7,0,B3
12,O,B,63,8,1,B6
12,O,B,63,9,0,B5
12,O,B,63,10,1,B9
12,O,B,63,11,1,B7
12,O,B,63,12,1,B4
12,O,B,63,13,1,B13
12,O,B,63,14,1,B21
12,O,B,63,15,1,B20
12,O,B,63,16,1,B25
12,O,B,63,17,1,B16
12,O,B,63,18,0,B14
12,O,B,63,19,1,B17
12,O,B,63,20,1,B18
12,O,B,63,21,1,B19
12,O,B,63,22,1,B23
12,O,B,63,23,0,B22
12,O,B,63,24,1,B15
12,O,B,63,25,1,B24
12,O,B,63,26,1,B26
12,O,B,63,27,1,B31
12,O,B,63,28,1,B32
12,O,B,63,29,1,B27
12,O,B,63,30,0,B33
12,O,B,63,31,1,B35
12,O,B,63,32,0,B38
12,O,B,63,33,0,B34
12,O,B,63,34,0,B30
12,O,B,63,35,1,B29
12,O,B,63,36,1,B28
12,O,B,63,37,1,B36
12,O,B,63,38,1,B37
12,O,B,63,39,1,B46
12,O,B,63,40,1,B50
12,O,B,63,41,1,B40
12,O,B,63,42,0,B42
12,O,B,63,43,1,B43
12,O,B,63,44,1,B48
12,O,B,63,45,1,B39
12,O,B,63,46,1,B45
12,O,B,63,47,1,B47
12,O,B,63,48,0,B44
12,O,B,63,49,1,B41
12,O,B,63,50,0,B49
12,O,B,63,51,1,B54
12,O,B,63,52,1,B56
12,O,B,63,53,1,B53
12,O,B,63,54,1,B63
12,O,B,63,55,1,B61
12,O,B,63,56,0,B57
12,O,B,63,57,1,B55
12,O,B,63,58,1,B62
12,O,B,63,59,0,B52
12,O,B,63,60,1,B58
12,O,B,63,61,1,B51
12,O,B,63,62,1,B59
12,O,B,63,63,1,B60
12,C,B,63,1,0,B1
12,C,B,63,2,0,B6
12,C,B,63,3,0,B9
12,C,B,63,4,0,B12
12,C,B,63,5,0,B10
12,C,B,63,6,0,B5
12,C,B,63,7,0,B7
12,C,B,63,8,0,B3
12,C,B,63,9,0,B11
12,C,B,63,10,0,B2
12,C,B,63,11,0,B8
12,C,B,63,12,0,B4
12,C,B,63,13,0,B18
12,C,B,63,14,0,B13
12,C,B,63,15,0,B14
12,C,B,63,16,0,B19
12,C,B,63,17,0,B23
12,C,B,63,18,0,B25
12,C,B,63,19,1,B20
12,C,B,63,20,0,B15
12,C,B,63,21,0,B16
12,C,B,63,22,0,B17
12,C,B,63,23,0,B26
12,C,B,63,24,0,B24
12,C,B,63,25,0,B22
12,C,B,63,26,0,B21
12,C,B,63,27,0,B34
12,C,B,63,28,0,B32
12,C,B,63,29,0,B29
12,C,B,63,30,1,B28
12,C,B,63,31,0,B33
12,C,B,63,32,0,B30
12,C,B,63,33,0,B31
12,C,B,63,34,0,B27
12,C,B,63,35,0,B38
12,C,B,63,36,0,B35
12,C,B,63,37,0,B36
12,C,B,63,38,0,B37
12,C,B,63,39,0,B46
12,C,B,63,40,0,B45
12,C,B,63,41,0,B39
12,C,B,63,42,1,B43
12,C,B,63,43,0,B40
12,C,B,63,44,1,B50
12,C,B,63,45,0,B49
12,C,B,63,46,0,B42
12,C,B,63,47,0,B48
12,C,B,63,48,0,B47
12,C,B,63,49,0,B44
12,C,B,63,50,1,B41
12,C,B,63,51,0,B52
12,C,B,63,52,0,B58
12,C,B,63,53,1,B53
12,C,B,63,54,0,B56
12,C,B,63,55,0,B62
12,C,B,63,56,0,B54
12,C,B,63,57,0,B61
12,C,B,63,58,1,B55
12,C,B,63,59,1,B59
12,C,B,63,60,0,B60
12,C,B,63,61,1,B51
12,C,B,63,62,1,B63
12,C,B,63,63,0,B57
12,M,B,63,1,0,B1
12,M,B,63,2,1,B6
12,M,B,63,3,0,B9
12,M,B,63,4,0,B10
12,M,B,63,5,0,B11
12,M,B,63,6,0,B12
12,M,B,63,7,0,B2
12,M,B,63,8,0,B5
12,M,B,63,9,0,B3
12,M,B,63,10,0,B7
12,M,B,63,11,0,B8
12,M,B,63,12,1,B4
12,M,B,63,13,0,B14
12,M,B,63,14,0,B17
12,M,B,63,15,0,B18
12,M,B,63,16,0,B23
12,M,B,63,17,1,B13
12,M,B,63,18,1,B16
12,M,B,63,19,0,B25
12,M,B,63,20,0,B19
12,M,B,63,21,0,B26
12,M,B,63,22,0,B22
12,M,B,63,23,1,B20
12,M,B,63,24,1,B24
12,M,B,63,25,1,B15
12,M,B,63,26,0,B21
12,M,B,63,27,1,B29
12,M,B,63,28,0,B34
12,M,B,63,29,0,B38
12,M,B,63,30,1,B28
12,M,B,63,31,1,B32
12,M,B,63,32,0,B27
12,M,B,63,33,0,B33
12,M,B,63,34,0,B30
12,M,B,63,35,0,B36
12,M,B,63,36,1,B31
12,M,B,63,37,0,B37
12,M,B,63,38,0,B35
12,M,B,63,39,0,B46
12,M,B,63,40,1,B43
12,M,B,63,41,1,B45
12,M,B,63,42,1,B39
12,M,B,63,43,0,B49
12,M,B,63,44,0,B48
12,M,B,63,45,0,B50
12,M,B,63,46,1,B41
12,M,B,63,47,0,B40
12,M,B,63,48,0,B42
12,M,B,63,49,0,B44
12,M,B,63,50,0,B47
12,M,B,63,51,0,B52
12,M,B,63,52,0,B58
12,M,B,63,53,1,B53
12,M,B,63,54,1,B51
12,M,B,63,55,0,B54
12,M,B,63,56,1,B55
12,M,B,63,57,0,B56
12,M,B,63,58,0,B61
12,M,B,63,59,0,B60
12,M,B,63,60,0,B62
12,M,B,63,61,1,B57
12,M,B,63,62,1,B63
12,M,B,63,63,1,B59
13,O,A,57,1,1,A10
13,O,A,57,2,0,A3
13,O,A,57,3,1,A4
13,O,A,57,4,0,A11
13,O,A,57,5,1,A2
13,O,A,57,6,1,A6
13,O,A,57,7,0,A5
13,O,A,57,8,0,A1
13,O,A,57,9,1,A8
13,O,A,57,10,0,A7
13,O,A,57,11,0,A9
13,O,A,57,12,0,A13
13,O,A,57,13,1,A12
13,O,A,57,14,1,A19
13,O,A,57,15,1,A20
13,O,A,57,16,0,A23
13,O,A,57,17,0,A15
13,O,A,57,18,0,A14
13,O,A,57,19,0,A18
13,O,A,57,20,0,A21
13,O,A,57,21,1,A16
13,O,A,57,22,0,A22
13,O,A,57,23,0,A17
13,O,A,57,24,0,A33
13,O,A,57,25,0,A26
13,O,A,57,26,1,A35
13,O,A,57,27,0,A36
13,O,A,57,28,0,A25
13,O,A,57,29,0,A24
13,O,A,57,30,0,A28
13,O,A,57,31,0,A32
13,O,A,57,32,0,A30
13,O,A,57,33,1,A31
13,O,A,57,34,0,A29
13,O,A,57,35,0,A34
13,O,A,57,36,0,A27
13,O,A,57,37,0,A42
13,O,A,57,38,1,A45
13,O,A,57,39,0,A38
13,O,A,57,40,0,A37
13,O,A,57,41,1,A44
13,O,A,57,42,0,A46
13,O,A,57,43,0,A41
13,O,A,57,44,1,A40
13,O,A,57,45,0,A43
13,O,A,57,46,1,A39
13,O,A,57,47,1,A55
13,O,A,57,48,1,A50
13,O,A,57,49,1,A53
13,O,A,57,50,1,A56
13,O,A,57,51,0,A54
13,O,A,57,52,0,A49
13,O,A,57,53,0,A47
13,O,A,57,54,0,A52
13,O,A,57,55,0,A48
13,O,A,57,56,0,A51
13,O,A,57,57,1,A57
13,C,A,57,1,1,A2
13,C,A,57,2,0,A10
13,C,A,57,3,0,A4
13,C,A,57,4,0,A3
13,C,A,57,5,0,A7
13,C,A,57,6,0,A8
13,C,A,57,7,1,A6
13,C,A,57,8,0,A11
13,C,A,57,9,1,A5
13,C,A,57,10,0,A1
13,C,A,57,11,0,A9
13,C,A,57,12,1,A18
13,C,A,57,13,1,A12
13,C,A,57,14,0,A14
13,C,A,57,15,0,A15
13,C,A,57,16,0,A23
13,C,A,57,17,1,A19
13,C,A,57,18,1,A16
13,C,A,57,19,0,A21
13,C,A,57,20,0,A17
13,C,A,57,21,0,A22
13,C,A,57,22,0,A13
13,C,A,57,23,0,A20
13,C,A,57,24,0,A26
13,C,A,57,25,0,A31
13,C,A,57,26,0,A28
13,C,A,57,27,0,A29
13,C,A,57,28,1,A35
13,C,A,57,29,0,A36
13,C,A,57,30,0,A34
13,C,A,57,31,0,A33
13,C,A,57,32,0,A30
13,C,A,57,33,0,A32
13,C,A,57,34,0,A24
13,C,A,57,35,0,A25
13,C,A,57,36,0,A27
13,C,A,57,37,0,A44
13,C,A,57,38,0,A42
13,C,A,57,39,1,A45
13,C,A,57,40,0,A46
13,C,A,57,41,0,A43
13,C,A,57,42,1,A40
13,C,A,57,43,0,A38
13,C,A,57,44,0,A37
13,C,A,57,45,0,A41
13,C,A,57,46,1,A39
13,C,A,57,47,1,A50
13,C,A,57,48,0,A54
13,C,A,57,49,1,A56
13,C,A,57,50,0,A52
13,C,A,57,51,0,A53
13,C,A,57,52,0,A55
13,C,A,57,53,0,A47
13,C,A,57,54,0,A49
13,C,A,57,55,0,A57
13,C,A,57,56,0,A51
13,C,A,57,57,0,A48
13,M,A,56,1,1,A2
13,M,A,56,2,0,A3
13,M,A,56,3,0,A7
13,M,A,56,4,0,A10
13,M,A,56,5,0,A1
13,M,A,56,6,0,A9
13,M,A,56,7,1,A4
13,M,A,56,8,1,A5
13,M,A,56,9,0,A8
13,M,A,56,10,0,A11
13,M,A,56,11,1,A6
13,M,A,56,12,0,A18
13,M,A,56,13,0,A14
13,M,A,56,14,0,A21
13,M,A,56,15,0,A23
13,M,A,56,16,0,A17
13,M,A,56,17,1,A19
13,M,A,56,18,1,A12
13,M,A,56,19,0,A16
13,M,A,56,20,0,A13
13,M,A,56,21,0,A20
13,M,A,56,22,0,A22
13,M,A,56,23,0,A15
13,M,A,56,24,0,A31
13,M,A,56,25,0,A34
13,M,A,56,26,0,A26
13,M,A,56,27,0,A32
13,M,A,56,28,1,A35
13,M,A,56,29,0,A36
13,M,A,56,30,0,A33
13,M,A,56,31,0,A24
13,M,A,56,32,0,A29
13,M,A,56,33,0,A27
13,M,A,56,34,0,A30
13,M,A,56,35,0,A25
13,M,A,56,36,0,A44
13,M,A,56,37,0,A43
13,M,A,56,38,0,A46
13,M,A,56,39,1,A45
13,M,A,56,40,0,A37
13,M,A,56,41,0,A38
13,M,A,56,42,0,A40
13,M,A,56,43,1,A42
13,M,A,56,44,0,A41
13,M,A,56,45,1,A39
13,M,A,56,46,0,A55
13,M,A,56,47,0,A49
13,M,A,56,48,1,A56
13,M,A,56,49,0,A52
13,M,A,56,50,1,A53
13,M,A,56,51,0,A54
13,M,A,56,52,0,A57
13,M,A,56,53,1,A48
13,M,A,56,54,0,A47
13,M,A,56,55,0,A51
13,M,A,56,56,1,A50
13,O,B,63,1,1,B6
13,O,B,63,2,1,B1
13,O,B,63,3,0,B12
13,O,B,63,4,0,B10
13,O,B,63,5,0,B4
13,O,B,63,6,0,B5
13,O,B,63,7,0,B2
13,O,B,63,8,0,B9
13,O,B,63,9,1,B8
13,O,B,63,10,0,B3
13,O,B,63,11,0,B7
13,O,B,63,12,1,B11
13,O,B,63,13,0,B25
13,O,B,63,14,1,B22
13,O,B,63,15,1,B20
13,O,B,63,16,0,B18
13,O,B,63,17,0,B14
13,O,B,63,18,0,B16
13,O,B,63,19,0,B13
13,O,B,63,20,1,B23
13,O,B,63,21,1,B15
13,O,B,63,22,1,B26
13,O,B,63,23,1,B24
13,O,B,63,24,0,B19
13,O,B,63,25,0,B17
13,O,B,63,26,1,B21
13,O,B,63,27,1,B38
13,O,B,63,28,0,B31
13,O,B,63,29,0,B29
13,O,B,63,30,1,B35
13,O,B,63,31,0,B32
13,O,B,63,32,1,B28
13,O,B,63,33,1,B36
13,O,B,63,34,0,B30
13,O,B,63,35,0,B27
13,O,B,63,36,0,B34
13,O,B,63,37,0,B37
13,O,B,63,38,0,B33
13,O,B,63,39,0,B44
13,O,B,63,40,1,B41
13,O,B,63,41,0,B40
13,O,B,63,42,1,B42
13,O,B,63,43,1,B48
13,O,B,63,44,0,B43
13,O,B,63,45,0,B47
13,O,B,63,46,1,B39
13,O,B,63,47,1,B49
13,O,B,63,48,1,B45
13,O,B,63,49,0,B50
13,O,B,63,50,0,B46
13,O,B,63,51,0,B53
13,O,B,63,52,1,B52
13,O,B,63,53,1,B54
13,O,B,63,54,0,B51
13,O,B,63,55,1,B61
13,O,B,63,56,0,B58
13,O,B,63,57,1,B63
13,O,B,63,58,0,B62
13,O,B,63,59,0,B60
13,O,B,63,60,1,B55
13,O,B,63,61,0,B59
13,O,B,63,62,1,B56
13,O,B,63,63,0,B57
13,C,B,63,1,0,B6
13,C,B,63,2,0,B12
13,C,B,63,3,0,B10
13,C,B,63,4,1,B1
13,C,B,63,5,0,B7
13,C,B,63,6,0,B5
13,C,B,63,7,0,B9
13,C,B,63,8,0,B2
13,C,B,63,9,0,B3
13,C,B,63,10,0,B8
13,C,B,63,11,0,B11
13,C,B,63,12,0,B4
13,C,B,63,13,0,B13
13,C,B,63,14,0,B14
13,C,B,63,15,0,B18
13,C,B,63,16,0,B16
13,C,B,63,17,1,B23
13,C,B,63,18,0,B19
13,C,B,63,19,0,B17
13,C,B,63,20,0,B25
13,C,B,63,21,0,B22
13,C,B,63,22,1,B20
13,C,B,63,23,1,B15
13,C,B,63,24,0,B24
13,C,B,63,25,0,B26
13,C,B,63,26,1,B21
13,C,B,63,27,0,B34
13,C,B,63,28,0,B29
13,C,B,63,29,0,B32
13,C,B,63,30,0,B28
13,C,B,63,31,0,B33
13,C,B,63,32,1,B38
13,C,B,63,33,0,B27
13,C,B,63,34,0,B30
13,C,B,63,35,0,B31
13,C,B,63,36,0,B37
13,C,B,63,37,0,B35
13,C,B,63,38,0,B36
13,C,B,63,39,0,B46
13,C,B,63,40,0,B43
13,C,B,63,41,0,B47
13,C,B,63,42,1,B39
13,C,B,63,43,0,B45
13,C,B,63,44,0,B50
13,C,B,63,45,0,B49
13,C,B,63,46,1,B48
13,C,B,63,47,1,B41
13,C,B,63,48,0,B40
13,C,B,63,49,0,B42
13,C,B,63,50,0,B44
13,C,B,63,51,0,B52
13,C,B,63,52,0,B58
13,C,B,63,53,0,B55
13,C,B,63,54,0,B53
13,C,B,63,55,0,B60
13,C,B,63,56,0,B59
13,C,B,63,57,0,B51
13,C,B,63,58,0,B54
13,C,B,63,59,1,B56
13,C,B,63,60,0,B61
13,C,B,63,61,0,B62
13,C,B,63,62,0,B57
13,C,B,63,63,1,B63
13,M,B,63,1,0,B10
13,M,B,63,2,0,B1
13,M,B,63,3,0,B6
13,M,B,63,4,0,B11
13,M,B,63,5,0,B5
13,M,B,63,6,0,B12
13,M,B,63,7,0,B3
13,M,B,63,8,0,B2
13,M,B,63,9,0,B9
13,M,B,63,10,0,B7
13,M,B,63,11,0,B8
13,M,B,63,12,0,B4
13,M,B,63,13,0,B14
13,M,B,63,14,0,B18
13,M,B,63,15,0,B13
13,M,B,63,16,0,B17
13,M,B,63,17,0,B19
13,M,B,63,18,0,B23
13,M,B,63,19,0,B25
13,M,B,63,20,1,B15
13,M,B,63,21,1,B20
13,M,B,63,22,0,B22
13,M,B,63,23,0,B26
13,M,B,63,24,1,B16
13,M,B,63,25,0,B24
13,M,B,63,26,1,B21
13,M,B,63,27,1,B34
13,M,B,63,28,1,B28
13,M,B,63,29,0,B29
13,M,B,63,30,0,B32
13,M,B,63,31,1,B38
13,M,B,63,32,0,B27
13,M,B,63,33,0,B30
13,M,B,63,34,0,B36
13,M,B,63,35,0,B37
13,M,B,63,36,1,B31
13,M,B,63,37,0,B33
13,M,B,63,38,1,B35
13,M,B,63,39,0,B43
13,M,B,63,40,0,B45
13,M,B,63,41,0,B46
13,M,B,63,42,0,B39
13,M,B,63,43,0,B48
13,M,B,63,44,0,B40
13,M,B,63,45,1,B49
13,M,B,63,46,0,B50
13,M,B,63,47,1,B42
13,M,B,63,48,1,B41
13,M,B,63,49,0,B47
13,M,B,63,50,0,B44
13,M,B,63,51,0,B52
13,M,B,63,52,0,B58
13,M,B,63,53,0,B53
13,M,B,63,54,0,B51
13,M,B,63,55,0,B55
13,M,B,63,56,0,B61
13,M,B,63,57,0,B60
13,M,B,63,58,1,B56
13,M,B,63,59,0,B62
13,M,B,63,60,1,B54
13,M,B,63,61,0,B59
13,M,B,63,62,0,B57
13,M,B,63,63,1,B63
14,O,A,57,1,0,A7
14,O,A,57,2,1,A5
14,O,A,57,3,0,A4
14,O,A,57,4,1,A3
14,O,A,57,5,1,A2
14,O,A,57,6,1,A1
14,O,A,57,7,1,A10
14,O,A,57,8,1,A11
14,O,A,57,9,1,A6
14,O,A,57,10,0,A8
14,O,A,57,11,0,A9
14,O,A,57,12,1,A14
14,O,A,57,13,1,A12
14,O,A,57,14,0,A17
14,O,A,57,15,1,A18
14,O,A,57,16,1,A22
14,O,A,57,17,1,A23
14,O,A,57,18,0,A16
14,O,A,57,19,1,A19
14,O,A,57,20,0,A21
14,O,A,57,21,1,A13
14,O,A,57,22,1,A15
14,O,A,57,23,0,A20
14,O,A,57,24,1,A24
14,O,A,57,25,1,A32
14,O,A,57,26,0,A26
14,O,A,57,27,1,A31
14,O,A,57,28,1,A29
14,O,A,57,29,1,A27
14,O,A,57,30,0,A33
14,O,A,57,31,1,A36
14,O,A,57,32,1,A34
14,O,A,57,33,1,A28
14,O,A,57,34,0,A30
14,O,A,57,35,0,A35
14,O,A,57,36,1,A25
14,O,A,57,37,1,A43
14,O,A,57,38,0,A38
14,O,A,57,39,1,A39
14,O,A,57,40,1,A42
14,O,A,57,41,1,A44
14,O,A,57,42,1,A40
14,O,A,57,43,1,A41
14,O,A,57,44,1,A37
14,O,A,57,45,0,A46
14,O,A,57,46,1,A45
14,O,A,57,47,1,A53
14,O,A,57,48,0,A54
14,O,A,57,49,1,A56
14,O,A,57,50,1,A50
14,O,A,57,51,1,A52
14,O,A,57,52,1,A55
14,O,A,57,53,1,A48
14,O,A,57,54,1,A49
14,O,A,57,55,1,A47
14,O,A,57,56,1,A51
14,O,A,57,57,1,A57
14,C,A,57,1,1,A3
14,C,A,57,2,1,A7
14,C,A,57,3,1,A11
14,C,A,57,4,1,A10
14,C,A,57,5,1,A1
14,C,A,57,6,1,A8
14,C,A,57,7,1,A4
14,C,A,57,8,1,A2
14,C,A,57,9,1,A5
14,C,A,57,10,1,A6
14,C,A,57,11,1,A9
14,C,A,57,12,1,A14
14,C,A,57,13,1,A18
14,C,A,57,14,1,A23
14,C,A,57,15,1,A12
14,C,A,57,16,1,A16
14,C,A,57,17,1,A21
14,C,A,57,18,1,A19
14,C,A,57,19,1,A17
14,C,A,57,20,1,A13
14,C,A,57,21,1,A22
14,C,A,57,22,1,A15
14,C,A,57,23,1,A20
14,C,A,57,24,1,A26
14,C,A,57,25,1,A35
14,C,A,57,26,1,A36
14,C,A,57,27,1,A28
14,C,A,57,28,1,A34
14,C,A,57,29,1,A31
14,C,A,57,30,1,A33
14,C,A,57,31,1,A32
14,C,A,57,32,1,A30
14,C,A,57,33,1,A27
14,C,A,57,34,1,A29
14,C,A,57,35,1,A24
14,C,A,57,36,1,A25
14,C,A,57,37,1,A44
14,C,A,57,38,1,A42
14,C,A,57,39,1,A40
14,C,A,57,40,1,A45
14,C,A,57,41,1,A37
14,C,A,57,42,1,A41
14,C,A,57,43,1,A46
14,C,A,57,44,1,A43
14,C,A,57,45,1,A38
14,C,A,57,46,1,A39
14,C,A,57,47,1,A52
14,C,A,57,48,1,A49
14,C,A,57,49,1,A55
14,C,A,57,50,1,A54
14,C,A,57,51,1,A56
14,C,A,57,52,1,A53
14,C,A,57,53,1,A51
14,C,A,57,54,1,A47
14,C,A,57,55,1,A48
14,C,A,57,56,1,A50
14,C,A,57,57,1,A57
14,M,A,57,1,1,A2
14,M,A,57,2,1,A4
14,M,A,57,3,1,A3
14,M,A,57,4,1,A1
14,M,A,57,5,0,A7
14,M,A,57,6,1,A9
14,M,A,57,7,1,A8
14,M,A,57,8,1,A11
14,M,A,57,9,1,A10
14,M,A,57,10,1,A5
14,M,A,57,11,1,A6
14,M,A,57,12,1,A18
14,M,A,57,13,1,A14
14,M,A,57,14,1,A16
14,M,A,57,15,1,A13
14,M,A,57,16,1,A17
14,M,A,57,17,1,A23
14,M,A,57,18,1,A21
14,M,A,57,19,1,A22
14,M,A,57,20,1,A12
14,M,A,57,21,1,A19
14,M,A,57,22,1,A20
14,M,A,57,23,1,A15
14,M,A,57,24,1,A26
14,M,A,57,25,1,A31
14,M,A,57,26,1,A34
14,M,A,57,27,1,A36
14,M,A,57,28,1,A33
14,M,A,57,29,1,A35
14,M,A,57,30,0,A30
14,M,A,57,31,1,A29
14,M,A,57,32,1,A32
14,M,A,57,33,1,A25
14,M,A,57,34,1,A24
14,M,A,57,35,0,A27
14,M,A,57,36,1,A28
14,M,A,57,37,1,A44
14,M,A,57,38,1,A46
14,M,A,57,39,1,A42
14,M,A,57,40,1,A43
14,M,A,57,41,1,A38
14,M,A,57,42,0,A37
14,M,A,57,43,1,A40
14,M,A,57,44,1,A45
14,M,A,57,45,1,A41
14,M,A,57,46,1,A39
14,M,A,57,47,1,A56
14,M,A,57,48,1,A53
14,M,A,57,49,1,A49
14,M,A,57,50,1,A52
14,M,A,57,51,1,A50
14,M,A,57,52,1,A57
14,M,A,57,53,1,A55
14,M,A,57,54,1,A51
14,M,A,57,55,1,A47
14,M,A,57,56,1,A54
14,M,A,57,57,1,A48
14,O,B,63,1,0,B3
14,O,B,63,2,1,B5
14,O,B,63,3,1,B10
14,O,B,63,4,1,B7
14,O,B,63,5,1,B12
14,O,B,63,6,1,B1
14,O,B,63,7,1,B2
14,O,B,63,8,0,B9
14,O,B,63,9,1,B11
14,O,B,63,10,1,B6
14,O,B,63,11,0,B8
14,O,B,63,12,1,B4
14,O,B,63,13,1,B24
14,O,B,63,14,1,B17
14,O,B,63,15,1,B18
14,O,B,63,16,1,B15
14,O,B,63,17,1,B14
14,O,B,63,18,1,B19
14,O,B,63,19,0,B13
14,O,B,63,20,1,B20
14,O,B,63,21,1,B26
14,O,B,63,22,0,B22
14,O,B,63,23,1,B23
14,O,B,63,24,0,B25
14,O,B,63,25,1,B16
14,O,B,63,26,1,B21
14,O,B,63,27,1,B28
14,O,B,63,28,1,B29
14,O,B,63,29,1,B30
14,O,B,63,30,1,B35
14,O,B,63,31,1,B32
14,O,B,63,32,1,B34
14,O,B,63,33,0,B27
14,O,B,63,34,1,B38
14,O,B,63,35,0,B33
14,O,B,63,36,0,B36
14,O,B,63,37,1,B37
14,O,B,63,38,1,B31
14,O,B,63,39,1,B45
14,O,B,63,40,1,B43
14,O,B,63,41,1,B47
14,O,B,63,42,1,B48
14,O,B,63,43,0,B39
14,O,B,63,44,1,B40
14,O,B,63,45,0,B49
14,O,B,63,46,0,B50
14,O,B,63,47,1,B46
14,O,B,63,48,0,B41
14,O,B,63,49,1,B42
14,O,B,63,50,1,B44
14,O,B,63,51,1,B55
14,O,B,63,52,1,B53
14,O,B,63,53,1,B58
14,O,B,63,54,1,B61
14,O,B,63,55,1,B54
14,O,B,63,56,1,B56
14,O,B,63,57,1,B62
14,O,B,63,58,0,B60
14,O,B,63,59,1,B52
14,O,B,63,60,1,B51
14,O,B,63,61,1,B57
14,O,B,63,62,0,B59
14,O,B,63,63,0,B63
14,C,B,63,1,0,B3
14,C,B,63,2,1,B12
14,C,B,63,3,0,B6
14,C,B,63,4,1,B5
14,C,B,63,5,1,B1
14,C,B,63,6,1,B10
14,C,B,63,7,1,B7
14,C,B,63,8,1,B2
14,C,B,63,9,1,B9
14,C,B,63,10,1,B11
14,C,B,63,11,1,B4
14,C,B,63,12,1,B8
14,C,B,63,13,1,B14
14,C,B,63,14,1,B18
14,C,B,63,15,1,B13
14,C,B,63,16,1,B17
14,C,B,63,17,1,B19
14,C,B,63,18,1,B15
14,C,B,63,19,1,B16
14,C,B,63,20,1,B23
14,C,B,63,21,1,B25
14,C,B,63,22,1,B22
14,C,B,63,23,1,B26
14,C,B,63,24,1,B20
14,C,B,63,25,1,B24
14,C,B,63,26,1,B21
14,C,B,63,27,1,B34
14,C,B,63,28,1,B29
14,C,B,63,29,1,B38
14,C,B,63,30,1,B28
14,C,B,63,31,1,B27
14,C,B,63,32,1,B31
14,C,B,63,33,1,B32
14,C,B,63,34,1,B30
14,C,B,63,35,0,B33
14,C,B,63,36,1,B36
14,C,B,63,37,1,B35
14,C,B,63,38,1,B37
14,C,B,63,39,1,B48
14,C,B,63,40,1,B43
14,C,B,63,41,1,B46
14,C,B,63,42,1,B39
14,C,B,63,43,1,B45
14,C,B,63,44,1,B42
14,C,B,63,45,1,B50
14,C,B,63,46,1,B44
14,C,B,63,47,1,B40
14,C,B,63,48,1,B47
14,C,B,63,49,1,B49
14,C,B,63,50,1,B41
14,C,B,63,51,1,B52
14,C,B,63,52,1,B53
14,C,B,63,53,1,B58
14,C,B,63,54,1,B62
14,C,B,63,55,1,B51
14,C,B,63,56,1,B55
14,C,B,63,57,1,B60
14,C,B,63,58,0,B59
14,C,B,63,59,1,B61
14,C,B,63,60,1,B56
14,C,B,63,61,0,B63
14,C,B,63,62,1,B54
14,C,B,63,63,1,B57
14,M,B,63,1,1,B1
14,M,B,63,2,1,B10
14,M,B,63,3,0,B6
14,M,B,63,4,1,B12
14,M,B,63,5,1,B5
14,M,B,63,6,1,B9
14,M,B,63,7,0,B3
14,M,B,63,8,1,B11
14,M,B,63,9,1,B7
14,M,B,63,10,1,B2
14,M,B,63,11,1,B8
14,M,B,63,12,0,B4
14,M,B,63,13,1,B14
14,M,B,63,14,1,B19
14,M,B,63,15,1,B13
14,M,B,63,16,1,B16
14,M,B,63,17,1,B17
14,M,B,63,18,1,B18
14,M,B,63,19,1,B25
14,M,B,63,20,1,B23
14,M,B,63,21,1,B26
14,M,B,63,22,1,B15
14,M,B,63,23,0,B22
14,M,B,63,24,1,B20
14,M,B,63,25,1,B24
14,M,B,63,26,1,B21
14,M,B,63,27,1,B34
14,M,B,63,28,1,B29
14,M,B,63,29,1,B28
14,M,B,63,30,1,B30
14,M,B,63,31,1,B38
14,M,B,63,32,1,B32
14,M,B,63,33,1,B31
14,M,B,63,34,1,B27
14,M,B,63,35,0,B33
14,M,B,63,36,1,B37
14,M,B,63,37,1,B36
14,M,B,63,38,1,B35
14,M,B,63,39,1,B43
14,M,B,63,40,1,B46
14,M,B,63,41,1,B50
14,M,B,63,42,1,B49
14,M,B,63,43,1,B48
14,M,B,63,44,1,B41
14,M,B,63,45,1,B45
14,M,B,63,46,1,B39
14,M,B,63,47,1,B40
14,M,B,63,48,1,B42
14,M,B,63,49,1,B44
14,M,B,63,50,1,B47
14,M,B,63,51,1,B52
14,M,B,63,52,1,B53
14,M,B,63,53,1,B55
14,M,B,63,54,1,B62
14,M,B,63,55,1,B58
14,M,B,63,56,1,B60
14,M,B,63,57,1,B51
14,M,B,63,58,1,B56
14,M,B,63,59,1,B54
14,M,B,63,60,1,B61
14,M,B,63,61,1,B57
14,M,B,63,62,0,B59
14,M,B,63,63,1,B63
15,O,A,57,1,1,A11
15,O,A,57,2,0,A9
15,O,A,57,3,1,A1
15,O,A,57,4,1,A7
15,O,A,57,5,1,A3
15,O,A,57,6,1,A6
15,O,A,57,7,0,A8
15,O,A,57,8,1,A2
15,O,A,57,9,1,A10
15,O,A,57,10,0,A4
15,O,A,57,11,0,A5
15,O,A,57,12,0,A15
15,O,A,57,13,0,A18
15,O,A,57,14,0,A14
15,O,A,57,15,0,A16
15,O,A,57,16,1,A19
15,O,A,57,17,0,A17
15,O,A,57,18,1,A20
15,O,A,57,19,0,A22
15,O,A,57,20,1,A13
15,O,A,57,21,1,A23
15,O,A,57,22,1,A12
15,O,A,57,23,1,A21
15,O,A,57,24,0,A28
15,O,A,57,25,0,A34
15,O,A,57,26,0,A36
15,O,A,57,27,0,A32
15,O,A,57,28,0,A26
15,O,A,57,29,1,A25
15,O,A,57,30,1,A30
15,O,A,57,31,1,A29
15,O,A,57,32,0,A24
15,O,A,57,33,1,A35
15,O,A,57,34,0,A27
15,O,A,57,35,0,A31
15,O,A,57,36,0,A33
15,O,A,57,37,1,A41
15,O,A,57,38,1,A46
15,O,A,57,39,1,A45
15,O,A,57,40,0,A43
15,O,A,57,41,0,A42
15,O,A,57,42,1,A44
15,O,A,57,43,0,A37
15,O,A,57,44,0,A38
15,O,A,57,45,0,A40
15,O,A,57,46,0,A39
15,O,A,57,47,1,A47
15,O,A,57,48,0,A56
15,O,A,57,49,0,A53
15,O,A,57,50,0,A52
15,O,A,57,51,0,A51
15,O,A,57,52,1,A50
15,O,A,57,53,0,A49
15,O,A,57,54,1,A55
15,O,A,57,55,1,A48
15,O,A,57,56,0,A54
15,O,A,57,57,1,A57
15,C,A,57,1,1,A2
15,C,A,57,2,0,A5
15,C,A,57,3,1,A3
15,C,A,57,4,1,A11
15,C,A,57,5,1,A1
15,C,A,57,6,1,A10
15,C,A,57,7,1,A7
15,C,A,57,8,0,A9
15,C,A,57,9,0,A4
15,C,A,57,10,1,A8
15,C,A,57,11,1,A6
15,C,A,57,12,1,A18
15,C,A,57,13,1,A12
15,C,A,57,14,0,A16
15,C,A,57,15,1,A19
15,C,A,57,16,1,A23
15,C,A,57,17,1,A21
15,C,A,57,18,1,A14
15,C,A,57,19,1,A13
15,C,A,57,20,1,A20
15,C,A,57,21,0,A17
15,C,A,57,22,0,A22
15,C,A,57,23,0,A15
15,C,A,57,24,0,A26
15,C,A,57,25,0,A25
15,C,A,57,26,0,A33
15,C,A,57,27,0,A32
15,C,A,57,28,0,A34
15,C,A,57,29,1,A28
15,C,A,57,30,0,A31
15,C,A,57,31,0,A36
15,C,A,57,32,1,A29
15,C,A,57,33,1,A24
15,C,A,57,34,1,A35
15,C,A,57,35,1,A30
15,C,A,57,36,0,A27
15,C,A,57,37,0,A38
15,C,A,57,38,0,A42
15,C,A,57,39,0,A40
15,C,A,57,40,1,A44
15,C,A,57,41,0,A37
15,C,A,57,42,0,A43
15,C,A,57,43,1,A46
15,C,A,57,44,1,A45
15,C,A,57,45,1,A41
15,C,A,57,46,0,A39
15,C,A,57,47,0,A52
15,C,A,57,48,1,A53
15,C,A,57,49,0,A56
15,C,A,57,50,0,A49
15,C,A,57,51,1,A50
15,C,A,57,52,1,A55
15,C,A,57,53,1,A48
15,C,A,57,54,0,A51
15,C,A,57,55,0,A54
15,C,A,57,56,1,A47
15,C,A,57,57,1,A57
15,M,A,56,1,1,A2
15,M,A,56,2,0,A3
15,M,A,56,3,1,A7
15,M,A,56,4,0,A4
15,M,A,56,5,1,A1
15,M,A,56,6,1,A10
15,M,A,56,7,0,A5
15,M,A,56,8,1,A11
15,M,A,56,9,1,A6
15,M,A,56,10,0,A9
15,M,A,56,11,1,A8
15,M,A,56,12,0,A18
15,M,A,56,13,1,A21
15,M,A,56,14,1,A12
15,M,A,56,15,1,A23
15,M,A,56,16,1,A14
15,M,A,56,17,0,A16
15,M,A,56,18,1,A13
15,M,A,56,19,1,A19
15,M,A,56,20,0,A17
15,M,A,56,21,1,A20
15,M,A,56,22,1,A22
15,M,A,56,23,0,A15
15,M,A,56,24,0,A26
15,M,A,56,25,0,A34
15,M,A,56,26,0,A31
15,M,A,56,27,1,A36
15,M,A,56,28,1,A29
15,M,A,56,29,0,A33
15,M,A,56,30,0,A32
15,M,A,56,31,1,A35
15,M,A,56,32,1,A24
15,M,A,56,33,1,A30
15,M,A,56,34,0,A25
15,M,A,56,35,0,A27
15,M,A,56,36,0,A44
15,M,A,56,37,0,A37
15,M,A,56,38,1,A45
15,M,A,56,39,1,A46
15,M,A,56,40,0,A41
15,M,A,56,41,0,A38
15,M,A,56,42,0,A43
15,M,A,56,43,0,A40
15,M,A,56,44,0,A42
15,M,A,56,45,0,A39
15,M,A,56,46,0,A52
15,M,A,56,47,0,A56
15,M,A,56,48,0,A49
15,M,A,56,49,1,A53
15,M,A,56,50,1,A47
15,M,A,56,51,1,A55
15,M,A,56,52,1,A50
15,M,A,56,53,0,A51
15,M,A,56,54,1,A48
15,M,A,56,55,1,A57
15,M,A,56,56,0,A54
15,O,B,63,1,0,B1
15,O,B,63,2,0,B9
15,O,B,63,3,1,B4
15,O,B,63,4,1,B12
15,O,B,63,5,0,B7
15,O,B,63,6,1,B5
15,O,B,63,7,0,B8
15,O,B,63,8,0,B6
15,O,B,63,9,0,B10
15,O,B,63,10,0,B3
15,O,B,63,11,1,B2
15,O,B,63,12,1,B11
15,O,B,63,13,0,B13
15,O,B,63,14,0,B26
15,O,B,63,15,1,B14
15,O,B,63,16,1,B16
15,O,B,63,17,1,B23
15,O,B,63,18,1,B20
15,O,B,63,19,0,B24
15,O,B,63,20,0,B18
15,O,B,63,21,0,B25
15,O,B,63,22,1,B17
15,O,B,63,23,0,B19
15,O,B,63,24,1,B15
15,O,B,63,25,0,B22
15,O,B,63,26,1,B21
15,O,B,63,27,1,B27
15,O,B,63,28,0,B34
15,O,B,63,29,1,B37
15,O,B,63,30,0,B30
15,O,B,63,31,1,B38
15,O,B,63,32,0,B32
15,O,B,63,33,0,B33
15,O,B,63,34,1,B29
15,O,B,63,35,1,B28
15,O,B,63,36,1,B35
15,O,B,63,37,0,B31
15,O,B,63,38,0,B36
15,O,B,63,39,0,B42
15,O,B,63,40,1,B47
15,O,B,63,41,1,B44
15,O,B,63,42,1,B45
15,O,B,63,43,1,B43
15,O,B,63,44,0,B46
15,O,B,63,45,1,B49
15,O,B,63,46,0,B48
15,O,B,63,47,1,B39
15,O,B,63,48,0,B41
15,O,B,63,49,1,B40
15,O,B,63,50,0,B50
15,O,B,63,51,1,B60
15,O,B,63,52,1,B51
15,O,B,63,53,0,B59
15,O,B,63,54,1,B52
15,O,B,63,55,0,B63
15,O,B,63,56,1,B61
15,O,B,63,57,0,B53
15,O,B,63,58,1,B55
15,O,B,63,59,0,B58
15,O,B,63,60,1,B56
15,O,B,63,61,1,B62
15,O,B,63,62,1,B54
15,O,B,63,63,1,B57
15,C,B,63,1,0,B9
15,C,B,63,2,0,B1
15,C,B,63,3,0,B10
15,C,B,63,4,0,B7
15,C,B,63,5,0,B6
15,C,B,63,6,1,B5
15,C,B,63,7,0,B11
15,C,B,63,8,1,B2
15,C,B,63,9,1,B12
15,C,B,63,10,0,B8
15,C,B,63,11,0,B3
15,C,B,63,12,0,B4
15,C,B,63,13,0,B13
15,C,B,63,14,1,B14
15,C,B,63,15,0,B18
15,C,B,63,16,0,B25
15,C,B,63,17,1,B23
15,C,B,63,18,1,B17
15,C,B,63,19,0,B19
15,C,B,63,20,1,B20
15,C,B,63,21,0,B16
15,C,B,63,22,0,B26
15,C,B,63,23,0,B24
15,C,B,63,24,0,B22
15,C,B,63,25,1,B15
15,C,B,63,26,1,B21
15,C,B,63,27,0,B34
15,C,B,63,28,1,B29
15,C,B,63,29,0,B30
15,C,B,63,30,1,B28
15,C,B,63,31,1,B37
15,C,B,63,32,1,B38
15,C,B,63,33,0,B32
15,C,B,63,34,1,B27
15,C,B,63,35,1,B35
15,C,B,63,36,0,B33
15,C,B,63,37,0,B36
15,C,B,63,38,0,B31
15,C,B,63,39,1,B39
15,C,B,63,40,1,B45
15,C,B,63,41,0,B50
15,C,B,63,42,0,B48
15,C,B,63,43,0,B46
15,C,B,63,44,1,B43
15,C,B,63,45,1,B49
15,C,B,63,46,0,B41
15,C,B,63,47,0,B42
15,C,B,63,48,1,B40
15,C,B,63,49,1,B47
15,C,B,63,50,1,B44
15,C,B,63,51,0,B53
15,C,B,63,52,0,B52
15,C,B,63,53,0,B58
15,C,B,63,54,1,B55
15,C,B,63,55,1,B56
15,C,B,63,56,0,B60
15,C,B,63,57,1,B51
15,C,B,63,58,1,B61
15,C,B,63,59,1,B54
15,C,B,63,60,0,B59
15,C,B,63,61,1,B62
15,C,B,63,62,1,B57
15,C,B,63,63,0,B63
15,M,B,63,1,0,B1
15,M,B,63,2,0,B10
15,M,B,63,3,0,B9
15,M,B,63,4,1,B5
15,M,B,63,5,1,B2
15,M,B,63,6,1,B7
15,M,B,63,7,0,B3
15,M,B,63,8,0,B6
15,M,B,63,9,0,B11
15,M,B,63,10,1,B12
15,M,B,63,11,0,B8
15,M,B,63,12,0,B4
15,M,B,63,13,0,B13
15,M,B,63,14,1,B14
15,M,B,63,15,0,B18
15,M,B,63,16,0,B19
15,M,B,63,17,1,B17
15,M,B,63,18,1,B23
15,M,B,63,19,1,B16
15,M,B,63,20,0,B25
15,M,B,63,21,0,B22
15,M,B,63,22,0,B24
15,M,B,63,23,1,B15
15,M,B,63,24,0,B26
15,M,B,63,25,1,B20
15,M,B,63,26,1,B21
15,M,B,63,27,0,B34
15,M,B,63,28,1,B28
15,M,B,63,29,1,B29
15,M,B,63,30,1,B38
15,M,B,63,31,0,B32
15,M,B,63,32,1,B27
15,M,B,63,33,0,B31
15,M,B,63,34,0,B30
15,M,B,63,35,1,B37
15,M,B,63,36,0,B36
15,M,B,63,37,1,B35
15,M,B,63,38,0,B33
15,M,B,63,39,1,B46
15,M,B,63,40,1,B43
15,M,B,63,41,0,B48
15,M,B,63,42,1,B39
15,M,B,63,43,0,B45
15,M,B,63,44,1,B40
15,M,B,63,45,0,B49
15,M,B,63,46,0,B41
15,M,B,63,47,0,B50
15,M,B,63,48,0,B42
15,M,B,63,49,0,B47
15,M,B,63,50,0,B44
15,M,B,63,51,0,B52
15,M,B,63,52,0,B53
15,M,B,63,53,0,B58
15,M,B,63,54,0,B59
15,M,B,63,55,1,B51
15,M,B,63,56,0,B60
15,M,B,63,57,1,B55
15,M,B,63,58,1,B62
15,M,B,63,59,1,B61
15,M,B,63,60,1,B56
15,M,B,63,61,1,B54
15,M,B,63,62,0,B63
15,M,B,63,63,1,B57
16,O,A,57,1,1,A11
16,O,A,57,2,1,A6
16,O,A,57,3,0,A9
16,O,A,57,4,1,A2
16,O,A,57,5,1,A10
16,O,A,57,6,1,A3
16,O,A,57,7,1,A1
16,O,A,57,8,0,A4
16,O,A,57,9,0,A8
16,O,A,57,10,0,A5
16,O,A,57,11,0,A7
16,O,A,57,12,1,A14
16,O,A,57,13,1,A19
16,O,A,57,14,1,A23
16,O,A,57,15,1,A21
16,O,A,57,16,0,A18
16,O,A,57,17,0,A22
16,O,A,57,18,0,A15
16,O,A,57,19,1,A17
16,O,A,57,20,0,A13
16,O,A,57,21,1,A12
16,O,A,57,22,1,A16
16,O,A,57,23,0,A20
16,O,A,57,24,1,A29
16,O,A,57,25,0,A28
16,O,A,57,26,1,A35
16,O,A,57,27,1,A31
16,O,A,57,28,0,A26
16,O,A,57,29,1,A32
16,O,A,57,30,0,A24
16,O,A,57,31,0,A34
16,O,A,57,32,0,A25
16,O,A,57,33,1,A27
16,O,A,57,34,1,A36
16,O,A,57,35,1,A33
16,O,A,57,36,1,A30
16,O,A,57,37,0,A43
16,O,A,57,38,1,A37
16,O,A,57,39,1,A41
16,O,A,57,40,1,A40
16,O,A,57,41,1,A44
16,O,A,57,42,0,A42
16,O,A,57,43,1,A45
16,O,A,57,44,0,A38
16,O,A,57,45,1,A46
16,O,A,57,46,0,A39
16,O,A,57,47,1,A54
16,O,A,57,48,1,A50
16,O,A,57,49,1,A53
16,O,A,57,50,0,A57
16,O,A,57,51,1,A52
16,O,A,57,52,1,A56
16,O,A,57,53,0,A48
16,O,A,57,54,0,A49
16,O,A,57,55,1,A47
16,O,A,57,56,0,A55
16,O,A,57,57,1,A51
16,C,A,57,1,1,A2
16,C,A,57,2,1,A3
16,C,A,57,3,1,A10
16,C,A,57,4,0,A4
16,C,A,57,5,1,A1
16,C,A,57,6,0,A8
16,C,A,57,7,1,A7
16,C,A,57,8,0,A5
16,C,A,57,9,1,A11
16,C,A,57,10,1,A6
16,C,A,57,11,0,A9
16,C,A,57,12,1,A16
16,C,A,57,13,0,A18
16,C,A,57,14,1,A12
16,C,A,57,15,1,A17
16,C,A,57,16,1,A13
16,C,A,57,17,1,A19
16,C,A,57,18,1,A14
16,C,A,57,19,1,A23
16,C,A,57,20,1,A21
16,C,A,57,21,1,A22
16,C,A,57,22,1,A15
16,C,A,57,23,1,A20
16,C,A,57,24,1,A26
16,C,A,57,25,1,A35
16,C,A,57,26,1,A36
16,C,A,57,27,1,A31
16,C,A,57,28,1,A34
16,C,A,57,29,1,A29
16,C,A,57,30,1,A32
16,C,A,57,31,1,A28
16,C,A,57,32,1,A27
16,C,A,57,33,1,A33
16,C,A,57,34,1,A30
16,C,A,57,35,0,A25
16,C,A,57,36,0,A24
16,C,A,57,37,1,A44
16,C,A,57,38,1,A40
16,C,A,57,39,0,A38
16,C,A,57,40,1,A42
16,C,A,57,41,1,A45
16,C,A,57,42,1,A46
16,C,A,57,43,1,A43
16,C,A,57,44,1,A37
16,C,A,57,45,1,A41
16,C,A,57,46,1,A39
16,C,A,57,47,1,A52
16,C,A,57,48,1,A49
16,C,A,57,49,1,A53
16,C,A,57,50,1,A56
16,C,A,57,51,1,A51
16,C,A,57,52,1,A55
16,C,A,57,53,1,A47
16,C,A,57,54,1,A48
16,C,A,57,55,1,A54
16,C,A,57,56,1,A50
16,C,A,57,57,1,A57
16,M,A,56,1,1,A2
16,M,A,56,2,0,A7
16,M,A,56,3,1,A11
16,M,A,56,4,1,A3
16,M,A,56,5,0,A8
16,M,A,56,6,0,A4
16,M,A,56,7,1,A1
16,M,A,56,8,0,A5
16,M,A,56,9,1,A10
16,M,A,56,10,1,A6
16,M,A,56,11,0,A9
16,M,A,56,12,1,A18
16,M,A,56,13,1,A23
16,M,A,56,14,1,A16
16,M,A,56,15,1,A12
16,M,A,56,16,1,A14
16,M,A,56,17,1,A17
16,M,A,56,18,1,A19
16,M,A,56,19,1,A21
16,M,A,56,20,0,A22
16,M,A,56,21,1,A13
16,M,A,56,22,1,A20
16,M,A,56,23,1,A15
16,M,A,56,24,0,A26
16,M,A,56,25,1,A34
16,M,A,56,26,1,A31
16,M,A,56,27,1,A35
16,M,A,56,28,1,A36
16,M,A,56,29,1,A32
16,M,A,56,30,1,A33
16,M,A,56,31,1,A29
16,M,A,56,32,1,A24
16,M,A,56,33,1,A27
16,M,A,56,34,1,A30
16,M,A,56,35,0,A25
16,M,A,56,36,0,A44
16,M,A,56,37,1,A43
16,M,A,56,38,1,A45
16,M,A,56,39,1,A38
16,M,A,56,40,1,A40
16,M,A,56,41,0,A46
16,M,A,56,42,1,A37
16,M,A,56,43,1,A41
16,M,A,56,44,0,A42
16,M,A,56,45,0,A39
16,M,A,56,46,1,A56
16,M,A,56,47,1,A52
16,M,A,56,48,1,A55
16,M,A,56,49,1,A53
16,M,A,56,50,1,A49
16,M,A,56,51,1,A54
16,M,A,56,52,1,A47
16,M,A,56,53,0,A57
16,M,A,56,54,1,A51
16,M,A,56,55,1,A50
16,M,A,56,56,0,A48
16,O,B,63,1,0,B1
16,O,B,63,2,1,B8
16,O,B,63,3,1,B5
16,O,B,63,4,0,B10
16,O,B,63,5,0,B9
16,O,B,63,6,1,B3
16,O,B,63,7,1,B2
16,O,B,63,8,0,B7
16,O,B,63,9,1,B11
16,O,B,63,10,0,B6
16,O,B,63,11,1,B12
16,O,B,63,12,1,B4
16,O,B,63,13,1,B13
16,O,B,63,14,1,B16
16,O,B,63,15,1,B19
16,O,B,63,16,1,B14
16,O,B,63,17,0,B20
16,O,B,63,18,1,B26
16,O,B,63,19,1,B18
16,O,B,63,20,0,B24
16,O,B,63,21,1,B17
16,O,B,63,22,0,B22
16,O,B,63,23,0,B25
16,O,B,63,24,0,B23
16,O,B,63,25,1,B21
16,O,B,63,26,0,B15
16,O,B,63,27,0,B31
16,O,B,63,28,0,B38
16,O,B,63,29,0,B29
16,O,B,63,30,1,B30
16,O,B,63,31,0,B28
16,O,B,63,32,0,B34
16,O,B,63,33,1,B37
16,O,B,63,34,1,B33
16,O,B,63,35,1,B36
16,O,B,63,36,1,B27
16,O,B,63,37,0,B35
16,O,B,63,38,0,B32
16,O,B,63,39,1,B48
16,O,B,63,40,1,B39
16,O,B,63,41,1,B44
16,O,B,63,42,0,B46
16,O,B,63,43,0,B43
16,O,B,63,44,0,B45
16,O,B,63,45,0,B50
16,O,B,63,46,1,B40
16,O,B,63,47,0,B47
16,O,B,63,48,0,B42
16,O,B,63,49,0,B49
16,O,B,63,50,0,B41
16,O,B,63,51,1,B52
16,O,B,63,52,1,B62
16,O,B,63,53,0,B53
16,O,B,63,54,1,B51
16,O,B,63,55,0,B55
16,O,B,63,56,1,B60
16,O,B,63,57,0,B56
16,O,B,63,58,1,B61
16,O,B,63,59,1,B58
16,O,B,63,60,1,B59
16,O,B,63,61,0,B54
16,O,B,63,62,0,B57
16,O,B,63,63,1,B63
16,C,B,63,1,0,B1
16,C,B,63,2,0,B6
16,C,B,63,3,0,B10
16,C,B,63,4,1,B3
16,C,B,63,5,0,B9
16,C,B,63,6,0,B5
16,C,B,63,7,0,B7
16,C,B,63,8,1,B8
16,C,B,63,9,1,B11
16,C,B,63,10,1,B12
16,C,B,63,11,1,B2
16,C,B,63,12,1,B4
16,C,B,63,13,1,B14
16,C,B,63,14,1,B18
16,C,B,63,15,1,B13
16,C,B,63,16,0,B20
16,C,B,63,17,1,B17
16,C,B,63,18,1,B26
16,C,B,63,19,0,B22
16,C,B,63,20,1,B19
16,C,B,63,21,0,B25
16,C,B,63,22,1,B16
16,C,B,63,23,1,B23
16,C,B,63,24,1,B24
16,C,B,63,25,0,B15
16,C,B,63,26,1,B21
16,C,B,63,27,0,B28
16,C,B,63,28,1,B34
16,C,B,63,29,0,B38
16,C,B,63,30,0,B29
16,C,B,63,31,1,B27
16,C,B,63,32,0,B32
16,C,B,63,33,1,B30
16,C,B,63,34,1,B36
16,C,B,63,35,0,B35
16,C,B,63,36,1,B33
16,C,B,63,37,1,B37
16,C,B,63,38,0,B31
16,C,B,63,39,0,B45
16,C,B,63,40,0,B43
16,C,B,63,41,1,B47
16,C,B,63,42,0,B46
16,C,B,63,43,0,B50
16,C,B,63,44,1,B39
16,C,B,63,45,1,B40
16,C,B,63,46,1,B48
16,C,B,63,47,1,B41
16,C,B,63,48,0,B49
16,C,B,63,49,1,B42
16,C,B,63,50,1,B44
16,C,B,63,51,1,B52
16,C,B,63,52,1,B55
16,C,B,63,53,1,B53
16,C,B,63,54,1,B58
16,C,B,63,55,1,B60
16,C,B,63,56,1,B54
16,C,B,63,57,1,B59
16,C,B,63,58,1,B51
16,C,B,63,59,1,B62
16,C,B,63,60,0,B56
16,C,B,63,61,1,B61
16,C,B,63,62,1,B63
16,C,B,63,63,1,B57
16,M,B,63,1,0,B10
16,M,B,63,2,0,B9
16,M,B,63,3,1,B12
16,M,B,63,4,0,B1
16,M,B,63,5,1,B3
16,M,B,63,6,0,B6
16,M,B,63,7,0,B5
16,M,B,63,8,1,B7
16,M,B,63,9,1,B11
16,M,B,63,10,1,B2
16,M,B,63,11,1,B4
16,M,B,63,12,1,B8
16,M,B,63,13,1,B18
16,M,B,63,14,0,B13
16,M,B,63,15,1,B14
16,M,B,63,16,0,B23
16,M,B,63,17,0,B25
16,M,B,63,18,1,B17
16,M,B,63,19,0,B15
16,M,B,63,20,1,B26
16,M,B,63,21,1,B19
16,M,B,63,22,1,B16
16,M,B,63,23,0,B22
16,M,B,63,24,0,B24
16,M,B,63,25,0,B20
16,M,B,63,26,1,B21
16,M,B,63,27,1,B34
16,M,B,63,28,1,B29
16,M,B,63,29,0,B28
16,M,B,63,30,0,B38
16,M,B,63,31,1,B27
16,M,B,63,32,0,B30
16,M,B,63,33,0,B32
16,M,B,63,34,0,B31
16,M,B,63,35,0,B35
16,M,B,63,36,1,B36
16,M,B,63,37,1,B33
16,M,B,63,38,1,B37
16,M,B,63,39,0,B43
16,M,B,63,40,0,B46
16,M,B,63,41,0,B45
16,M,B,63,42,1,B48
16,M,B,63,43,1,B50
16,M,B,63,44,1,B39
16,M,B,63,45,1,B40
16,M,B,63,46,0,B49
16,M,B,63,47,0,B42
16,M,B,63,48,1,B41
16,M,B,63,49,1,B44
16,M,B,63,50,1,B47
16,M,B,63,51,1,B53
16,M,B,63,52,1,B52
16,M,B,63,53,1,B55
16,M,B,63,54,0,B56
16,M,B,63,55,1,B58
16,M,B,63,56,1,B61
16,M,B,63,57,1,B60
16,M,B,63,58,1,B62
16,M,B,63,59,0,B54
16,M,B,63,60,1,B59
16,M,B,63,61,1,B51
16,M,B,63,62,0,B57
16,M,B,63,63,1,B63
17,O,A,57,1,1,A8
17,O,A,57,2,1,A1
17,O,A,57,3,1,A10
17,O,A,57,4,1,A2
17,O,A,57,5,0,A3
17,O,A,57,6,1,A4
17,O,A,57,7,1,A9
17,O,A,57,8,1,A5
17,O,A,57,9,1,A7
17,O,A,57,10,1,A11
17,O,A,57,11,1,A6
17,O,A,57,12,1,A12
17,O,A,57,13,0,A14
17,O,A,57,14,1,A21
17,O,A,57,15,1,A23
17,O,A,57,16,1,A22
17,O,A,57,17,1,A13
17,O,A,57,18,1,A16
17,O,A,57,19,0,A18
17,O,A,57,20,1,A15
17,O,A,57,21,1,A17
17,O,A,57,22,1,A20
17,O,A,57,23,1,A19
17,O,A,57,24,1,A28
17,O,A,57,25,1,A25
17,O,A,57,26,0,A26
17,O,A,57,27,1,A31
17,O,A,57,28,1,A27
17,O,A,57,29,1,A35
17,O,A,57,30,1,A30
17,O,A,57,31,1,A34
17,O,A,57,32,1,A32
17,O,A,57,33,1,A36
17,O,A,57,34,1,A33
17,O,A,57,35,1,A29
17,O,A,57,36,1,A24
17,O,A,57,37,1,A43
17,O,A,57,38,1,A44
17,O,A,57,39,1,A41
17,O,A,57,40,1,A38
17,O,A,57,41,1,A40
17,O,A,57,42,1,A45
17,O,A,57,43,0,A46
17,O,A,57,44,1,A37
17,O,A,57,45,1,A42
17,O,A,57,46,1,A39
17,O,A,57,47,1,A56
17,O,A,57,48,0,A51
17,O,A,57,49,1,A49
17,O,A,57,50,1,A52
17,O,A,57,51,0,A55
17,O,A,57,52,1,A53
17,O,A,57,53,1,A48
17,O,A,57,54,1,A47
17,O,A,57,55,1,A50
17,O,A,57,56,0,A54
17,O,A,57,57,1,A57
17,C,A,57,1,1,A7
17,C,A,57,2,1,A5
17,C,A,57,3,1,A11
17,C,A,57,4,1,A4
17,C,A,57,5,1,A10
17,C,A,57,6,1,A3
17,C,A,57,7,1,A8
17,C,A,57,8,1,A2
17,C,A,57,9,1,A1
17,C,A,57,10,1,A6
17,C,A,57,11,1,A9
17,C,A,57,12,1,A18
17,C,A,57,13,1,A16
17,C,A,57,14,1,A19
17,C,A,57,15,1,A21
17,C,A,57,16,1,A13
17,C,A,57,17,1,A15
17,C,A,57,18,1,A17
17,C,A,57,19,1,A14
17,C,A,57,20,1,A23
17,C,A,57,21,1,A12
17,C,A,57,22,1,A20
17,C,A,57,23,1,A22
17,C,A,57,24,1,A26
17,C,A,57,25,1,A31
17,C,A,57,26,1,A36
17,C,A,57,27,1,A33
17,C,A,57,28,1,A34
17,C,A,57,29,1,A30
17,C,A,57,30,1,A32
17,C,A,57,31,1,A35
17,C,A,57,32,1,A28
17,C,A,57,33,1,A29
17,C,A,57,34,1,A24
17,C,A,57,35,1,A25
17,C,A,57,36,1,A27
17,C,A,57,37,1,A42
17,C,A,57,38,1,A44
17,C,A,57,39,1,A43
17,C,A,57,40,1,A38
17,C,A,57,41,1,A46
17,C,A,57,42,1,A37
17,C,A,57,43,1,A40
17,C,A,57,44,1,A41
17,C,A,57,45,1,A45
17,C,A,57,46,1,A39
17,C,A,57,47,1,A52
17,C,A,57,48,1,A53
17,C,A,57,49,1,A56
17,C,A,57,50,1,A54
17,C,A,57,51,1,A49
17,C,A,57,52,1,A50
17,C,A,57,53,1,A51
17,C,A,57,54,1,A55
17,C,A,57,55,1,A57
17,C,A,57,56,1,A48
17,C,A,57,57,1,A47
17,M,A,56,1,0,A3
17,M,A,56,2,1,A7
17,M,A,56,3,1,A2
17,M,A,56,4,1,A4
17,M,A,56,5,1,A1
17,M,A,56,6,1,A6
17,M,A,56,7,1,A8
17,M,A,56,8,1,A9
17,M,A,56,9,1,A10
17,M,A,56,10,1,A11
17,M,A,56,11,1,A5
17,M,A,56,12,1,A18
17,M,A,56,13,1,A12
17,M,A,56,14,1,A19
17,M,A,56,15,1,A14
17,M,A,56,16,1,A17
17,M,A,56,17,1,A23
17,M,A,56,18,1,A21
17,M,A,56,19,1,A16
17,M,A,56,20,1,A13
17,M,A,56,21,1,A20
17,M,A,56,22,1,A15
17,M,A,56,23,1,A22
17,M,A,56,24,1,A31
17,M,A,56,25,1,A34
17,M,A,56,26,1,A26
17,M,A,56,27,1,A33
17,M,A,56,28,1,A36
17,M,A,56,29,0,A32
17,M,A,56,30,1,A35
17,M,A,56,31,1,A29
17,M,A,56,32,0,A30
17,M,A,56,33,1,A25
17,M,A,56,34,1,A27
17,M,A,56,35,1,A24
17,M,A,56,36,1,A42
17,M,A,56,37,1,A44
17,M,A,56,38,1,A43
17,M,A,56,39,1,A45
17,M,A,56,40,1,A38
17,M,A,56,41,1,A40
17,M,A,56,42,1,A46
17,M,A,56,43,1,A37
17,M,A,56,44,1,A41
17,M,A,56,45,1,A39
17,M,A,56,46,1,A52
17,M,A,56,47,1,A56
17,M,A,56,48,1,A53
17,M,A,56,49,1,A50
17,M,A,56,50,1,A48
17,M,A,56,51,1,A55
17,M,A,56,52,1,A49
17,M,A,56,53,1,A57
17,M,A,56,54,1,A51
17,M,A,56,55,1,A47
17,M,A,56,56,1,A54
17,O,B,63,1,1,B2
17,O,B,63,2,1,B12
17,O,B,63,3,1,B7
17,O,B,63,4,0,B8
17,O,B,63,5,1,B6
17,O,B,63,6,1,B1
17,O,B,63,7,0,B10
17,O,B,63,8,1,B3
17,O,B,63,9,1,B9
17,O,B,63,10,1,B11
17,O,B,63,11,1,B5
17,O,B,63,12,1,B4
17,O,B,63,13,0,B13
17,O,B,63,14,1,B16
17,O,B,63,15,0,B18
17,O,B,63,16,1,B17
17,O,B,63,17,1,B24
17,O,B,63,18,1,B14
17,O,B,63,19,1,B19
17,O,B,63,20,1,B20
17,O,B,63,21,1,B15
17,O,B,63,22,1,B23
17,O,B,63,23,1,B25
17,O,B,63,24,1,B22
17,O,B,63,25,1,B26
17,O,B,63,26,1,B21
17,O,B,63,27,1,B31
17,O,B,63,28,1,B35
17,O,B,63,29,1,B28
17,O,B,63,30,1,B34
17,O,B,63,31,1,B33
17,O,B,63,32,1,B27
17,O,B,63,33,1,B30
17,O,B,63,34,1,B37
17,O,B,63,35,1,B29
17,O,B,63,36,1,B38
17,O,B,63,37,0,B36
17,O,B,63,38,1,B32
17,O,B,63,39,1,B45
17,O,B,63,40,1,B43
17,O,B,63,41,1,B39
17,O,B,63,42,0,B47
17,O,B,63,43,1,B40
17,O,B,63,44,1,B46
17,O,B,63,45,0,B41
17,O,B,63,46,1,B48
17,O,B,63,47,1,B42
17,O,B,63,48,1,B50
17,O,B,63,49,1,B49
17,O,B,63,50,1,B44
17,O,B,63,51,1,B51
17,O,B,63,52,1,B54
17,O,B,63,53,1,B63
17,O,B,63,54,1,B61
17,O,B,63,55,0,B53
17,O,B,63,56,1,B58
17,O,B,63,57,1,B55
17,O,B,63,58,1,B59
17,O,B,63,59,1,B52
17,O,B,63,60,0,B57
17,O,B,63,61,1,B62
17,O,B,63,62,1,B56
17,O,B,63,63,1,B60
17,C,B,63,1,1,B12
17,C,B,63,2,1,B1
17,C,B,63,3,1,B10
17,C,B,63,4,1,B7
17,C,B,63,5,1,B9
17,C,B,63,6,1,B6
17,C,B,63,7,1,B5
17,C,B,63,8,1,B3
17,C,B,63,9,1,B11
17,C,B,63,10,1,B2
17,C,B,63,11,1,B4
17,C,B,63,12,1,B8
17,C,B,63,13,1,B14
17,C,B,63,14,1,B18
17,C,B,63,15,1,B23
17,C,B,63,16,1,B16
17,C,B,63,17,1,B17
17,C,B,63,18,1,B13
17,C,B,63,19,1,B24
17,C,B,63,20,1,B19
17,C,B,63,21,1,B25
17,C,B,63,22,1,B20
17,C,B,63,23,1,B22
17,C,B,63,24,1,B15
17,C,B,63,25,1,B26
17,C,B,63,26,1,B21
17,C,B,63,27,1,B29
17,C,B,63,28,1,B28
17,C,B,63,29,1,B34
17,C,B,63,30,1,B38
17,C,B,63,31,1,B27
17,C,B,63,32,1,B30
17,C,B,63,33,1,B32
17,C,B,63,34,1,B31
17,C,B,63,35,1,B36
17,C,B,63,36,1,B33
17,C,B,63,37,1,B35
17,C,B,63,38,1,B37
17,C,B,63,39,1,B46
17,C,B,63,40,1,B43
17,C,B,63,41,1,B45
17,C,B,63,42,1,B48
17,C,B,63,43,1,B50
17,C,B,63,44,1,B39
17,C,B,63,45,1,B47
17,C,B,63,46,1,B49
17,C,B,63,47,1,B40
17,C,B,63,48,1,B41
17,C,B,63,49,1,B42
17,C,B,63,50,1,B44
17,C,B,63,51,1,B52
17,C,B,63,52,1,B58
17,C,B,63,53,1,B55
17,C,B,63,54,1,B53
17,C,B,63,55,1,B62
17,C,B,63,56,1,B59
17,C,B,63,57,1,B60
17,C,B,63,58,1,B56
17,C,B,63,59,1,B51
17,C,B,63,60,1,B54
17,C,B,63,61,1,B61
17,C,B,63,62,1,B63
17,C,B,63,63,1,B57
17,M,B,63,1,1,B1
17,M,B,63,2,1,B10
17,M,B,63,3,1,B6
17,M,B,63,4,1,B11
17,M,B,63,5,1,B3
17,M,B,63,6,1,B9
17,M,B,63,7,1,B2
17,M,B,63,8,1,B5
17,M,B,63,9,1,B12
17,M,B,63,10,1,B7
17,M,B,63,11,1,B8
17,M,B,63,12,0,B4
17,M,B,63,13,1,B17
17,M,B,63,14,1,B23
17,M,B,63,15,1,B14
17,M,B,63,16,1,B16
17,M,B,63,17,1,B18
17,M,B,63,18,1,B13
17,M,B,63,19,1,B25
17,M,B,63,20,1,B19
17,M,B,63,21,1,B15
17,M,B,63,22,1,B26
17,M,B,63,23,1,B24
17,M,B,63,24,0,B22
17,M,B,63,25,1,B20
17,M,B,63,26,1,B21
17,M,B,63,27,1,B28
17,M,B,63,28,1,B34
17,M,B,63,29,1,B29
17,M,B,63,30,1,B30
17,M,B,63,31,1,B27
17,M,B,63,32,1,B38
17,M,B,63,33,1,B32
17,M,B,63,34,1,B31
17,M,B,63,35,1,B33
17,M,B,63,36,1,B36
17,M,B,63,37,1,B37
17,M,B,63,38,1,B35
17,M,B,63,39,1,B39
17,M,B,63,40,1,B46
17,M,B,63,41,1,B43
17,M,B,63,42,1,B40
17,M,B,63,43,1,B48
17,M,B,63,44,1,B50
17,M,B,63,45,1,B49
17,M,B,63,46,1,B45
17,M,B,63,47,1,B41
17,M,B,63,48,1,B42
17,M,B,63,49,1,B44
17,M,B,63,50,1,B47
17,M,B,63,51,1,B52
17,M,B,63,52,1,B55
17,M,B,63,53,1,B53
17,M,B,63,54,1,B58
17,M,B,63,55,1,B56
17,M,B,63,56,1,B62
17,M,B,63,57,1,B51
17,M,B,63,58,1,B54
17,M,B,63,59,1,B60
17,M,B,63,60,1,B61
17,M,B,63,61,1,B59
17,M,B,63,62,1,B63
17,M,B,63,63,0,B57
18,O,A,57,1,0,A6
18,O,A,57,2,0,A3
18,O,A,57,3,0,A10
18,O,A,57,4,0,A2
18,O,A,57,5,0,A4
18,O,A,57,6,0,A8
18,O,A,57,7,0,A11
18,O,A,57,8,0,A9
18,O,A,57,9,0,A1
18,O,A,57,10,1,A7
18,O,A,57,11,1,A5
18,O,A,57,12,1,A22
18,O,A,57,13,0,A21
18,O,A,57,14,0,A17
18,O,A,57,15,0,A14
18,O,A,57,16,0,A19
18,O,A,57,17,0,A18
18,O,A,57,18,1,A16
18,O,A,57,19,1,A23
18,O,A,57,20,0,A13
18,O,A,57,21,0,A12
18,O,A,57,22,0,A15
18,O,A,57,23,0,A20
18,O,A,57,24,0,A26
18,O,A,57,25,0,A27
18,O,A,57,26,0,A34
18,O,A,57,27,0,A33
18,O,A,57,28,0,A25
18,O,A,57,29,0,A28
18,O,A,57,30,0,A30
18,O,A,57,31,1,A31
18,O,A,57,32,0,A32
18,O,A,57,33,0,A36
18,O,A,57,34,1,A29
18,O,A,57,35,0,A35
18,O,A,57,36,0,A24
18,O,A,57,37,0,A38
18,O,A,57,38,0,A44
18,O,A,57,39,0,A39
18,O,A,57,40,0,A45
18,O,A,57,41,0,A40
18,O,A,57,42,0,A37
18,O,A,57,43,0,A46
18,O,A,57,44,0,A41
18,O,A,57,45,0,A43
18,O,A,57,46,0,A42
18,O,A,57,47,1,A52
18,O,A,57,48,0,A54
18,O,A,57,49,0,A49
18,O,A,57,50,0,A51
18,O,A,57,51,0,A55
18,O,A,57,52,0,A50
18,O,A,57,53,0,A56
18,O,A,57,54,0,A48
18,O,A,57,55,1,A53
18,O,A,57,56,0,A47
18,O,A,57,57,1,A57
18,C,A,57,1,1,A10
18,C,A,57,2,0,A3
18,C,A,57,3,1,A7
18,C,A,57,4,1,A5
18,C,A,57,5,1,A11
18,C,A,57,6,0,A2
18,C,A,57,7,1,A4
18,C,A,57,8,0,A9
18,C,A,57,9,0,A1
18,C,A,57,10,0,A8
18,C,A,57,11,1,A6
18,C,A,57,12,0,A18
18,C,A,57,13,1,A16
18,C,A,57,14,0,A19
18,C,A,57,15,0,A21
18,C,A,57,16,0,A12
18,C,A,57,17,1,A14
18,C,A,57,18,1,A23
18,C,A,57,19,0,A17
18,C,A,57,20,0,A13
18,C,A,57,21,0,A20
18,C,A,57,22,0,A22
18,C,A,57,23,0,A15
18,C,A,57,24,0,A26
18,C,A,57,25,0,A36
18,C,A,57,26,1,A31
18,C,A,57,27,0,A34
18,C,A,57,28,0,A28
18,C,A,57,29,0,A32
18,C,A,57,30,0,A35
18,C,A,57,31,0,A33
18,C,A,57,32,0,A30
18,C,A,57,33,0,A24
18,C,A,57,34,0,A29
18,C,A,57,35,0,A27
18,C,A,57,36,0,A25
18,C,A,57,37,0,A44
18,C,A,57,38,0,A42
18,C,A,57,39,0,A37
18,C,A,57,40,0,A40
18,C,A,57,41,0,A43
18,C,A,57,42,0,A38
18,C,A,57,43,0,A46
18,C,A,57,44,0,A45
18,C,A,57,45,0,A41
18,C,A,57,46,0,A39
18,C,A,57,47,0,A56
18,C,A,57,48,1,A52
18,C,A,57,49,0,A53
18,C,A,57,50,0,A50
18,C,A,57,51,0,A48
18,C,A,57,52,1,A54
18,C,A,57,53,0,A55
18,C,A,57,54,0,A49
18,C,A,57,55,0,A57
18,C,A,57,56,0,A47
18,C,A,57,57,0,A51
18,M,A,56,1,0,A2
18,M,A,56,2,1,A7
18,M,A,56,3,1,A3
18,M,A,56,4,1,A4
18,M,A,56,5,1,A6
18,M,A,56,6,0,A1
18,M,A,56,7,0,A8
18,M,A,56,8,1,A5
18,M,A,56,9,1,A10
18,M,A,56,10,1,A11
18,M,A,56,11,0,A9
18,M,A,56,12,0,A18
18,M,A,56,13,1,A23
18,M,A,56,14,0,A19
18,M,A,56,15,0,A12
18,M,A,56,16,0,A21
18,M,A,56,17,0,A17
18,M,A,56,18,1,A16
18,M,A,56,19,1,A14
18,M,A,56,20,1,A13
18,M,A,56,21,1,A22
18,M,A,56,22,0,A20
18,M,A,56,23,0,A15
18,M,A,56,24,0,A26
18,M,A,56,25,1,A31
18,M,A,56,26,0,A34
18,M,A,56,27,0,A36
18,M,A,56,28,0,A32
18,M,A,56,29,0,A35
18,M,A,56,30,0,A29
18,M,A,56,31,0,A33
18,M,A,56,32,1,A24
18,M,A,56,33,0,A30
18,M,A,56,34,1,A25
18,M,A,56,35,0,A27
18,M,A,56,36,0,A44
18,M,A,56,37,0,A40
18,M,A,56,38,0,A38
18,M,A,56,39,0,A37
18,M,A,56,40,0,A42
18,M,A,56,41,1,A43
18,M,A,56,42,0,A46
18,M,A,56,43,0,A41
18,M,A,56,44,0,A45
18,M,A,56,45,0,A39
18,M,A,56,46,1,A52
18,M,A,56,47,0,A56
18,M,A,56,48,1,A47
18,M,A,56,49,0,A49
18,M,A,56,50,0,A55
18,M,A,56,51,0,A53
18,M,A,56,52,0,A51
18,M,A,56,53,0,A54
18,M,A,56,54,0,A57
18,M,A,56,55,1,A48
18,M,A,56,56,0,A50
18,O,B,63,1,0,B3
18,O,B,63,2,0,B4
18,O,B,63,3,1,B1
18,O,B,63,4,0,B10
18,O,B,63,5,0,B8
18,O,B,63,6,0,B12
18,O,B,63,7,0,B9
18,O,B,63,8,0,B6
18,O,B,63,9,0,B2
18,O,B,63,10,0,B11
18,O,B,63,11,0,B5
18,O,B,63,12,1,B7
18,O,B,63,13,0,B15
18,O,B,63,14,0,B14
18,O,B,63,15,0,B21
18,O,B,63,16,0,B26
18,O,B,63,17,0,B22
18,O,B,63,18,0,B13
18,O,B,63,19,0,B18
18,O,B,63,20,0,B16
18,O,B,63,21,0,B17
18,O,B,63,22,0,B19
18,O,B,63,23,0,B24
18,O,B,63,24,0,B25
18,O,B,63,25,0,B23
18,O,B,63,26,0,B20
18,O,B,63,27,0,B29
18,O,B,63,28,0,B30
18,O,B,63,29,0,B36
18,O,B,63,30,0,B37
18,O,B,63,31,0,B35
18,O,B,63,32,1,B34
18,O,B,63,33,0,B28
18,O,B,63,34,1,B38
18,O,B,63,35,1,B33
18,O,B,63,36,0,B27
18,O,B,63,37,0,B32
18,O,B,63,38,1,B31
18,O,B,63,39,0,B44
18,O,B,63,40,0,B46
18,O,B,63,41,0,B39
18,O,B,63,42,0,B40
18,O,B,63,43,1,B45
18,O,B,63,44,0,B47
18,O,B,63,45,0,B50
18,O,B,63,46,1,B49
18,O,B,63,47,0,B42
18,O,B,63,48,0,B43
18,O,B,63,49,0,B48
18,O,B,63,50,0,B41
18,O,B,63,51,0,B54
18,O,B,63,52,1,B56
18,O,B,63,53,0,B55
18,O,B,63,54,0,B52
18,O,B,63,55,0,B53
18,O,B,63,56,0,B57
18,O,B,63,57,0,B58
18,O,B,63,58,0,B63
18,O,B,63,59,0,B62
18,O,B,63,60,0,B51
18,O,B,63,61,0,B59
18,O,B,63,62,0,B61
18,O,B,63,63,0,B60
18,C,B,63,1,1,B1
18,C,B,63,2,0,B6
18,C,B,63,3,0,B3
18,C,B,63,4,0,B5
18,C,B,63,5,0,B12
18,C,B,63,6,0,B10
18,C,B,63,7,0,B2
18,C,B,63,8,0,B9
18,C,B,63,9,0,B7
18,C,B,63,10,0,B11
18,C,B,63,11,0,B4
18,C,B,63,12,0,B8
18,C,B,63,13,0,B13
18,C,B,63,14,0,B14
18,C,B,63,15,0,B17
18,C,B,63,16,0,B18
18,C,B,63,17,0,B25
18,C,B,63,18,0,B19
18,C,B,63,19,0,B20
18,C,B,63,20,0,B16
18,C,B,63,21,0,B24
18,C,B,63,22,0,B23
18,C,B,63,23,0,B22
18,C,B,63,24,0,B26
18,C,B,63,25,0,B15
18,C,B,63,26,0,B21
18,C,B,63,27,0,B34
18,C,B,63,28,0,B28
18,C,B,63,29,0,B29
18,C,B,63,30,0,B30
18,C,B,63,31,0,B32
18,C,B,63,32,0,B38
18,C,B,63,33,1,B31
18,C,B,63,34,0,B37
18,C,B,63,35,0,B33
18,C,B,63,36,0,B27
18,C,B,63,37,0,B36
18,C,B,63,38,0,B35
18,C,B,63,39,0,B39
18,C,B,63,40,0,B43
18,C,B,63,41,0,B46
18,C,B,63,42,0,B45
18,C,B,63,43,0,B40
18,C,B,63,44,0,B41
18,C,B,63,45,0,B48
18,C,B,63,46,0,B47
18,C,B,63,47,0,B50
18,C,B,63,48,0,B49
18,C,B,63,49,0,B44
18,C,B,63,50,0,B42
18,C,B,63,51,0,B58
18,C,B,63,52,0,B52
18,C,B,63,53,0,B53
18,C,B,63,54,0,B59
18,C,B,63,55,0,B55
18,C,B,63,56,0,B60
18,C,B,63,57,0,B56
18,C,B,63,58,0,B61
18,C,B,63,59,0,B63
18,C,B,63,60,0,B54
18,C,B,63,61,0,B51
18,C,B,63,62,0,B62
18,C,B,63,63,0,B57
18,M,B,63,1,1,B1
18,M,B,63,2,0,B10
18,M,B,63,3,0,B11
18,M,B,63,4,0,B6
18,M,B,63,5,0,B5
18,M,B,63,6,0,B7
18,M,B,63,7,0,B12
18,M,B,63,8,0,B9
18,M,B,63,9,0,B3
18,M,B,63,10,0,B2
18,M,B,63,11,0,B8
18,M,B,63,12,0,B4
18,M,B,63,13,0,B18
18,M,B,63,14,0,B14
18,M,B,63,15,0,B13
18,M,B,63,16,0,B23
18,M,B,63,17,0,B17
18,M,B,63,18,0,B15
18,M,B,63,19,0,B19
18,M,B,63,20,0,B26
18,M,B,63,21,0,B25
18,M,B,63,22,0,B22
18,M,B,63,23,1,B16
18,M,B,63,24,0,B24
18,M,B,63,25,0,B20
18,M,B,63,26,0,B21
18,M,B,63,27,0,B34
18,M,B,63,28,0,B28
18,M,B,63,29,0,B29
18,M,B,63,30,0,B27
18,M,B,63,31,0,B30
18,M,B,63,32,1,B38
18,M,B,63,33,0,B32
18,M,B,63,34,0,B36
18,M,B,63,35,1,B31
18,M,B,63,36,1,B33
18,M,B,63,37,0,B35
18,M,B,63,38,0,B37
18,M,B,63,39,0,B43
18,M,B,63,40,0,B39
18,M,B,63,41,0,B45
18,M,B,63,42,0,B46
18,M,B,63,43,0,B48
18,M,B,63,44,1,B40
18,M,B,63,45,0,B49
18,M,B,63,46,0,B50
18,M,B,63,47,0,B41
18,M,B,63,48,0,B42
18,M,B,63,49,0,B44
18,M,B,63,50,1,B47
18,M,B,63,51,0,B52
18,M,B,63,52,0,B53
18,M,B,63,53,0,B55
18,M,B,63,54,0,B58
18,M,B,63,55,0,B54
18,M,B,63,56,0,B51
18,M,B,63,57,0,B62
18,M,B,63,58,0,B56
18,M,B,63,59,0,B60
18,M,B,63,60,0,B61
18,M,B,63,61,0,B59
18,M,B,63,62,0,B63
18,M,B,63,63,0,B57
19,O,A,57,1,1,A3
19,O,A,57,2,1,A11
19,O,A,57,3,1,A2
19,O,A,57,4,1,A10
19,O,A,57,5,1,A4
19,O,A,57,6,1,A9
19,O,A,57,7,1,A1
19,O,A,57,8,1,A8
19,O,A,57,9,1,A6
19,O,A,57,10,0,A5
19,O,A,57,11,1,A7
19,O,A,57,12,1,A13
19,O,A,57,13,1,A22
19,O,A,57,14,1,A23
19,O,A,57,15,1,A19
19,O,A,57,16,1,A18
19,O,A,57,17,1,A14
19,O,A,57,18,0,A20
19,O,A,57,19,1,A12
19,O,A,57,20,1,A16
19,O,A,57,21,1,A21
19,O,A,57,22,0,A17
19,O,A,57,23,1,A15
19,O,A,57,24,0,A26
19,O,A,57,25,1,A29
19,O,A,57,26,1,A27
19,O,A,57,27,1,A28
19,O,A,57,28,1,A33
19,O,A,57,29,1,A34
19,O,A,57,30,1,A31
19,O,A,57,31,1,A35
19,O,A,57,32,0,A36
19,O,A,57,33,1,A25
19,O,A,57,34,0,A32
19,O,A,57,35,1,A24
19,O,A,57,36,0,A30
19,O,A,57,37,1,A39
19,O,A,57,38,1,A45
19,O,A,57,39,1,A43
19,O,A,57,40,1,A42
19,O,A,57,41,1,A44
19,O,A,57,42,1,A46
19,O,A,57,43,1,A38
19,O,A,57,44,1,A37
19,O,A,57,45,1,A40
19,O,A,57,46,1,A41
19,O,A,57,47,1,A55
19,O,A,57,48,1,A49
19,O,A,57,49,1,A52
19,O,A,57,50,1,A56
19,O,A,57,51,1,A50
19,O,A,57,52,1,A53
19,O,A,57,53,1,A51
19,O,A,57,54,1,A54
19,O,A,57,55,1,A47
19,O,A,57,56,1,A48
19,O,A,57,57,1,A57
19,C,A,57,1,1,A8
19,C,A,57,2,1,A3
19,C,A,57,3,1,A10
19,C,A,57,4,1,A2
19,C,A,57,5,1,A9
19,C,A,57,6,1,A5
19,C,A,57,7,1,A11
19,C,A,57,8,1,A4
19,C,A,57,9,1,A7
19,C,A,57,10,1,A1
19,C,A,57,11,1,A6
19,C,A,57,12,1,A14
19,C,A,57,13,1,A18
19,C,A,57,14,1,A12
19,C,A,57,15,1,A21
19,C,A,57,16,1,A22
19,C,A,57,17,1,A17
19,C,A,57,18,1,A23
19,C,A,57,19,1,A16
19,C,A,57,20,1,A19
19,C,A,57,21,1,A13
19,C,A,57,22,1,A20
19,C,A,57,23,1,A15
19,C,A,57,24,1,A26
19,C,A,57,25,1,A35
19,C,A,57,26,1,A36
19,C,A,57,27,1,A33
19,C,A,57,28,1,A31
19,C,A,57,29,1,A28
19,C,A,57,30,1,A34
19,C,A,57,31,1,A32
19,C,A,57,32,1,A29
19,C,A,57,33,1,A25
19,C,A,57,34,1,A30
19,C,A,57,35,1,A24
19,C,A,57,36,1,A27
19,C,A,57,37,1,A43
19,C,A,57,38,1,A44
19,C,A,57,39,1,A40
19,C,A,57,40,1,A42
19,C,A,57,41,1,A37
19,C,A,57,42,1,A46
19,C,A,57,43,1,A38
19,C,A,57,44,1,A41
19,C,A,57,45,1,A45
19,C,A,57,46,1,A39
19,C,A,57,47,1,A52
19,C,A,57,48,1,A56
19,C,A,57,49,1,A49
19,C,A,57,50,1,A53
19,C,A,57,51,1,A47
19,C,A,57,52,1,A48
19,C,A,57,53,1,A54
19,C,A,57,54,1,A55
19,C,A,57,55,1,A50
19,C,A,57,56,1,A51
19,C,A,57,57,1,A57
19,M,A,56,1,1,A3
19,M,A,56,2,1,A2
19,M,A,56,3,1,A4
19,M,A,56,4,1,A10
19,M,A,56,5,1,A7
19,M,A,56,6,1,A11
19,M,A,56,7,1,A1
19,M,A,56,8,1,A9
19,M,A,56,9,1,A5
19,M,A,56,10,1,A8
19,M,A,56,11,1,A6
19,M,A,56,12,1,A23
19,M,A,56,13,1,A18
19,M,A,56,14,1,A21
19,M,A,56,15,1,A13
19,M,A,56,16,1,A19
19,M,A,56,17,1,A14
19,M,A,56,18,1,A16
19,M,A,56,19,1,A12
19,M,A,56,20,1,A17
19,M,A,56,21,1,A20
19,M,A,56,22,1,A22
19,M,A,56,23,1,A15
19,M,A,56,24,1,A26
19,M,A,56,25,1,A34
19,M,A,56,26,1,A31
19,M,A,56,27,0,A32
19,M,A,56,28,1,A33
19,M,A,56,29,1,A35
19,M,A,56,30,1,A36
19,M,A,56,31,1,A29
19,M,A,56,32,1,A30
19,M,A,56,33,1,A27
19,M,A,56,34,1,A24
19,M,A,56,35,1,A25
19,M,A,56,36,1,A44
19,M,A,56,37,1,A38
19,M,A,56,38,1,A40
19,M,A,56,39,1,A42
19,M,A,56,40,1,A43
19,M,A,56,41,1,A45
19,M,A,56,42,1,A37
19,M,A,56,43,1,A46
19,M,A,56,44,1,A39
19,M,A,56,45,1,A41
19,M,A,56,46,1,A52
19,M,A,56,47,0,A56
19,M,A,56,48,1,A55
19,M,A,56,49,1,A53
19,M,A,56,50,1,A49
19,M,A,56,51,0,A48
19,M,A,56,52,1,A57
19,M,A,56,53,1,A51
19,M,A,56,54,1,A54
19,M,A,56,55,1,A47
19,M,A,56,56,1,A50
19,O,B,63,1,1,B3
19,O,B,63,2,1,B12
19,O,B,63,3,1,B7
19,O,B,63,4,0,B6
19,O,B,63,5,1,B11
19,O,B,63,6,1,B5
19,O,B,63,7,0,B9
19,O,B,63,8,1,B1
19,O,B,63,9,1,B8
19,O,B,63,10,0,B10
19,O,B,63,11,1,B4
19,O,B,63,12,0,B2
19,O,B,63,13,1,B17
19,O,B,63,14,0,B14
19,O,B,63,15,1,B23
19,O,B,63,16,1,B19
19,O,B,63,17,1,B16
19,O,B,63,18,1,B13
19,O,B,63,19,1,B18
19,O,B,63,20,1,B22
19,O,B,63,21,1,B20
19,O,B,63,22,1,B25
19,O,B,63,23,1,B24
19,O,B,63,24,0,B15
19,O,B,63,25,0,B21
19,O,B,63,26,0,B26
19,O,B,63,27,0,B27
19,O,B,63,28,1,B36
19,O,B,63,29,1,B37
19,O,B,63,30,1,B29
19,O,B,63,31,1,B30
19,O,B,63,32,1,B28
19,O,B,63,33,1,B38
19,O,B,63,34,1,B32
19,O,B,63,35,1,B34
19,O,B,63,36,1,B31
19,O,B,63,37,1,B35
19,O,B,63,38,1,B33
19,O,B,63,39,1,B45
19,O,B,63,40,1,B50
19,O,B,63,41,1,B42
19,O,B,63,42,1,B43
19,O,B,63,43,1,B48
19,O,B,63,44,1,B44
19,O,B,63,45,1,B39
19,O,B,63,46,0,B47
19,O,B,63,47,1,B46
19,O,B,63,48,1,B41
19,O,B,63,49,0,B40
19,O,B,63,50,1,B49
19,O,B,63,51,1,B56
19,O,B,63,52,0,B61
19,O,B,63,53,1,B58
19,O,B,63,54,1,B52
19,O,B,63,55,1,B55
19,O,B,63,56,1,B54
19,O,B,63,57,1,B59
19,O,B,63,58,0,B53
19,O,B,63,59,0,B60
19,O,B,63,60,1,B51
19,O,B,63,61,1,B62
19,O,B,63,62,1,B57
19,O,B,63,63,0,B63
19,C,B,63,1,1,B12
19,C,B,63,2,1,B6
19,C,B,63,3,1,B1
19,C,B,63,4,1,B5
19,C,B,63,5,1,B10
19,C,B,63,6,1,B9
19,C,B,63,7,1,B3
19,C,B,63,8,1,B11
19,C,B,63,9,1,B4
19,C,B,63,10,1,B2
19,C,B,63,11,1,B7
19,C,B,63,12,1,B8
19,C,B,63,13,1,B14
19,C,B,63,14,1,B16
19,C,B,63,15,1,B13
19,C,B,63,16,1,B18
19,C,B,63,17,1,B19
19,C,B,63,18,1,B15
19,C,B,63,19,1,B25
19,C,B,63,20,1,B17
19,C,B,63,21,1,B23
19,C,B,63,22,1,B26
19,C,B,63,23,1,B22
19,C,B,63,24,1,B24
19,C,B,63,25,1,B20
19,C,B,63,26,1,B21
19,C,B,63,27,1,B28
19,C,B,63,28,1,B34
19,C,B,63,29,1,B29
19,C,B,63,30,1,B38
19,C,B,63,31,1,B32
19,C,B,63,32,1,B30
19,C,B,63,33,1,B31
19,C,B,63,34,1,B35
19,C,B,63,35,0,B27
19,C,B,63,36,1,B37
19,C,B,63,37,1,B33
19,C,B,63,38,1,B36
19,C,B,63,39,1,B43
19,C,B,63,40,1,B39
19,C,B,63,41,1,B46
19,C,B,63,42,1,B47
19,C,B,63,43,1,B45
19,C,B,63,44,1,B48
19,C,B,63,45,1,B50
19,C,B,63,46,1,B49
19,C,B,63,47,1,B42
19,C,B,63,48,1,B40
19,C,B,63,49,1,B41
19,C,B,63,50,1,B44
19,C,B,63,51,1,B55
19,C,B,63,52,1,B52
19,C,B,63,53,1,B53
19,C,B,63,54,1,B62
19,C,B,63,55,1,B58
19,C,B,63,56,1,B60
19,C,B,63,57,1,B59
19,C,B,63,58,1,B51
19,C,B,63,59,1,B54
19,C,B,63,60,1,B56
19,C,B,63,61,1,B61
19,C,B,63,62,1,B63
19,C,B,63,63,1,B57
19,M,B,63,1,0,B1
19,M,B,63,2,0,B6
19,M,B,63,3,1,B10
19,M,B,63,4,0,B9
19,M,B,63,5,1,B5
19,M,B,63,6,0,B3
19,M,B,63,7,1,B12
19,M,B,63,8,1,B11
19,M,B,63,9,1,B2
19,M,B,63,10,1,B7
19,M,B,63,11,1,B8
19,M,B,63,12,1,B4
19,M,B,63,13,1,B14
19,M,B,63,14,1,B13
19,M,B,63,15,1,B17
19,M,B,63,16,1,B18
19,M,B,63,17,1,B25
19,M,B,63,18,1,B23
19,M,B,63,19,1,B19
19,M,B,63,20,1,B16
19,M,B,63,21,1,B24
19,M,B,63,22,0,B15
19,M,B,63,23,1,B20
19,M,B,63,24,1,B22
19,M,B,63,25,1,B26
19,M,B,63,26,1,B21
19,M,B,63,27,1,B28
19,M,B,63,28,1,B34
19,M,B,63,29,1,B29
19,M,B,63,30,1,B32
19,M,B,63,31,1,B38
19,M,B,63,32,1,B30
19,M,B,63,33,1,B31
19,M,B,63,34,1,B33
19,M,B,63,35,0,B27
19,M,B,63,36,1,B36
19,M,B,63,37,1,B35
19,M,B,63,38,1,B37
19,M,B,63,39,1,B46
19,M,B,63,40,0,B43
19,M,B,63,41,1,B39
19,M,B,63,42,0,B40
19,M,B,63,43,1,B45
19,M,B,63,44,1,B49
19,M,B,63,45,1,B48
19,M,B,63,46,1,B50
19,M,B,63,47,1,B42
19,M,B,63,48,1,B41
19,M,B,63,49,1,B44
19,M,B,63,50,1,B47
19,M,B,63,51,1,B52
19,M,B,63,52,1,B55
19,M,B,63,53,1,B58
19,M,B,63,54,1,B53
19,M,B,63,55,1,B62
19,M,B,63,56,1,B60
19,M,B,63,57,1,B56
19,M,B,63,58,1,B51
19,M,B,63,59,1,B61
19,M,B,63,60,1,B54
19,M,B,63,61,1,B59
19,M,B,63,62,1,B63
19,M,B,63,63,1,B57
1,O,A,57,1,0,A2
1,O,A,57,2,1,A3
1,O,A,57,3,1,A7
1,O,A,57,4,0,A9
1,O,A,57,5,0,A8
1,O,A,57,6,1,A6
1,O,A,57,7,0,A10
1,O,A,57,8,0,A5
1,O,A,57,9,0,A4
1,O,A,57,10,0,A1
1,O,A,57,11,0,A11
1,O,A,57,12,0,A22
1,O,A,57,13,0,A13
1,O,A,57,14,1,A18
1,O,A,57,15,0,A16
1,O,A,57,16,0,A19
1,O,A,57,17,1,A23
1,O,A,57,18,1,A15
1,O,A,57,19,1,A14
1,O,A,57,20,1,A12
1,O,A,57,21,1,A21
1,O,A,57,22,0,A17
1,O,A,57,23,0,A20
1,O,A,57,24,0,A26
1,O,A,57,25,0,A29
1,O,A,57,26,1,A36
1,O,A,57,27,0,A24
1,O,A,57,28,0,A33
1,O,A,57,29,0,A25
1,O,A,57,30,1,A34
1,O,A,57,31,0,A30
1,O,A,57,32,0,A31
1,O,A,57,33,1,A35
1,O,A,57,34,0,A28
1,O,A,57,35,0,A32
1,O,A,57,36,1,A27
1,O,A,57,37,0,A44
1,O,A,57,38,0,A41
1,O,A,57,39,0,A42
1,O,A,57,40,0,A46
1,O,A,57,41,0,A37
1,O,A,57,42,1,A39
1,O,A,57,43,0,A38
1,O,A,57,44,1,A45
1,O,A,57,45,0,A40
1,O,A,57,46,1,A43
1,O,A,57,47,1,A57
1,O,A,57,48,1,A47
1,O,A,57,49,0,A54
1,O,A,57,50,0,A52
1,O,A,57,51,1,A56
1,O,A,57,52,0,A51
1,O,A,57,53,0,A50
1,O,A,57,54,0,A53
1,O,A,57,55,0,A49
1,O,A,57,56,0,A55
1,O,A,57,57,0,A48
1,C,A,57,1,0,A8
1,C,A,57,2,0,A2
1,C,A,57,3,0,A10
1,C,A,57,4,1,A6
1,C,A,57,5,0,A4
1,C,A,57,6,0,A9
1,C,A,57,7,0,A3
1,C,A,57,8,0,A1
1,C,A,57,9,1,A7
1,C,A,57,10,1,A5
1,C,A,57,11,0,A11
1,C,A,57,12,0,A14
1,C,A,57,13,1,A18
1,C,A,57,14,0,A13
1,C,A,57,15,0,A21
1,C,A,57,16,1,A23
1,C,A,57,17,0,A16
1,C,A,57,18,1,A12
1,C,A,57,19,0,A19
1,C,A,57,20,0,A17
1,C,A,57,21,0,A20
1,C,A,57,22,0,A22
1,C,A,57,23,0,A15
1,C,A,57,24,0,A26
1,C,A,57,25,0,A31
1,C,A,57,26,0,A32
1,C,A,57,27,0,A24
1,C,A,57,28,0,A29
1,C,A,57,29,1,A33
1,C,A,57,30,0,A36
1,C,A,57,31,0,A30
1,C,A,57,32,0,A34
1,C,A,57,33,1,A35
1,C,A,57,34,0,A28
1,C,A,57,35,1,A27
1,C,A,57,36,0,A25
1,C,A,57,37,0,A44
1,C,A,57,38,0,A37
1,C,A,57,39,0,A40
1,C,A,57,40,0,A42
1,C,A,57,41,1,A43
1,C,A,57,42,0,A46
1,C,A,57,43,0,A41
1,C,A,57,44,0,A38
1,C,A,57,45,1,A45
1,C,A,57,46,1,A39
1,C,A,57,47,0,A52
1,C,A,57,48,0,A49
1,C,A,57,49,1,A56
1,C,A,57,50,0,A53
1,C,A,57,51,0,A48
1,C,A,57,52,0,A55
1,C,A,57,53,0,A51
1,C,A,57,54,1,A47
1,C,A,57,55,1,A54
1,C,A,57,56,0,A50
1,C,A,57,57,1,A57
1,M,A,57,1,0,A2
1,M,A,57,2,0,A3
1,M,A,57,3,0,A11
1,M,A,57,4,0,A4
1,M,A,57,5,0,A10
1,M,A,57,6,1,A7
1,M,A,57,7,1,A5
1,M,A,57,8,0,A8
1,M,A,57,9,0,A1
1,M,A,57,10,0,A9
1,M,A,57,11,1,A6
1,M,A,57,12,1,A18
1,M,A,57,13,1,A23
1,M,A,57,14,1,A12
1,M,A,57,15,0,A14
1,M,A,57,16,0,A21
1,M,A,57,17,0,A22
1,M,A,57,18,0,A16
1,M,A,57,19,0,A17
1,M,A,57,20,0,A19
1,M,A,57,21,0,A13
1,M,A,57,22,0,A20
1,M,A,57,23,1,A15
1,M,A,57,24,0,A26
1,M,A,57,25,0,A34
1,M,A,57,26,0,A31
1,M,A,57,27,1,A36
1,M,A,57,28,0,A32
1,M,A,57,29,1,A35
1,M,A,57,30,0,A29
1,M,A,57,31,1,A30
1,M,A,57,32,1,A33
1,M,A,57,33,0,A24
1,M,A,57,34,1,A25
1,M,A,57,35,1,A27
1,M,A,57,36,0,A28
1,M,A,57,37,0,A37
1,M,A,57,38,1,A45
1,M,A,57,39,1,A44
1,M,A,57,40,0,A38
1,M,A,57,41,1,A42
1,M,A,57,42,1,A43
1,M,A,57,43,0,A46
1,M,A,57,44,0,A40
1,M,A,57,45,0,A41
1,M,A,57,46,1,A39
1,M,A,57,47,1,A56
1,M,A,57,48,0,A53
1,M,A,57,49,0,A55
1,M,A,57,50,0,A52
1,M,A,57,51,0,A49
1,M,A,57,52,1,A48
1,M,A,57,53,0,A50
1,M,A,57,54,0,A54
1,M,A,57,55,1,A57
1,M,A,57,56,0,A51
1,M,A,57,57,1,A47
1,O,B,63,1,0,B1
1,O,B,63,2,1,B6
1,O,B,63,3,1,B3
1,O,B,63,4,0,B11
1,O,B,63,5,0,B12
1,O,B,63,6,0,B7
1,O,B,63,7,1,B5
1,O,B,63,8,0,B8
1,O,B,63,9,1,B9
1,O,B,63,10,1,B10
1,O,B,63,11,0,B2
1,O,B,63,12,0,B4
1,O,B,63,13,1,B13
1,O,B,63,14,1,B16
1,O,B,63,15,1,B20
1,O,B,63,16,1,B23
1,O,B,63,17,1,B24
1,O,B,63,18,0,B17
1,O,B,63,19,0,B14
1,O,B,63,20,0,B26
1,O,B,63,21,1,B15
1,O,B,63,22,0,B25
1,O,B,63,23,1,B19
1,O,B,63,24,0,B18
1,O,B,63,25,1,B21
1,O,B,63,26,0,B22
1,O,B,63,27,0,B31
1,O,B,63,28,0,B33
1,O,B,63,29,1,B38
1,O,B,63,30,0,B30
1,O,B,63,31,0,B29
1,O,B,63,32,1,B34
1,O,B,63,33,1,B37
1,O,B,63,34,1,B27
1,O,B,63,35,0,B28
1,O,B,63,36,0,B32
1,O,B,63,37,0,B36
1,O,B,63,38,0,B35
1,O,B,63,39,0,B41
1,O,B,63,40,1,B49
1,O,B,63,41,1,B47
1,O,B,63,42,0,B43
1,O,B,63,43,0,B46
1,O,B,63,44,0,B45
1,O,B,63,45,1,B44
1,O,B,63,46,0,B39
1,O,B,63,47,1,B48
1,O,B,63,48,0,B50
1,O,B,63,49,0,B42
1,O,B,63,50,1,B40
1,O,B,63,51,1,B52
1,O,B,63,52,1,B53
1,O,B,63,53,0,B59
1,O,B,63,54,1,B55
1,O,B,63,55,0,B57
1,O,B,63,56,0,B62
1,O,B,63,57,0,B58
1,O,B,63,58,0,B51
1,O,B,63,59,0,B54
1,O,B,63,60,1,B61
1,O,B,63,61,1,B56
1,O,B,63,62,0,B63
1,O,B,63,63,1,B60
1,C,B,63,1,0,B1
1,C,B,63,2,0,B7
1,C,B,63,3,0,B9
1,C,B,63,4,0,B6
1,C,B,63,5,0,B10
1,C,B,63,6,1,B3
1,C,B,63,7,0,B5
1,C,B,63,8,0,B11
1,C,B,63,9,0,B2
1,C,B,63,10,0,B12
1,C,B,63,11,0,B8
1,C,B,63,12,1,B4
1,C,B,63,13,0,B14
1,C,B,63,14,0,B16
1,C,B,63,15,0,B18
1,C,B,63,16,0,B13
1,C,B,63,17,0,B25
1,C,B,63,18,0,B17
1,C,B,63,19,0,B19
1,C,B,63,20,0,B26
1,C,B,63,21,0,B23
1,C,B,63,22,0,B15
1,C,B,63,23,0,B24
1,C,B,63,24,0,B22
1,C,B,63,25,0,B20
1,C,B,63,26,0,B21
1,C,B,63,27,0,B34
1,C,B,63,28,0,B29
1,C,B,63,29,0,B28
1,C,B,63,30,0,B30
1,C,B,63,31,0,B38
1,C,B,63,32,1,B27
1,C,B,63,33,0,B31
1,C,B,63,34,0,B33
1,C,B,63,35,0,B32
1,C,B,63,36,0,B36
1,C,B,63,37,0,B35
1,C,B,63,38,0,B37
1,C,B,63,39,0,B45
1,C,B,63,40,0,B39
1,C,B,63,41,0,B46
1,C,B,63,42,1,B43
1,C,B,63,43,0,B40
1,C,B,63,44,0,B47
1,C,B,63,45,0,B50
1,C,B,63,46,0,B41
1,C,B,63,47,0,B48
1,C,B,63,48,0,B49
1,C,B,63,49,0,B42
1,C,B,63,50,1,B44
1,C,B,63,51,0,B52
1,C,B,63,52,0,B53
1,C,B,63,53,0,B55
1,C,B,63,54,0,B56
1,C,B,63,55,0,B58
1,C,B,63,56,0,B59
1,C,B,63,57,0,B60
1,C,B,63,58,0,B54
1,C,B,63,59,0,B62
1,C,B,63,60,0,B51
1,C,B,63,61,0,B61
1,C,B,63,62,0,B57
1,C,B,63,63,0,B63
1,M,B,63,1,0,B1
1,M,B,63,2,1,B10
1,M,B,63,3,1,B3
1,M,B,63,4,0,B7
1,M,B,63,5,0,B5
1,M,B,63,6,0,B9
1,M,B,63,7,0,B12
1,M,B,63,8,0,B11
1,M,B,63,9,0,B6
1,M,B,63,10,0,B8
1,M,B,63,11,0,B2
1,M,B,63,12,0,B4
1,M,B,63,13,0,B14
1,M,B,63,14,0,B13
1,M,B,63,15,0,B18
1,M,B,63,16,0,B19
1,M,B,63,17,0,B25
1,M,B,63,18,0,B17
1,M,B,63,19,0,B23
1,M,B,63,20,0,B26
1,M,B,63,21,0,B22
1,M,B,63,22,0,B16
1,M,B,63,23,0,B20
1,M,B,63,24,0,B15
1,M,B,63,25,0,B24
1,M,B,63,26,0,B21
1,M,B,63,27,1,B34
1,M,B,63,28,0,B28
1,M,B,63,29,0,B29
1,M,B,63,30,0,B32
1,M,B,63,31,0,B38
1,M,B,63,32,0,B30
1,M,B,63,33,1,B27
1,M,B,63,34,0,B36
1,M,B,63,35,0,B31
1,M,B,63,36,0,B35
1,M,B,63,37,1,B37
1,M,B,63,38,0,B33
1,M,B,63,39,1,B43
1,M,B,63,40,0,B48
1,M,B,63,41,0,B46
1,M,B,63,42,0,B50
1,M,B,63,43,0,B39
1,M,B,63,44,0,B45
1,M,B,63,45,0,B40
1,M,B,63,46,0,B49
1,M,B,63,47,0,B42
1,M,B,63,48,0,B41
1,M,B,63,49,1,B44
1,M,B,63,50,0,B47
1,M,B,63,51,0,B52
1,M,B,63,52,0,B53
1,M,B,63,53,1,B58
1,M,B,63,54,0,B55
1,M,B,63,55,0,B62
1,M,B,63,56,0,B56
1,M,B,63,57,0,B60
1,M,B,63,58,0,B54
1,M,B,63,59,1,B51
1,M,B,63,60,0,B59
1,M,B,63,61,0,B61
1,M,B,63,62,0,B57
1,M,B,63,63,0,B63
20,O,A,57,1,0,A2
20,O,A,57,2,1,A1
20,O,A,57,3,1,A3
20,O,A,57,4,1,A10
20,O,A,57,5,1,A4
20,O,A,57,6,0,A8
20,O,A,57,7,1,A6
20,O,A,57,8,1,A9
20,O,A,57,9,1,A11
20,O,A,57,10,1,A7
20,O,A,57,11,0,A5
20,O,A,57,12,0,A22
20,O,A,57,13,1,A13
20,O,A,57,14,1,A14
20,O,A,57,15,1,A12
20,O,A,57,16,1,A15
20,O,A,57,17,0,A20
20,O,A,57,18,1,A23
20,O,A,57,19,0,A21
20,O,A,57,20,0,A18
20,O,A,57,21,1,A16
20,O,A,57,22,0,A17
20,O,A,57,23,1,A19
20,O,A,57,24,0,A26
20,O,A,57,25,1,A34
20,O,A,57,26,1,A28
20,O,A,57,27,0,A27
20,O,A,57,28,0,A36
20,O,A,57,29,1,A35
20,O,A,57,30,0,A25
20,O,A,57,31,0,A31
20,O,A,57,32,1,A24
20,O,A,57,33,1,A32
20,O,A,57,34,0,A33
20,O,A,57,35,0,A29
20,O,A,57,36,0,A30
20,O,A,57,37,0,A38
20,O,A,57,38,1,A42
20,O,A,57,39,1,A39
20,O,A,57,40,1,A41
20,O,A,57,41,1,A43
20,O,A,57,42,1,A40
20,O,A,57,43,1,A45
20,O,A,57,44,1,A44
20,O,A,57,45,1,A37
20,O,A,57,46,0,A46
20,O,A,57,47,1,A53
20,O,A,57,48,1,A56
20,O,A,57,49,1,A55
20,O,A,57,50,1,A47
20,O,A,57,51,1,A49
20,O,A,57,52,0,A52
20,O,A,57,53,0,A50
20,O,A,57,54,0,A54
20,O,A,57,55,0,A51
20,O,A,57,56,1,A48
20,O,A,57,57,0,A57
20,C,A,57,1,0,A4
20,C,A,57,2,1,A3
20,C,A,57,3,1,A5
20,C,A,57,4,1,A1
20,C,A,57,5,0,A2
20,C,A,57,6,1,A8
20,C,A,57,7,1,A7
20,C,A,57,8,1,A11
20,C,A,57,9,1,A10
20,C,A,57,10,1,A9
20,C,A,57,11,1,A6
20,C,A,57,12,1,A14
20,C,A,57,13,1,A18
20,C,A,57,14,1,A13
20,C,A,57,15,1,A16
20,C,A,57,16,1,A23
20,C,A,57,17,1,A17
20,C,A,57,18,1,A19
20,C,A,57,19,1,A12
20,C,A,57,20,0,A21
20,C,A,57,21,1,A22
20,C,A,57,22,1,A20
20,C,A,57,23,1,A15
20,C,A,57,24,1,A26
20,C,A,57,25,1,A31
20,C,A,57,26,1,A28
20,C,A,57,27,1,A33
20,C,A,57,28,1,A29
20,C,A,57,29,1,A36
20,C,A,57,30,1,A34
20,C,A,57,31,1,A35
20,C,A,57,32,1,A24
20,C,A,57,33,1,A32
20,C,A,57,34,1,A25
20,C,A,57,35,1,A27
20,C,A,57,36,1,A30
20,C,A,57,37,1,A44
20,C,A,57,38,1,A43
20,C,A,57,39,1,A37
20,C,A,57,40,0,A38
20,C,A,57,41,1,A46
20,C,A,57,42,1,A42
20,C,A,57,43,1,A45
20,C,A,57,44,1,A40
20,C,A,57,45,1,A41
20,C,A,57,46,1,A39
20,C,A,57,47,1,A55
20,C,A,57,48,1,A49
20,C,A,57,49,1,A56
20,C,A,57,50,0,A52
20,C,A,57,51,1,A50
20,C,A,57,52,1,A47
20,C,A,57,53,1,A53
20,C,A,57,54,1,A51
20,C,A,57,55,1,A48
20,C,A,57,56,1,A54
20,C,A,57,57,1,A57
20,M,A,56,1,0,A2
20,M,A,56,2,0,A4
20,M,A,56,3,1,A7
20,M,A,56,4,1,A3
20,M,A,56,5,1,A10
20,M,A,56,6,1,A11
20,M,A,56,7,1,A1
20,M,A,56,8,1,A5
20,M,A,56,9,1,A8
20,M,A,56,10,1,A9
20,M,A,56,11,1,A6
20,M,A,56,12,0,A18
20,M,A,56,13,1,A16
20,M,A,56,14,1,A17
20,M,A,56,15,1,A23
20,M,A,56,16,1,A14
20,M,A,56,17,1,A19
20,M,A,56,18,1,A12
20,M,A,56,19,1,A21
20,M,A,56,20,1,A13
20,M,A,56,21,1,A15
20,M,A,56,22,1,A22
20,M,A,56,23,1,A20
20,M,A,56,24,1,A34
20,M,A,56,25,1,A26
20,M,A,56,26,1,A33
20,M,A,56,27,1,A31
20,M,A,56,28,0,A36
20,M,A,56,29,0,A30
20,M,A,56,30,1,A35
20,M,A,56,31,1,A32
20,M,A,56,32,1,A24
20,M,A,56,33,1,A29
20,M,A,56,34,1,A27
20,M,A,56,35,1,A25
20,M,A,56,36,0,A38
20,M,A,56,37,1,A37
20,M,A,56,38,1,A44
20,M,A,56,39,1,A46
20,M,A,56,40,1,A43
20,M,A,56,41,1,A42
20,M,A,56,42,1,A45
20,M,A,56,43,1,A41
20,M,A,56,44,1,A40
20,M,A,56,45,1,A39
20,M,A,56,46,0,A52
20,M,A,56,47,1,A49
20,M,A,56,48,1,A56
20,M,A,56,49,1,A53
20,M,A,56,50,1,A55
20,M,A,56,51,0,A57
20,M,A,56,52,1,A51
20,M,A,56,53,1,A47
20,M,A,56,54,0,A50
20,M,A,56,55,1,A54
20,M,A,56,56,0,A48
20,O,B,63,1,1,B2
20,O,B,63,2,0,B6
20,O,B,63,3,1,B5
20,O,B,63,4,0,B8
20,O,B,63,5,1,B11
20,O,B,63,6,1,B12
20,O,B,63,7,0,B7
20,O,B,63,8,0,B4
20,O,B,63,9,1,B9
20,O,B,63,10,0,B1
20,O,B,63,11,1,B10
20,O,B,63,12,1,B3
20,O,B,63,13,1,B19
20,O,B,63,14,1,B14
20,O,B,63,15,1,B16
20,O,B,63,16,1,B22
20,O,B,63,17,0,B17
20,O,B,63,18,1,B26
20,O,B,63,19,0,B20
20,O,B,63,20,1,B13
20,O,B,63,21,0,B18
20,O,B,63,22,1,B23
20,O,B,63,23,1,B24
20,O,B,63,24,1,B21
20,O,B,63,25,1,B25
20,O,B,63,26,1,B15
20,O,B,63,27,1,B29
20,O,B,63,28,1,B34
20,O,B,63,29,1,B38
20,O,B,63,30,0,B31
20,O,B,63,31,1,B37
20,O,B,63,32,1,B28
20,O,B,63,33,1,B35
20,O,B,63,34,1,B33
20,O,B,63,35,0,B32
20,O,B,63,36,1,B30
20,O,B,63,37,0,B27
20,O,B,63,38,0,B36
20,O,B,63,39,1,B39
20,O,B,63,40,1,B40
20,O,B,63,41,0,B49
20,O,B,63,42,1,B43
20,O,B,63,43,1,B48
20,O,B,63,44,1,B41
20,O,B,63,45,0,B42
20,O,B,63,46,1,B47
20,O,B,63,47,1,B50
20,O,B,63,48,1,B46
20,O,B,63,49,1,B45
20,O,B,63,50,1,B44
20,O,B,63,51,0,B51
20,O,B,63,52,1,B62
20,O,B,63,53,0,B63
20,O,B,63,54,1,B61
20,O,B,63,55,1,B58
20,O,B,63,56,1,B56
20,O,B,63,57,0,B52
20,O,B,63,58,1,B60
20,O,B,63,59,0,B59
20,O,B,63,60,1,B53
20,O,B,63,61,1,B55
20,O,B,63,62,1,B54
20,O,B,63,63,0,B57
20,C,B,63,1,1,B9
20,C,B,63,2,1,B1
20,C,B,63,3,1,B10
20,C,B,63,4,1,B6
20,C,B,63,5,1,B7
20,C,B,63,6,1,B5
20,C,B,63,7,1,B12
20,C,B,63,8,1,B3
20,C,B,63,9,1,B11
20,C,B,63,10,1,B4
20,C,B,63,11,1,B2
20,C,B,63,12,1,B8
20,C,B,63,13,1,B14
20,C,B,63,14,1,B13
20,C,B,63,15,1,B16
20,C,B,63,16,1,B18
20,C,B,63,17,1,B19
20,C,B,63,18,0,B20
20,C,B,63,19,1,B17
20,C,B,63,20,1,B22
20,C,B,63,21,1,B24
20,C,B,63,22,1,B23
20,C,B,63,23,1,B15
20,C,B,63,24,1,B25
20,C,B,63,25,1,B26
20,C,B,63,26,1,B21
20,C,B,63,27,1,B34
20,C,B,63,28,1,B29
20,C,B,63,29,1,B28
20,C,B,63,30,1,B38
20,C,B,63,31,1,B30
20,C,B,63,32,1,B27
20,C,B,63,33,1,B32
20,C,B,63,34,1,B31
20,C,B,63,35,1,B36
20,C,B,63,36,1,B33
20,C,B,63,37,1,B35
20,C,B,63,38,1,B37
20,C,B,63,39,1,B43
20,C,B,63,40,1,B39
20,C,B,63,41,1,B46
20,C,B,63,42,1,B50
20,C,B,63,43,1,B40
20,C,B,63,44,1,B45
20,C,B,63,45,1,B48
20,C,B,63,46,1,B42
20,C,B,63,47,1,B47
20,C,B,63,48,1,B49
20,C,B,63,49,1,B41
20,C,B,63,50,1,B44
20,C,B,63,51,1,B53
20,C,B,63,52,1,B52
20,C,B,63,53,1,B55
20,C,B,63,54,1,B61
20,C,B,63,55,1,B51
20,C,B,63,56,1,B58
20,C,B,63,57,1,B54
20,C,B,63,58,1,B60
20,C,B,63,59,1,B62
20,C,B,63,60,1,B59
20,C,B,63,61,1,B56
20,C,B,63,62,1,B63
20,C,B,63,63,1,B57
20,M,B,63,1,1,B10
20,M,B,63,2,0,B1
20,M,B,63,3,1,B6
20,M,B,63,4,1,B9
20,M,B,63,5,1,B5
20,M,B,63,6,1,B11
20,M,B,63,7,1,B3
20,M,B,63,8,1,B12
20,M,B,63,9,1,B7
20,M,B,63,10,1,B2
20,M,B,63,11,1,B8
20,M,B,63,12,1,B4
20,M,B,63,13,1,B14
20,M,B,63,14,1,B13
20,M,B,63,15,1,B17
20,M,B,63,16,1,B23
20,M,B,63,17,1,B18
20,M,B,63,18,1,B16
20,M,B,63,19,1,B26
20,M,B,63,20,1,B25
20,M,B,63,21,1,B19
20,M,B,63,22,1,B22
20,M,B,63,23,1,B15
20,M,B,63,24,0,B20
20,M,B,63,25,1,B24
20,M,B,63,26,1,B21
20,M,B,63,27,1,B29
20,M,B,63,28,1,B34
20,M,B,63,29,1,B28
20,M,B,63,30,1,B30
20,M,B,63,31,1,B38
20,M,B,63,32,1,B27
20,M,B,63,33,1,B32
20,M,B,63,34,0,B31
20,M,B,63,35,1,B36
20,M,B,63,36,1,B35
20,M,B,63,37,1,B37
20,M,B,63,38,1,B33
20,M,B,63,39,1,B46
20,M,B,63,40,1,B45
20,M,B,63,41,1,B43
20,M,B,63,42,1,B50
20,M,B,63,43,1,B40
20,M,B,63,44,1,B48
20,M,B,63,45,1,B39
20,M,B,63,46,1,B41
20,M,B,63,47,1,B49
20,M,B,63,48,1,B42
20,M,B,63,49,1,B44
20,M,B,63,50,1,B47
20,M,B,63,51,1,B52
20,M,B,63,52,1,B58
20,M,B,63,53,1,B53
20,M,B,63,54,1,B55
20,M,B,63,55,1,B54
20,M,B,63,56,1,B60
20,M,B,63,57,1,B51
20,M,B,63,58,1,B59
20,M,B,63,59,1,B61
20,M,B,63,60,1,B62
20,M,B,63,61,1,B56
20,M,B,63,62,0,B57
20,M,B,63,63,1,B63
21,O,A,57,1,0,A3
21,O,A,57,2,1,A1
21,O,A,57,3,1,A11
21,O,A,57,4,0,A4
21,O,A,57,5,1,A2
21,O,A,57,6,1,A8
21,O,A,57,7,1,A7
21,O,A,57,8,0,A10
21,O,A,57,9,0,A6
21,O,A,57,10,1,A5
21,O,A,57,11,0,A9
21,O,A,57,12,1,A14
21,O,A,57,13,1,A16
21,O,A,57,14,1,A18
21,O,A,57,15,1,A12
21,O,A,57,16,0,A19
21,O,A,57,17,1,A22
21,O,A,57,18,1,A13
21,O,A,57,19,1,A20
21,O,A,57,20,0,A17
21,O,A,57,21,1,A23
21,O,A,57,22,1,A15
21,O,A,57,23,1,A21
21,O,A,57,24,1,A30
21,O,A,57,25,0,A34
21,O,A,57,26,0,A33
21,O,A,57,27,0,A31
21,O,A,57,28,1,A24
21,O,A,57,29,0,A26
21,O,A,57,30,1,A27
21,O,A,57,31,1,A32
21,O,A,57,32,1,A28
21,O,A,57,33,0,A36
21,O,A,57,34,0,A29
21,O,A,57,35,0,A35
21,O,A,57,36,1,A25
21,O,A,57,37,1,A44
21,O,A,57,38,0,A40
21,O,A,57,39,1,A42
21,O,A,57,40,1,A43
21,O,A,57,41,1,A38
21,O,A,57,42,1,A45
21,O,A,57,43,1,A37
21,O,A,57,44,1,A39
21,O,A,57,45,1,A41
21,O,A,57,46,0,A46
21,O,A,57,47,0,A52
21,O,A,57,48,0,A53
21,O,A,57,49,1,A47
21,O,A,57,50,0,A48
21,O,A,57,51,0,A49
21,O,A,57,52,1,A55
21,O,A,57,53,1,A57
21,O,A,57,54,0,A50
21,O,A,57,55,1,A56
21,O,A,57,56,0,A54
21,O,A,57,57,1,A51
21,C,A,57,1,1,A8
21,C,A,57,2,1,A2
21,C,A,57,3,1,A10
21,C,A,57,4,1,A3
21,C,A,57,5,1,A4
21,C,A,57,6,1,A11
21,C,A,57,7,1,A5
21,C,A,57,8,1,A9
21,C,A,57,9,1,A7
21,C,A,57,10,0,A6
21,C,A,57,11,1,A1
21,C,A,57,12,1,A14
21,C,A,57,13,1,A18
21,C,A,57,14,1,A12
21,C,A,57,15,1,A16
21,C,A,57,16,1,A19
21,C,A,57,17,1,A22
21,C,A,57,18,1,A21
21,C,A,57,19,1,A23
21,C,A,57,20,1,A17
21,C,A,57,21,1,A13
21,C,A,57,22,1,A15
21,C,A,57,23,1,A20
21,C,A,57,24,1,A26
21,C,A,57,25,1,A36
21,C,A,57,26,1,A32
21,C,A,57,27,1,A34
21,C,A,57,28,1,A31
21,C,A,57,29,1,A35
21,C,A,57,30,1,A24
21,C,A,57,31,1,A25
21,C,A,57,32,1,A33
21,C,A,57,33,1,A28
21,C,A,57,34,1,A29
21,C,A,57,35,1,A30
21,C,A,57,36,1,A27
21,C,A,57,37,1,A37
21,C,A,57,38,1,A38
21,C,A,57,39,1,A44
21,C,A,57,40,1,A46
21,C,A,57,41,1,A42
21,C,A,57,42,1,A43
21,C,A,57,43,1,A45
21,C,A,57,44,1,A40
21,C,A,57,45,1,A41
21,C,A,57,46,1,A39
21,C,A,57,47,0,A52
21,C,A,57,48,1,A56
21,C,A,57,49,1,A53
21,C,A,57,50,1,A55
21,C,A,57,51,1,A50
21,C,A,57,52,1,A47
21,C,A,57,53,1,A49
21,C,A,57,54,1,A48
21,C,A,57,55,1,A54
21,C,A,57,56,1,A57
21,C,A,57,57,1,A51
21,M,A,56,1,1,A2
21,M,A,56,2,1,A7
21,M,A,56,3,1,A3
21,M,A,56,4,1,A11
21,M,A,56,5,1,A4
21,M,A,56,6,0,A10
21,M,A,56,7,1,A8
21,M,A,56,8,0,A1
21,M,A,56,9,1,A5
21,M,A,56,10,0,A6
21,M,A,56,11,1,A9
21,M,A,56,12,1,A18
21,M,A,56,13,1,A14
21,M,A,56,14,1,A16
21,M,A,56,15,1,A19
21,M,A,56,16,1,A17
21,M,A,56,17,1,A23
21,M,A,56,18,1,A13
21,M,A,56,19,1,A12
21,M,A,56,20,1,A21
21,M,A,56,21,1,A22
21,M,A,56,22,1,A20
21,M,A,56,23,1,A15
21,M,A,56,24,1,A26
21,M,A,56,25,1,A31
21,M,A,56,26,1,A34
21,M,A,56,27,1,A29
21,M,A,56,28,0,A36
21,M,A,56,29,1,A35
21,M,A,56,30,1,A32
21,M,A,56,31,1,A33
21,M,A,56,32,1,A27
21,M,A,56,33,0,A30
21,M,A,56,34,1,A24
21,M,A,56,35,1,A25
21,M,A,56,36,1,A44
21,M,A,56,37,0,A40
21,M,A,56,38,1,A43
21,M,A,56,39,1,A42
21,M,A,56,40,1,A46
21,M,A,56,41,1,A37
21,M,A,56,42,1,A38
21,M,A,56,43,0,A45
21,M,A,56,44,1,A39
21,M,A,56,45,1,A41
21,M,A,56,46,0,A52
21,M,A,56,47,0,A56
21,M,A,56,48,1,A55
21,M,A,56,49,1,A49
21,M,A,56,50,1,A47
21,M,A,56,51,1,A53
21,M,A,56,52,0,A48
21,M,A,56,53,1,A50
21,M,A,56,54,1,A57
21,M,A,56,55,1,A51
21,M,A,56,56,0,A54
21,O,B,63,1,0,B5
21,O,B,63,2,1,B11
21,O,B,63,3,0,B3
21,O,B,63,4,1,B9
21,O,B,63,5,0,B10
21,O,B,63,6,1,B12
21,O,B,63,7,1,B6
21,O,B,63,8,1,B1
21,O,B,63,9,0,B8
21,O,B,63,10,1,B7
21,O,B,63,11,1,B2
21,O,B,63,12,0,B4
21,O,B,63,13,1,B13
21,O,B,63,14,1,B14
21,O,B,63,15,0,B24
21,O,B,63,16,1,B23
21,O,B,63,17,1,B17
21,O,B,63,18,1,B18
21,O,B,63,19,0,B25
21,O,B,63,20,0,B16
21,O,B,63,21,0,B19
21,O,B,63,22,1,B20
21,O,B,63,23,0,B15
21,O,B,63,24,0,B26
21,O,B,63,25,1,B22
21,O,B,63,26,0,B21
21,O,B,63,27,1,B28
21,O,B,63,28,1,B36
21,O,B,63,29,0,B29
21,O,B,63,30,0,B30
21,O,B,63,31,0,B37
21,O,B,63,32,1,B34
21,O,B,63,33,1,B35
21,O,B,63,34,0,B32
21,O,B,63,35,0,B38
21,O,B,63,36,1,B33
21,O,B,63,37,1,B31
21,O,B,63,38,1,B27
21,O,B,63,39,1,B42
21,O,B,63,40,1,B43
21,O,B,63,41,1,B46
21,O,B,63,42,1,B45
21,O,B,63,43,1,B39
21,O,B,63,44,0,B40
21,O,B,63,45,0,B41
21,O,B,63,46,0,B48
21,O,B,63,47,1,B47
21,O,B,63,48,0,B50
21,O,B,63,49,0,B44
21,O,B,63,50,0,B49
21,O,B,63,51,1,B52
21,O,B,63,52,1,B61
21,O,B,63,53,0,B60
21,O,B,63,54,1,B55
21,O,B,63,55,1,B56
21,O,B,63,56,1,B58
21,O,B,63,57,0,B57
21,O,B,63,58,0,B53
21,O,B,63,59,1,B63
21,O,B,63,60,1,B51
21,O,B,63,61,1,B62
21,O,B,63,62,1,B59
21,O,B,63,63,0,B54
21,C,B,63,1,0,B1
21,C,B,63,2,1,B12
21,C,B,63,3,0,B3
21,C,B,63,4,0,B10
21,C,B,63,5,0,B6
21,C,B,63,6,0,B9
21,C,B,63,7,0,B11
21,C,B,63,8,1,B7
21,C,B,63,9,0,B5
21,C,B,63,10,0,B8
21,C,B,63,11,0,B2
21,C,B,63,12,0,B4
21,C,B,63,13,0,B14
21,C,B,63,14,0,B18
21,C,B,63,15,0,B19
21,C,B,63,16,1,B16
21,C,B,63,17,0,B23
21,C,B,63,18,1,B13
21,C,B,63,19,1,B20
21,C,B,63,20,1,B17
21,C,B,63,21,0,B25
21,C,B,63,22,0,B22
21,C,B,63,23,0,B15
21,C,B,63,24,0,B24
21,C,B,63,25,0,B26
21,C,B,63,26,0,B21
21,C,B,63,27,0,B34
21,C,B,63,28,1,B28
21,C,B,63,29,0,B29
21,C,B,63,30,0,B38
21,C,B,63,31,0,B32
21,C,B,63,32,0,B37
21,C,B,63,33,0,B33
21,C,B,63,34,0,B30
21,C,B,63,35,1,B35
21,C,B,63,36,0,B27
21,C,B,63,37,0,B31
21,C,B,63,38,0,B36
21,C,B,63,39,1,B43
21,C,B,63,40,0,B46
21,C,B,63,41,0,B47
21,C,B,63,42,0,B45
21,C,B,63,43,0,B39
21,C,B,63,44,0,B40
21,C,B,63,45,0,B50
21,C,B,63,46,0,B48
21,C,B,63,47,0,B49
21,C,B,63,48,0,B41
21,C,B,63,49,0,B42
21,C,B,63,50,0,B44
21,C,B,63,51,0,B52
21,C,B,63,52,0,B58
21,C,B,63,53,0,B51
21,C,B,63,54,0,B53
21,C,B,63,55,1,B56
21,C,B,63,56,1,B62
21,C,B,63,57,0,B55
21,C,B,63,58,0,B60
21,C,B,63,59,0,B54
21,C,B,63,60,0,B61
21,C,B,63,61,1,B59
21,C,B,63,62,0,B57
21,C,B,63,63,1,B63
21,M,B,63,1,0,B1
21,M,B,63,2,0,B10
21,M,B,63,3,0,B6
21,M,B,63,4,1,B5
21,M,B,63,5,0,B3
21,M,B,63,6,1,B9
21,M,B,63,7,0,B2
21,M,B,63,8,1,B12
21,M,B,63,9,0,B11
21,M,B,63,10,0,B7
21,M,B,63,11,0,B8
21,M,B,63,12,0,B4
21,M,B,63,13,1,B14
21,M,B,63,14,1,B18
21,M,B,63,15,0,B23
21,M,B,63,16,1,B13
21,M,B,63,17,0,B16
21,M,B,63,18,1,B17
21,M,B,63,19,0,B19
21,M,B,63,20,0,B25
21,M,B,63,21,1,B20
21,M,B,63,22,0,B22
21,M,B,63,23,0,B26
21,M,B,63,24,0,B24
21,M,B,63,25,0,B15
21,M,B,63,26,0,B21
21,M,B,63,27,0,B34
21,M,B,63,28,0,B29
21,M,B,63,29,0,B30
21,M,B,63,30,0,B32
21,M,B,63,31,1,B28
21,M,B,63,32,0,B38
21,M,B,63,33,0,B33
21,M,B,63,34,0,B36
21,M,B,63,35,0,B27
21,M,B,63,36,1,B31
21,M,B,63,37,0,B37
21,M,B,63,38,1,B35
21,M,B,63,39,1,B43
21,M,B,63,40,0,B46
21,M,B,63,41,1,B45
21,M,B,63,42,0,B50
21,M,B,63,43,1,B39
21,M,B,63,44,0,B48
21,M,B,63,45,0,B40
21,M,B,63,46,0,B42
21,M,B,63,47,0,B49
21,M,B,63,48,0,B41
21,M,B,63,49,0,B44
21,M,B,63,50,0,B47
21,M,B,63,51,0,B53
21,M,B,63,52,1,B58
21,M,B,63,53,0,B52
21,M,B,63,54,0,B55
21,M,B,63,55,0,B56
21,M,B,63,56,0,B51
21,M,B,63,57,0,B60
21,M,B,63,58,1,B62
21,M,B,63,59,0,B54
21,M,B,63,60,0,B61
21,M,B,63,61,1,B59
21,M,B,63,62,0,B57
21,M,B,63,63,1,B63
22,O,A,57,1,1,A1
22,O,A,57,2,0,A4
22,O,A,57,3,1,A9
22,O,A,57,4,0,A3
22,O,A,57,5,1,A2
22,O,A,57,6,0,A8
22,O,A,57,7,0,A7
22,O,A,57,8,0,A10
22,O,A,57,9,0,A11
22,O,A,57,10,0,A5
22,O,A,57,11,0,A6
22,O,A,57,12,1,A19
22,O,A,57,13,0,A13
22,O,A,57,14,1,A18
22,O,A,57,15,1,A15
22,O,A,57,16,0,A12
22,O,A,57,17,0,A21
22,O,A,57,18,0,A17
22,O,A,57,19,0,A14
22,O,A,57,20,1,A16
22,O,A,57,21,0,A20
22,O,A,57,22,0,A23
22,O,A,57,23,1,A22
22,O,A,57,24,1,A24
22,O,A,57,25,1,A30
22,O,A,57,26,0,A32
22,O,A,57,27,0,A28
22,O,A,57,28,0,A29
22,O,A,57,29,0,A33
22,O,A,57,30,0,A27
22,O,A,57,31,0,A31
22,O,A,57,32,1,A26
22,O,A,57,33,1,A35
22,O,A,57,34,1,A34
22,O,A,57,35,1,A36
22,O,A,57,36,0,A25
22,O,A,57,37,0,A40
22,O,A,57,38,1,A38
22,O,A,57,39,1,A46
22,O,A,57,40,1,A41
22,O,A,57,41,1,A37
22,O,A,57,42,1,A43
22,O,A,57,43,0,A44
22,O,A,57,44,0,A42
22,O,A,57,45,1,A45
22,O,A,57,46,0,A39
22,O,A,57,47,1,A47
22,O,A,57,48,0,A53
22,O,A,57,49,0,A56
22,O,A,57,50,0,A55
22,O,A,57,51,0,A49
22,O,A,57,52,0,A52
22,O,A,57,53,1,A54
22,O,A,57,54,0,A51
22,O,A,57,55,1,A50
22,O,A,57,56,1,A57
22,O,A,57,57,0,A48
22,C,A,57,1,0,A4
22,C,A,57,2,0,A10
22,C,A,57,3,0,A5
22,C,A,57,4,0,A9
22,C,A,57,5,0,A7
22,C,A,57,6,0,A3
22,C,A,57,7,0,A2
22,C,A,57,8,0,A8
22,C,A,57,9,0,A11
22,C,A,57,10,0,A6
22,C,A,57,11,1,A1
22,C,A,57,12,0,A16
22,C,A,57,13,0,A18
22,C,A,57,14,0,A12
22,C,A,57,15,0,A14
22,C,A,57,16,0,A17
22,C,A,57,17,0,A23
22,C,A,57,18,0,A21
22,C,A,57,19,1,A19
22,C,A,57,20,0,A13
22,C,A,57,21,1,A15
22,C,A,57,22,0,A20
22,C,A,57,23,0,A22
22,C,A,57,24,0,A26
22,C,A,57,25,0,A31
22,C,A,57,26,1,A35
22,C,A,57,27,0,A34
22,C,A,57,28,0,A32
22,C,A,57,29,0,A28
22,C,A,57,30,0,A29
22,C,A,57,31,0,A36
22,C,A,57,32,0,A33
22,C,A,57,33,0,A27
22,C,A,57,34,0,A30
22,C,A,57,35,1,A24
22,C,A,57,36,0,A25
22,C,A,57,37,0,A42
22,C,A,57,38,0,A44
22,C,A,57,39,1,A38
22,C,A,57,40,0,A46
22,C,A,57,41,1,A43
22,C,A,57,42,0,A37
22,C,A,57,43,0,A41
22,C,A,57,44,0,A40
22,C,A,57,45,1,A45
22,C,A,57,46,0,A39
22,C,A,57,47,0,A52
22,C,A,57,48,0,A49
22,C,A,57,49,0,A53
22,C,A,57,50,0,A54
22,C,A,57,51,0,A56
22,C,A,57,52,0,A55
22,C,A,57,53,1,A47
22,C,A,57,54,0,A48
22,C,A,57,55,1,A57
22,C,A,57,56,0,A50
22,C,A,57,57,0,A51
22,M,A,57,1,0,A2
22,M,A,57,2,0,A3
22,M,A,57,3,0,A4
22,M,A,57,4,1,A1
22,M,A,57,5,0,A8
22,M,A,57,6,0,A7
22,M,A,57,7,0,A5
22,M,A,57,8,0,A11
22,M,A,57,9,0,A10
22,M,A,57,10,0,A9
22,M,A,57,11,0,A6
22,M,A,57,12,0,A18
22,M,A,57,13,0,A23
22,M,A,57,14,1,A19
22,M,A,57,15,0,A17
22,M,A,57,16,1,A16
22,M,A,57,17,0,A14
22,M,A,57,18,0,A21
22,M,A,57,19,0,A12
22,M,A,57,20,0,A13
22,M,A,57,21,0,A20
22,M,A,57,22,0,A22
22,M,A,57,23,1,A15
22,M,A,57,24,0,A26
22,M,A,57,25,0,A34
22,M,A,57,26,0,A31
22,M,A,57,27,1,A35
22,M,A,57,28,1,A36
22,M,A,57,29,0,A29
22,M,A,57,30,1,A24
22,M,A,57,31,0,A33
22,M,A,57,32,0,A30
22,M,A,57,33,0,A32
22,M,A,57,34,0,A27
22,M,A,57,35,1,A25
22,M,A,57,36,0,A28
22,M,A,57,37,0,A44
22,M,A,57,38,0,A46
22,M,A,57,39,1,A42
22,M,A,57,40,1,A45
22,M,A,57,41,0,A38
22,M,A,57,42,1,A43
22,M,A,57,43,0,A41
22,M,A,57,44,0,A37
22,M,A,57,45,0,A40
22,M,A,57,46,0,A39
22,M,A,57,47,0,A52
22,M,A,57,48,0,A56
22,M,A,57,49,0,A55
22,M,A,57,50,0,A53
22,M,A,57,51,1,A47
22,M,A,57,52,0,A49
22,M,A,57,53,1,A51
22,M,A,57,54,1,A54
22,M,A,57,55,0,A50
22,M,A,57,56,1,A57
22,M,A,57,57,0,A48
22,O,B,63,1,0,B8
22,O,B,63,2,0,B1
22,O,B,63,3,1,B12
22,O,B,63,4,1,B7
22,O,B,63,5,0,B3
22,O,B,63,6,1,B10
22,O,B,63,7,0,B9
22,O,B,63,8,1,B6
22,O,B,63,9,0,B2
22,O,B,63,10,0,B5
22,O,B,63,11,0,B11
22,O,B,63,12,1,B4
22,O,B,63,13,0,B20
22,O,B,63,14,0,B18
22,O,B,63,15,0,B19
22,O,B,63,16,0,B16
22,O,B,63,17,1,B17
22,O,B,63,18,0,B14
22,O,B,63,19,0,B24
22,O,B,63,20,0,B13
22,O,B,63,21,0,B15
22,O,B,63,22,0,B22
22,O,B,63,23,0,B23
22,O,B,63,24,0,B26
22,O,B,63,25,1,B25
22,O,B,63,26,0,B21
22,O,B,63,27,1,B38
22,O,B,63,28,1,B28
22,O,B,63,29,0,B34
22,O,B,63,30,0,B29
22,O,B,63,31,0,B30
22,O,B,63,32,0,B36
22,O,B,63,33,0,B27
22,O,B,63,34,1,B31
22,O,B,63,35,0,B32
22,O,B,63,36,0,B33
22,O,B,63,37,1,B35
22,O,B,63,38,0,B37
22,O,B,63,39,0,B45
22,O,B,63,40,0,B39
22,O,B,63,41,1,B43
22,O,B,63,42,0,B50
22,O,B,63,43,1,B48
22,O,B,63,44,1,B47
22,O,B,63,45,0,B49
22,O,B,63,46,1,B42
22,O,B,63,47,0,B46
22,O,B,63,48,1,B44
22,O,B,63,49,0,B40
22,O,B,63,50,0,B41
22,O,B,63,51,0,B55
22,O,B,63,52,1,B51
22,O,B,63,53,0,B59
22,O,B,63,54,0,B60
22,O,B,63,55,0,B62
22,O,B,63,56,0,B53
22,O,B,63,57,1,B57
22,O,B,63,58,1,B52
22,O,B,63,59,1,B58
22,O,B,63,60,0,B54
22,O,B,63,61,0,B61
22,O,B,63,62,1,B56
22,O,B,63,63,1,B63
22,C,B,63,1,0,B1
22,C,B,63,2,1,B10
22,C,B,63,3,1,B7
22,C,B,63,4,1,B2
22,C,B,63,5,1,B5
22,C,B,63,6,1,B9
22,C,B,63,7,1,B6
22,C,B,63,8,1,B3
22,C,B,63,9,1,B12
22,C,B,63,10,1,B11
22,C,B,63,11,1,B8
22,C,B,63,12,1,B4
22,C,B,63,13,0,B14
22,C,B,63,14,1,B18
22,C,B,63,15,1,B23
22,C,B,63,16,1,B13
22,C,B,63,17,1,B19
22,C,B,63,18,1,B25
22,C,B,63,19,1,B17
22,C,B,63,20,1,B20
22,C,B,63,21,1,B16
22,C,B,63,22,1,B26
22,C,B,63,23,1,B22
22,C,B,63,24,1,B15
22,C,B,63,25,1,B24
22,C,B,63,26,1,B21
22,C,B,63,27,1,B34
22,C,B,63,28,1,B28
22,C,B,63,29,1,B30
22,C,B,63,30,1,B29
22,C,B,63,31,1,B27
22,C,B,63,32,1,B38
22,C,B,63,33,1,B32
22,C,B,63,34,1,B36
22,C,B,63,35,1,B35
22,C,B,63,36,1,B33
22,C,B,63,37,1,B31
22,C,B,63,38,0,B37
22,C,B,63,39,1,B39
22,C,B,63,40,1,B43
22,C,B,63,41,1,B46
22,C,B,63,42,0,B40
22,C,B,63,43,1,B47
22,C,B,63,44,1,B45
22,C,B,63,45,1,B49
22,C,B,63,46,0,B50
22,C,B,63,47,1,B48
22,C,B,63,48,0,B41
22,C,B,63,49,1,B42
22,C,B,63,50,1,B44
22,C,B,63,51,1,B55
22,C,B,63,52,1,B52
22,C,B,63,53,1,B53
22,C,B,63,54,1,B58
22,C,B,63,55,1,B56
22,C,B,63,56,1,B62
22,C,B,63,57,1,B59
22,C,B,63,58,1,B54
22,C,B,63,59,1,B51
22,C,B,63,60,1,B60
22,C,B,63,61,1,B57
22,C,B,63,62,1,B61
22,C,B,63,63,0,B63
22,M,B,63,1,1,B5
22,M,B,63,2,1,B10
22,M,B,63,3,1,B1
22,M,B,63,4,1,B12
22,M,B,63,5,1,B6
22,M,B,63,6,0,B9
22,M,B,63,7,1,B3
22,M,B,63,8,1,B11
22,M,B,63,9,1,B2
22,M,B,63,10,1,B7
22,M,B,63,11,1,B8
22,M,B,63,12,1,B4
22,M,B,63,13,0,B14
22,M,B,63,14,1,B19
22,M,B,63,15,1,B18
22,M,B,63,16,1,B13
22,M,B,63,17,1,B25
22,M,B,63,18,1,B23
22,M,B,63,19,1,B16
22,M,B,63,20,1,B17
22,M,B,63,21,1,B26
22,M,B,63,22,1,B20
22,M,B,63,23,1,B24
22,M,B,63,24,1,B22
22,M,B,63,25,1,B15
22,M,B,63,26,0,B21
22,M,B,63,27,1,B34
22,M,B,63,28,1,B29
22,M,B,63,29,1,B28
22,M,B,63,30,1,B38
22,M,B,63,31,1,B33
22,M,B,63,32,1,B32
22,M,B,63,33,0,B37
22,M,B,63,34,1,B30
22,M,B,63,35,1,B31
22,M,B,63,36,1,B27
22,M,B,63,37,1,B36
22,M,B,63,38,1,B35
22,M,B,63,39,1,B43
22,M,B,63,40,1,B45
22,M,B,63,41,0,B39
22,M,B,63,42,0,B50
22,M,B,63,43,1,B48
22,M,B,63,44,1,B46
22,M,B,63,45,0,B40
22,M,B,63,46,1,B49
22,M,B,63,47,0,B41
22,M,B,63,48,1,B42
22,M,B,63,49,1,B44
22,M,B,63,50,1,B47
22,M,B,63,51,1,B52
22,M,B,63,52,1,B53
22,M,B,63,53,1,B58
22,M,B,63,54,1,B55
22,M,B,63,55,1,B62
22,M,B,63,56,0,B59
22,M,B,63,57,1,B54
22,M,B,63,58,1,B51
22,M,B,63,59,1,B56
22,M,B,63,60,1,B60
22,M,B,63,61,1,B61
22,M,B,63,62,0,B63
22,M,B,63,63,1,B57
23,O,A,57,1,1,A7
23,O,A,57,2,0,A10
23,O,A,57,3,0,A9
23,O,A,57,4,0,A8
23,O,A,57,5,0,A3
23,O,A,57,6,1,A6
23,O,A,57,7,1,A1
23,O,A,57,8,1,A4
23,O,A,57,9,0,A11
23,O,A,57,10,0,A5
23,O,A,57,11,1,A2
23,O,A,57,12,1,A12
23,O,A,57,13,1,A17
23,O,A,57,14,0,A21
23,O,A,57,15,0,A15
23,O,A,57,16,0,A14
23,O,A,57,17,1,A22
23,O,A,57,18,1,A18
23,O,A,57,19,0,A19
23,O,A,57,20,0,A23
23,O,A,57,21,0,A16
23,O,A,57,22,0,A13
23,O,A,57,23,1,A20
23,O,A,57,24,1,A30
23,O,A,57,25,1,A26
23,O,A,57,26,0,A35
23,O,A,57,27,0,A29
23,O,A,57,28,1,A31
23,O,A,57,29,0,A28
23,O,A,57,30,0,A25
23,O,A,57,31,1,A32
23,O,A,57,32,0,A34
23,O,A,57,33,1,A33
23,O,A,57,34,0,A24
23,O,A,57,35,1,A36
23,O,A,57,36,0,A27
23,O,A,57,37,1,A38
23,O,A,57,38,0,A41
23,O,A,57,39,0,A43
23,O,A,57,40,0,A37
23,O,A,57,41,1,A44
23,O,A,57,42,1,A45
23,O,A,57,43,1,A42
23,O,A,57,44,0,A39
23,O,A,57,45,0,A46
23,O,A,57,46,0,A40
23,O,A,57,47,0,A56
23,O,A,57,48,1,A47
23,O,A,57,49,0,A50
23,O,A,57,50,0,A52
23,O,A,57,51,0,A49
23,O,A,57,52,0,A53
23,O,A,57,53,1,A54
23,O,A,57,54,1,A55
23,O,A,57,55,1,A48
23,O,A,57,56,1,A57
23,O,A,57,57,1,A51
23,C,A,57,1,1,A2
23,C,A,57,2,0,A9
23,C,A,57,3,0,A7
23,C,A,57,4,1,A5
23,C,A,57,5,0,A3
23,C,A,57,6,1,A11
23,C,A,57,7,0,A4
23,C,A,57,8,0,A10
23,C,A,57,9,0,A1
23,C,A,57,10,0,A6
23,C,A,57,11,0,A8
23,C,A,57,12,0,A19
23,C,A,57,13,0,A16
23,C,A,57,14,1,A18
23,C,A,57,15,0,A13
23,C,A,57,16,0,A14
23,C,A,57,17,1,A12
23,C,A,57,18,0,A21
23,C,A,57,19,0,A23
23,C,A,57,20,1,A22
23,C,A,57,21,0,A15
23,C,A,57,22,1,A17
23,C,A,57,23,0,A20
23,C,A,57,24,0,A26
23,C,A,57,25,0,A36
23,C,A,57,26,0,A31
23,C,A,57,27,0,A34
23,C,A,57,28,1,A32
23,C,A,57,29,0,A29
23,C,A,57,30,0,A28
23,C,A,57,31,0,A24
23,C,A,57,32,0,A27
23,C,A,57,33,0,A35
23,C,A,57,34,0,A33
23,C,A,57,35,0,A30
23,C,A,57,36,0,A25
23,C,A,57,37,1,A44
23,C,A,57,38,0,A43
23,C,A,57,39,0,A46
23,C,A,57,40,0,A41
23,C,A,57,41,0,A37
23,C,A,57,42,0,A38
23,C,A,57,43,0,A42
23,C,A,57,44,0,A39
23,C,A,57,45,0,A40
23,C,A,57,46,0,A45
23,C,A,57,47,0,A53
23,C,A,57,48,0,A52
23,C,A,57,49,0,A56
23,C,A,57,50,1,A55
23,C,A,57,51,0,A48
23,C,A,57,52,0,A54
23,C,A,57,53,0,A51
23,C,A,57,54,0,A49
23,C,A,57,55,0,A47
23,C,A,57,56,0,A50
23,C,A,57,57,0,A57
23,M,A,57,1,0,A3
23,M,A,57,2,1,A7
23,M,A,57,3,1,A2
23,M,A,57,4,0,A8
23,M,A,57,5,1,A4
23,M,A,57,6,0,A10
23,M,A,57,7,0,A1
23,M,A,57,8,1,A11
23,M,A,57,9,0,A9
23,M,A,57,10,0,A5
23,M,A,57,11,1,A6
23,M,A,57,12,0,A18
23,M,A,57,13,0,A21
23,M,A,57,14,0,A19
23,M,A,57,15,1,A16
23,M,A,57,16,0,A23
23,M,A,57,17,0,A14
23,M,A,57,18,1,A12
23,M,A,57,19,0,A13
23,M,A,57,20,1,A22
23,M,A,57,21,1,A17
23,M,A,57,22,0,A15
23,M,A,57,23,1,A20
23,M,A,57,24,0,A26
23,M,A,57,25,0,A31
23,M,A,57,26,0,A33
23,M,A,57,27,0,A34
23,M,A,57,28,0,A36
23,M,A,57,29,0,A35
23,M,A,57,30,0,A32
23,M,A,57,31,1,A30
23,M,A,57,32,0,A29
23,M,A,57,33,0,A27
23,M,A,57,34,0,A24
23,M,A,57,35,0,A25
23,M,A,57,36,0,A28
23,M,A,57,37,0,A40
23,M,A,57,38,0,A46
23,M,A,57,39,0,A42
23,M,A,57,40,0,A44
23,M,A,57,41,0,A37
23,M,A,57,42,0,A38
23,M,A,57,43,0,A43
23,M,A,57,44,0,A45
23,M,A,57,45,0,A41
23,M,A,57,46,0,A39
23,M,A,57,47,0,A52
23,M,A,57,48,0,A56
23,M,A,57,49,1,A55
23,M,A,57,50,0,A53
23,M,A,57,51,0,A49
23,M,A,57,52,0,A50
23,M,A,57,53,1,A48
23,M,A,57,54,0,A51
23,M,A,57,55,0,A47
23,M,A,57,56,1,A57
23,M,A,57,57,1,A54
23,O,B,63,1,1,B12
23,O,B,63,2,0,B9
23,O,B,63,3,1,B5
23,O,B,63,4,1,B8
23,O,B,63,5,0,B11
23,O,B,63,6,1,B6
23,O,B,63,7,0,B10
23,O,B,63,8,1,B2
23,O,B,63,9,1,B7
23,O,B,63,10,0,B1
23,O,B,63,11,1,B3
23,O,B,63,12,0,B4
23,O,B,63,13,1,B15
23,O,B,63,14,0,B14
23,O,B,63,15,1,B17
23,O,B,63,16,0,B13
23,O,B,63,17,1,B20
23,O,B,63,18,1,B26
23,O,B,63,19,0,B19
23,O,B,63,20,1,B22
23,O,B,63,21,1,B23
23,O,B,63,22,1,B16
23,O,B,63,23,1,B18
23,O,B,63,24,0,B25
23,O,B,63,25,0,B24
23,O,B,63,26,1,B21
23,O,B,63,27,0,B29
23,O,B,63,28,0,B31
23,O,B,63,29,1,B34
23,O,B,63,30,1,B36
23,O,B,63,31,0,B38
23,O,B,63,32,1,B28
23,O,B,63,33,0,B37
23,O,B,63,34,1,B30
23,O,B,63,35,0,B33
23,O,B,63,36,0,B35
23,O,B,63,37,0,B32
23,O,B,63,38,0,B27
23,O,B,63,39,0,B44
23,O,B,63,40,0,B39
23,O,B,63,41,0,B41
23,O,B,63,42,0,B45
23,O,B,63,43,1,B42
23,O,B,63,44,1,B43
23,O,B,63,45,1,B50
23,O,B,63,46,0,B48
23,O,B,63,47,1,B40
23,O,B,63,48,1,B46
23,O,B,63,49,1,B47
23,O,B,63,50,1,B49
23,O,B,63,51,1,B51
23,O,B,63,52,0,B53
23,O,B,63,53,0,B61
23,O,B,63,54,1,B62
23,O,B,63,55,0,B55
23,O,B,63,56,1,B57
23,O,B,63,57,0,B52
23,O,B,63,58,1,B60
23,O,B,63,59,0,B58
23,O,B,63,60,0,B63
23,O,B,63,61,1,B59
23,O,B,63,62,0,B54
23,O,B,63,63,0,B56
23,C,B,63,1,1,B3
23,C,B,63,2,1,B9
23,C,B,63,3,1,B5
23,C,B,63,4,0,B1
23,C,B,63,5,1,B11
23,C,B,63,6,1,B6
23,C,B,63,7,1,B10
23,C,B,63,8,1,B7
23,C,B,63,9,1,B8
23,C,B,63,10,1,B12
23,C,B,63,11,1,B2
23,C,B,63,12,1,B4
23,C,B,63,13,1,B18
23,C,B,63,14,1,B17
23,C,B,63,15,1,B14
23,C,B,63,16,1,B13
23,C,B,63,17,1,B16
23,C,B,63,18,1,B20
23,C,B,63,19,1,B23
23,C,B,63,20,1,B19
23,C,B,63,21,1,B25
23,C,B,63,22,1,B15
23,C,B,63,23,1,B21
23,C,B,63,24,1,B26
23,C,B,63,25,1,B22
23,C,B,63,26,1,B24
23,C,B,63,27,1,B29
23,C,B,63,28,1,B34
23,C,B,63,29,1,B28
23,C,B,63,30,1,B38
23,C,B,63,31,1,B33
23,C,B,63,32,0,B31
23,C,B,63,33,1,B30
23,C,B,63,34,0,B32
23,C,B,63,35,1,B27
23,C,B,63,36,1,B36
23,C,B,63,37,0,B37
23,C,B,63,38,1,B35
23,C,B,63,39,1,B45
23,C,B,63,40,1,B48
23,C,B,63,41,1,B43
23,C,B,63,42,1,B50
23,C,B,63,43,1,B40
23,C,B,63,44,1,B39
23,C,B,63,45,1,B46
23,C,B,63,46,1,B49
23,C,B,63,47,1,B41
23,C,B,63,48,1,B42
23,C,B,63,49,1,B44
23,C,B,63,50,1,B47
23,C,B,63,51,1,B53
23,C,B,63,52,1,B58
23,C,B,63,53,1,B52
23,C,B,63,54,1,B55
23,C,B,63,55,0,B61
23,C,B,63,56,1,B59
23,C,B,63,57,1,B60
23,C,B,63,58,1,B62
23,C,B,63,59,1,B51
23,C,B,63,60,1,B54
23,C,B,63,61,1,B63
23,C,B,63,62,1,B56
23,C,B,63,63,1,B57
23,M,B,63,1,1,B9
23,M,B,63,2,0,B1
23,M,B,63,3,1,B5
23,M,B,63,4,1,B6
23,M,B,63,5,1,B10
23,M,B,63,6,1,B12
23,M,B,63,7,1,B7
23,M,B,63,8,1,B11
23,M,B,63,9,1,B8
23,M,B,63,10,1,B3
23,M,B,63,11,1,B2
23,M,B,63,12,1,B4
23,M,B,63,13,1,B14
23,M,B,63,14,1,B18
23,M,B,63,15,1,B17
23,M,B,63,16,1,B13
23,M,B,63,17,1,B23
23,M,B,63,18,1,B16
23,M,B,63,19,0,B19
23,M,B,63,20,1,B20
23,M,B,63,21,1,B25
23,M,B,63,22,1,B26
23,M,B,63,23,0,B22
23,M,B,63,24,1,B15
23,M,B,63,25,1,B24
23,M,B,63,26,1,B21
23,M,B,63,27,1,B29
23,M,B,63,28,1,B34
23,M,B,63,29,1,B38
23,M,B,63,30,1,B28
23,M,B,63,31,0,B32
23,M,B,63,32,1,B27
23,M,B,63,33,1,B30
23,M,B,63,34,1,B36
23,M,B,63,35,0,B31
23,M,B,63,36,1,B37
23,M,B,63,37,1,B35
23,M,B,63,38,1,B33
23,M,B,63,39,0,B43
23,M,B,63,40,0,B39
23,M,B,63,41,1,B46
23,M,B,63,42,1,B48
23,M,B,63,43,1,B45
23,M,B,63,44,1,B40
23,M,B,63,45,1,B49
23,M,B,63,46,1,B50
23,M,B,63,47,1,B41
23,M,B,63,48,1,B42
23,M,B,63,49,1,B44
23,M,B,63,50,1,B47
23,M,B,63,51,1,B52
23,M,B,63,52,1,B53
23,M,B,63,53,1,B55
23,M,B,63,54,0,B58
23,M,B,63,55,1,B60
23,M,B,63,56,1,B56
23,M,B,63,57,1,B62
23,M,B,63,58,1,B51
23,M,B,63,59,1,B59
23,M,B,63,60,1,B54
23,M,B,63,61,0,B61
23,M,B,63,62,1,B63
23,M,B,63,63,1,B57
24,O,A,57,1,1,A2
24,O,A,57,2,1,A4
24,O,A,57,3,1,A8
24,O,A,57,4,1,A5
24,O,A,57,5,1,A6
24,O,A,57,6,1,A1
24,O,A,57,7,0,A3
24,O,A,57,8,1,A10
24,O,A,57,9,0,A7
24,O,A,57,10,1,A9
24,O,A,57,11,1,A11
24,O,A,57,12,1,A15
24,O,A,57,13,1,A13
24,O,A,57,14,1,A19
24,O,A,57,15,1,A14
24,O,A,57,16,1,A17
24,O,A,57,17,1,A18
24,O,A,57,18,1,A21
24,O,A,57,19,1,A20
24,O,A,57,20,0,A12
24,O,A,57,21,0,A22
24,O,A,57,22,1,A23
24,O,A,57,23,1,A16
24,O,A,57,24,0,A29
24,O,A,57,25,1,A24
24,O,A,57,26,1,A32
24,O,A,57,27,1,A34
24,O,A,57,28,1,A27
24,O,A,57,29,0,A36
24,O,A,57,30,1,A25
24,O,A,57,31,1,A26
24,O,A,57,32,1,A31
24,O,A,57,33,1,A28
24,O,A,57,34,1,A33
24,O,A,57,35,1,A30
24,O,A,57,36,1,A35
24,O,A,57,37,1,A45
24,O,A,57,38,1,A38
24,O,A,57,39,0,A44
24,O,A,57,40,1,A43
24,O,A,57,41,1,A40
24,O,A,57,42,1,A42
24,O,A,57,43,1,A37
24,O,A,57,44,1,A39
24,O,A,57,45,1,A46
24,O,A,57,46,1,A41
24,O,A,57,47,1,A55
24,O,A,57,48,1,A56
24,O,A,57,49,1,A47
24,O,A,57,50,1,A53
24,O,A,57,51,0,A48
24,O,A,57,52,1,A57
24,O,A,57,53,0,A52
24,O,A,57,54,1,A49
24,O,A,57,55,1,A50
24,O,A,57,56,1,A54
24,O,A,57,57,1,A51
24,C,A,57,1,0,A7
24,C,A,57,2,0,A2
24,C,A,57,3,0,A3
24,C,A,57,4,0,A6
24,C,A,57,5,0,A11
24,C,A,57,6,0,A4
24,C,A,57,7,0,A10
24,C,A,57,8,0,A5
24,C,A,57,9,0,A1
24,C,A,57,10,1,A8
24,C,A,57,11,0,A9
24,C,A,57,12,1,A18
24,C,A,57,13,0,A19
24,C,A,57,14,0,A14
24,C,A,57,15,0,A12
24,C,A,57,16,1,A16
24,C,A,57,17,0,A21
24,C,A,57,18,0,A22
24,C,A,57,19,1,A23
24,C,A,57,20,0,A13
24,C,A,57,21,0,A17
24,C,A,57,22,0,A20
24,C,A,57,23,0,A15
24,C,A,57,24,0,A32
24,C,A,57,25,0,A34
24,C,A,57,26,0,A26
24,C,A,57,27,1,A31
24,C,A,57,28,0,A33
24,C,A,57,29,0,A30
24,C,A,57,30,0,A36
24,C,A,57,31,0,A29
24,C,A,57,32,1,A25
24,C,A,57,33,0,A28
24,C,A,57,34,0,A24
24,C,A,57,35,1,A35
24,C,A,57,36,0,A27
24,C,A,57,37,0,A44
24,C,A,57,38,0,A45
24,C,A,57,39,0,A42
24,C,A,57,40,0,A37
24,C,A,57,41,1,A38
24,C,A,57,42,0,A40
24,C,A,57,43,1,A41
24,C,A,57,44,0,A46
24,C,A,57,45,0,A43
24,C,A,57,46,0,A39
24,C,A,57,47,0,A52
24,C,A,57,48,0,A56
24,C,A,57,49,0,A49
24,C,A,57,50,0,A55
24,C,A,57,51,0,A53
24,C,A,57,52,0,A54
24,C,A,57,53,1,A47
24,C,A,57,54,0,A51
24,C,A,57,55,0,A57
24,C,A,57,56,0,A48
24,C,A,57,57,0,A50
24,M,A,56,1,1,A2
24,M,A,56,2,0,A4
24,M,A,56,3,0,A3
24,M,A,56,4,0,A10
24,M,A,56,5,1,A5
24,M,A,56,6,0,A11
24,M,A,56,7,0,A7
24,M,A,56,8,1,A6
24,M,A,56,9,1,A8
24,M,A,56,10,1,A1
24,M,A,56,11,1,A9
24,M,A,56,12,0,A18
24,M,A,56,13,0,A14
24,M,A,56,14,0,A12
24,M,A,56,15,1,A23
24,M,A,56,16,1,A17
24,M,A,56,17,1,A13
24,M,A,56,18,1,A16
24,M,A,56,19,1,A21
24,M,A,56,20,1,A19
24,M,A,56,21,1,A22
24,M,A,56,22,0,A15
24,M,A,56,23,0,A20
24,M,A,56,24,1,A26
24,M,A,56,25,1,A34
24,M,A,56,26,1,A31
24,M,A,56,27,0,A36
24,M,A,56,28,1,A33
24,M,A,56,29,0,A30
24,M,A,56,30,1,A32
24,M,A,56,31,1,A35
24,M,A,56,32,1,A24
24,M,A,56,33,1,A29
24,M,A,56,34,1,A25
24,M,A,56,35,0,A27
24,M,A,56,36,0,A44
24,M,A,56,37,0,A37
24,M,A,56,38,0,A43
24,M,A,56,39,0,A45
24,M,A,56,40,0,A40
24,M,A,56,41,0,A46
24,M,A,56,42,1,A38
24,M,A,56,43,1,A41
24,M,A,56,44,1,A42
24,M,A,56,45,0,A39
24,M,A,56,46,0,A52
24,M,A,56,47,0,A53
24,M,A,56,48,0,A56
24,M,A,56,49,1,A49
24,M,A,56,50,0,A51
24,M,A,56,51,1,A55
24,M,A,56,52,0,A48
24,M,A,56,53,0,A57
24,M,A,56,54,1,A47
24,M,A,56,55,1,A54
24,M,A,56,56,0,A50
24,O,B,63,1,1,B7
24,O,B,63,2,0,B9
24,O,B,63,3,0,B8
24,O,B,63,4,1,B10
24,O,B,63,5,0,B4
24,O,B,63,6,1,B12
24,O,B,63,7,0,B6
24,O,B,63,8,1,B5
24,O,B,63,9,1,B1
24,O,B,63,10,1,B2
24,O,B,63,11,1,B11
24,O,B,63,12,1,B3
24,O,B,63,13,1,B16
24,O,B,63,14,0,B14
24,O,B,63,15,1,B24
24,O,B,63,16,0,B26
24,O,B,63,17,1,B19
24,O,B,63,18,1,B25
24,O,B,63,19,0,B17
24,O,B,63,20,1,B22
24,O,B,63,21,1,B18
24,O,B,63,22,1,B21
24,O,B,63,23,1,B13
24,O,B,63,24,0,B23
24,O,B,63,25,0,B15
24,O,B,63,26,1,B20
24,O,B,63,27,1,B38
24,O,B,63,28,0,B31
24,O,B,63,29,1,B28
24,O,B,63,30,1,B27
24,O,B,63,31,0,B37
24,O,B,63,32,1,B30
24,O,B,63,33,0,B36
24,O,B,63,34,1,B29
24,O,B,63,35,1,B34
24,O,B,63,36,1,B35
24,O,B,63,37,1,B32
24,O,B,63,38,1,B33
24,O,B,63,39,1,B45
24,O,B,63,40,0,B46
24,O,B,63,41,0,B39
24,O,B,63,42,1,B50
24,O,B,63,43,1,B48
24,O,B,63,44,1,B43
24,O,B,63,45,0,B42
24,O,B,63,46,1,B40
24,O,B,63,47,0,B41
24,O,B,63,48,0,B49
24,O,B,63,49,0,B44
24,O,B,63,50,0,B47
24,O,B,63,51,1,B59
24,O,B,63,52,1,B56
24,O,B,63,53,0,B52
24,O,B,63,54,1,B55
24,O,B,63,55,1,B54
24,O,B,63,56,1,B60
24,O,B,63,57,0,B51
24,O,B,63,58,0,B53
24,O,B,63,59,1,B62
24,O,B,63,60,1,B58
24,O,B,63,61,0,B57
24,O,B,63,62,1,B61
24,O,B,63,63,0,B63
24,C,B,63,1,0,B12
24,C,B,63,2,0,B6
24,C,B,63,3,0,B10
24,C,B,63,4,0,B1
24,C,B,63,5,0,B2
24,C,B,63,6,0,B9
24,C,B,63,7,0,B5
24,C,B,63,8,0,B7
24,C,B,63,9,0,B8
24,C,B,63,10,0,B11
24,C,B,63,11,0,B3
24,C,B,63,12,0,B4
24,C,B,63,13,0,B14
24,C,B,63,14,0,B17
24,C,B,63,15,0,B23
24,C,B,63,16,0,B18
24,C,B,63,17,0,B13
24,C,B,63,18,1,B19
24,C,B,63,19,0,B25
24,C,B,63,20,0,B16
24,C,B,63,21,1,B20
24,C,B,63,22,0,B24
24,C,B,63,23,0,B26
24,C,B,63,24,0,B22
24,C,B,63,25,1,B21
24,C,B,63,26,0,B15
24,C,B,63,27,0,B29
24,C,B,63,28,0,B34
24,C,B,63,29,1,B28
24,C,B,63,30,1,B38
24,C,B,63,31,0,B30
24,C,B,63,32,0,B27
24,C,B,63,33,0,B32
24,C,B,63,34,0,B35
24,C,B,63,35,0,B31
24,C,B,63,36,0,B33
24,C,B,63,37,0,B36
24,C,B,63,38,0,B37
24,C,B,63,39,0,B39
24,C,B,63,40,0,B46
24,C,B,63,41,1,B43
24,C,B,63,42,0,B45
24,C,B,63,43,0,B42
24,C,B,63,44,0,B48
24,C,B,63,45,0,B50
24,C,B,63,46,0,B41
24,C,B,63,47,0,B47
24,C,B,63,48,0,B40
24,C,B,63,49,0,B49
24,C,B,63,50,0,B44
24,C,B,63,51,0,B55
24,C,B,63,52,0,B52
24,C,B,63,53,0,B53
24,C,B,63,54,0,B51
24,C,B,63,55,1,B59
24,C,B,63,56,0,B62
24,C,B,63,57,1,B58
24,C,B,63,58,0,B60
24,C,B,63,59,0,B56
24,C,B,63,60,0,B54
24,C,B,63,61,0,B63
24,C,B,63,62,0,B61
24,C,B,63,63,0,B57
24,M,B,63,1,0,B10
24,M,B,63,2,0,B6
24,M,B,63,3,0,B1
24,M,B,63,4,0,B11
24,M,B,63,5,0,B12
24,M,B,63,6,0,B2
24,M,B,63,7,1,B5
24,M,B,63,8,0,B3
24,M,B,63,9,0,B9
24,M,B,63,10,0,B7
24,M,B,63,11,0,B4
24,M,B,63,12,0,B8
24,M,B,63,13,0,B14
24,M,B,63,14,1,B18
24,M,B,63,15,0,B13
24,M,B,63,16,0,B23
24,M,B,63,17,0,B17
24,M,B,63,18,0,B25
24,M,B,63,19,1,B22
24,M,B,63,20,1,B20
24,M,B,63,21,1,B19
24,M,B,63,22,0,B16
24,M,B,63,23,1,B24
24,M,B,63,24,0,B15
24,M,B,63,25,0,B26
24,M,B,63,26,0,B21
24,M,B,63,27,1,B28
24,M,B,63,28,0,B34
24,M,B,63,29,0,B29
24,M,B,63,30,1,B38
24,M,B,63,31,0,B27
24,M,B,63,32,1,B32
24,M,B,63,33,0,B30
24,M,B,63,34,0,B37
24,M,B,63,35,1,B35
24,M,B,63,36,0,B36
24,M,B,63,37,0,B33
24,M,B,63,38,1,B31
24,M,B,63,39,1,B43
24,M,B,63,40,0,B46
24,M,B,63,41,0,B39
24,M,B,63,42,0,B50
24,M,B,63,43,0,B45
24,M,B,63,44,0,B48
24,M,B,63,45,0,B49
24,M,B,63,46,0,B42
24,M,B,63,47,1,B40
24,M,B,63,48,0,B41
24,M,B,63,49,1,B47
24,M,B,63,50,0,B44
24,M,B,63,51,0,B52
24,M,B,63,52,0,B53
24,M,B,63,53,1,B58
24,M,B,63,54,0,B55
24,M,B,63,55,0,B62
24,M,B,63,56,0,B56
24,M,B,63,57,1,B59
24,M,B,63,58,0,B60
24,M,B,63,59,0,B51
24,M,B,63,60,0,B61
24,M,B,63,61,1,B54
24,M,B,63,62,0,B57
24,M,B,63,63,0,B63
25,O,A,57,1,1,A3
25,O,A,57,2,0,A2
25,O,A,57,3,1,A5
25,O,A,57,4,0,A4
25,O,A,57,5,0,A1
25,O,A,57,6,0,A7
25,O,A,57,7,1,A9
25,O,A,57,8,1,A11
25,O,A,57,9,1,A8
25,O,A,57,10,1,A6
25,O,A,57,11,1,A10
25,O,A,57,12,0,A13
25,O,A,57,13,1,A22
25,O,A,57,14,0,A17
25,O,A,57,15,0,A21
25,O,A,57,16,1,A16
25,O,A,57,17,1,A23
25,O,A,57,18,0,A18
25,O,A,57,19,1,A19
25,O,A,57,20,0,A14
25,O,A,57,21,0,A20
25,O,A,57,22,0,A15
25,O,A,57,23,1,A12
25,O,A,57,24,0,A33
25,O,A,57,25,1,A35
25,O,A,57,26,1,A26
25,O,A,57,27,0,A31
25,O,A,57,28,1,A28
25,O,A,57,29,1,A24
25,O,A,57,30,0,A32
25,O,A,57,31,0,A34
25,O,A,57,32,1,A36
25,O,A,57,33,1,A29
25,O,A,57,34,0,A30
25,O,A,57,35,1,A25
25,O,A,57,36,1,A27
25,O,A,57,37,1,A37
25,O,A,57,38,0,A44
25,O,A,57,39,1,A45
25,O,A,57,40,1,A42
25,O,A,57,41,0,A38
25,O,A,57,42,0,A46
25,O,A,57,43,0,A40
25,O,A,57,44,1,A43
25,O,A,57,45,1,A39
25,O,A,57,46,0,A41
25,O,A,57,47,1,A52
25,O,A,57,48,1,A55
25,O,A,57,49,1,A56
25,O,A,57,50,0,A54
25,O,A,57,51,1,A51
25,O,A,57,52,1,A53
25,O,A,57,53,1,A57
25,O,A,57,54,1,A49
25,O,A,57,55,1,A48
25,O,A,57,56,1,A47
25,O,A,57,57,1,A50
25,C,A,57,1,0,A1
25,C,A,57,2,0,A10
25,C,A,57,3,0,A7
25,C,A,57,4,0,A3
25,C,A,57,5,0,A2
25,C,A,57,6,0,A4
25,C,A,57,7,0,A11
25,C,A,57,8,1,A6
25,C,A,57,9,0,A5
25,C,A,57,10,1,A8
25,C,A,57,11,1,A9
25,C,A,57,12,0,A18
25,C,A,57,13,1,A19
25,C,A,57,14,0,A16
25,C,A,57,15,0,A21
25,C,A,57,16,0,A14
25,C,A,57,17,0,A22
25,C,A,57,18,0,A12
25,C,A,57,19,1,A23
25,C,A,57,20,0,A13
25,C,A,57,21,0,A17
25,C,A,57,22,0,A20
25,C,A,57,23,0,A15
25,C,A,57,24,0,A26
25,C,A,57,25,0,A32
25,C,A,57,26,0,A31
25,C,A,57,27,0,A28
25,C,A,57,28,0,A30
25,C,A,57,29,0,A33
25,C,A,57,30,0,A29
25,C,A,57,31,0,A34
25,C,A,57,32,0,A24
25,C,A,57,33,0,A36
25,C,A,57,34,1,A35
25,C,A,57,35,0,A25
25,C,A,57,36,1,A27
25,C,A,57,37,0,A44
25,C,A,57,38,0,A45
25,C,A,57,39,0,A38
25,C,A,57,40,0,A46
25,C,A,57,41,0,A42
25,C,A,57,42,0,A40
25,C,A,57,43,0,A39
25,C,A,57,44,1,A37
25,C,A,57,45,1,A43
25,C,A,57,46,0,A41
25,C,A,57,47,0,A53
25,C,A,57,48,1,A56
25,C,A,57,49,1,A52
25,C,A,57,50,1,A47
25,C,A,57,51,0,A49
25,C,A,57,52,0,A48
25,C,A,57,53,0,A54
25,C,A,57,54,0,A55
25,C,A,57,55,1,A50
25,C,A,57,56,0,A57
25,C,A,57,57,1,A51
25,M,A,57,1,0,A2
25,M,A,57,2,0,A3
25,M,A,57,3,0,A7
25,M,A,57,4,0,A11
25,M,A,57,5,0,A1
25,M,A,57,6,1,A8
25,M,A,57,7,0,A4
25,M,A,57,8,1,A6
25,M,A,57,9,1,A9
25,M,A,57,10,0,A10
25,M,A,57,11,1,A5
25,M,A,57,12,0,A18
25,M,A,57,13,0,A12
25,M,A,57,14,0,A14
25,M,A,57,15,1,A23
25,M,A,57,16,1,A19
25,M,A,57,17,0,A21
25,M,A,57,18,0,A13
25,M,A,57,19,0,A17
25,M,A,57,20,0,A16
25,M,A,57,21,0,A22
25,M,A,57,22,1,A20
25,M,A,57,23,0,A15
25,M,A,57,24,0,A34
25,M,A,57,25,0,A26
25,M,A,57,26,0,A31
25,M,A,57,27,0,A33
25,M,A,57,28,1,A32
25,M,A,57,29,0,A36
25,M,A,57,30,1,A35
25,M,A,57,31,1,A24
25,M,A,57,32,0,A25
25,M,A,57,33,0,A29
25,M,A,57,34,0,A27
25,M,A,57,35,1,A30
25,M,A,57,36,0,A28
25,M,A,57,37,0,A44
25,M,A,57,38,1,A37
25,M,A,57,39,0,A38
25,M,A,57,40,1,A43
25,M,A,57,41,1,A45
25,M,A,57,42,0,A46
25,M,A,57,43,0,A40
25,M,A,57,44,0,A42
25,M,A,57,45,0,A41
25,M,A,57,46,1,A39
25,M,A,57,47,1,A52
25,M,A,57,48,1,A56
25,M,A,57,49,0,A55
25,M,A,57,50,1,A53
25,M,A,57,51,1,A50
25,M,A,57,52,1,A47
25,M,A,57,53,0,A49
25,M,A,57,54,1,A51
25,M,A,57,55,1,A57
25,M,A,57,56,0,A54
25,M,A,57,57,0,A48
25,O,B,63,1,0,B5
25,O,B,63,2,1,B7
25,O,B,63,3,0,B11
25,O,B,63,4,1,B2
25,O,B,63,5,0,B9
25,O,B,63,6,1,B6
25,O,B,63,7,0,B1
25,O,B,63,8,0,B3
25,O,B,63,9,0,B12
25,O,B,63,10,0,B10
25,O,B,63,11,1,B8
25,O,B,63,12,1,B4
25,O,B,63,13,0,B23
25,O,B,63,14,1,B14
25,O,B,63,15,1,B17
25,O,B,63,16,1,B24
25,O,B,63,17,0,B18
25,O,B,63,18,1,B16
25,O,B,63,19,1,B13
25,O,B,63,20,0,B15
25,O,B,63,21,0,B19
25,O,B,63,22,0,B26
25,O,B,63,23,1,B25
25,O,B,63,24,0,B21
25,O,B,63,25,0,B20
25,O,B,63,26,1,B22
25,O,B,63,27,1,B28
25,O,B,63,28,0,B33
25,O,B,63,29,1,B34
25,O,B,63,30,1,B30
25,O,B,63,31,0,B29
25,O,B,63,32,1,B27
25,O,B,63,33,1,B36
25,O,B,63,34,0,B32
25,O,B,63,35,0,B31
25,O,B,63,36,0,B38
25,O,B,63,37,0,B35
25,O,B,63,38,1,B37
25,O,B,63,39,1,B39
25,O,B,63,40,1,B47
25,O,B,63,41,1,B42
25,O,B,63,42,1,B41
25,O,B,63,43,1,B40
25,O,B,63,44,0,B43
25,O,B,63,45,1,B50
25,O,B,63,46,0,B48
25,O,B,63,47,1,B45
25,O,B,63,48,1,B46
25,O,B,63,49,0,B49
25,O,B,63,50,0,B44
25,O,B,63,51,0,B52
25,O,B,63,52,1,B55
25,O,B,63,53,0,B54
25,O,B,63,54,1,B58
25,O,B,63,55,0,B51
25,O,B,63,56,0,B53
25,O,B,63,57,0,B61
25,O,B,63,58,1,B57
25,O,B,63,59,1,B62
25,O,B,63,60,1,B59
25,O,B,63,61,0,B56
25,O,B,63,62,0,B60
25,O,B,63,63,0,B63
25,C,B,63,1,1,B6
25,C,B,63,2,1,B12
25,C,B,63,3,0,B1
25,C,B,63,4,0,B10
25,C,B,63,5,1,B2
25,C,B,63,6,0,B11
25,C,B,63,7,0,B5
25,C,B,63,8,0,B9
25,C,B,63,9,0,B3
25,C,B,63,10,0,B7
25,C,B,63,11,0,B8
25,C,B,63,12,0,B4
25,C,B,63,13,0,B14
25,C,B,63,14,1,B13
25,C,B,63,15,1,B16
25,C,B,63,16,0,B18
25,C,B,63,17,0,B25
25,C,B,63,18,0,B19
25,C,B,63,19,0,B17
25,C,B,63,20,0,B23
25,C,B,63,21,0,B26
25,C,B,63,22,1,B24
25,C,B,63,23,1,B22
25,C,B,63,24,0,B20
25,C,B,63,25,0,B15
25,C,B,63,26,0,B21
25,C,B,63,27,0,B34
25,C,B,63,28,0,B29
25,C,B,63,29,0,B28
25,C,B,63,30,0,B31
25,C,B,63,31,0,B38
25,C,B,63,32,0,B30
25,C,B,63,33,0,B32
25,C,B,63,34,0,B27
25,C,B,63,35,0,B33
25,C,B,63,36,1,B37
25,C,B,63,37,0,B36
25,C,B,63,38,0,B35
25,C,B,63,39,0,B39
25,C,B,63,40,0,B46
25,C,B,63,41,0,B45
25,C,B,63,42,0,B43
25,C,B,63,43,0,B47
25,C,B,63,44,1,B50
25,C,B,63,45,0,B48
25,C,B,63,46,0,B44
25,C,B,63,47,0,B49
25,C,B,63,48,1,B40
25,C,B,63,49,0,B41
25,C,B,63,50,0,B42
25,C,B,63,51,1,B58
25,C,B,63,52,1,B55
25,C,B,63,53,0,B53
25,C,B,63,54,0,B52
25,C,B,63,55,0,B51
25,C,B,63,56,1,B62
25,C,B,63,57,0,B60
25,C,B,63,58,0,B54
25,C,B,63,59,0,B56
25,C,B,63,60,1,B59
25,C,B,63,61,0,B61
25,C,B,63,62,0,B63
25,C,B,63,63,0,B57
25,M,B,63,1,0,B1
25,M,B,63,2,0,B3
25,M,B,63,3,0,B10
25,M,B,63,4,1,B6
25,M,B,63,5,1,B12
25,M,B,63,6,0,B9
25,M,B,63,7,1,B11
25,M,B,63,8,0,B5
25,M,B,63,9,0,B8
25,M,B,63,10,1,B2
25,M,B,63,11,0,B7
25,M,B,63,12,1,B4
25,M,B,63,13,1,B13
25,M,B,63,14,0,B18
25,M,B,63,15,0,B25
25,M,B,63,16,0,B14
25,M,B,63,17,0,B23
25,M,B,63,18,0,B19
25,M,B,63,19,0,B17
25,M,B,63,20,1,B16
25,M,B,63,21,1,B24
25,M,B,63,22,0,B26
25,M,B,63,23,0,B15
25,M,B,63,24,1,B22
25,M,B,63,25,1,B20
25,M,B,63,26,0,B21
25,M,B,63,27,0,B29
25,M,B,63,28,0,B34
25,M,B,63,29,0,B28
25,M,B,63,30,0,B38
25,M,B,63,31,0,B32
25,M,B,63,32,1,B37
25,M,B,63,33,0,B27
25,M,B,63,34,0,B30
25,M,B,63,35,0,B36
25,M,B,63,36,0,B31
25,M,B,63,37,0,B35
25,M,B,63,38,0,B33
25,M,B,63,39,0,B43
25,M,B,63,40,0,B46
25,M,B,63,41,0,B49
25,M,B,63,42,1,B50
25,M,B,63,43,0,B45
25,M,B,63,44,0,B39
25,M,B,63,45,0,B48
25,M,B,63,46,0,B42
25,M,B,63,47,1,B40
25,M,B,63,48,0,B41
25,M,B,63,49,0,B44
25,M,B,63,50,0,B47
25,M,B,63,51,0,B52
25,M,B,63,52,0,B53
25,M,B,63,53,1,B58
25,M,B,63,54,1,B55
25,M,B,63,55,0,B56
25,M,B,63,56,1,B62
25,M,B,63,57,0,B60
25,M,B,63,58,0,B61
25,M,B,63,59,0,B51
25,M,B,63,60,0,B54
25,M,B,63,61,1,B59
25,M,B,63,62,0,B63
25,M,B,63,63,1,B57
26,O,A,57,1,1,A1
26,O,A,57,2,0,A3
26,O,A,57,3,1,A7
26,O,A,57,4,1,A11
26,O,A,57,5,1,A2
26,O,A,57,6,1,A9
26,O,A,57,7,0,A8
26,O,A,57,8,1,A5
26,O,A,57,9,0,A10
26,O,A,57,10,1,A4
26,O,A,57,11,1,A6
26,O,A,57,12,1,A16
26,O,A,57,13,1,A19
26,O,A,57,14,0,A23
26,O,A,57,15,1,A13
26,O,A,57,16,1,A12
26,O,A,57,17,1,A18
26,O,A,57,18,0,A17
26,O,A,57,19,0,A14
26,O,A,57,20,0,A22
26,O,A,57,21,0,A20
26,O,A,57,22,0,A21
26,O,A,57,23,1,A15
26,O,A,57,24,1,A26
26,O,A,57,25,1,A29
26,O,A,57,26,0,A33
26,O,A,57,27,1,A30
26,O,A,57,28,0,A25
26,O,A,57,29,1,A31
26,O,A,57,30,1,A28
26,O,A,57,31,1,A36
26,O,A,57,32,1,A27
26,O,A,57,33,1,A34
26,O,A,57,34,1,A35
26,O,A,57,35,0,A32
26,O,A,57,36,1,A24
26,O,A,57,37,1,A42
26,O,A,57,38,1,A46
26,O,A,57,39,1,A41
26,O,A,57,40,1,A43
26,O,A,57,41,1,A45
26,O,A,57,42,0,A44
26,O,A,57,43,1,A38
26,O,A,57,44,0,A37
26,O,A,57,45,0,A40
26,O,A,57,46,1,A39
26,O,A,57,47,0,A49
26,O,A,57,48,0,A56
26,O,A,57,49,1,A57
26,O,A,57,50,0,A54
26,O,A,57,51,1,A50
26,O,A,57,52,1,A55
26,O,A,57,53,1,A52
26,O,A,57,54,0,A53
26,O,A,57,55,1,A47
26,O,A,57,56,0,A51
26,O,A,57,57,1,A48
26,C,A,57,1,1,A2
26,C,A,57,2,1,A3
26,C,A,57,3,1,A1
26,C,A,57,4,1,A4
26,C,A,57,5,0,A8
26,C,A,57,6,1,A10
26,C,A,57,7,1,A7
26,C,A,57,8,1,A5
26,C,A,57,9,1,A6
26,C,A,57,10,1,A11
26,C,A,57,11,1,A9
26,C,A,57,12,1,A14
26,C,A,57,13,1,A18
26,C,A,57,14,1,A13
26,C,A,57,15,0,A23
26,C,A,57,16,1,A22
26,C,A,57,17,1,A16
26,C,A,57,18,1,A17
26,C,A,57,19,1,A21
26,C,A,57,20,1,A19
26,C,A,57,21,1,A12
26,C,A,57,22,1,A20
26,C,A,57,23,1,A15
26,C,A,57,24,1,A32
26,C,A,57,25,1,A31
26,C,A,57,26,1,A34
26,C,A,57,27,1,A33
26,C,A,57,28,1,A28
26,C,A,57,29,1,A26
26,C,A,57,30,1,A35
26,C,A,57,31,1,A29
26,C,A,57,32,1,A27
26,C,A,57,33,1,A30
26,C,A,57,34,1,A36
26,C,A,57,35,1,A24
26,C,A,57,36,1,A25
26,C,A,57,37,1,A37
26,C,A,57,38,1,A44
26,C,A,57,39,1,A45
26,C,A,57,40,1,A46
26,C,A,57,41,1,A42
26,C,A,57,42,1,A43
26,C,A,57,43,1,A38
26,C,A,57,44,1,A40
26,C,A,57,45,1,A41
26,C,A,57,46,1,A39
26,C,A,57,47,1,A53
26,C,A,57,48,1,A52
26,C,A,57,49,1,A56
26,C,A,57,50,1,A47
26,C,A,57,51,1,A55
26,C,A,57,52,1,A50
26,C,A,57,53,1,A48
26,C,A,57,54,1,A57
26,C,A,57,55,1,A51
26,C,A,57,56,1,A49
26,C,A,57,57,1,A54
26,M,A,57,1,1,A2
26,M,A,57,2,1,A3
26,M,A,57,3,1,A4
26,M,A,57,4,1,A11
26,M,A,57,5,1,A1
26,M,A,57,6,1,A7
26,M,A,57,7,1,A10
26,M,A,57,8,0,A8
26,M,A,57,9,1,A5
26,M,A,57,10,1,A9
26,M,A,57,11,1,A6
26,M,A,57,12,1,A18
26,M,A,57,13,1,A14
26,M,A,57,14,1,A16
26,M,A,57,15,1,A21
26,M,A,57,16,0,A23
26,M,A,57,17,1,A12
26,M,A,57,18,1,A22
26,M,A,57,19,1,A17
26,M,A,57,20,1,A19
26,M,A,57,21,1,A20
26,M,A,57,22,1,A13
26,M,A,57,23,1,A15
26,M,A,57,24,1,A34
26,M,A,57,25,1,A32
26,M,A,57,26,1,A36
26,M,A,57,27,1,A31
26,M,A,57,28,1,A26
26,M,A,57,29,0,A33
26,M,A,57,30,1,A35
26,M,A,57,31,1,A30
26,M,A,57,32,1,A25
26,M,A,57,33,1,A29
26,M,A,57,34,1,A27
26,M,A,57,35,1,A24
26,M,A,57,36,1,A28
26,M,A,57,37,0,A44
26,M,A,57,38,1,A37
26,M,A,57,39,1,A38
26,M,A,57,40,1,A40
26,M,A,57,41,1,A46
26,M,A,57,42,1,A43
26,M,A,57,43,1,A45
26,M,A,57,44,1,A42
26,M,A,57,45,1,A41
26,M,A,57,46,1,A39
26,M,A,57,47,1,A56
26,M,A,57,48,1,A52
26,M,A,57,49,1,A49
26,M,A,57,50,1,A55
26,M,A,57,51,1,A50
26,M,A,57,52,1,A53
26,M,A,57,53,1,A54
26,M,A,57,54,1,A57
26,M,A,57,55,1,A47
26,M,A,57,56,0,A51
26,M,A,57,57,1,A48
26,O,B,63,1,1,B6
26,O,B,63,2,1,B12
26,O,B,63,3,1,B11
26,O,B,63,4,1,B1
26,O,B,63,5,1,B7
26,O,B,63,6,1,B5
26,O,B,63,7,0,B9
26,O,B,63,8,1,B3
26,O,B,63,9,1,B10
26,O,B,63,10,1,B2
26,O,B,63,11,0,B4
26,O,B,63,12,1,B8
26,O,B,63,13,0,B13
26,O,B,63,14,1,B25
26,O,B,63,15,1,B23
26,O,B,63,16,0,B22
26,O,B,63,17,1,B14
26,O,B,63,18,1,B16
26,O,B,63,19,1,B21
26,O,B,63,20,1,B17
26,O,B,63,21,1,B18
26,O,B,63,22,1,B20
26,O,B,63,23,0,B24
26,O,B,63,24,0,B19
26,O,B,63,25,0,B26
26,O,B,63,26,0,B15
26,O,B,63,27,1,B34
26,O,B,63,28,1,B30
26,O,B,63,29,0,B37
26,O,B,63,30,1,B31
26,O,B,63,31,0,B38
26,O,B,63,32,1,B27
26,O,B,63,33,1,B35
26,O,B,63,34,1,B28
26,O,B,63,35,1,B33
26,O,B,63,36,0,B29
26,O,B,63,37,1,B32
26,O,B,63,38,1,B36
26,O,B,63,39,1,B46
26,O,B,63,40,0,B44
26,O,B,63,41,0,B49
26,O,B,63,42,0,B42
26,O,B,63,43,1,B47
26,O,B,63,44,1,B39
26,O,B,63,45,0,B43
26,O,B,63,46,1,B41
26,O,B,63,47,1,B50
26,O,B,63,48,1,B45
26,O,B,63,49,1,B48
26,O,B,63,50,0,B40
26,O,B,63,51,1,B59
26,O,B,63,52,1,B61
26,O,B,63,53,1,B51
26,O,B,63,54,1,B52
26,O,B,63,55,1,B56
26,O,B,63,56,1,B58
26,O,B,63,57,0,B53
26,O,B,63,58,1,B55
26,O,B,63,59,1,B63
26,O,B,63,60,1,B60
26,O,B,63,61,0,B54
26,O,B,63,62,1,B62
26,O,B,63,63,1,B57
26,C,B,63,1,1,B6
26,C,B,63,2,1,B1
26,C,B,63,3,1,B3
26,C,B,63,4,1,B7
26,C,B,63,5,1,B10
26,C,B,63,6,1,B5
26,C,B,63,7,1,B12
26,C,B,63,8,1,B9
26,C,B,63,9,1,B11
26,C,B,63,10,1,B8
26,C,B,63,11,1,B2
26,C,B,63,12,1,B4
26,C,B,63,13,1,B14
26,C,B,63,14,1,B18
26,C,B,63,15,1,B13
26,C,B,63,16,1,B16
26,C,B,63,17,0,B19
26,C,B,63,18,1,B23
26,C,B,63,19,1,B17
26,C,B,63,20,1,B25
26,C,B,63,21,1,B22
26,C,B,63,22,1,B15
26,C,B,63,23,1,B20
26,C,B,63,24,1,B21
26,C,B,63,25,1,B26
26,C,B,63,26,1,B24
26,C,B,63,27,1,B34
26,C,B,63,28,1,B30
26,C,B,63,29,1,B28
26,C,B,63,30,1,B29
26,C,B,63,31,1,B27
26,C,B,63,32,1,B32
26,C,B,63,33,1,B38
26,C,B,63,34,1,B35
26,C,B,63,35,1,B31
26,C,B,63,36,1,B33
26,C,B,63,37,1,B37
26,C,B,63,38,1,B36
26,C,B,63,39,1,B43
26,C,B,63,40,1,B39
26,C,B,63,41,1,B46
26,C,B,63,42,1,B47
26,C,B,63,43,1,B45
26,C,B,63,44,1,B40
26,C,B,63,45,1,B50
26,C,B,63,46,1,B48
26,C,B,63,47,1,B41
26,C,B,63,48,1,B49
26,C,B,63,49,1,B42
26,C,B,63,50,1,B44
26,C,B,63,51,1,B52
26,C,B,63,52,1,B53
26,C,B,63,53,1,B55
26,C,B,63,54,1,B51
26,C,B,63,55,1,B56
26,C,B,63,56,1,B62
26,C,B,63,57,1,B58
26,C,B,63,58,1,B60
26,C,B,63,59,1,B54
26,C,B,63,60,1,B59
26,C,B,63,61,1,B61
26,C,B,63,62,1,B63
26,C,B,63,63,1,B57
26,M,B,63,1,1,B1
26,M,B,63,2,1,B10
26,M,B,63,3,1,B7
26,M,B,63,4,1,B3
26,M,B,63,5,1,B9
26,M,B,63,6,1,B6
26,M,B,63,7,1,B11
26,M,B,63,8,1,B12
26,M,B,63,9,1,B5
26,M,B,63,10,1,B2
26,M,B,63,11,1,B8
26,M,B,63,12,1,B4
26,M,B,63,13,1,B18
26,M,B,63,14,1,B14
26,M,B,63,15,1,B25
26,M,B,63,16,1,B23
26,M,B,63,17,1,B17
26,M,B,63,18,1,B19
26,M,B,63,19,1,B13
26,M,B,63,20,1,B16
26,M,B,63,21,0,B22
26,M,B,63,22,1,B24
26,M,B,63,23,1,B15
26,M,B,63,24,1,B26
26,M,B,63,25,1,B21
26,M,B,63,26,1,B20
26,M,B,63,27,1,B34
26,M,B,63,28,1,B29
26,M,B,63,29,1,B38
26,M,B,63,30,1,B28
26,M,B,63,31,1,B32
26,M,B,63,32,1,B27
26,M,B,63,33,1,B31
26,M,B,63,34,1,B30
26,M,B,63,35,1,B33
26,M,B,63,36,1,B37
26,M,B,63,37,1,B35
26,M,B,63,38,1,B36
26,M,B,63,39,1,B39
26,M,B,63,40,1,B45
26,M,B,63,41,0,B43
26,M,B,63,42,1,B50
26,M,B,63,43,1,B46
26,M,B,63,44,1,B40
26,M,B,63,45,1,B49
26,M,B,63,46,1,B48
26,M,B,63,47,1,B41
26,M,B,63,48,1,B42
26,M,B,63,49,1,B44
26,M,B,63,50,1,B47
26,M,B,63,51,1,B52
26,M,B,63,52,1,B53
26,M,B,63,53,1,B55
26,M,B,63,54,1,B62
26,M,B,63,55,1,B56
26,M,B,63,56,1,B58
26,M,B,63,57,1,B60
26,M,B,63,58,1,B59
26,M,B,63,59,1,B61
26,M,B,63,60,1,B51
26,M,B,63,61,1,B57
26,M,B,63,62,1,B54
26,M,B,63,63,1,B63
27,O,A,57,1,1,A6
27,O,A,57,2,0,A8
27,O,A,57,3,1,A3
27,O,A,57,4,1,A1
27,O,A,57,5,1,A2
27,O,A,57,6,1,A7
27,O,A,57,7,0,A10
27,O,A,57,8,1,A9
27,O,A,57,9,0,A11
27,O,A,57,10,1,A5
27,O,A,57,11,1,A4
27,O,A,57,12,1,A22
27,O,A,57,13,1,A15
27,O,A,57,14,0,A17
27,O,A,57,15,1,A19
27,O,A,57,16,1,A12
27,O,A,57,17,1,A14
27,O,A,57,18,1,A18
27,O,A,57,19,0,A13
27,O,A,57,20,1,A21
27,O,A,57,21,1,A16
27,O,A,57,22,1,A23
27,O,A,57,23,1,A20
27,O,A,57,24,0,A27
27,O,A,57,25,1,A30
27,O,A,57,26,1,A28
27,O,A,57,27,1,A31
27,O,A,57,28,0,A35
27,O,A,57,29,1,A32
27,O,A,57,30,1,A25
27,O,A,57,31,0,A26
27,O,A,57,32,1,A33
27,O,A,57,33,1,A34
27,O,A,57,34,0,A24
27,O,A,57,35,1,A36
27,O,A,57,36,1,A29
27,O,A,57,37,0,A40
27,O,A,57,38,0,A38
27,O,A,57,39,0,A46
27,O,A,57,40,0,A45
27,O,A,57,41,1,A42
27,O,A,57,42,1,A44
27,O,A,57,43,1,A37
27,O,A,57,44,1,A43
27,O,A,57,45,1,A41
27,O,A,57,46,1,A39
27,O,A,57,47,1,A49
27,O,A,57,48,0,A53
27,O,A,57,49,1,A56
27,O,A,57,50,1,A51
27,O,A,57,51,1,A54
27,O,A,57,52,0,A52
27,O,A,57,53,0,A57
27,O,A,57,54,0,A50
27,O,A,57,55,0,A47
27,O,A,57,56,0,A55
27,O,A,57,57,0,A48
27,C,A,57,1,1,A3
27,C,A,57,2,1,A4
27,C,A,57,3,1,A2
27,C,A,57,4,1,A7
27,C,A,57,5,1,A10
27,C,A,57,6,1,A1
27,C,A,57,7,1,A9
27,C,A,57,8,1,A5
27,C,A,57,9,0,A11
27,C,A,57,10,0,A8
27,C,A,57,11,1,A6
27,C,A,57,12,1,A18
27,C,A,57,13,1,A16
27,C,A,57,14,1,A22
27,C,A,57,15,1,A13
27,C,A,57,16,1,A14
27,C,A,57,17,1,A21
27,C,A,57,18,1,A23
27,C,A,57,19,1,A19
27,C,A,57,20,1,A12
27,C,A,57,21,1,A17
27,C,A,57,22,1,A15
27,C,A,57,23,1,A20
27,C,A,57,24,1,A31
27,C,A,57,25,0,A26
27,C,A,57,26,0,A35
27,C,A,57,27,1,A28
27,C,A,57,28,1,A34
27,C,A,57,29,1,A33
27,C,A,57,30,1,A32
27,C,A,57,31,1,A36
27,C,A,57,32,1,A29
27,C,A,57,33,1,A30
27,C,A,57,34,1,A24
27,C,A,57,35,1,A27
27,C,A,57,36,1,A25
27,C,A,57,37,1,A38
27,C,A,57,38,1,A37
27,C,A,57,39,1,A43
27,C,A,57,40,1,A45
27,C,A,57,41,1,A44
27,C,A,57,42,1,A46
27,C,A,57,43,1,A42
27,C,A,57,44,0,A40
27,C,A,57,45,1,A41
27,C,A,57,46,1,A39
27,C,A,57,47,1,A52
27,C,A,57,48,1,A49
27,C,A,57,49,1,A48
27,C,A,57,50,1,A55
27,C,A,57,51,1,A53
27,C,A,57,52,1,A56
27,C,A,57,53,1,A47
27,C,A,57,54,1,A50
27,C,A,57,55,1,A54
27,C,A,57,56,1,A51
27,C,A,57,57,1,A57
27,M,A,57,1,1,A3
27,M,A,57,2,1,A7
27,M,A,57,3,1,A10
27,M,A,57,4,1,A2
27,M,A,57,5,1,A5
27,M,A,57,6,1,A4
27,M,A,57,7,1,A1
27,M,A,57,8,0,A6
27,M,A,57,9,1,A9
27,M,A,57,10,0,A11
27,M,A,57,11,0,A8
27,M,A,57,12,1,A18
27,M,A,57,13,1,A12
27,M,A,57,14,1,A14
27,M,A,57,15,1,A23
27,M,A,57,16,1,A17
27,M,A,57,17,1,A13
27,M,A,57,18,0,A16
27,M,A,57,19,1,A21
27,M,A,57,20,1,A19
27,M,A,57,21,1,A22
27,M,A,57,22,1,A15
27,M,A,57,23,1,A20
27,M,A,57,24,0,A26
27,M,A,57,25,1,A34
27,M,A,57,26,1,A31
27,M,A,57,27,1,A36
27,M,A,57,28,1,A32
27,M,A,57,29,1,A29
27,M,A,57,30,0,A35
27,M,A,57,31,1,A27
27,M,A,57,32,1,A33
27,M,A,57,33,1,A30
27,M,A,57,34,0,A25
27,M,A,57,35,0,A24
27,M,A,57,36,1,A28
27,M,A,57,37,1,A44
27,M,A,57,38,1,A38
27,M,A,57,39,1,A37
27,M,A,57,40,1,A46
27,M,A,57,41,0,A40
27,M,A,57,42,1,A43
27,M,A,57,43,1,A42
27,M,A,57,44,1,A41
27,M,A,57,45,0,A45
27,M,A,57,46,1,A39
27,M,A,57,47,1,A56
27,M,A,57,48,1,A52
27,M,A,57,49,1,A55
27,M,A,57,50,0,A53
27,M,A,57,51,1,A49
27,M,A,57,52,1,A51
27,M,A,57,53,1,A57
27,M,A,57,54,1,A47
27,M,A,57,55,1,A54
27,M,A,57,56,0,A48
27,M,A,57,57,0,A50
27,O,B,63,1,1,B1
27,O,B,63,2,0,B3
27,O,B,63,3,0,B10
27,O,B,63,4,0,B9
27,O,B,63,5,1,B6
27,O,B,63,6,0,B5
27,O,B,63,7,1,B12
27,O,B,63,8,1,B2
27,O,B,63,9,0,B8
27,O,B,63,10,1,B11
27,O,B,63,11,1,B4
27,O,B,63,12,0,B7
27,O,B,63,13,1,B15
27,O,B,63,14,1,B18
27,O,B,63,15,1,B16
27,O,B,63,16,1,B17
27,O,B,63,17,0,B13
27,O,B,63,18,0,B14
27,O,B,63,19,1,B23
27,O,B,63,20,1,B22
27,O,B,63,21,1,B25
27,O,B,63,22,1,B21
27,O,B,63,23,0,B24
27,O,B,63,24,1,B19
27,O,B,63,25,0,B20
27,O,B,63,26,1,B26
27,O,B,63,27,1,B29
27,O,B,63,28,1,B28
27,O,B,63,29,1,B31
27,O,B,63,30,1,B35
27,O,B,63,31,1,B37
27,O,B,63,32,0,B34
27,O,B,63,33,0,B30
27,O,B,63,34,0,B38
27,O,B,63,35,1,B33
27,O,B,63,36,0,B32
27,O,B,63,37,0,B27
27,O,B,63,38,1,B36
27,O,B,63,39,0,B43
27,O,B,63,40,1,B48
27,O,B,63,41,0,B47
27,O,B,63,42,1,B49
27,O,B,63,43,1,B39
27,O,B,63,44,1,B41
27,O,B,63,45,1,B50
27,O,B,63,46,0,B46
27,O,B,63,47,0,B45
27,O,B,63,48,1,B42
27,O,B,63,49,1,B40
27,O,B,63,50,0,B44
27,O,B,63,51,0,B58
27,O,B,63,52,1,B51
27,O,B,63,53,0,B52
27,O,B,63,54,1,B60
27,O,B,63,55,1,B55
27,O,B,63,56,0,B63
27,O,B,63,57,1,B54
27,O,B,63,58,1,B53
27,O,B,63,59,0,B62
27,O,B,63,60,1,B56
27,O,B,63,61,1,B61
27,O,B,63,62,0,B59
27,O,B,63,63,1,B57
27,C,B,63,1,1,B1
27,C,B,63,2,1,B8
27,C,B,63,3,1,B10
27,C,B,63,4,1,B7
27,C,B,63,5,1,B5
27,C,B,63,6,1,B6
27,C,B,63,7,1,B9
27,C,B,63,8,1,B3
27,C,B,63,9,1,B11
27,C,B,63,10,1,B2
27,C,B,63,11,1,B12
27,C,B,63,12,1,B4
27,C,B,63,13,1,B14
27,C,B,63,14,0,B13
27,C,B,63,15,1,B18
27,C,B,63,16,1,B16
27,C,B,63,17,1,B19
27,C,B,63,18,1,B23
27,C,B,63,19,1,B25
27,C,B,63,20,1,B17
27,C,B,63,21,1,B24
27,C,B,63,22,1,B22
27,C,B,63,23,1,B26
27,C,B,63,24,1,B20
27,C,B,63,25,1,B15
27,C,B,63,26,1,B21
27,C,B,63,27,1,B28
27,C,B,63,28,1,B34
27,C,B,63,29,1,B29
27,C,B,63,30,1,B38
27,C,B,63,31,1,B27
27,C,B,63,32,1,B30
27,C,B,63,33,1,B35
27,C,B,63,34,1,B33
27,C,B,63,35,1,B32
27,C,B,63,36,1,B36
27,C,B,63,37,1,B37
27,C,B,63,38,1,B31
27,C,B,63,39,1,B45
27,C,B,63,40,1,B46
27,C,B,63,41,1,B43
27,C,B,63,42,1,B50
27,C,B,63,43,1,B39
27,C,B,63,44,1,B42
27,C,B,63,45,1,B48
27,C,B,63,46,1,B49
27,C,B,63,47,1,B41
27,C,B,63,48,1,B40
27,C,B,63,49,1,B47
27,C,B,63,50,1,B44
27,C,B,63,51,1,B53
27,C,B,63,52,1,B52
27,C,B,63,53,1,B59
27,C,B,63,54,1,B62
27,C,B,63,55,1,B61
27,C,B,63,56,1,B58
27,C,B,63,57,1,B51
27,C,B,63,58,1,B55
27,C,B,63,59,1,B56
27,C,B,63,60,1,B57
27,C,B,63,61,1,B60
27,C,B,63,62,1,B54
27,C,B,63,63,1,B63
27,M,B,63,1,1,B6
27,M,B,63,2,1,B1
27,M,B,63,3,1,B10
27,M,B,63,4,1,B5
27,M,B,63,5,1,B12
27,M,B,63,6,1,B9
27,M,B,63,7,1,B11
27,M,B,63,8,1,B2
27,M,B,63,9,1,B8
27,M,B,63,10,1,B3
27,M,B,63,11,1,B7
27,M,B,63,12,0,B4
27,M,B,63,13,1,B18
27,M,B,63,14,1,B14
27,M,B,63,15,1,B17
27,M,B,63,16,0,B13
27,M,B,63,17,1,B23
27,M,B,63,18,1,B25
27,M,B,63,19,1,B26
27,M,B,63,20,1,B19
27,M,B,63,21,1,B20
27,M,B,63,22,1,B16
27,M,B,63,23,1,B22
27,M,B,63,24,1,B15
27,M,B,63,25,1,B24
27,M,B,63,26,1,B21
27,M,B,63,27,1,B29
27,M,B,63,28,1,B28
27,M,B,63,29,1,B34
27,M,B,63,30,0,B38
27,M,B,63,31,1,B27
27,M,B,63,32,1,B32
27,M,B,63,33,0,B31
27,M,B,63,34,1,B30
27,M,B,63,35,1,B35
27,M,B,63,36,1,B36
27,M,B,63,37,1,B33
27,M,B,63,38,1,B37
27,M,B,63,39,1,B45
27,M,B,63,40,0,B39
27,M,B,63,41,1,B46
27,M,B,63,42,1,B43
27,M,B,63,43,1,B50
27,M,B,63,44,1,B49
27,M,B,63,45,1,B40
27,M,B,63,46,1,B48
27,M,B,63,47,1,B41
27,M,B,63,48,1,B42
27,M,B,63,49,1,B44
27,M,B,63,50,1,B47
27,M,B,63,51,1,B52
27,M,B,63,52,1,B53
27,M,B,63,53,1,B55
27,M,B,63,54,1,B51
27,M,B,63,55,0,B58
27,M,B,63,56,0,B62
27,M,B,63,57,1,B60
27,M,B,63,58,1,B61
27,M,B,63,59,1,B56
27,M,B,63,60,1,B57
27,M,B,63,61,1,B59
27,M,B,63,62,1,B54
27,M,B,63,63,1,B63
28,O,A,57,1,0,A11
28,O,A,57,2,0,A2
28,O,A,57,3,0,A3
28,O,A,57,4,1,A6
28,O,A,57,5,1,A7
28,O,A,57,6,0,A9
28,O,A,57,7,1,A8
28,O,A,57,8,1,A5
28,O,A,57,9,0,A1
28,O,A,57,10,1,A4
28,O,A,57,11,1,A10
28,O,A,57,12,1,A14
28,O,A,57,13,1,A12
28,O,A,57,14,1,A23
28,O,A,57,15,1,A18
28,O,A,57,16,1,A15
28,O,A,57,17,1,A16
28,O,A,57,18,1,A19
28,O,A,57,19,1,A22
28,O,A,57,20,1,A17
28,O,A,57,21,0,A13
28,O,A,57,22,0,A21
28,O,A,57,23,1,A20
28,O,A,57,24,1,A30
28,O,A,57,25,1,A29
28,O,A,57,26,0,A32
28,O,A,57,27,0,A25
28,O,A,57,28,0,A27
28,O,A,57,29,0,A36
28,O,A,57,30,1,A26
28,O,A,57,31,1,A28
28,O,A,57,32,1,A31
28,O,A,57,33,1,A34
28,O,A,57,34,1,A24
28,O,A,57,35,1,A35
28,O,A,57,36,1,A33
28,O,A,57,37,1,A37
28,O,A,57,38,1,A44
28,O,A,57,39,1,A40
28,O,A,57,40,1,A39
28,O,A,57,41,1,A43
28,O,A,57,42,1,A38
28,O,A,57,43,1,A45
28,O,A,57,44,1,A42
28,O,A,57,45,1,A46
28,O,A,57,46,0,A41
28,O,A,57,47,1,A51
28,O,A,57,48,1,A52
28,O,A,57,49,1,A47
28,O,A,57,50,1,A49
28,O,A,57,51,1,A48
28,O,A,57,52,1,A55
28,O,A,57,53,1,A53
28,O,A,57,54,0,A56
28,O,A,57,55,1,A50
28,O,A,57,56,1,A54
28,O,A,57,57,0,A57
28,C,A,57,1,1,A8
28,C,A,57,2,0,A3
28,C,A,57,3,1,A10
28,C,A,57,4,0,A2
28,C,A,57,5,1,A7
28,C,A,57,6,1,A1
28,C,A,57,7,1,A5
28,C,A,57,8,1,A11
28,C,A,57,9,1,A4
28,C,A,57,10,1,A6
28,C,A,57,11,1,A9
28,C,A,57,12,1,A18
28,C,A,57,13,1,A13
28,C,A,57,14,1,A17
28,C,A,57,15,1,A12
28,C,A,57,16,1,A16
28,C,A,57,17,1,A19
28,C,A,57,18,1,A21
28,C,A,57,19,1,A14
28,C,A,57,20,0,A23
28,C,A,57,21,1,A22
28,C,A,57,22,1,A20
28,C,A,57,23,1,A15
28,C,A,57,24,1,A26
28,C,A,57,25,1,A32
28,C,A,57,26,1,A31
28,C,A,57,27,1,A28
28,C,A,57,28,1,A34
28,C,A,57,29,1,A36
28,C,A,57,30,1,A30
28,C,A,57,31,1,A35
28,C,A,57,32,1,A29
28,C,A,57,33,0,A27
28,C,A,57,34,1,A33
28,C,A,57,35,1,A25
28,C,A,57,36,1,A24
28,C,A,57,37,1,A44
28,C,A,57,38,1,A38
28,C,A,57,39,1,A45
28,C,A,57,40,1,A42
28,C,A,57,41,1,A40
28,C,A,57,42,1,A37
28,C,A,57,43,1,A41
28,C,A,57,44,1,A43
28,C,A,57,45,1,A39
28,C,A,57,46,1,A46
28,C,A,57,47,1,A52
28,C,A,57,48,1,A55
28,C,A,57,49,1,A47
28,C,A,57,50,1,A54
28,C,A,57,51,1,A53
28,C,A,57,52,0,A56
28,C,A,57,53,1,A49
28,C,A,57,54,1,A51
28,C,A,57,55,1,A57
28,C,A,57,56,1,A50
28,C,A,57,57,1,A48
28,M,A,57,1,1,A3
28,M,A,57,2,1,A4
28,M,A,57,3,0,A1
28,M,A,57,4,1,A11
28,M,A,57,5,0,A2
28,M,A,57,6,1,A6
28,M,A,57,7,0,A7
28,M,A,57,8,1,A10
28,M,A,57,9,0,A8
28,M,A,57,10,1,A5
28,M,A,57,11,1,A9
28,M,A,57,12,1,A18
28,M,A,57,13,0,A23
28,M,A,57,14,0,A13
28,M,A,57,15,1,A16
28,M,A,57,16,1,A12
28,M,A,57,17,1,A19
28,M,A,57,18,1,A14
28,M,A,57,19,1,A21
28,M,A,57,20,1,A17
28,M,A,57,21,1,A20
28,M,A,57,22,1,A22
28,M,A,57,23,1,A15
28,M,A,57,24,1,A26
28,M,A,57,25,1,A31
28,M,A,57,26,0,A36
28,M,A,57,27,1,A34
28,M,A,57,28,1,A32
28,M,A,57,29,0,A33
28,M,A,57,30,1,A30
28,M,A,57,31,1,A29
28,M,A,57,32,1,A35
28,M,A,57,33,1,A24
28,M,A,57,34,0,A27
28,M,A,57,35,0,A25
28,M,A,57,36,1,A28
28,M,A,57,37,0,A46
28,M,A,57,38,0,A44
28,M,A,57,39,1,A37
28,M,A,57,40,1,A38
28,M,A,57,41,1,A40
28,M,A,57,42,1,A43
28,M,A,57,43,1,A45
28,M,A,57,44,1,A41
28,M,A,57,45,1,A42
28,M,A,57,46,1,A39
28,M,A,57,47,1,A52
28,M,A,57,48,0,A56
28,M,A,57,49,1,A55
28,M,A,57,50,1,A53
28,M,A,57,51,1,A48
28,M,A,57,52,1,A47
28,M,A,57,53,1,A49
28,M,A,57,54,1,A50
28,M,A,57,55,1,A51
28,M,A,57,56,1,A57
28,M,A,57,57,1,A54
28,O,B,63,1,0,B11
28,O,B,63,2,0,B10
28,O,B,63,3,1,B1
28,O,B,63,4,0,B2
28,O,B,63,5,1,B9
28,O,B,63,6,1,B6
28,O,B,63,7,0,B4
28,O,B,63,8,1,B12
28,O,B,63,9,1,B7
28,O,B,63,10,1,B3
28,O,B,63,11,1,B8
28,O,B,63,12,0,B5
28,O,B,63,13,1,B14
28,O,B,63,14,1,B17
28,O,B,63,15,1,B22
28,O,B,63,16,1,B20
28,O,B,63,17,1,B23
28,O,B,63,18,0,B13
28,O,B,63,19,1,B24
28,O,B,63,20,1,B25
28,O,B,63,21,1,B26
28,O,B,63,22,1,B16
28,O,B,63,23,1,B18
28,O,B,63,24,1,B19
28,O,B,63,25,1,B15
28,O,B,63,26,1,B21
28,O,B,63,27,1,B29
28,O,B,63,28,1,B32
28,O,B,63,29,1,B27
28,O,B,63,30,1,B30
28,O,B,63,31,0,B28
28,O,B,63,32,1,B38
28,O,B,63,33,1,B34
28,O,B,63,34,0,B37
28,O,B,63,35,1,B31
28,O,B,63,36,1,B33
28,O,B,63,37,1,B35
28,O,B,63,38,1,B36
28,O,B,63,39,1,B43
28,O,B,63,40,1,B40
28,O,B,63,41,1,B39
28,O,B,63,42,0,B45
28,O,B,63,43,0,B47
28,O,B,63,44,1,B42
28,O,B,63,45,1,B46
28,O,B,63,46,1,B41
28,O,B,63,47,1,B48
28,O,B,63,48,1,B50
28,O,B,63,49,0,B49
28,O,B,63,50,1,B44
28,O,B,63,51,1,B51
28,O,B,63,52,1,B61
28,O,B,63,53,1,B55
28,O,B,63,54,0,B52
28,O,B,63,55,1,B63
28,O,B,63,56,1,B53
28,O,B,63,57,1,B54
28,O,B,63,58,1,B58
28,O,B,63,59,0,B62
28,O,B,63,60,1,B56
28,O,B,63,61,1,B60
28,O,B,63,62,1,B59
28,O,B,63,63,1,B57
28,C,B,63,1,1,B1
28,C,B,63,2,1,B3
28,C,B,63,3,1,B5
28,C,B,63,4,1,B10
28,C,B,63,5,1,B9
28,C,B,63,6,1,B6
28,C,B,63,7,1,B7
28,C,B,63,8,1,B11
28,C,B,63,9,1,B12
28,C,B,63,10,1,B8
28,C,B,63,11,1,B2
28,C,B,63,12,1,B4
28,C,B,63,13,1,B14
28,C,B,63,14,1,B17
28,C,B,63,15,1,B13
28,C,B,63,16,1,B25
28,C,B,63,17,1,B18
28,C,B,63,18,1,B16
28,C,B,63,19,1,B23
28,C,B,63,20,1,B22
28,C,B,63,21,1,B19
28,C,B,63,22,1,B20
28,C,B,63,23,1,B26
28,C,B,63,24,1,B15
28,C,B,63,25,1,B24
28,C,B,63,26,1,B21
28,C,B,63,27,1,B28
28,C,B,63,28,1,B34
28,C,B,63,29,1,B29
28,C,B,63,30,1,B38
28,C,B,63,31,1,B32
28,C,B,63,32,1,B30
28,C,B,63,33,1,B37
28,C,B,63,34,1,B27
28,C,B,63,35,1,B31
28,C,B,63,36,1,B36
28,C,B,63,37,1,B33
28,C,B,63,38,1,B35
28,C,B,63,39,1,B39
28,C,B,63,40,1,B43
28,C,B,63,41,1,B46
28,C,B,63,42,1,B45
28,C,B,63,43,1,B50
28,C,B,63,44,1,B47
28,C,B,63,45,1,B40
28,C,B,63,46,1,B41
28,C,B,63,47,1,B49
28,C,B,63,48,1,B48
28,C,B,63,49,1,B44
28,C,B,63,50,1,B42
28,C,B,63,51,1,B53
28,C,B,63,52,1,B52
28,C,B,63,53,1,B55
28,C,B,63,54,1,B58
28,C,B,63,55,1,B61
28,C,B,63,56,1,B60
28,C,B,63,57,1,B62
28,C,B,63,58,1,B63
28,C,B,63,59,1,B51
28,C,B,63,60,1,B59
28,C,B,63,61,1,B57
28,C,B,63,62,1,B56
28,C,B,63,63,1,B54
28,M,B,63,1,1,B9
28,M,B,63,2,0,B1
28,M,B,63,3,1,B11
28,M,B,63,4,1,B5
28,M,B,63,5,1,B10
28,M,B,63,6,1,B6
28,M,B,63,7,1,B2
28,M,B,63,8,1,B12
28,M,B,63,9,1,B3
28,M,B,63,10,1,B7
28,M,B,63,11,1,B4
28,M,B,63,12,1,B8
28,M,B,63,13,1,B13
28,M,B,63,14,1,B18
28,M,B,63,15,1,B14
28,M,B,63,16,1,B25
28,M,B,63,17,1,B23
28,M,B,63,18,1,B19
28,M,B,63,19,1,B26
28,M,B,63,20,1,B16
28,M,B,63,21,1,B17
28,M,B,63,22,1,B22
28,M,B,63,23,1,B20
28,M,B,63,24,1,B24
28,M,B,63,25,1,B15
28,M,B,63,26,1,B21
28,M,B,63,27,1,B34
28,M,B,63,28,1,B29
28,M,B,63,29,1,B28
28,M,B,63,30,1,B32
28,M,B,63,31,1,B38
28,M,B,63,32,1,B31
28,M,B,63,33,1,B27
28,M,B,63,34,1,B30
28,M,B,63,35,1,B36
28,M,B,63,36,1,B35
28,M,B,63,37,1,B37
28,M,B,63,38,1,B33
28,M,B,63,39,1,B46
28,M,B,63,40,0,B43
28,M,B,63,41,1,B45
28,M,B,63,42,1,B39
28,M,B,63,43,1,B50
28,M,B,63,44,1,B48
28,M,B,63,45,1,B49
28,M,B,63,46,1,B40
28,M,B,63,47,1,B42
28,M,B,63,48,1,B41
28,M,B,63,49,1,B44
28,M,B,63,50,1,B47
28,M,B,63,51,1,B52
28,M,B,63,52,1,B53
28,M,B,63,53,1,B58
28,M,B,63,54,1,B60
28,M,B,63,55,1,B55
28,M,B,63,56,1,B62
28,M,B,63,57,1,B61
28,M,B,63,58,1,B56
28,M,B,63,59,1,B51
28,M,B,63,60,1,B59
28,M,B,63,61,1,B54
28,M,B,63,62,1,B57
28,M,B,63,63,1,B63
29,O,A,57,1,0,A3
29,O,A,57,2,1,A4
29,O,A,57,3,0,A8
29,O,A,57,4,1,A2
29,O,A,57,5,0,A10
29,O,A,57,6,0,A7
29,O,A,57,7,1,A1
29,O,A,57,8,0,A9
29,O,A,57,9,1,A11
29,O,A,57,10,1,A6
29,O,A,57,11,1,A5
29,O,A,57,12,0,A22
29,O,A,57,13,1,A16
29,O,A,57,14,0,A13
29,O,A,57,15,1,A14
29,O,A,57,16,0,A19
29,O,A,57,17,0,A21
29,O,A,57,18,1,A18
29,O,A,57,19,1,A23
29,O,A,57,20,1,A15
29,O,A,57,21,1,A12
29,O,A,57,22,1,A17
29,O,A,57,23,1,A20
29,O,A,57,24,0,A26
29,O,A,57,25,1,A27
29,O,A,57,26,1,A33
29,O,A,57,27,0,A30
29,O,A,57,28,0,A34
29,O,A,57,29,0,A35
29,O,A,57,30,1,A24
29,O,A,57,31,1,A29
29,O,A,57,32,1,A31
29,O,A,57,33,0,A36
29,O,A,57,34,1,A32
29,O,A,57,35,0,A28
29,O,A,57,36,1,A25
29,O,A,57,37,0,A38
29,O,A,57,38,0,A44
29,O,A,57,39,0,A43
29,O,A,57,40,1,A41
29,O,A,57,41,0,A40
29,O,A,57,42,1,A39
29,O,A,57,43,1,A37
29,O,A,57,44,1,A42
29,O,A,57,45,0,A45
29,O,A,57,46,0,A46
29,O,A,57,47,0,A47
29,O,A,57,48,0,A54
29,O,A,57,49,1,A48
29,O,A,57,50,0,A52
29,O,A,57,51,0,A51
29,O,A,57,52,0,A55
29,O,A,57,53,0,A50
29,O,A,57,54,1,A49
29,O,A,57,55,0,A53
29,O,A,57,56,0,A56
29,O,A,57,57,1,A57
29,C,A,57,1,0,A9
29,C,A,57,2,0,A4
29,C,A,57,3,0,A3
29,C,A,57,4,0,A5
29,C,A,57,5,1,A2
29,C,A,57,6,0,A8
29,C,A,57,7,1,A1
29,C,A,57,8,0,A7
29,C,A,57,9,0,A10
29,C,A,57,10,1,A11
29,C,A,57,11,0,A6
29,C,A,57,12,1,A18
29,C,A,57,13,1,A14
29,C,A,57,14,0,A19
29,C,A,57,15,0,A13
29,C,A,57,16,0,A21
29,C,A,57,17,0,A16
29,C,A,57,18,1,A23
29,C,A,57,19,1,A12
29,C,A,57,20,1,A17
29,C,A,57,21,0,A22
29,C,A,57,22,1,A20
29,C,A,57,23,0,A15
29,C,A,57,24,0,A31
29,C,A,57,25,0,A26
29,C,A,57,26,0,A28
29,C,A,57,27,0,A34
29,C,A,57,28,1,A32
29,C,A,57,29,1,A36
29,C,A,57,30,0,A35
29,C,A,57,31,0,A33
29,C,A,57,32,0,A30
29,C,A,57,33,1,A24
29,C,A,57,34,1,A27
29,C,A,57,35,0,A29
29,C,A,57,36,1,A25
29,C,A,57,37,0,A44
29,C,A,57,38,0,A42
29,C,A,57,39,0,A37
29,C,A,57,40,0,A43
29,C,A,57,41,0,A45
29,C,A,57,42,0,A40
29,C,A,57,43,0,A38
29,C,A,57,44,0,A46
29,C,A,57,45,0,A41
29,C,A,57,46,1,A39
29,C,A,57,47,0,A52
29,C,A,57,48,1,A49
29,C,A,57,49,0,A56
29,C,A,57,50,0,A53
29,C,A,57,51,0,A55
29,C,A,57,52,0,A50
29,C,A,57,53,0,A47
29,C,A,57,54,0,A48
29,C,A,57,55,1,A57
29,C,A,57,56,0,A51
29,C,A,57,57,0,A54
29,M,A,56,1,1,A2
29,M,A,56,2,0,A3
29,M,A,56,3,0,A7
29,M,A,56,4,0,A4
29,M,A,56,5,0,A8
29,M,A,56,6,1,A1
29,M,A,56,7,0,A6
29,M,A,56,8,1,A11
29,M,A,56,9,0,A9
29,M,A,56,10,0,A10
29,M,A,56,11,0,A5
29,M,A,56,12,0,A18
29,M,A,56,13,1,A14
29,M,A,56,14,1,A16
29,M,A,56,15,1,A23
29,M,A,56,16,1,A17
29,M,A,56,17,0,A21
29,M,A,56,18,1,A12
29,M,A,56,19,0,A13
29,M,A,56,20,0,A19
29,M,A,56,21,0,A22
29,M,A,56,22,0,A20
29,M,A,56,23,1,A15
29,M,A,56,24,1,A31
29,M,A,56,25,0,A26
29,M,A,56,26,0,A34
29,M,A,56,27,1,A33
29,M,A,56,28,1,A36
29,M,A,56,29,1,A32
29,M,A,56,30,0,A35
29,M,A,56,31,0,A29
29,M,A,56,32,1,A30
29,M,A,56,33,1,A24
29,M,A,56,34,1,A25
29,M,A,56,35,1,A27
29,M,A,56,36,1,A44
29,M,A,56,37,0,A37
29,M,A,56,38,0,A43
29,M,A,56,39,0,A38
29,M,A,56,40,0,A45
29,M,A,56,41,1,A42
29,M,A,56,42,0,A46
29,M,A,56,43,0,A40
29,M,A,56,44,1,A41
29,M,A,56,45,1,A39
29,M,A,56,46,0,A52
29,M,A,56,47,0,A56
29,M,A,56,48,1,A53
29,M,A,56,49,1,A49
29,M,A,56,50,0,A55
29,M,A,56,51,0,A54
29,M,A,56,52,1,A48
29,M,A,56,53,0,A51
29,M,A,56,54,0,A47
29,M,A,56,55,1,A57
29,M,A,56,56,0,A50
29,O,B,63,1,1,B8
29,O,B,63,2,1,B6
29,O,B,63,3,1,B1
29,O,B,63,4,0,B10
29,O,B,63,5,1,B2
29,O,B,63,6,0,B9
29,O,B,63,7,1,B12
29,O,B,63,8,0,B3
29,O,B,63,9,1,B5
29,O,B,63,10,0,B11
29,O,B,63,11,1,B7
29,O,B,63,12,1,B4
29,O,B,63,13,1,B21
29,O,B,63,14,0,B14
29,O,B,63,15,1,B13
29,O,B,63,16,0,B17
29,O,B,63,17,1,B18
29,O,B,63,18,1,B20
29,O,B,63,19,1,B22
29,O,B,63,20,0,B16
29,O,B,63,21,1,B15
29,O,B,63,22,0,B25
29,O,B,63,23,0,B19
29,O,B,63,24,0,B23
29,O,B,63,25,0,B24
29,O,B,63,26,1,B26
29,O,B,63,27,0,B29
29,O,B,63,28,1,B35
29,O,B,63,29,1,B28
29,O,B,63,30,0,B27
29,O,B,63,31,1,B32
29,O,B,63,32,1,B37
29,O,B,63,33,0,B34
29,O,B,63,34,0,B30
29,O,B,63,35,1,B38
29,O,B,63,36,0,B33
29,O,B,63,37,1,B36
29,O,B,63,38,1,B31
29,O,B,63,39,1,B47
29,O,B,63,40,0,B48
29,O,B,63,41,0,B49
29,O,B,63,42,0,B43
29,O,B,63,43,1,B46
29,O,B,63,44,0,B39
29,O,B,63,45,0,B45
29,O,B,63,46,1,B41
29,O,B,63,47,1,B40
29,O,B,63,48,0,B50
29,O,B,63,49,1,B44
29,O,B,63,50,1,B42
29,O,B,63,51,1,B55
29,O,B,63,52,1,B60
29,O,B,63,53,0,B58
29,O,B,63,54,1,B56
29,O,B,63,55,1,B59
29,O,B,63,56,0,B53
29,O,B,63,57,0,B52
29,O,B,63,58,0,B63
29,O,B,63,59,0,B54
29,O,B,63,60,0,B62
29,O,B,63,61,1,B61
29,O,B,63,62,0,B51
29,O,B,63,63,1,B57
29,C,B,63,1,1,B1
29,C,B,63,2,0,B10
29,C,B,63,3,0,B3
29,C,B,63,4,1,B6
29,C,B,63,5,1,B12
29,C,B,63,6,1,B9
29,C,B,63,7,1,B7
29,C,B,63,8,1,B5
29,C,B,63,9,1,B4
29,C,B,63,10,0,B11
29,C,B,63,11,1,B2
29,C,B,63,12,1,B8
29,C,B,63,13,1,B13
29,C,B,63,14,1,B14
29,C,B,63,15,1,B18
29,C,B,63,16,1,B25
29,C,B,63,17,0,B19
29,C,B,63,18,1,B24
29,C,B,63,19,1,B16
29,C,B,63,20,1,B17
29,C,B,63,21,1,B23
29,C,B,63,22,1,B20
29,C,B,63,23,1,B22
29,C,B,63,24,1,B15
29,C,B,63,25,1,B26
29,C,B,63,26,1,B21
29,C,B,63,27,1,B34
29,C,B,63,28,1,B38
29,C,B,63,29,1,B29
29,C,B,63,30,1,B28
29,C,B,63,31,1,B32
29,C,B,63,32,1,B27
29,C,B,63,33,1,B33
29,C,B,63,34,1,B31
29,C,B,63,35,1,B30
29,C,B,63,36,1,B37
29,C,B,63,37,1,B35
29,C,B,63,38,1,B36
29,C,B,63,39,1,B43
29,C,B,63,40,1,B45
29,C,B,63,41,1,B39
29,C,B,63,42,1,B47
29,C,B,63,43,1,B46
29,C,B,63,44,1,B50
29,C,B,63,45,1,B42
29,C,B,63,46,1,B41
29,C,B,63,47,1,B48
29,C,B,63,48,1,B49
29,C,B,63,49,1,B40
29,C,B,63,50,1,B44
29,C,B,63,51,1,B52
29,C,B,63,52,1,B53
29,C,B,63,53,1,B55
29,C,B,63,54,1,B58
29,C,B,63,55,0,B62
29,C,B,63,56,0,B51
29,C,B,63,57,1,B61
29,C,B,63,58,1,B56
29,C,B,63,59,1,B60
29,C,B,63,60,1,B59
29,C,B,63,61,1,B54
29,C,B,63,62,1,B57
29,C,B,63,63,1,B63
29,M,B,63,1,1,B1
29,M,B,63,2,1,B6
29,M,B,63,3,1,B7
29,M,B,63,4,1,B12
29,M,B,63,5,1,B10
29,M,B,63,6,1,B5
29,M,B,63,7,1,B9
29,M,B,63,8,1,B2
29,M,B,63,9,0,B11
29,M,B,63,10,1,B3
29,M,B,63,11,1,B8
29,M,B,63,12,1,B4
29,M,B,63,13,1,B14
29,M,B,63,14,0,B13
29,M,B,63,15,1,B18
29,M,B,63,16,0,B17
29,M,B,63,17,1,B23
29,M,B,63,18,1,B25
29,M,B,63,19,0,B19
29,M,B,63,20,1,B26
29,M,B,63,21,1,B24
29,M,B,63,22,0,B16
29,M,B,63,23,1,B20
29,M,B,63,24,0,B22
29,M,B,63,25,1,B15
29,M,B,63,26,1,B21
29,M,B,63,27,1,B34
29,M,B,63,28,1,B28
29,M,B,63,29,1,B29
29,M,B,63,30,1,B32
29,M,B,63,31,1,B30
29,M,B,63,32,1,B38
29,M,B,63,33,1,B27
29,M,B,63,34,1,B36
29,M,B,63,35,1,B31
29,M,B,63,36,1,B37
29,M,B,63,37,1,B33
29,M,B,63,38,1,B35
29,M,B,63,39,1,B43
29,M,B,63,40,1,B46
29,M,B,63,41,1,B45
29,M,B,63,42,1,B39
29,M,B,63,43,1,B48
29,M,B,63,44,0,B50
29,M,B,63,45,1,B40
29,M,B,63,46,1,B49
29,M,B,63,47,1,B42
29,M,B,63,48,1,B41
29,M,B,63,49,1,B44
29,M,B,63,50,1,B47
29,M,B,63,51,0,B52
29,M,B,63,52,1,B53
29,M,B,63,53,1,B55
29,M,B,63,54,0,B62
29,M,B,63,55,0,B58
29,M,B,63,56,1,B60
29,M,B,63,57,0,B51
29,M,B,63,58,1,B61
29,M,B,63,59,1,B54
29,M,B,63,60,1,B56
29,M,B,63,61,1,B59
29,M,B,63,62,1,B57
29,M,B,63,63,1,B63
2,O,A,57,1,1,A7
2,O,A,57,2,1,A11
2,O,A,57,3,1,A2
2,O,A,57,4,1,A4
2,O,A,57,5,1,A3
2,O,A,57,6,1,A8
2,O,A,57,7,0,A6
2,O,A,57,8,0,A9
2,O,A,57,9,1,A1
2,O,A,57,10,1,A5
2,O,A,57,11,1,A10
2,O,A,57,12,1,A17
2,O,A,57,13,1,A16
2,O,A,57,14,1,A12
2,O,A,57,15,1,A13
2,O,A,57,16,1,A20
2,O,A,57,17,1,A19
2,O,A,57,18,1,A18
2,O,A,57,19,1,A23
2,O,A,57,20,1,A22
2,O,A,57,21,1,A21
2,O,A,57,22,1,A14
2,O,A,57,23,1,A15
2,O,A,57,24,1,A26
2,O,A,57,25,0,A36
2,O,A,57,26,1,A25
2,O,A,57,27,1,A33
2,O,A,57,28,1,A27
2,O,A,57,29,1,A29
2,O,A,57,30,0,A34
2,O,A,57,31,1,A28
2,O,A,57,32,1,A31
2,O,A,57,33,0,A24
2,O,A,57,34,1,A35
2,O,A,57,35,1,A32
2,O,A,57,36,1,A30
2,O,A,57,37,1,A37
2,O,A,57,38,1,A44
2,O,A,57,39,1,A39
2,O,A,57,40,1,A43
2,O,A,57,41,1,A42
2,O,A,57,42,1,A45
2,O,A,57,43,1,A38
2,O,A,57,44,1,A40
2,O,A,57,45,1,A46
2,O,A,57,46,0,A41
2,O,A,57,47,1,A52
2,O,A,57,48,1,A49
2,O,A,57,49,1,A55
2,O,A,57,50,0,A47
2,O,A,57,51,1,A50
2,O,A,57,52,1,A51
2,O,A,57,53,1,A53
2,O,A,57,54,1,A56
2,O,A,57,55,1,A54
2,O,A,57,56,1,A48
2,O,A,57,57,1,A57
2,C,A,57,1,1,A7
2,C,A,57,2,1,A2
2,C,A,57,3,1,A3
2,C,A,57,4,1,A10
2,C,A,57,5,1,A8
2,C,A,57,6,1,A11
2,C,A,57,7,1,A4
2,C,A,57,8,1,A1
2,C,A,57,9,1,A6
2,C,A,57,10,1,A5
2,C,A,57,11,1,A9
2,C,A,57,12,1,A16
2,C,A,57,13,1,A18
2,C,A,57,14,1,A19
2,C,A,57,15,1,A23
2,C,A,57,16,1,A21
2,C,A,57,17,1,A14
2,C,A,57,18,1,A22
2,C,A,57,19,1,A13
2,C,A,57,20,1,A12
2,C,A,57,21,1,A17
2,C,A,57,22,1,A15
2,C,A,57,23,1,A20
2,C,A,57,24,1,A26
2,C,A,57,25,1,A28
2,C,A,57,26,1,A36
2,C,A,57,27,1,A33
2,C,A,57,28,1,A32
2,C,A,57,29,1,A34
2,C,A,57,30,1,A31
2,C,A,57,31,1,A35
2,C,A,57,32,1,A29
2,C,A,57,33,1,A25
2,C,A,57,34,1,A30
2,C,A,57,35,1,A24
2,C,A,57,36,1,A27
2,C,A,57,37,1,A44
2,C,A,57,38,1,A37
2,C,A,57,39,1,A43
2,C,A,57,40,1,A45
2,C,A,57,41,1,A46
2,C,A,57,42,1,A41
2,C,A,57,43,1,A38
2,C,A,57,44,1,A42
2,C,A,57,45,1,A40
2,C,A,57,46,1,A39
2,C,A,57,47,1,A52
2,C,A,57,48,1,A56
2,C,A,57,49,1,A55
2,C,A,57,50,1,A54
2,C,A,57,51,1,A48
2,C,A,57,52,1,A49
2,C,A,57,53,1,A53
2,C,A,57,54,1,A50
2,C,A,57,55,1,A57
2,C,A,57,56,1,A47
2,C,A,57,57,1,A51
2,M,A,56,1,1,A2
2,M,A,56,2,1,A3
2,M,A,56,3,1,A7
2,M,A,56,4,0,A6
2,M,A,56,5,1,A1
2,M,A,56,6,1,A4
2,M,A,56,7,1,A11
2,M,A,56,8,1,A10
2,M,A,56,9,1,A5
2,M,A,56,10,1,A8
2,M,A,56,11,1,A9
2,M,A,56,12,1,A18
2,M,A,56,13,1,A16
2,M,A,56,14,1,A19
2,M,A,56,15,1,A21
2,M,A,56,16,1,A14
2,M,A,56,17,1,A23
2,M,A,56,18,1,A12
2,M,A,56,19,1,A13
2,M,A,56,20,1,A22
2,M,A,56,21,1,A17
2,M,A,56,22,1,A20
2,M,A,56,23,1,A15
2,M,A,56,24,1,A26
2,M,A,56,25,1,A31
2,M,A,56,26,1,A34
2,M,A,56,27,1,A32
2,M,A,56,28,0,A36
2,M,A,56,29,1,A30
2,M,A,56,30,1,A35
2,M,A,56,31,1,A33
2,M,A,56,32,1,A29
2,M,A,56,33,1,A25
2,M,A,56,34,0,A27
2,M,A,56,35,1,A24
2,M,A,56,36,1,A44
2,M,A,56,37,1,A37
2,M,A,56,38,1,A46
2,M,A,56,39,1,A43
2,M,A,56,40,1,A40
2,M,A,56,41,1,A38
2,M,A,56,42,1,A41
2,M,A,56,43,1,A45
2,M,A,56,44,0,A42
2,M,A,56,45,1,A39
2,M,A,56,46,1,A52
2,M,A,56,47,1,A56
2,M,A,56,48,1,A55
2,M,A,56,49,1,A49
2,M,A,56,50,1,A50
2,M,A,56,51,1,A53
2,M,A,56,52,1,A51
2,M,A,56,53,1,A57
2,M,A,56,54,1,A47
2,M,A,56,55,1,A48
2,M,A,56,56,1,A54
2,O,B,63,1,1,B6
2,O,B,63,2,0,B10
2,O,B,63,3,1,B3
2,O,B,63,4,0,B9
2,O,B,63,5,1,B11
2,O,B,63,6,1,B12
2,O,B,63,7,1,B8
2,O,B,63,8,1,B1
2,O,B,63,9,1,B5
2,O,B,63,10,1,B7
2,O,B,63,11,1,B2
2,O,B,63,12,1,B4
2,O,B,63,13,1,B13
2,O,B,63,14,1,B22
2,O,B,63,15,1,B19
2,O,B,63,16,1,B14
2,O,B,63,17,1,B24
2,O,B,63,18,1,B16
2,O,B,63,19,1,B25
2,O,B,63,20,1,B18
2,O,B,63,21,1,B23
2,O,B,63,22,1,B21
2,O,B,63,23,1,B17
2,O,B,63,24,1,B15
2,O,B,63,25,0,B20
2,O,B,63,26,1,B26
2,O,B,63,27,1,B30
2,O,B,63,28,0,B33
2,O,B,63,29,1,B32
2,O,B,63,30,0,B34
2,O,B,63,31,1,B29
2,O,B,63,32,1,B28
2,O,B,63,33,1,B27
2,O,B,63,34,1,B31
2,O,B,63,35,1,B35
2,O,B,63,36,1,B38
2,O,B,63,37,1,B37
2,O,B,63,38,1,B36
2,O,B,63,39,0,B46
2,O,B,63,40,0,B50
2,O,B,63,41,1,B42
2,O,B,63,42,1,B49
2,O,B,63,43,1,B43
2,O,B,63,44,1,B47
2,O,B,63,45,1,B39
2,O,B,63,46,1,B48
2,O,B,63,47,0,B45
2,O,B,63,48,0,B41
2,O,B,63,49,0,B40
2,O,B,63,50,0,B44
2,O,B,63,51,1,B56
2,O,B,63,52,1,B51
2,O,B,63,53,1,B52
2,O,B,63,54,1,B60
2,O,B,63,55,1,B63
2,O,B,63,56,1,B61
2,O,B,63,57,1,B53
2,O,B,63,58,1,B55
2,O,B,63,59,1,B59
2,O,B,63,60,0,B58
2,O,B,63,61,0,B62
2,O,B,63,62,1,B54
2,O,B,63,63,1,B57
2,C,B,63,1,0,B10
2,C,B,63,2,0,B9
2,C,B,63,3,1,B12
2,C,B,63,4,1,B1
2,C,B,63,5,1,B6
2,C,B,63,6,1,B5
2,C,B,63,7,1,B4
2,C,B,63,8,1,B2
2,C,B,63,9,1,B7
2,C,B,63,10,1,B3
2,C,B,63,11,1,B8
2,C,B,63,12,1,B11
2,C,B,63,13,1,B14
2,C,B,63,14,1,B17
2,C,B,63,15,1,B25
2,C,B,63,16,1,B18
2,C,B,63,17,1,B13
2,C,B,63,18,1,B19
2,C,B,63,19,1,B23
2,C,B,63,20,1,B16
2,C,B,63,21,1,B22
2,C,B,63,22,1,B24
2,C,B,63,23,1,B15
2,C,B,63,24,0,B20
2,C,B,63,25,1,B21
2,C,B,63,26,1,B26
2,C,B,63,27,1,B34
2,C,B,63,28,1,B28
2,C,B,63,29,1,B29
2,C,B,63,30,1,B38
2,C,B,63,31,1,B30
2,C,B,63,32,1,B32
2,C,B,63,33,1,B31
2,C,B,63,34,0,B33
2,C,B,63,35,1,B27
2,C,B,63,36,1,B36
2,C,B,63,37,1,B37
2,C,B,63,38,1,B35
2,C,B,63,39,1,B39
2,C,B,63,40,1,B43
2,C,B,63,41,1,B46
2,C,B,63,42,1,B45
2,C,B,63,43,1,B50
2,C,B,63,44,1,B49
2,C,B,63,45,0,B40
2,C,B,63,46,1,B48
2,C,B,63,47,1,B42
2,C,B,63,48,1,B47
2,C,B,63,49,0,B41
2,C,B,63,50,0,B44
2,C,B,63,51,1,B52
2,C,B,63,52,1,B51
2,C,B,63,53,1,B58
2,C,B,63,54,1,B53
2,C,B,63,55,1,B56
2,C,B,63,56,1,B55
2,C,B,63,57,1,B61
2,C,B,63,58,1,B60
2,C,B,63,59,1,B62
2,C,B,63,60,1,B59
2,C,B,63,61,1,B54
2,C,B,63,62,1,B57
2,C,B,63,63,1,B63
2,M,B,63,1,1,B1
2,M,B,63,2,1,B10
2,M,B,63,3,1,B12
2,M,B,63,4,1,B5
2,M,B,63,5,1,B3
2,M,B,63,6,1,B7
2,M,B,63,7,1,B6
2,M,B,63,8,0,B9
2,M,B,63,9,1,B11
2,M,B,63,10,1,B2
2,M,B,63,11,0,B4
2,M,B,63,12,1,B8
2,M,B,63,13,1,B13
2,M,B,63,14,1,B14
2,M,B,63,15,1,B18
2,M,B,63,16,1,B16
2,M,B,63,17,1,B23
2,M,B,63,18,1,B19
2,M,B,63,19,1,B17
2,M,B,63,20,1,B25
2,M,B,63,21,0,B20
2,M,B,63,22,1,B24
2,M,B,63,23,1,B26
2,M,B,63,24,1,B22
2,M,B,63,25,1,B15
2,M,B,63,26,1,B21
2,M,B,63,27,1,B29
2,M,B,63,28,1,B34
2,M,B,63,29,1,B28
2,M,B,63,30,1,B38
2,M,B,63,31,0,B33
2,M,B,63,32,1,B32
2,M,B,63,33,1,B37
2,M,B,63,34,1,B27
2,M,B,63,35,1,B35
2,M,B,63,36,1,B30
2,M,B,63,37,0,B31
2,M,B,63,38,1,B36
2,M,B,63,39,1,B45
2,M,B,63,40,1,B43
2,M,B,63,41,1,B39
2,M,B,63,42,0,B46
2,M,B,63,43,1,B48
2,M,B,63,44,0,B40
2,M,B,63,45,1,B49
2,M,B,63,46,1,B50
2,M,B,63,47,1,B41
2,M,B,63,48,1,B42
2,M,B,63,49,1,B44
2,M,B,63,50,1,B47
2,M,B,63,51,1,B52
2,M,B,63,52,1,B53
2,M,B,63,53,1,B55
2,M,B,63,54,0,B58
2,M,B,63,55,1,B60
2,M,B,63,56,1,B59
2,M,B,63,57,1,B62
2,M,B,63,58,1,B56
2,M,B,63,59,1,B54
2,M,B,63,60,1,B51
2,M,B,63,61,1,B61
2,M,B,63,62,1,B57
2,M,B,63,63,1,B63
30,O,A,57,1,0,A8
30,O,A,57,2,0,A2
30,O,A,57,3,1,A3
30,O,A,57,4,0,A10
30,O,A,57,5,0,A11
30,O,A,57,6,1,A5
30,O,A,57,7,1,A7
30,O,A,57,8,1,A1
30,O,A,57,9,0,A4
30,O,A,57,10,1,A9
30,O,A,57,11,0,A6
30,O,A,57,12,0,A16
30,O,A,57,13,1,A21
30,O,A,57,14,1,A19
30,O,A,57,15,0,A13
30,O,A,57,16,1,A12
30,O,A,57,17,0,A14
30,O,A,57,18,0,A23
30,O,A,57,19,1,A18
30,O,A,57,20,1,A22
30,O,A,57,21,0,A20
30,O,A,57,22,0,A15
30,O,A,57,23,1,A17
30,O,A,57,24,1,A28
30,O,A,57,25,0,A35
30,O,A,57,26,0,A29
30,O,A,57,27,0,A30
30,O,A,57,28,0,A32
30,O,A,57,29,1,A31
30,O,A,57,30,1,A33
30,O,A,57,31,0,A25
30,O,A,57,32,0,A26
30,O,A,57,33,1,A36
30,O,A,57,34,0,A34
30,O,A,57,35,1,A27
30,O,A,57,36,1,A24
30,O,A,57,37,0,A43
30,O,A,57,38,0,A45
30,O,A,57,39,1,A37
30,O,A,57,40,0,A42
30,O,A,57,41,1,A46
30,O,A,57,42,1,A40
30,O,A,57,43,1,A38
30,O,A,57,44,1,A41
30,O,A,57,45,0,A44
30,O,A,57,46,1,A39
30,O,A,57,47,0,A55
30,O,A,57,48,1,A56
30,O,A,57,49,0,A57
30,O,A,57,50,1,A49
30,O,A,57,51,1,A48
30,O,A,57,52,1,A47
30,O,A,57,53,0,A54
30,O,A,57,54,1,A52
30,O,A,57,55,1,A50
30,O,A,57,56,0,A53
30,O,A,57,57,1,A51
30,C,A,57,1,0,A8
30,C,A,57,2,0,A10
30,C,A,57,3,0,A7
30,C,A,57,4,1,A3
30,C,A,57,5,0,A2
30,C,A,57,6,0,A9
30,C,A,57,7,0,A4
30,C,A,57,8,0,A11
30,C,A,57,9,0,A6
30,C,A,57,10,1,A5
30,C,A,57,11,0,A1
30,C,A,57,12,0,A18
30,C,A,57,13,0,A14
30,C,A,57,14,0,A21
30,C,A,57,15,0,A23
30,C,A,57,16,0,A19
30,C,A,57,17,0,A22
30,C,A,57,18,0,A12
30,C,A,57,19,0,A16
30,C,A,57,20,0,A17
30,C,A,57,21,0,A13
30,C,A,57,22,0,A15
30,C,A,57,23,0,A20
30,C,A,57,24,0,A26
30,C,A,57,25,0,A36
30,C,A,57,26,0,A31
30,C,A,57,27,0,A35
30,C,A,57,28,0,A33
30,C,A,57,29,0,A34
30,C,A,57,30,0,A32
30,C,A,57,31,0,A30
30,C,A,57,32,0,A28
30,C,A,57,33,0,A29
30,C,A,57,34,0,A25
30,C,A,57,35,0,A27
30,C,A,57,36,1,A24
30,C,A,57,37,0,A44
30,C,A,57,38,0,A38
30,C,A,57,39,0,A37
30,C,A,57,40,0,A43
30,C,A,57,41,0,A42
30,C,A,57,42,0,A40
30,C,A,57,43,0,A46
30,C,A,57,44,0,A45
30,C,A,57,45,1,A41
30,C,A,57,46,1,A39
30,C,A,57,47,0,A53
30,C,A,57,48,0,A52
30,C,A,57,49,0,A56
30,C,A,57,50,0,A49
30,C,A,57,51,0,A47
30,C,A,57,52,0,A48
30,C,A,57,53,0,A55
30,C,A,57,54,0,A50
30,C,A,57,55,1,A51
30,C,A,57,56,0,A54
30,C,A,57,57,0,A57
30,M,A,56,1,0,A2
30,M,A,56,2,1,A3
30,M,A,56,3,0,A4
30,M,A,56,4,0,A10
30,M,A,56,5,0,A7
30,M,A,56,6,0,A1
30,M,A,56,7,0,A11
30,M,A,56,8,0,A9
30,M,A,56,9,0,A8
30,M,A,56,10,1,A5
30,M,A,56,11,0,A6
30,M,A,56,12,0,A16
30,M,A,56,13,1,A18
30,M,A,56,14,0,A12
30,M,A,56,15,0,A21
30,M,A,56,16,1,A19
30,M,A,56,17,0,A23
30,M,A,56,18,0,A14
30,M,A,56,19,0,A13
30,M,A,56,20,0,A22
30,M,A,56,21,0,A17
30,M,A,56,22,0,A20
30,M,A,56,23,0,A15
30,M,A,56,24,0,A34
30,M,A,56,25,0,A31
30,M,A,56,26,0,A26
30,M,A,56,27,0,A35
30,M,A,56,28,1,A36
30,M,A,56,29,1,A33
30,M,A,56,30,0,A32
30,M,A,56,31,0,A29
30,M,A,56,32,0,A30
30,M,A,56,33,0,A25
30,M,A,56,34,0,A24
30,M,A,56,35,1,A27
30,M,A,56,36,0,A44
30,M,A,56,37,0,A38
30,M,A,56,38,0,A40
30,M,A,56,39,0,A43
30,M,A,56,40,0,A37
30,M,A,56,41,0,A46
30,M,A,56,42,0,A45
30,M,A,56,43,0,A41
30,M,A,56,44,0,A42
30,M,A,56,45,1,A39
30,M,A,56,46,0,A53
30,M,A,56,47,0,A56
30,M,A,56,48,0,A52
30,M,A,56,49,0,A55
30,M,A,56,50,1,A47
30,M,A,56,51,0,A48
30,M,A,56,52,0,A49
30,M,A,56,53,0,A54
30,M,A,56,54,0,A50
30,M,A,56,55,0,A57
30,M,A,56,56,1,A51
30,O,B,63,1,1,B3
30,O,B,63,2,1,B1
30,O,B,63,3,0,B10
30,O,B,63,4,0,B6
30,O,B,63,5,0,B9
30,O,B,63,6,1,B7
30,O,B,63,7,0,B5
30,O,B,63,8,1,B12
30,O,B,63,9,1,B11
30,O,B,63,10,0,B4
30,O,B,63,11,0,B8
30,O,B,63,12,0,B2
30,O,B,63,13,0,B18
30,O,B,63,14,1,B13
30,O,B,63,15,0,B24
30,O,B,63,16,1,B20
30,O,B,63,17,1,B23
30,O,B,63,18,0,B15
30,O,B,63,19,1,B14
30,O,B,63,20,0,B25
30,O,B,63,21,1,B16
30,O,B,63,22,1,B17
30,O,B,63,23,1,B19
30,O,B,63,24,1,B22
30,O,B,63,25,0,B26
30,O,B,63,26,1,B21
30,O,B,63,27,0,B30
30,O,B,63,28,1,B35
30,O,B,63,29,0,B28
30,O,B,63,30,0,B34
30,O,B,63,31,1,B33
30,O,B,63,32,1,B38
30,O,B,63,33,1,B29
30,O,B,63,34,0,B32
30,O,B,63,35,0,B37
30,O,B,63,36,0,B27
30,O,B,63,37,0,B31
30,O,B,63,38,1,B36
30,O,B,63,39,1,B49
30,O,B,63,40,1,B40
30,O,B,63,41,1,B43
30,O,B,63,42,1,B45
30,O,B,63,43,1,B47
30,O,B,63,44,1,B50
30,O,B,63,45,1,B39
30,O,B,63,46,0,B48
30,O,B,63,47,0,B46
30,O,B,63,48,0,B42
30,O,B,63,49,0,B44
30,O,B,63,50,1,B41
30,O,B,63,51,0,B52
30,O,B,63,52,0,B58
30,O,B,63,53,0,B55
30,O,B,63,54,1,B63
30,O,B,63,55,0,B53
30,O,B,63,56,1,B54
30,O,B,63,57,0,B56
30,O,B,63,58,0,B62
30,O,B,63,59,1,B51
30,O,B,63,60,1,B61
30,O,B,63,61,1,B60
30,O,B,63,62,0,B59
30,O,B,63,63,0,B57
30,C,B,63,1,0,B6
30,C,B,63,2,0,B9
30,C,B,63,3,0,B1
30,C,B,63,4,1,B12
30,C,B,63,5,0,B3
30,C,B,63,6,0,B5
30,C,B,63,7,1,B11
30,C,B,63,8,0,B10
30,C,B,63,9,1,B7
30,C,B,63,10,0,B2
30,C,B,63,11,0,B4
30,C,B,63,12,0,B8
30,C,B,63,13,0,B14
30,C,B,63,14,0,B18
30,C,B,63,15,0,B13
30,C,B,63,16,0,B17
30,C,B,63,17,0,B25
30,C,B,63,18,0,B16
30,C,B,63,19,0,B19
30,C,B,63,20,0,B15
30,C,B,63,21,1,B20
30,C,B,63,22,1,B23
30,C,B,63,23,1,B22
30,C,B,63,24,0,B26
30,C,B,63,25,0,B24
30,C,B,63,26,0,B21
30,C,B,63,27,0,B34
30,C,B,63,28,0,B30
30,C,B,63,29,0,B28
30,C,B,63,30,0,B38
30,C,B,63,31,0,B29
30,C,B,63,32,1,B27
30,C,B,63,33,0,B32
30,C,B,63,34,0,B31
30,C,B,63,35,0,B35
30,C,B,63,36,0,B36
30,C,B,63,37,0,B33
30,C,B,63,38,0,B37
30,C,B,63,39,0,B45
30,C,B,63,40,0,B43
30,C,B,63,41,0,B46
30,C,B,63,42,0,B39
30,C,B,63,43,0,B48
30,C,B,63,44,0,B47
30,C,B,63,45,0,B42
30,C,B,63,46,0,B50
30,C,B,63,47,1,B40
30,C,B,63,48,0,B49
30,C,B,63,49,1,B41
30,C,B,63,50,0,B44
30,C,B,63,51,0,B52
30,C,B,63,52,0,B53
30,C,B,63,53,0,B51
30,C,B,63,54,0,B58
30,C,B,63,55,0,B62
30,C,B,63,56,0,B61
30,C,B,63,57,0,B55
30,C,B,63,58,0,B54
30,C,B,63,59,0,B56
30,C,B,63,60,0,B60
30,C,B,63,61,0,B59
30,C,B,63,62,0,B57
30,C,B,63,63,1,B63
30,M,B,63,1,0,B1
30,M,B,63,2,0,B10
30,M,B,63,3,1,B12
30,M,B,63,4,0,B5
30,M,B,63,5,0,B9
30,M,B,63,6,0,B3
30,M,B,63,7,0,B6
30,M,B,63,8,1,B7
30,M,B,63,9,1,B11
30,M,B,63,10,0,B2
30,M,B,63,11,0,B4
30,M,B,63,12,0,B8
30,M,B,63,13,0,B14
30,M,B,63,14,0,B18
30,M,B,63,15,1,B17
30,M,B,63,16,1,B25
30,M,B,63,17,1,B23
30,M,B,63,18,1,B13
30,M,B,63,19,1,B19
30,M,B,63,20,1,B16
30,M,B,63,21,0,B15
30,M,B,63,22,0,B26
30,M,B,63,23,1,B22
30,M,B,63,24,0,B20
30,M,B,63,25,0,B24
30,M,B,63,26,0,B21
30,M,B,63,27,0,B34
30,M,B,63,28,0,B28
30,M,B,63,29,0,B29
30,M,B,63,30,0,B32
30,M,B,63,31,1,B38
30,M,B,63,32,1,B27
30,M,B,63,33,0,B30
30,M,B,63,34,0,B31
30,M,B,63,35,0,B36
30,M,B,63,36,0,B33
30,M,B,63,37,1,B35
30,M,B,63,38,0,B37
30,M,B,63,39,1,B39
30,M,B,63,40,0,B46
30,M,B,63,41,0,B43
30,M,B,63,42,0,B50
30,M,B,63,43,1,B40
30,M,B,63,44,0,B45
30,M,B,63,45,0,B48
30,M,B,63,46,0,B49
30,M,B,63,47,1,B41
30,M,B,63,48,0,B42
30,M,B,63,49,0,B44
30,M,B,63,50,0,B47
30,M,B,63,51,0,B52
30,M,B,63,52,0,B53
30,M,B,63,53,0,B55
30,M,B,63,54,0,B58
30,M,B,63,55,0,B56
30,M,B,63,56,1,B61
30,M,B,63,57,0,B59
30,M,B,63,58,0,B62
30,M,B,63,59,0,B60
30,M,B,63,60,1,B51
30,M,B,63,61,0,B57
30,M,B,63,62,0,B54
30,M,B,63,63,1,B63
31,O,A,57,1,1,A2
31,O,A,57,2,1,A11
31,O,A,57,3,1,A10
31,O,A,57,4,1,A5
31,O,A,57,5,1,A8
31,O,A,57,6,1,A3
31,O,A,57,7,1,A9
31,O,A,57,8,1,A1
31,O,A,57,9,1,A7
31,O,A,57,10,1,A4
31,O,A,57,11,0,A6
31,O,A,57,12,1,A12
31,O,A,57,13,1,A21
31,O,A,57,14,0,A13
31,O,A,57,15,1,A17
31,O,A,57,16,1,A18
31,O,A,57,17,1,A19
31,O,A,57,18,1,A14
31,O,A,57,19,1,A20
31,O,A,57,20,1,A15
31,O,A,57,21,1,A23
31,O,A,57,22,1,A16
31,O,A,57,23,1,A22
31,O,A,57,24,1,A28
31,O,A,57,25,1,A29
31,O,A,57,26,1,A34
31,O,A,57,27,1,A31
31,O,A,57,28,1,A35
31,O,A,57,29,1,A36
31,O,A,57,30,1,A24
31,O,A,57,31,1,A33
31,O,A,57,32,1,A30
31,O,A,57,33,1,A26
31,O,A,57,34,1,A25
31,O,A,57,35,1,A27
31,O,A,57,36,1,A32
31,O,A,57,37,1,A37
31,O,A,57,38,1,A42
31,O,A,57,39,1,A45
31,O,A,57,40,1,A44
31,O,A,57,41,1,A46
31,O,A,57,42,1,A40
31,O,A,57,43,1,A38
31,O,A,57,44,1,A39
31,O,A,57,45,1,A43
31,O,A,57,46,1,A41
31,O,A,57,47,1,A51
31,O,A,57,48,1,A55
31,O,A,57,49,1,A52
31,O,A,57,50,1,A50
31,O,A,57,51,1,A56
31,O,A,57,52,1,A53
31,O,A,57,53,1,A49
31,O,A,57,54,1,A57
31,O,A,57,55,1,A47
31,O,A,57,56,1,A48
31,O,A,57,57,1,A54
31,C,A,57,1,1,A8
31,C,A,57,2,1,A3
31,C,A,57,3,1,A4
31,C,A,57,4,1,A7
31,C,A,57,5,1,A10
31,C,A,57,6,1,A2
31,C,A,57,7,1,A11
31,C,A,57,8,1,A1
31,C,A,57,9,1,A5
31,C,A,57,10,1,A6
31,C,A,57,11,1,A9
31,C,A,57,12,1,A18
31,C,A,57,13,1,A16
31,C,A,57,14,1,A12
31,C,A,57,15,1,A17
31,C,A,57,16,1,A14
31,C,A,57,17,1,A19
31,C,A,57,18,1,A23
31,C,A,57,19,1,A13
31,C,A,57,20,1,A21
31,C,A,57,21,1,A15
31,C,A,57,22,1,A22
31,C,A,57,23,1,A20
31,C,A,57,24,1,A31
31,C,A,57,25,1,A35
31,C,A,57,26,1,A25
31,C,A,57,27,1,A36
31,C,A,57,28,1,A26
31,C,A,57,29,1,A34
31,C,A,57,30,1,A32
31,C,A,57,31,1,A33
31,C,A,57,32,1,A28
31,C,A,57,33,1,A24
31,C,A,57,34,1,A27
31,C,A,57,35,1,A29
31,C,A,57,36,1,A30
31,C,A,57,37,1,A44
31,C,A,57,38,1,A42
31,C,A,57,39,1,A40
31,C,A,57,40,1,A37
31,C,A,57,41,1,A38
31,C,A,57,42,1,A46
31,C,A,57,43,1,A39
31,C,A,57,44,1,A43
31,C,A,57,45,1,A45
31,C,A,57,46,1,A41
31,C,A,57,47,1,A53
31,C,A,57,48,1,A50
31,C,A,57,49,1,A47
31,C,A,57,50,1,A52
31,C,A,57,51,1,A49
31,C,A,57,52,1,A56
31,C,A,57,53,1,A54
31,C,A,57,54,1,A51
31,C,A,57,55,1,A48
31,C,A,57,56,1,A55
31,C,A,57,57,1,A57
31,M,A,56,1,1,A7
31,M,A,56,2,1,A2
31,M,A,56,3,1,A3
31,M,A,56,4,1,A1
31,M,A,56,5,1,A11
31,M,A,56,6,1,A4
31,M,A,56,7,1,A10
31,M,A,56,8,1,A8
31,M,A,56,9,0,A6
31,M,A,56,10,1,A5
31,M,A,56,11,1,A9
31,M,A,56,12,1,A18
31,M,A,56,13,1,A23
31,M,A,56,14,1,A21
31,M,A,56,15,1,A12
31,M,A,56,16,1,A16
31,M,A,56,17,1,A14
31,M,A,56,18,1,A19
31,M,A,56,19,1,A17
31,M,A,56,20,1,A13
31,M,A,56,21,1,A20
31,M,A,56,22,1,A22
31,M,A,56,23,1,A15
31,M,A,56,24,1,A26
31,M,A,56,25,1,A31
31,M,A,56,26,1,A34
31,M,A,56,27,1,A32
31,M,A,56,28,1,A35
31,M,A,56,29,1,A29
31,M,A,56,30,1,A33
31,M,A,56,31,0,A30
31,M,A,56,32,1,A36
31,M,A,56,33,1,A25
31,M,A,56,34,1,A24
31,M,A,56,35,1,A27
31,M,A,56,36,1,A37
31,M,A,56,37,1,A44
31,M,A,56,38,1,A43
31,M,A,56,39,1,A38
31,M,A,56,40,1,A46
31,M,A,56,41,1,A40
31,M,A,56,42,1,A42
31,M,A,56,43,1,A45
31,M,A,56,44,1,A41
31,M,A,56,45,1,A39
31,M,A,56,46,1,A52
31,M,A,56,47,1,A56
31,M,A,56,48,1,A49
31,M,A,56,49,1,A55
31,M,A,56,50,1,A51
31,M,A,56,51,1,A53
31,M,A,56,52,1,A47
31,M,A,56,53,1,A48
31,M,A,56,54,1,A57
31,M,A,56,55,1,A54
31,M,A,56,56,1,A50
31,O,B,63,1,1,B1
31,O,B,63,2,1,B6
31,O,B,63,3,1,B8
31,O,B,63,4,1,B10
31,O,B,63,5,1,B11
31,O,B,63,6,1,B3
31,O,B,63,7,1,B9
31,O,B,63,8,1,B7
31,O,B,63,9,1,B12
31,O,B,63,10,1,B2
31,O,B,63,11,1,B5
31,O,B,63,12,1,B4
31,O,B,63,13,1,B13
31,O,B,63,14,1,B21
31,O,B,63,15,1,B18
31,O,B,63,16,1,B23
31,O,B,63,17,1,B16
31,O,B,63,18,1,B14
31,O,B,63,19,1,B25
31,O,B,63,20,1,B17
31,O,B,63,21,1,B24
31,O,B,63,22,1,B19
31,O,B,63,23,1,B15
31,O,B,63,24,1,B20
31,O,B,63,25,1,B26
31,O,B,63,26,1,B22
31,O,B,63,27,1,B34
31,O,B,63,28,1,B37
31,O,B,63,29,1,B31
31,O,B,63,30,1,B27
31,O,B,63,31,1,B30
31,O,B,63,32,1,B38
31,O,B,63,33,1,B29
31,O,B,63,34,1,B33
31,O,B,63,35,1,B28
31,O,B,63,36,1,B36
31,O,B,63,37,1,B32
31,O,B,63,38,1,B35
31,O,B,63,39,1,B42
31,O,B,63,40,1,B39
31,O,B,63,41,1,B40
31,O,B,63,42,1,B43
31,O,B,63,43,0,B47
31,O,B,63,44,1,B49
31,O,B,63,45,1,B45
31,O,B,63,46,1,B41
31,O,B,63,47,1,B46
31,O,B,63,48,1,B48
31,O,B,63,49,1,B50
31,O,B,63,50,1,B44
31,O,B,63,51,1,B54
31,O,B,63,52,1,B52
31,O,B,63,53,1,B58
31,O,B,63,54,1,B62
31,O,B,63,55,1,B61
31,O,B,63,56,1,B51
31,O,B,63,57,1,B53
31,O,B,63,58,1,B55
31,O,B,63,59,1,B59
31,O,B,63,60,1,B57
31,O,B,63,61,1,B60
31,O,B,63,62,1,B56
31,O,B,63,63,1,B63
31,C,B,63,1,1,B6
31,C,B,63,2,1,B1
31,C,B,63,3,1,B3
31,C,B,63,4,1,B12
31,C,B,63,5,1,B9
31,C,B,63,6,1,B10
31,C,B,63,7,1,B5
31,C,B,63,8,1,B11
31,C,B,63,9,1,B7
31,C,B,63,10,1,B8
31,C,B,63,11,1,B4
31,C,B,63,12,1,B2
31,C,B,63,13,1,B14
31,C,B,63,14,1,B18
31,C,B,63,15,1,B13
31,C,B,63,16,1,B19
31,C,B,63,17,1,B25
31,C,B,63,18,1,B23
31,C,B,63,19,1,B20
31,C,B,63,20,1,B17
31,C,B,63,21,1,B16
31,C,B,63,22,1,B15
31,C,B,63,23,1,B22
31,C,B,63,24,1,B26
31,C,B,63,25,1,B24
31,C,B,63,26,1,B21
31,C,B,63,27,1,B28
31,C,B,63,28,1,B34
31,C,B,63,29,1,B29
31,C,B,63,30,1,B38
31,C,B,63,31,1,B30
31,C,B,63,32,1,B27
31,C,B,63,33,1,B32
31,C,B,63,34,1,B31
31,C,B,63,35,1,B36
31,C,B,63,36,1,B35
31,C,B,63,37,1,B33
31,C,B,63,38,1,B37
31,C,B,63,39,1,B45
31,C,B,63,40,1,B46
31,C,B,63,41,1,B43
31,C,B,63,42,1,B39
31,C,B,63,43,1,B44
31,C,B,63,44,1,B42
31,C,B,63,45,1,B41
31,C,B,63,46,1,B48
31,C,B,63,47,1,B49
31,C,B,63,48,1,B50
31,C,B,63,49,1,B47
31,C,B,63,50,1,B40
31,C,B,63,51,1,B52
31,C,B,63,52,1,B58
31,C,B,63,53,1,B53
31,C,B,63,54,1,B51
31,C,B,63,55,1,B56
31,C,B,63,56,1,B55
31,C,B,63,57,1,B60
31,C,B,63,58,1,B62
31,C,B,63,59,1,B61
31,C,B,63,60,1,B54
31,C,B,63,61,1,B59
31,C,B,63,62,1,B63
31,C,B,63,63,1,B57
31,M,B,63,1,1,B1
31,M,B,63,2,1,B10
31,M,B,63,3,1,B5
31,M,B,63,4,0,B7
31,M,B,63,5,1,B6
31,M,B,63,6,1,B3
31,M,B,63,7,1,B11
31,M,B,63,8,1,B9
31,M,B,63,9,1,B12
31,M,B,63,10,1,B2
31,M,B,63,11,1,B8
31,M,B,63,12,1,B4
31,M,B,63,13,1,B14
31,M,B,63,14,1,B18
31,M,B,63,15,1,B13
31,M,B,63,16,1,B19
31,M,B,63,17,1,B17
31,M,B,63,18,1,B23
31,M,B,63,19,1,B20
31,M,B,63,20,1,B25
31,M,B,63,21,1,B15
31,M,B,63,22,1,B22
31,M,B,63,23,1,B16
31,M,B,63,24,1,B26
31,M,B,63,25,1,B24
31,M,B,63,26,1,B21
31,M,B,63,27,1,B34
31,M,B,63,28,1,B29
31,M,B,63,29,1,B32
31,M,B,63,30,1,B30
31,M,B,63,31,1,B28
31,M,B,63,32,1,B38
31,M,B,63,33,1,B27
31,M,B,63,34,1,B31
31,M,B,63,35,1,B33
31,M,B,63,36,1,B36
31,M,B,63,37,1,B37
31,M,B,63,38,1,B35
31,M,B,63,39,1,B46
31,M,B,63,40,1,B43
31,M,B,63,41,1,B45
31,M,B,63,42,1,B39
31,M,B,63,43,1,B40
31,M,B,63,44,1,B50
31,M,B,63,45,1,B49
31,M,B,63,46,1,B48
31,M,B,63,47,1,B41
31,M,B,63,48,1,B42
31,M,B,63,49,1,B44
31,M,B,63,50,1,B47
31,M,B,63,51,1,B52
31,M,B,63,52,1,B53
31,M,B,63,53,1,B58
31,M,B,63,54,1,B55
31,M,B,63,55,1,B51
31,M,B,63,56,1,B56
31,M,B,63,57,1,B59
31,M,B,63,58,1,B62
31,M,B,63,59,1,B60
31,M,B,63,60,1,B54
31,M,B,63,61,1,B61
31,M,B,63,62,1,B57
31,M,B,63,63,1,B63
32,O,A,57,1,0,A2
32,O,A,57,2,0,A9
32,O,A,57,3,0,A5
32,O,A,57,4,1,A7
32,O,A,57,5,0,A3
32,O,A,57,6,0,A1
32,O,A,57,7,0,A4
32,O,A,57,8,1,A8
32,O,A,57,9,0,A11
32,O,A,57,10,1,A10
32,O,A,57,11,1,A6
32,O,A,57,12,1,A17
32,O,A,57,13,0,A20
32,O,A,57,14,0,A19
32,O,A,57,15,0,A16
32,O,A,57,16,0,A18
32,O,A,57,17,0,A14
32,O,A,57,18,0,A13
32,O,A,57,19,0,A12
32,O,A,57,20,1,A23
32,O,A,57,21,0,A15
32,O,A,57,22,0,A22
32,O,A,57,23,0,A21
32,O,A,57,24,1,A34
32,O,A,57,25,0,A26
32,O,A,57,26,0,A31
32,O,A,57,27,1,A32
32,O,A,57,28,0,A27
32,O,A,57,29,0,A29
32,O,A,57,30,1,A36
32,O,A,57,31,0,A24
32,O,A,57,32,1,A33
32,O,A,57,33,1,A30
32,O,A,57,34,0,A35
32,O,A,57,35,0,A25
32,O,A,57,36,0,A28
32,O,A,57,37,1,A43
32,O,A,57,38,1,A46
32,O,A,57,39,1,A42
32,O,A,57,40,0,A44
32,O,A,57,41,1,A41
32,O,A,57,42,0,A45
32,O,A,57,43,0,A38
32,O,A,57,44,0,A39
32,O,A,57,45,0,A37
32,O,A,57,46,1,A40
32,O,A,57,47,0,A52
32,O,A,57,48,0,A57
32,O,A,57,49,0,A56
32,O,A,57,50,0,A53
32,O,A,57,51,0,A55
32,O,A,57,52,0,A48
32,O,A,57,53,0,A50
32,O,A,57,54,0,A51
32,O,A,57,55,0,A49
32,O,A,57,56,1,A47
32,O,A,57,57,0,A54
32,C,A,57,1,0,A11
32,C,A,57,2,0,A2
32,C,A,57,3,0,A3
32,C,A,57,4,0,A5
32,C,A,57,5,0,A7
32,C,A,57,6,1,A8
32,C,A,57,7,0,A1
32,C,A,57,8,0,A4
32,C,A,57,9,0,A9
32,C,A,57,10,0,A10
32,C,A,57,11,1,A6
32,C,A,57,12,0,A18
32,C,A,57,13,0,A16
32,C,A,57,14,0,A23
32,C,A,57,15,0,A14
32,C,A,57,16,0,A19
32,C,A,57,17,0,A17
32,C,A,57,18,0,A21
32,C,A,57,19,0,A13
32,C,A,57,20,0,A12
32,C,A,57,21,0,A20
32,C,A,57,22,0,A22
32,C,A,57,23,0,A15
32,C,A,57,24,0,A26
32,C,A,57,25,0,A31
32,C,A,57,26,0,A34
32,C,A,57,27,0,A32
32,C,A,57,28,0,A30
32,C,A,57,29,0,A33
32,C,A,57,30,0,A35
32,C,A,57,31,0,A29
32,C,A,57,32,0,A28
32,C,A,57,33,0,A36
32,C,A,57,34,0,A24
32,C,A,57,35,0,A27
32,C,A,57,36,0,A25
32,C,A,57,37,0,A37
32,C,A,57,38,0,A44
32,C,A,57,39,0,A43
32,C,A,57,40,0,A42
32,C,A,57,41,0,A38
32,C,A,57,42,0,A46
32,C,A,57,43,0,A41
32,C,A,57,44,0,A39
32,C,A,57,45,0,A40
32,C,A,57,46,0,A45
32,C,A,57,47,1,A52
32,C,A,57,48,0,A56
32,C,A,57,49,0,A55
32,C,A,57,50,0,A49
32,C,A,57,51,0,A53
32,C,A,57,52,0,A51
32,C,A,57,53,0,A48
32,C,A,57,54,1,A47
32,C,A,57,55,0,A54
32,C,A,57,56,0,A50
32,C,A,57,57,0,A57
32,M,A,56,1,0,A3
32,M,A,56,2,0,A7
32,M,A,56,3,0,A4
32,M,A,56,4,0,A11
32,M,A,56,5,0,A2
32,M,A,56,6,1,A8
32,M,A,56,7,0,A9
32,M,A,56,8,0,A1
32,M,A,56,9,0,A10
32,M,A,56,10,0,A5
32,M,A,56,11,1,A6
32,M,A,56,12,0,A18
32,M,A,56,13,0,A14
32,M,A,56,14,0,A21
32,M,A,56,15,0,A12
32,M,A,56,16,1,A23
32,M,A,56,17,0,A13
32,M,A,56,18,0,A19
32,M,A,56,19,0,A17
32,M,A,56,20,0,A16
32,M,A,56,21,0,A22
32,M,A,56,22,0,A15
32,M,A,56,23,0,A20
32,M,A,56,24,0,A34
32,M,A,56,25,0,A31
32,M,A,56,26,0,A26
32,M,A,56,27,1,A33
32,M,A,56,28,1,A36
32,M,A,56,29,1,A32
32,M,A,56,30,0,A29
32,M,A,56,31,0,A35
32,M,A,56,32,1,A30
32,M,A,56,33,0,A24
32,M,A,56,34,1,A27
32,M,A,56,35,1,A25
32,M,A,56,36,0,A38
32,M,A,56,37,0,A44
32,M,A,56,38,1,A42
32,M,A,56,39,0,A46
32,M,A,56,40,0,A37
32,M,A,56,41,0,A45
32,M,A,56,42,1,A43
32,M,A,56,43,0,A40
32,M,A,56,44,0,A39
32,M,A,56,45,0,A41
32,M,A,56,46,1,A52
32,M,A,56,47,0,A55
32,M,A,56,48,0,A56
32,M,A,56,49,0,A53
32,M,A,56,50,0,A49
32,M,A,56,51,1,A47
32,M,A,56,52,0,A51
32,M,A,56,53,0,A48
32,M,A,56,54,0,A57
32,M,A,56,55,0,A50
32,M,A,56,56,0,A54
32,O,B,63,1,0,B3
32,O,B,63,2,0,B12
32,O,B,63,3,0,B6
32,O,B,63,4,0,B2
32,O,B,63,5,0,B11
32,O,B,63,6,0,B9
32,O,B,63,7,0,B4
32,O,B,63,8,0,B1
32,O,B,63,9,0,B5
32,O,B,63,10,0,B10
32,O,B,63,11,0,B7
32,O,B,63,12,0,B8
32,O,B,63,13,0,B15
32,O,B,63,14,0,B17
32,O,B,63,15,0,B19
32,O,B,63,16,1,B13
32,O,B,63,17,0,B14
32,O,B,63,18,1,B18
32,O,B,63,19,0,B24
32,O,B,63,20,0,B16
32,O,B,63,21,1,B23
32,O,B,63,22,0,B20
32,O,B,63,23,0,B25
32,O,B,63,24,1,B22
32,O,B,63,25,0,B26
32,O,B,63,26,0,B21
32,O,B,63,27,0,B35
32,O,B,63,28,0,B32
32,O,B,63,29,0,B34
32,O,B,63,30,1,B36
32,O,B,63,31,0,B38
32,O,B,63,32,1,B28
32,O,B,63,33,0,B29
32,O,B,63,34,0,B31
32,O,B,63,35,1,B27
32,O,B,63,36,0,B37
32,O,B,63,37,0,B30
32,O,B,63,38,1,B33
32,O,B,63,39,0,B48
32,O,B,63,40,0,B42
32,O,B,63,41,0,B50
32,O,B,63,42,0,B43
32,O,B,63,43,1,B39
32,O,B,63,44,1,B46
32,O,B,63,45,0,B41
32,O,B,63,46,0,B49
32,O,B,63,47,0,B45
32,O,B,63,48,0,B40
32,O,B,63,49,0,B44
32,O,B,63,50,0,B47
32,O,B,63,51,0,B52
32,O,B,63,52,0,B54
32,O,B,63,53,1,B55
32,O,B,63,54,1,B60
32,O,B,63,55,1,B59
32,O,B,63,56,1,B53
32,O,B,63,57,1,B58
32,O,B,63,58,0,B62
32,O,B,63,59,1,B56
32,O,B,63,60,0,B61
32,O,B,63,61,1,B57
32,O,B,63,62,0,B51
32,O,B,63,63,0,B63
32,C,B,63,1,0,B10
32,C,B,63,2,0,B1
32,C,B,63,3,0,B9
32,C,B,63,4,0,B6
32,C,B,63,5,0,B12
32,C,B,63,6,0,B2
32,C,B,63,7,0,B5
32,C,B,63,8,0,B11
32,C,B,63,9,0,B3
32,C,B,63,10,0,B7
32,C,B,63,11,0,B8
32,C,B,63,12,0,B4
32,C,B,63,13,0,B14
32,C,B,63,14,0,B13
32,C,B,63,15,0,B18
32,C,B,63,16,0,B19
32,C,B,63,17,0,B16
32,C,B,63,18,0,B23
32,C,B,63,19,0,B17
32,C,B,63,20,0,B25
32,C,B,63,21,0,B22
32,C,B,63,22,0,B24
32,C,B,63,23,0,B26
32,C,B,63,24,0,B15
32,C,B,63,25,0,B20
32,C,B,63,26,0,B21
32,C,B,63,27,0,B34
32,C,B,63,28,1,B28
32,C,B,63,29,0,B29
32,C,B,63,30,0,B30
32,C,B,63,31,0,B32
32,C,B,63,32,0,B38
32,C,B,63,33,0,B27
32,C,B,63,34,0,B31
32,C,B,63,35,0,B33
32,C,B,63,36,0,B37
32,C,B,63,37,0,B35
32,C,B,63,38,0,B36
32,C,B,63,39,0,B45
32,C,B,63,40,0,B46
32,C,B,63,41,0,B43
32,C,B,63,42,0,B50
32,C,B,63,43,1,B39
32,C,B,63,44,0,B40
32,C,B,63,45,0,B48
32,C,B,63,46,0,B47
32,C,B,63,47,0,B49
32,C,B,63,48,0,B41
32,C,B,63,49,0,B42
32,C,B,63,50,0,B44
32,C,B,63,51,0,B53
32,C,B,63,52,0,B52
32,C,B,63,53,0,B56
32,C,B,63,54,0,B61
32,C,B,63,55,0,B62
32,C,B,63,56,0,B58
32,C,B,63,57,0,B54
32,C,B,63,58,1,B55
32,C,B,63,59,0,B60
32,C,B,63,60,0,B51
32,C,B,63,61,0,B59
32,C,B,63,62,0,B63
32,C,B,63,63,0,B57
32,M,B,63,1,0,B1
32,M,B,63,2,0,B5
32,M,B,63,3,0,B11
32,M,B,63,4,0,B10
32,M,B,63,5,0,B6
32,M,B,63,6,0,B3
32,M,B,63,7,0,B9
32,M,B,63,8,0,B12
32,M,B,63,9,1,B7
32,M,B,63,10,0,B2
32,M,B,63,11,0,B4
32,M,B,63,12,0,B8
32,M,B,63,13,0,B14
32,M,B,63,14,0,B18
32,M,B,63,15,0,B13
32,M,B,63,16,0,B19
32,M,B,63,17,0,B17
32,M,B,63,18,0,B25
32,M,B,63,19,0,B26
32,M,B,63,20,0,B23
32,M,B,63,21,0,B24
32,M,B,63,22,0,B16
32,M,B,63,23,1,B22
32,M,B,63,24,0,B15
32,M,B,63,25,1,B20
32,M,B,63,26,0,B21
32,M,B,63,27,0,B29
32,M,B,63,28,0,B34
32,M,B,63,29,0,B38
32,M,B,63,30,1,B28
32,M,B,63,31,0,B32
32,M,B,63,32,0,B31
32,M,B,63,33,0,B27
32,M,B,63,34,0,B37
32,M,B,63,35,0,B30
32,M,B,63,36,0,B36
32,M,B,63,37,0,B35
32,M,B,63,38,0,B33
32,M,B,63,39,1,B39
32,M,B,63,40,1,B43
32,M,B,63,41,0,B45
32,M,B,63,42,0,B46
32,M,B,63,43,0,B50
32,M,B,63,44,0,B49
32,M,B,63,45,0,B48
32,M,B,63,46,0,B41
32,M,B,63,47,0,B40
32,M,B,63,48,0,B42
32,M,B,63,49,0,B44
32,M,B,63,50,0,B47
32,M,B,63,51,0,B52
32,M,B,63,52,0,B53
32,M,B,63,53,1,B55
32,M,B,63,54,0,B51
32,M,B,63,55,0,B56
32,M,B,63,56,0,B58
32,M,B,63,57,0,B62
32,M,B,63,58,0,B60
32,M,B,63,59,0,B61
32,M,B,63,60,1,B57
32,M,B,63,61,0,B54
32,M,B,63,62,0,B59
32,M,B,63,63,0,B63
33,O,A,57,1,0,A9
33,O,A,57,2,0,A11
33,O,A,57,3,1,A3
33,O,A,57,4,0,A1
33,O,A,57,5,0,A8
33,O,A,57,6,0,A10
33,O,A,57,7,1,A7
33,O,A,57,8,1,A2
33,O,A,57,9,1,A4
33,O,A,57,10,0,A5
33,O,A,57,11,1,A6
33,O,A,57,12,0,A18
33,O,A,57,13,1,A14
33,O,A,57,14,0,A23
33,O,A,57,15,0,A19
33,O,A,57,16,0,A16
33,O,A,57,17,0,A21
33,O,A,57,18,0,A12
33,O,A,57,19,1,A13
33,O,A,57,20,0,A17
33,O,A,57,21,0,A15
33,O,A,57,22,0,A22
33,O,A,57,23,0,A20
33,O,A,57,24,1,A31
33,O,A,57,25,0,A33
33,O,A,57,26,0,A29
33,O,A,57,27,0,A26
33,O,A,57,28,1,A36
33,O,A,57,29,1,A30
33,O,A,57,30,0,A27
33,O,A,57,31,0,A35
33,O,A,57,32,0,A28
33,O,A,57,33,1,A25
33,O,A,57,34,0,A34
33,O,A,57,35,0,A32
33,O,A,57,36,1,A24
33,O,A,57,37,0,A39
33,O,A,57,38,1,A46
33,O,A,57,39,0,A38
33,O,A,57,40,1,A41
33,O,A,57,41,1,A40
33,O,A,57,42,1,A42
33,O,A,57,43,1,A44
33,O,A,57,44,0,A43
33,O,A,57,45,0,A37
33,O,A,57,46,0,A45
33,O,A,57,47,0,A49
33,O,A,57,48,0,A55
33,O,A,57,49,0,A48
33,O,A,57,50,0,A52
33,O,A,57,51,0,A53
33,O,A,57,52,0,A47
33,O,A,57,53,1,A50
33,O,A,57,54,1,A56
33,O,A,57,55,0,A57
33,O,A,57,56,0,A54
33,O,A,57,57,0,A51
33,C,A,57,1,1,A3
33,C,A,57,2,1,A2
33,C,A,57,3,1,A7
33,C,A,57,4,1,A11
33,C,A,57,5,0,A1
33,C,A,57,6,1,A10
33,C,A,57,7,1,A4
33,C,A,57,8,1,A8
33,C,A,57,9,0,A9
33,C,A,57,10,1,A5
33,C,A,57,11,1,A6
33,C,A,57,12,0,A18
33,C,A,57,13,1,A14
33,C,A,57,14,0,A19
33,C,A,57,15,0,A23
33,C,A,57,16,0,A16
33,C,A,57,17,0,A12
33,C,A,57,18,1,A21
33,C,A,57,19,1,A22
33,C,A,57,20,1,A17
33,C,A,57,21,1,A13
33,C,A,57,22,1,A20
33,C,A,57,23,0,A15
33,C,A,57,24,1,A26
33,C,A,57,25,1,A31
33,C,A,57,26,1,A36
33,C,A,57,27,1,A33
33,C,A,57,28,1,A24
33,C,A,57,29,0,A28
33,C,A,57,30,0,A35
33,C,A,57,31,0,A34
33,C,A,57,32,1,A29
33,C,A,57,33,0,A32
33,C,A,57,34,0,A25
33,C,A,57,35,0,A27
33,C,A,57,36,1,A30
33,C,A,57,37,1,A37
33,C,A,57,38,0,A44
33,C,A,57,39,0,A38
33,C,A,57,40,1,A42
33,C,A,57,41,1,A46
33,C,A,57,42,0,A43
33,C,A,57,43,0,A45
33,C,A,57,44,1,A40
33,C,A,57,45,1,A41
33,C,A,57,46,0,A39
33,C,A,57,47,1,A53
33,C,A,57,48,1,A56
33,C,A,57,49,1,A52
33,C,A,57,50,0,A50
33,C,A,57,51,0,A49
33,C,A,57,52,0,A55
33,C,A,57,53,1,A48
33,C,A,57,54,0,A47
33,C,A,57,55,0,A54
33,C,A,57,56,1,A57
33,C,A,57,57,0,A51
33,M,A,56,1,1,A3
33,M,A,56,2,1,A2
33,M,A,56,3,1,A7
33,M,A,56,4,0,A4
33,M,A,56,5,1,A10
33,M,A,56,6,0,A1
33,M,A,56,7,0,A5
33,M,A,56,8,0,A8
33,M,A,56,9,1,A11
33,M,A,56,10,1,A6
33,M,A,56,11,0,A9
33,M,A,56,12,1,A18
33,M,A,56,13,0,A23
33,M,A,56,14,1,A21
33,M,A,56,15,0,A19
33,M,A,56,16,0,A12
33,M,A,56,17,1,A17
33,M,A,56,18,1,A13
33,M,A,56,19,1,A14
33,M,A,56,20,0,A16
33,M,A,56,21,1,A22
33,M,A,56,22,0,A20
33,M,A,56,23,0,A15
33,M,A,56,24,1,A26
33,M,A,56,25,1,A33
33,M,A,56,26,0,A34
33,M,A,56,27,1,A31
33,M,A,56,28,0,A36
33,M,A,56,29,0,A35
33,M,A,56,30,0,A32
33,M,A,56,31,0,A29
33,M,A,56,32,1,A25
33,M,A,56,33,0,A30
33,M,A,56,34,0,A27
33,M,A,56,35,1,A24
33,M,A,56,36,0,A43
33,M,A,56,37,1,A44
33,M,A,56,38,0,A45
33,M,A,56,39,0,A46
33,M,A,56,40,0,A37
33,M,A,56,41,1,A42
33,M,A,56,42,1,A41
33,M,A,56,43,1,A40
33,M,A,56,44,0,A38
33,M,A,56,45,0,A39
33,M,A,56,46,1,A52
33,M,A,56,47,1,A56
33,M,A,56,48,1,A53
33,M,A,56,49,1,A49
33,M,A,56,50,0,A51
33,M,A,56,51,0,A55
33,M,A,56,52,1,A54
33,M,A,56,53,0,A50
33,M,A,56,54,0,A47
33,M,A,56,55,1,A57
33,M,A,56,56,1,A48
33,O,B,63,1,0,B9
33,O,B,63,2,0,B1
33,O,B,63,3,0,B6
33,O,B,63,4,0,B10
33,O,B,63,5,1,B12
33,O,B,63,6,0,B5
33,O,B,63,7,0,B8
33,O,B,63,8,1,B11
33,O,B,63,9,1,B3
33,O,B,63,10,1,B7
33,O,B,63,11,1,B2
33,O,B,63,12,1,B4
33,O,B,63,13,0,B13
33,O,B,63,14,1,B20
33,O,B,63,15,0,B14
33,O,B,63,16,0,B17
33,O,B,63,17,1,B22
33,O,B,63,18,1,B18
33,O,B,63,19,0,B19
33,O,B,63,20,1,B23
33,O,B,63,21,1,B26
33,O,B,63,22,0,B15
33,O,B,63,23,1,B16
33,O,B,63,24,1,B24
33,O,B,63,25,0,B25
33,O,B,63,26,0,B21
33,O,B,63,27,1,B36
33,O,B,63,28,0,B37
33,O,B,63,29,0,B33
33,O,B,63,30,1,B34
33,O,B,63,31,0,B38
33,O,B,63,32,0,B28
33,O,B,63,33,0,B29
33,O,B,63,34,1,B32
33,O,B,63,35,1,B30
33,O,B,63,36,0,B35
33,O,B,63,37,0,B27
33,O,B,63,38,0,B31
33,O,B,63,39,1,B39
33,O,B,63,40,1,B41
33,O,B,63,41,0,B43
33,O,B,63,42,0,B44
33,O,B,63,43,1,B47
33,O,B,63,44,0,B50
33,O,B,63,45,1,B42
33,O,B,63,46,0,B45
33,O,B,63,47,1,B46
33,O,B,63,48,0,B49
33,O,B,63,49,1,B48
33,O,B,63,50,1,B40
33,O,B,63,51,1,B58
33,O,B,63,52,0,B60
33,O,B,63,53,1,B55
33,O,B,63,54,1,B52
33,O,B,63,55,0,B54
33,O,B,63,56,0,B62
33,O,B,63,57,0,B53
33,O,B,63,58,0,B56
33,O,B,63,59,0,B59
33,O,B,63,60,1,B51
33,O,B,63,61,0,B63
33,O,B,63,62,1,B61
33,O,B,63,63,1,B57
33,C,B,63,1,0,B6
33,C,B,63,2,0,B9
33,C,B,63,3,0,B1
33,C,B,63,4,0,B11
33,C,B,63,5,0,B2
33,C,B,63,6,0,B10
33,C,B,63,7,1,B12
33,C,B,63,8,0,B5
33,C,B,63,9,1,B3
33,C,B,63,10,0,B7
33,C,B,63,11,0,B4
33,C,B,63,12,0,B8
33,C,B,63,13,0,B14
33,C,B,63,14,0,B16
33,C,B,63,15,0,B13
33,C,B,63,16,0,B19
33,C,B,63,17,0,B18
33,C,B,63,18,0,B25
33,C,B,63,19,0,B17
33,C,B,63,20,1,B22
33,C,B,63,21,0,B24
33,C,B,63,22,0,B23
33,C,B,63,23,0,B26
33,C,B,63,24,1,B20
33,C,B,63,25,0,B15
33,C,B,63,26,0,B21
33,C,B,63,27,0,B29
33,C,B,63,28,0,B34
33,C,B,63,29,0,B28
33,C,B,63,30,0,B31
33,C,B,63,31,1,B32
33,C,B,63,32,0,B38
33,C,B,63,33,0,B30
33,C,B,63,34,0,B27
33,C,B,63,35,0,B33
33,C,B,63,36,0,B36
33,C,B,63,37,0,B35
33,C,B,63,38,0,B37
33,C,B,63,39,0,B43
33,C,B,63,40,0,B39
33,C,B,63,41,0,B50
33,C,B,63,42,0,B48
33,C,B,63,43,0,B46
33,C,B,63,44,0,B45
33,C,B,63,45,0,B47
33,C,B,63,46,0,B49
33,C,B,63,47,1,B40
33,C,B,63,48,0,B42
33,C,B,63,49,1,B41
33,C,B,63,50,0,B44
33,C,B,63,51,0,B52
33,C,B,63,52,0,B58
33,C,B,63,53,0,B62
33,C,B,63,54,0,B53
33,C,B,63,55,0,B61
33,C,B,63,56,0,B55
33,C,B,63,57,0,B54
33,C,B,63,58,0,B56
33,C,B,63,59,0,B60
33,C,B,63,60,0,B51
33,C,B,63,61,1,B59
33,C,B,63,62,0,B57
33,C,B,63,63,0,B63
33,M,B,63,1,0,B1
33,M,B,63,2,0,B10
33,M,B,63,3,1,B11
33,M,B,63,4,0,B5
33,M,B,63,5,0,B6
33,M,B,63,6,1,B12
33,M,B,63,7,0,B9
33,M,B,63,8,1,B7
33,M,B,63,9,1,B3
33,M,B,63,10,1,B2
33,M,B,63,11,0,B8
33,M,B,63,12,1,B4
33,M,B,63,13,0,B13
33,M,B,63,14,0,B18
33,M,B,63,15,0,B14
33,M,B,63,16,0,B23
33,M,B,63,17,0,B17
33,M,B,63,18,0,B19
33,M,B,63,19,1,B24
33,M,B,63,20,1,B22
33,M,B,63,21,0,B25
33,M,B,63,22,1,B16
33,M,B,63,23,1,B20
33,M,B,63,24,0,B26
33,M,B,63,25,0,B15
33,M,B,63,26,0,B21
33,M,B,63,27,0,B34
33,M,B,63,28,0,B28
33,M,B,63,29,0,B29
33,M,B,63,30,0,B38
33,M,B,63,31,0,B27
33,M,B,63,32,1,B32
33,M,B,63,33,0,B30
33,M,B,63,34,0,B31
33,M,B,63,35,0,B37
33,M,B,63,36,0,B35
33,M,B,63,37,0,B36
33,M,B,63,38,0,B33
33,M,B,63,39,1,B43
33,M,B,63,40,0,B46
33,M,B,63,41,0,B49
33,M,B,63,42,1,B40
33,M,B,63,43,0,B39
33,M,B,63,44,0,B45
33,M,B,63,45,0,B48
33,M,B,63,46,1,B41
33,M,B,63,47,0,B50
33,M,B,63,48,0,B42
33,M,B,63,49,0,B44
33,M,B,63,50,0,B47
33,M,B,63,51,0,B52
33,M,B,63,52,1,B58
33,M,B,63,53,0,B53
33,M,B,63,54,0,B56
33,M,B,63,55,0,B55
33,M,B,63,56,0,B62
33,M,B,63,57,1,B51
33,M,B,63,58,0,B54
33,M,B,63,59,0,B60
33,M,B,63,60,1,B61
33,M,B,63,61,1,B59
33,M,B,63,62,0,B57
33,M,B,63,63,0,B63
34,O,A,57,1,1,A3
34,O,A,57,2,1,A2
34,O,A,57,3,1,A8
34,O,A,57,4,1,A7
34,O,A,57,5,1,A1
34,O,A,57,6,1,A9
34,O,A,57,7,1,A11
34,O,A,57,8,1,A5
34,O,A,57,9,1,A4
34,O,A,57,10,1,A10
34,O,A,57,11,1,A6
34,O,A,57,12,1,A18
34,O,A,57,13,1,A19
34,O,A,57,14,0,A22
34,O,A,57,15,1,A12
34,O,A,57,16,1,A23
34,O,A,57,17,1,A17
34,O,A,57,18,1,A16
34,O,A,57,19,1,A15
34,O,A,57,20,1,A20
34,O,A,57,21,1,A21
34,O,A,57,22,1,A14
34,O,A,57,23,1,A13
34,O,A,57,24,1,A31
34,O,A,57,25,1,A34
34,O,A,57,26,1,A33
34,O,A,57,27,1,A27
34,O,A,57,28,0,A24
34,O,A,57,29,1,A32
34,O,A,57,30,1,A26
34,O,A,57,31,1,A36
34,O,A,57,32,0,A25
34,O,A,57,33,1,A28
34,O,A,57,34,1,A29
34,O,A,57,35,1,A30
34,O,A,57,36,1,A35
34,O,A,57,37,1,A45
34,O,A,57,38,1,A43
34,O,A,57,39,1,A37
34,O,A,57,40,1,A44
34,O,A,57,41,1,A41
34,O,A,57,42,1,A40
34,O,A,57,43,1,A42
34,O,A,57,44,0,A46
34,O,A,57,45,1,A38
34,O,A,57,46,1,A39
34,O,A,57,47,1,A47
34,O,A,57,48,1,A50
34,O,A,57,49,1,A56
34,O,A,57,50,1,A55
34,O,A,57,51,1,A53
34,O,A,57,52,1,A52
34,O,A,57,53,1,A51
34,O,A,57,54,1,A49
34,O,A,57,55,1,A54
34,O,A,57,56,1,A57
34,O,A,57,57,1,A48
34,C,A,57,1,1,A3
34,C,A,57,2,1,A2
34,C,A,57,3,1,A7
34,C,A,57,4,1,A9
34,C,A,57,5,1,A11
34,C,A,57,6,1,A5
34,C,A,57,7,1,A4
34,C,A,57,8,1,A8
34,C,A,57,9,1,A10
34,C,A,57,10,1,A1
34,C,A,57,11,1,A6
34,C,A,57,12,1,A18
34,C,A,57,13,1,A14
34,C,A,57,14,1,A23
34,C,A,57,15,1,A16
34,C,A,57,16,1,A17
34,C,A,57,17,1,A19
34,C,A,57,18,1,A12
34,C,A,57,19,1,A21
34,C,A,57,20,1,A15
34,C,A,57,21,1,A13
34,C,A,57,22,1,A20
34,C,A,57,23,1,A22
34,C,A,57,24,1,A26
34,C,A,57,25,1,A35
34,C,A,57,26,1,A32
34,C,A,57,27,1,A31
34,C,A,57,28,1,A34
34,C,A,57,29,1,A28
34,C,A,57,30,1,A36
34,C,A,57,31,1,A27
34,C,A,57,32,1,A33
34,C,A,57,33,1,A29
34,C,A,57,34,1,A30
34,C,A,57,35,1,A24
34,C,A,57,36,1,A25
34,C,A,57,37,1,A38
34,C,A,57,38,1,A44
34,C,A,57,39,1,A42
34,C,A,57,40,1,A37
34,C,A,57,41,1,A45
34,C,A,57,42,1,A46
34,C,A,57,43,1,A43
34,C,A,57,44,1,A40
34,C,A,57,45,1,A41
34,C,A,57,46,1,A39
34,C,A,57,47,1,A53
34,C,A,57,48,1,A52
34,C,A,57,49,1,A47
34,C,A,57,50,1,A56
34,C,A,57,51,1,A49
34,C,A,57,52,1,A54
34,C,A,57,53,1,A55
34,C,A,57,54,1,A48
34,C,A,57,55,1,A51
34,C,A,57,56,1,A50
34,C,A,57,57,1,A57
34,M,A,56,1,1,A2
34,M,A,56,2,1,A3
34,M,A,56,3,1,A4
34,M,A,56,4,1,A10
34,M,A,56,5,1,A7
34,M,A,56,6,1,A1
34,M,A,56,7,1,A11
34,M,A,56,8,1,A5
34,M,A,56,9,1,A8
34,M,A,56,10,1,A9
34,M,A,56,11,1,A6
34,M,A,56,12,1,A18
34,M,A,56,13,1,A23
34,M,A,56,14,1,A12
34,M,A,56,15,1,A21
34,M,A,56,16,1,A17
34,M,A,56,17,1,A16
34,M,A,56,18,1,A13
34,M,A,56,19,1,A22
34,M,A,56,20,1,A14
34,M,A,56,21,1,A19
34,M,A,56,22,1,A20
34,M,A,56,23,1,A15
34,M,A,56,24,1,A26
34,M,A,56,25,1,A34
34,M,A,56,26,1,A36
34,M,A,56,27,1,A31
34,M,A,56,28,1,A35
34,M,A,56,29,1,A32
34,M,A,56,30,1,A30
34,M,A,56,31,1,A29
34,M,A,56,32,1,A33
34,M,A,56,33,0,A27
34,M,A,56,34,1,A24
34,M,A,56,35,1,A25
34,M,A,56,36,1,A44
34,M,A,56,37,1,A43
34,M,A,56,38,1,A42
34,M,A,56,39,1,A38
34,M,A,56,40,1,A37
34,M,A,56,41,1,A40
34,M,A,56,42,1,A46
34,M,A,56,43,1,A45
34,M,A,56,44,1,A41
34,M,A,56,45,1,A39
34,M,A,56,46,1,A52
34,M,A,56,47,0,A56
34,M,A,56,48,1,A50
34,M,A,56,49,1,A47
34,M,A,56,50,1,A53
34,M,A,56,51,1,A55
34,M,A,56,52,1,A51
34,M,A,56,53,1,A49
34,M,A,56,54,1,A48
34,M,A,56,55,1,A54
34,M,A,56,56,1,A57
34,O,B,63,1,1,B3
34,O,B,63,2,1,B12
34,O,B,63,3,1,B1
34,O,B,63,4,1,B6
34,O,B,63,5,1,B4
34,O,B,63,6,1,B9
34,O,B,63,7,1,B10
34,O,B,63,8,1,B5
34,O,B,63,9,1,B2
34,O,B,63,10,1,B11
34,O,B,63,11,1,B7
34,O,B,63,12,1,B8
34,O,B,63,13,1,B19
34,O,B,63,14,1,B23
34,O,B,63,15,1,B15
34,O,B,63,16,1,B16
34,O,B,63,17,1,B17
34,O,B,63,18,1,B13
34,O,B,63,19,1,B14
34,O,B,63,20,1,B26
34,O,B,63,21,1,B20
34,O,B,63,22,1,B18
34,O,B,63,23,1,B24
34,O,B,63,24,1,B25
34,O,B,63,25,0,B22
34,O,B,63,26,1,B21
34,O,B,63,27,1,B32
34,O,B,63,28,1,B27
34,O,B,63,29,1,B35
34,O,B,63,30,1,B28
34,O,B,63,31,1,B30
34,O,B,63,32,1,B34
34,O,B,63,33,1,B29
34,O,B,63,34,0,B37
34,O,B,63,35,1,B38
34,O,B,63,36,1,B31
34,O,B,63,37,1,B33
34,O,B,63,38,1,B36
34,O,B,63,39,1,B43
34,O,B,63,40,1,B42
34,O,B,63,41,1,B40
34,O,B,63,42,1,B39
34,O,B,63,43,1,B44
34,O,B,63,44,1,B45
34,O,B,63,45,1,B41
34,O,B,63,46,1,B46
34,O,B,63,47,1,B48
34,O,B,63,48,1,B50
34,O,B,63,49,1,B47
34,O,B,63,50,0,B49
34,O,B,63,51,1,B55
34,O,B,63,52,1,B62
34,O,B,63,53,1,B52
34,O,B,63,54,1,B57
34,O,B,63,55,1,B60
34,O,B,63,56,1,B53
34,O,B,63,57,1,B59
34,O,B,63,58,1,B58
34,O,B,63,59,1,B63
34,O,B,63,60,1,B51
34,O,B,63,61,1,B61
34,O,B,63,62,1,B54
34,O,B,63,63,1,B56
34,C,B,63,1,0,B1
34,C,B,63,2,1,B6
34,C,B,63,3,1,B3
34,C,B,63,4,1,B9
34,C,B,63,5,1,B7
34,C,B,63,6,1,B10
34,C,B,63,7,1,B5
34,C,B,63,8,1,B12
34,C,B,63,9,1,B11
34,C,B,63,10,1,B2
34,C,B,63,11,1,B8
34,C,B,63,12,1,B4
34,C,B,63,13,1,B14
34,C,B,63,14,1,B13
34,C,B,63,15,1,B18
34,C,B,63,16,1,B17
34,C,B,63,17,1,B19
34,C,B,63,18,1,B25
34,C,B,63,19,1,B23
34,C,B,63,20,1,B24
34,C,B,63,21,1,B16
34,C,B,63,22,1,B26
34,C,B,63,23,1,B22
34,C,B,63,24,1,B15
34,C,B,63,25,1,B20
34,C,B,63,26,1,B21
34,C,B,63,27,1,B34
34,C,B,63,28,1,B29
34,C,B,63,29,1,B28
34,C,B,63,30,1,B30
34,C,B,63,31,1,B32
34,C,B,63,32,1,B38
34,C,B,63,33,0,B37
34,C,B,63,34,1,B31
34,C,B,63,35,1,B33
34,C,B,63,36,1,B36
34,C,B,63,37,1,B27
34,C,B,63,38,1,B35
34,C,B,63,39,1,B46
34,C,B,63,40,1,B43
34,C,B,63,41,1,B45
34,C,B,63,42,1,B49
34,C,B,63,43,1,B47
34,C,B,63,44,1,B39
34,C,B,63,45,1,B48
34,C,B,63,46,1,B50
34,C,B,63,47,1,B40
34,C,B,63,48,1,B42
34,C,B,63,49,1,B41
34,C,B,63,50,1,B44
34,C,B,63,51,1,B53
34,C,B,63,52,1,B52
34,C,B,63,53,1,B55
34,C,B,63,54,1,B58
34,C,B,63,55,1,B62
34,C,B,63,56,1,B56
34,C,B,63,57,1,B51
34,C,B,63,58,1,B60
34,C,B,63,59,1,B57
34,C,B,63,60,1,B59
34,C,B,63,61,1,B54
34,C,B,63,62,1,B61
34,C,B,63,63,1,B63
34,M,B,63,1,0,B1
34,M,B,63,2,1,B5
34,M,B,63,3,1,B9
34,M,B,63,4,1,B3
34,M,B,63,5,1,B10
34,M,B,63,6,1,B11
34,M,B,63,7,1,B6
34,M,B,63,8,1,B12
34,M,B,63,9,1,B7
34,M,B,63,10,1,B2
34,M,B,63,11,1,B8
34,M,B,63,12,0,B4
34,M,B,63,13,1,B14
34,M,B,63,14,1,B13
34,M,B,63,15,1,B18
34,M,B,63,16,1,B25
34,M,B,63,17,1,B23
34,M,B,63,18,1,B19
34,M,B,63,19,1,B17
34,M,B,63,20,1,B16
34,M,B,63,21,1,B20
34,M,B,63,22,0,B22
34,M,B,63,23,1,B15
34,M,B,63,24,1,B26
34,M,B,63,25,0,B24
34,M,B,63,26,1,B21
34,M,B,63,27,1,B34
34,M,B,63,28,1,B29
34,M,B,63,29,0,B28
34,M,B,63,30,1,B30
34,M,B,63,31,1,B32
34,M,B,63,32,1,B38
34,M,B,63,33,1,B36
34,M,B,63,34,1,B35
34,M,B,63,35,1,B27
34,M,B,63,36,1,B33
34,M,B,63,37,1,B31
34,M,B,63,38,0,B37
34,M,B,63,39,1,B43
34,M,B,63,40,1,B46
34,M,B,63,41,1,B48
34,M,B,63,42,1,B39
34,M,B,63,43,1,B45
34,M,B,63,44,1,B49
34,M,B,63,45,1,B50
34,M,B,63,46,1,B40
34,M,B,63,47,1,B42
34,M,B,63,48,1,B41
34,M,B,63,49,1,B44
34,M,B,63,50,1,B47
34,M,B,63,51,1,B52
34,M,B,63,52,1,B53
34,M,B,63,53,1,B55
34,M,B,63,54,1,B58
34,M,B,63,55,1,B51
34,M,B,63,56,1,B56
34,M,B,63,57,1,B61
34,M,B,63,58,1,B59
34,M,B,63,59,1,B62
34,M,B,63,60,1,B60
34,M,B,63,61,1,B57
34,M,B,63,62,1,B54
34,M,B,63,63,1,B63
35,O,A,57,1,0,A4
35,O,A,57,2,0,A1
35,O,A,57,3,0,A8
35,O,A,57,4,0,A11
35,O,A,57,5,0,A3
35,O,A,57,6,0,A9
35,O,A,57,7,0,A10
35,O,A,57,8,0,A7
35,O,A,57,9,1,A2
35,O,A,57,10,0,A5
35,O,A,57,11,1,A6
35,O,A,57,12,1,A16
35,O,A,57,13,0,A15
35,O,A,57,14,0,A23
35,O,A,57,15,0,A18
35,O,A,57,16,0,A19
35,O,A,57,17,0,A13
35,O,A,57,18,0,A14
35,O,A,57,19,0,A21
35,O,A,57,20,1,A22
35,O,A,57,21,0,A17
35,O,A,57,22,0,A20
35,O,A,57,23,0,A12
35,O,A,57,24,0,A27
35,O,A,57,25,1,A31
35,O,A,57,26,0,A32
35,O,A,57,27,0,A36
35,O,A,57,28,0,A33
35,O,A,57,29,0,A30
35,O,A,57,30,1,A26
35,O,A,57,31,0,A25
35,O,A,57,32,0,A35
35,O,A,57,33,1,A34
35,O,A,57,34,0,A29
35,O,A,57,35,0,A28
35,O,A,57,36,0,A24
35,O,A,57,37,0,A44
35,O,A,57,38,0,A37
35,O,A,57,39,0,A43
35,O,A,57,40,0,A38
35,O,A,57,41,0,A42
35,O,A,57,42,0,A40
35,O,A,57,43,0,A45
35,O,A,57,44,0,A46
35,O,A,57,45,0,A41
35,O,A,57,46,1,A39
35,O,A,57,47,0,A54
35,O,A,57,48,0,A48
35,O,A,57,49,0,A51
35,O,A,57,50,0,A57
35,O,A,57,51,1,A50
35,O,A,57,52,0,A55
35,O,A,57,53,1,A53
35,O,A,57,54,0,A49
35,O,A,57,55,0,A52
35,O,A,57,56,0,A56
35,O,A,57,57,1,A47
35,C,A,57,1,0,A11
35,C,A,57,2,0,A10
35,C,A,57,3,0,A4
35,C,A,57,4,1,A2
35,C,A,57,5,0,A8
35,C,A,57,6,0,A1
35,C,A,57,7,0,A3
35,C,A,57,8,0,A7
35,C,A,57,9,1,A6
35,C,A,57,10,1,A5
35,C,A,57,11,0,A9
35,C,A,57,12,0,A18
35,C,A,57,13,0,A14
35,C,A,57,14,1,A16
35,C,A,57,15,0,A21
35,C,A,57,16,0,A13
35,C,A,57,17,0,A23
35,C,A,57,18,0,A12
35,C,A,57,19,0,A19
35,C,A,57,20,0,A17
35,C,A,57,21,0,A20
35,C,A,57,22,1,A22
35,C,A,57,23,0,A15
35,C,A,57,24,1,A31
35,C,A,57,25,0,A26
35,C,A,57,26,0,A32
35,C,A,57,27,0,A30
35,C,A,57,28,0,A34
35,C,A,57,29,0,A28
35,C,A,57,30,0,A24
35,C,A,57,31,0,A36
35,C,A,57,32,0,A33
35,C,A,57,33,0,A29
35,C,A,57,34,0,A35
35,C,A,57,35,0,A27
35,C,A,57,36,0,A25
35,C,A,57,37,0,A42
35,C,A,57,38,0,A43
35,C,A,57,39,0,A40
35,C,A,57,40,0,A45
35,C,A,57,41,0,A44
35,C,A,57,42,0,A46
35,C,A,57,43,1,A39
35,C,A,57,44,0,A37
35,C,A,57,45,0,A38
35,C,A,57,46,0,A41
35,C,A,57,47,0,A52
35,C,A,57,48,0,A55
35,C,A,57,49,0,A49
35,C,A,57,50,0,A53
35,C,A,57,51,0,A56
35,C,A,57,52,0,A51
35,C,A,57,53,0,A48
35,C,A,57,54,0,A57
35,C,A,57,55,1,A47
35,C,A,57,56,0,A50
35,C,A,57,57,0,A54
35,M,A,56,1,0,A3
35,M,A,56,2,1,A2
35,M,A,56,3,0,A4
35,M,A,56,4,0,A10
35,M,A,56,5,0,A7
35,M,A,56,6,0,A1
35,M,A,56,7,1,A5
35,M,A,56,8,1,A11
35,M,A,56,9,0,A9
35,M,A,56,10,1,A6
35,M,A,56,11,0,A8
35,M,A,56,12,0,A18
35,M,A,56,13,0,A13
35,M,A,56,14,1,A17
35,M,A,56,15,0,A23
35,M,A,56,16,0,A14
35,M,A,56,17,1,A16
35,M,A,56,18,0,A21
35,M,A,56,19,0,A12
35,M,A,56,20,0,A19
35,M,A,56,21,0,A20
35,M,A,56,22,1,A22
35,M,A,56,23,0,A15
35,M,A,56,24,1,A31
35,M,A,56,25,0,A34
35,M,A,56,26,0,A26
35,M,A,56,27,0,A36
35,M,A,56,28,0,A32
35,M,A,56,29,0,A29
35,M,A,56,30,0,A33
35,M,A,56,31,0,A27
35,M,A,56,32,0,A35
35,M,A,56,33,0,A24
35,M,A,56,34,0,A30
35,M,A,56,35,1,A25
35,M,A,56,36,0,A45
35,M,A,56,37,0,A46
35,M,A,56,38,0,A44
35,M,A,56,39,0,A42
35,M,A,56,40,1,A43
35,M,A,56,41,0,A38
35,M,A,56,42,0,A37
35,M,A,56,43,0,A40
35,M,A,56,44,0,A41
35,M,A,56,45,1,A39
35,M,A,56,46,0,A52
35,M,A,56,47,0,A55
35,M,A,56,48,0,A56
35,M,A,56,49,0,A49
35,M,A,56,50,1,A48
35,M,A,56,51,0,A53
35,M,A,56,52,0,A57
35,M,A,56,53,0,A51
35,M,A,56,54,1,A47
35,M,A,56,55,1,A50
35,M,A,56,56,0,A54
35,O,B,63,1,0,B3
35,O,B,63,2,0,B10
35,O,B,63,3,0,B12
35,O,B,63,4,0,B4
35,O,B,63,5,0,B7
35,O,B,63,6,0,B5
35,O,B,63,7,0,B1
35,O,B,63,8,0,B6
35,O,B,63,9,0,B11
35,O,B,63,10,0,B9
35,O,B,63,11,0,B2
35,O,B,63,12,1,B8
35,O,B,63,13,1,B18
35,O,B,63,14,0,B13
35,O,B,63,15,1,B16
35,O,B,63,16,1,B20
35,O,B,63,17,0,B14
35,O,B,63,18,1,B19
35,O,B,63,19,1,B25
35,O,B,63,20,1,B26
35,O,B,63,21,1,B17
35,O,B,63,22,1,B15
35,O,B,63,23,0,B23
35,O,B,63,24,0,B22
35,O,B,63,25,0,B24
35,O,B,63,26,0,B21
35,O,B,63,27,0,B34
35,O,B,63,28,1,B38
35,O,B,63,29,1,B28
35,O,B,63,30,0,B27
35,O,B,63,31,0,B33
35,O,B,63,32,1,B29
35,O,B,63,33,1,B37
35,O,B,63,34,1,B30
35,O,B,63,35,0,B31
35,O,B,63,36,0,B32
35,O,B,63,37,0,B36
35,O,B,63,38,0,B35
35,O,B,63,39,0,B48
35,O,B,63,40,0,B43
35,O,B,63,41,0,B50
35,O,B,63,42,0,B46
35,O,B,63,43,0,B40
35,O,B,63,44,0,B39
35,O,B,63,45,0,B45
35,O,B,63,46,1,B47
35,O,B,63,47,0,B44
35,O,B,63,48,1,B49
35,O,B,63,49,0,B42
35,O,B,63,50,1,B41
35,O,B,63,51,1,B53
35,O,B,63,52,0,B55
35,O,B,63,53,0,B54
35,O,B,63,54,0,B56
35,O,B,63,55,1,B58
35,O,B,63,56,1,B59
35,O,B,63,57,0,B57
35,O,B,63,58,0,B62
35,O,B,63,59,0,B52
35,O,B,63,60,1,B51
35,O,B,63,61,0,B60
35,O,B,63,62,0,B61
35,O,B,63,63,1,B63
35,C,B,63,1,0,B1
35,C,B,63,2,1,B12
35,C,B,63,3,0,B10
35,C,B,63,4,0,B7
35,C,B,63,5,0,B3
35,C,B,63,6,0,B2
35,C,B,63,7,0,B11
35,C,B,63,8,0,B5
35,C,B,63,9,0,B6
35,C,B,63,10,0,B9
35,C,B,63,11,1,B8
35,C,B,63,12,0,B4
35,C,B,63,13,0,B14
35,C,B,63,14,0,B18
35,C,B,63,15,0,B25
35,C,B,63,16,0,B23
35,C,B,63,17,0,B13
35,C,B,63,18,0,B19
35,C,B,63,19,0,B20
35,C,B,63,20,1,B17
35,C,B,63,21,0,B16
35,C,B,63,22,1,B15
35,C,B,63,23,0,B24
35,C,B,63,24,0,B22
35,C,B,63,25,0,B26
35,C,B,63,26,0,B21
35,C,B,63,27,0,B34
35,C,B,63,28,0,B29
35,C,B,63,29,1,B28
35,C,B,63,30,0,B30
35,C,B,63,31,0,B38
35,C,B,63,32,0,B33
35,C,B,63,33,0,B32
35,C,B,63,34,0,B36
35,C,B,63,35,0,B31
35,C,B,63,36,0,B27
35,C,B,63,37,0,B37
35,C,B,63,38,0,B35
35,C,B,63,39,0,B43
35,C,B,63,40,0,B50
35,C,B,63,41,0,B45
35,C,B,63,42,0,B46
35,C,B,63,43,0,B42
35,C,B,63,44,0,B39
35,C,B,63,45,0,B48
35,C,B,63,46,0,B49
35,C,B,63,47,1,B41
35,C,B,63,48,0,B40
35,C,B,63,49,1,B47
35,C,B,63,50,0,B44
35,C,B,63,51,0,B52
35,C,B,63,52,0,B62
35,C,B,63,53,0,B55
35,C,B,63,54,1,B53
35,C,B,63,55,0,B61
35,C,B,63,56,0,B58
35,C,B,63,57,1,B51
35,C,B,63,58,0,B60
35,C,B,63,59,0,B54
35,C,B,63,60,0,B56
35,C,B,63,61,0,B59
35,C,B,63,62,0,B57
35,C,B,63,63,1,B63
35,M,B,63,1,0,B1
35,M,B,63,2,0,B9
35,M,B,63,3,0,B10
35,M,B,63,4,0,B11
35,M,B,63,5,0,B5
35,M,B,63,6,0,B6
35,M,B,63,7,0,B7
35,M,B,63,8,1,B12
35,M,B,63,9,0,B3
35,M,B,63,10,0,B2
35,M,B,63,11,1,B8
35,M,B,63,12,1,B4
35,M,B,63,13,0,B14
35,M,B,63,14,0,B18
35,M,B,63,15,1,B17
35,M,B,63,16,0,B13
35,M,B,63,17,0,B23
35,M,B,63,18,1,B19
35,M,B,63,19,0,B25
35,M,B,63,20,1,B16
35,M,B,63,21,0,B22
35,M,B,63,22,1,B15
35,M,B,63,23,0,B26
35,M,B,63,24,0,B20
35,M,B,63,25,0,B24
35,M,B,63,26,0,B21
35,M,B,63,27,1,B34
35,M,B,63,28,1,B28
35,M,B,63,29,0,B29
35,M,B,63,30,0,B38
35,M,B,63,31,0,B30
35,M,B,63,32,0,B32
35,M,B,63,33,0,B27
35,M,B,63,34,0,B35
35,M,B,63,35,0,B36
35,M,B,63,36,0,B33
35,M,B,63,37,0,B31
35,M,B,63,38,0,B37
35,M,B,63,39,1,B43
35,M,B,63,40,0,B45
35,M,B,63,41,0,B46
35,M,B,63,42,0,B50
35,M,B,63,43,0,B39
35,M,B,63,44,0,B48
35,M,B,63,45,1,B41
35,M,B,63,46,0,B49
35,M,B,63,47,0,B40
35,M,B,63,48,0,B42
35,M,B,63,49,0,B44
35,M,B,63,50,0,B47
35,M,B,63,51,0,B52
35,M,B,63,52,1,B53
35,M,B,63,53,0,B58
35,M,B,63,54,0,B55
35,M,B,63,55,0,B62
35,M,B,63,56,0,B51
35,M,B,63,57,0,B56
35,M,B,63,58,0,B60
35,M,B,63,59,0,B54
35,M,B,63,60,0,B61
35,M,B,63,61,0,B57
35,M,B,63,62,0,B59
35,M,B,63,63,1,B63
36,O,A,57,1,1,A3
36,O,A,57,2,1,A11
36,O,A,57,3,1,A2
36,O,A,57,4,1,A6
36,O,A,57,5,1,A5
36,O,A,57,6,0,A7
36,O,A,57,7,0,A1
36,O,A,57,8,1,A10
36,O,A,57,9,1,A8
36,O,A,57,10,1,A9
36,O,A,57,11,1,A4
36,O,A,57,12,1,A14
36,O,A,57,13,1,A12
36,O,A,57,14,1,A20
36,O,A,57,15,1,A16
36,O,A,57,16,1,A21
36,O,A,57,17,1,A17
36,O,A,57,18,0,A13
36,O,A,57,19,0,A18
36,O,A,57,20,1,A19
36,O,A,57,21,1,A15
36,O,A,57,22,1,A22
36,O,A,57,23,1,A23
36,O,A,57,24,1,A31
36,O,A,57,25,1,A32
36,O,A,57,26,1,A30
36,O,A,57,27,1,A35
36,O,A,57,28,1,A24
36,O,A,57,29,1,A33
36,O,A,57,30,1,A34
36,O,A,57,31,1,A26
36,O,A,57,32,1,A25
36,O,A,57,33,1,A36
36,O,A,57,34,1,A28
36,O,A,57,35,0,A29
36,O,A,57,36,0,A27
36,O,A,57,37,1,A43
36,O,A,57,38,0,A41
36,O,A,57,39,1,A37
36,O,A,57,40,1,A45
36,O,A,57,41,0,A39
36,O,A,57,42,1,A44
36,O,A,57,43,0,A38
36,O,A,57,44,1,A40
36,O,A,57,45,1,A42
36,O,A,57,46,1,A46
36,O,A,57,47,1,A50
36,O,A,57,48,1,A56
36,O,A,57,49,0,A49
36,O,A,57,50,0,A54
36,O,A,57,51,0,A48
36,O,A,57,52,0,A52
36,O,A,57,53,1,A47
36,O,A,57,54,1,A53
36,O,A,57,55,1,A51
36,O,A,57,56,0,A55
36,O,A,57,57,1,A57
36,C,A,57,1,0,A7
36,C,A,57,2,0,A3
36,C,A,57,3,0,A11
36,C,A,57,4,1,A2
36,C,A,57,5,0,A1
36,C,A,57,6,1,A4
36,C,A,57,7,0,A10
36,C,A,57,8,0,A9
36,C,A,57,9,0,A5
36,C,A,57,10,1,A8
36,C,A,57,11,0,A6
36,C,A,57,12,1,A18
36,C,A,57,13,0,A14
36,C,A,57,14,1,A21
36,C,A,57,15,1,A15
36,C,A,57,16,1,A12
36,C,A,57,17,0,A19
36,C,A,57,18,1,A16
36,C,A,57,19,1,A17
36,C,A,57,20,1,A23
36,C,A,57,21,1,A20
36,C,A,57,22,0,A13
36,C,A,57,23,0,A22
36,C,A,57,24,1,A26
36,C,A,57,25,0,A31
36,C,A,57,26,0,A34
36,C,A,57,27,1,A30
36,C,A,57,28,0,A32
36,C,A,57,29,1,A33
36,C,A,57,30,0,A29
36,C,A,57,31,0,A27
36,C,A,57,32,1,A28
36,C,A,57,33,1,A36
36,C,A,57,34,1,A35
36,C,A,57,35,1,A24
36,C,A,57,36,1,A25
36,C,A,57,37,0,A44
36,C,A,57,38,1,A43
36,C,A,57,39,0,A37
36,C,A,57,40,1,A45
36,C,A,57,41,0,A42
36,C,A,57,42,1,A40
36,C,A,57,43,0,A38
36,C,A,57,44,1,A46
36,C,A,57,45,0,A39
36,C,A,57,46,0,A41
36,C,A,57,47,0,A52
36,C,A,57,48,1,A50
36,C,A,57,49,1,A53
36,C,A,57,50,1,A56
36,C,A,57,51,1,A57
36,C,A,57,52,1,A49
36,C,A,57,53,0,A55
36,C,A,57,54,1,A51
36,C,A,57,55,1,A48
36,C,A,57,56,0,A54
36,C,A,57,57,1,A47
36,M,A,57,1,1,A2
36,M,A,57,2,1,A3
36,M,A,57,3,0,A11
36,M,A,57,4,1,A8
36,M,A,57,5,0,A1
36,M,A,57,6,0,A7
36,M,A,57,7,0,A10
36,M,A,57,8,1,A4
36,M,A,57,9,1,A5
36,M,A,57,10,1,A9
36,M,A,57,11,0,A6
36,M,A,57,12,0,A18
36,M,A,57,13,1,A21
36,M,A,57,14,0,A13
36,M,A,57,15,1,A17
36,M,A,57,16,1,A23
36,M,A,57,17,1,A16
36,M,A,57,18,0,A19
36,M,A,57,19,1,A14
36,M,A,57,20,1,A12
36,M,A,57,21,1,A22
36,M,A,57,22,0,A20
36,M,A,57,23,1,A15
36,M,A,57,24,1,A31
36,M,A,57,25,1,A26
36,M,A,57,26,0,A36
36,M,A,57,27,1,A34
36,M,A,57,28,0,A33
36,M,A,57,29,1,A35
36,M,A,57,30,0,A32
36,M,A,57,31,0,A30
36,M,A,57,32,0,A25
36,M,A,57,33,1,A29
36,M,A,57,34,1,A24
36,M,A,57,35,0,A27
36,M,A,57,36,1,A28
36,M,A,57,37,1,A44
36,M,A,57,38,1,A42
36,M,A,57,39,1,A46
36,M,A,57,40,1,A43
36,M,A,57,41,0,A45
36,M,A,57,42,1,A37
36,M,A,57,43,0,A38
36,M,A,57,44,0,A41
36,M,A,57,45,1,A40
36,M,A,57,46,0,A39
36,M,A,57,47,1,A56
36,M,A,57,48,1,A53
36,M,A,57,49,1,A49
36,M,A,57,50,0,A52
36,M,A,57,51,0,A55
36,M,A,57,52,1,A47
36,M,A,57,53,1,A51
36,M,A,57,54,1,A57
36,M,A,57,55,0,A54
36,M,A,57,56,0,A48
36,M,A,57,57,1,A50
36,O,B,63,1,0,B4
36,O,B,63,2,1,B9
36,O,B,63,3,1,B3
36,O,B,63,4,1,B1
36,O,B,63,5,1,B6
36,O,B,63,6,1,B7
36,O,B,63,7,0,B5
36,O,B,63,8,1,B8
36,O,B,63,9,1,B12
36,O,B,63,10,1,B2
36,O,B,63,11,0,B11
36,O,B,63,12,0,B10
36,O,B,63,13,1,B18
36,O,B,63,14,0,B19
36,O,B,63,15,1,B13
36,O,B,63,16,1,B16
36,O,B,63,17,1,B15
36,O,B,63,18,0,B25
36,O,B,63,19,0,B21
36,O,B,63,20,1,B14
36,O,B,63,21,0,B23
36,O,B,63,22,1,B20
36,O,B,63,23,0,B17
36,O,B,63,24,1,B22
36,O,B,63,25,1,B24
36,O,B,63,26,0,B26
36,O,B,63,27,0,B34
36,O,B,63,28,1,B37
36,O,B,63,29,1,B38
36,O,B,63,30,1,B30
36,O,B,63,31,0,B35
36,O,B,63,32,1,B28
36,O,B,63,33,0,B36
36,O,B,63,34,1,B33
36,O,B,63,35,1,B29
36,O,B,63,36,0,B27
36,O,B,63,37,1,B31
36,O,B,63,38,1,B32
36,O,B,63,39,0,B39
36,O,B,63,40,0,B45
36,O,B,63,41,0,B50
36,O,B,63,42,1,B48
36,O,B,63,43,1,B41
36,O,B,63,44,1,B49
36,O,B,63,45,0,B43
36,O,B,63,46,1,B40
36,O,B,63,47,1,B46
36,O,B,63,48,1,B47
36,O,B,63,49,1,B42
36,O,B,63,50,1,B44
36,O,B,63,51,1,B51
36,O,B,63,52,1,B53
36,O,B,63,53,1,B54
36,O,B,63,54,1,B58
36,O,B,63,55,1,B62
36,O,B,63,56,0,B52
36,O,B,63,57,1,B59
36,O,B,63,58,1,B63
36,O,B,63,59,1,B61
36,O,B,63,60,1,B55
36,O,B,63,61,0,B60
36,O,B,63,62,1,B56
36,O,B,63,63,1,B57
36,C,B,63,1,1,B1
36,C,B,63,2,1,B6
36,C,B,63,3,1,B11
36,C,B,63,4,1,B9
36,C,B,63,5,1,B10
36,C,B,63,6,0,B5
36,C,B,63,7,1,B12
36,C,B,63,8,1,B7
36,C,B,63,9,1,B3
36,C,B,63,10,1,B2
36,C,B,63,11,1,B8
36,C,B,63,12,1,B4
36,C,B,63,13,1,B14
36,C,B,63,14,1,B13
36,C,B,63,15,1,B17
36,C,B,63,16,1,B18
36,C,B,63,17,1,B16
36,C,B,63,18,0,B19
36,C,B,63,19,1,B22
36,C,B,63,20,1,B26
36,C,B,63,21,0,B23
36,C,B,63,22,1,B25
36,C,B,63,23,1,B20
36,C,B,63,24,1,B15
36,C,B,63,25,1,B24
36,C,B,63,26,1,B21
36,C,B,63,27,1,B34
36,C,B,63,28,1,B28
36,C,B,63,29,1,B30
36,C,B,63,30,1,B29
36,C,B,63,31,1,B38
36,C,B,63,32,1,B32
36,C,B,63,33,1,B33
36,C,B,63,34,1,B36
36,C,B,63,35,1,B31
36,C,B,63,36,1,B27
36,C,B,63,37,1,B37
36,C,B,63,38,1,B35
36,C,B,63,39,1,B45
36,C,B,63,40,0,B43
36,C,B,63,41,1,B39
36,C,B,63,42,1,B46
36,C,B,63,43,1,B40
36,C,B,63,44,1,B48
36,C,B,63,45,1,B50
36,C,B,63,46,1,B49
36,C,B,63,47,1,B41
36,C,B,63,48,1,B42
36,C,B,63,49,1,B47
36,C,B,63,50,1,B44
36,C,B,63,51,1,B52
36,C,B,63,52,1,B58
36,C,B,63,53,1,B55
36,C,B,63,54,1,B53
36,C,B,63,55,1,B62
36,C,B,63,56,1,B60
36,C,B,63,57,1,B56
36,C,B,63,58,1,B51
36,C,B,63,59,1,B54
36,C,B,63,60,1,B57
36,C,B,63,61,1,B59
36,C,B,63,62,1,B61
36,C,B,63,63,1,B63
36,M,B,63,1,1,B1
36,M,B,63,2,1,B10
36,M,B,63,3,0,B5
36,M,B,63,4,1,B3
36,M,B,63,5,1,B6
36,M,B,63,6,1,B11
36,M,B,63,7,1,B9
36,M,B,63,8,1,B12
36,M,B,63,9,0,B7
36,M,B,63,10,1,B2
36,M,B,63,11,1,B8
36,M,B,63,12,0,B4
36,M,B,63,13,1,B14
36,M,B,63,14,1,B13
36,M,B,63,15,1,B18
36,M,B,63,16,1,B16
36,M,B,63,17,0,B23
36,M,B,63,18,1,B25
36,M,B,63,19,0,B19
36,M,B,63,20,1,B17
36,M,B,63,21,1,B22
36,M,B,63,22,1,B26
36,M,B,63,23,1,B24
36,M,B,63,24,1,B15
36,M,B,63,25,1,B20
36,M,B,63,26,1,B21
36,M,B,63,27,1,B29
36,M,B,63,28,1,B34
36,M,B,63,29,1,B28
36,M,B,63,30,1,B38
36,M,B,63,31,0,B30
36,M,B,63,32,1,B27
36,M,B,63,33,1,B32
36,M,B,63,34,1,B31
36,M,B,63,35,1,B36
36,M,B,63,36,1,B35
36,M,B,63,37,1,B33
36,M,B,63,38,1,B37
36,M,B,63,39,1,B46
36,M,B,63,40,0,B43
36,M,B,63,41,1,B39
36,M,B,63,42,1,B48
36,M,B,63,43,1,B40
36,M,B,63,44,0,B45
36,M,B,63,45,1,B49
36,M,B,63,46,0,B50
36,M,B,63,47,1,B42
36,M,B,63,48,1,B41
36,M,B,63,49,1,B44
36,M,B,63,50,1,B47
36,M,B,63,51,1,B52
36,M,B,63,52,1,B53
36,M,B,63,53,1,B55
36,M,B,63,54,1,B58
36,M,B,63,55,1,B51
36,M,B,63,56,1,B62
36,M,B,63,57,1,B56
36,M,B,63,58,1,B61
36,M,B,63,59,1,B59
36,M,B,63,60,1,B60
36,M,B,63,61,1,B54
36,M,B,63,62,1,B57
36,M,B,63,63,1,B63
37,O,A,57,1,1,A10
37,O,A,57,2,1,A8
37,O,A,57,3,1,A7
37,O,A,57,4,1,A2
37,O,A,57,5,1,A11
37,O,A,57,6,1,A6
37,O,A,57,7,1,A4
37,O,A,57,8,1,A3
37,O,A,57,9,1,A1
37,O,A,57,10,1,A5
37,O,A,57,11,1,A9
37,O,A,57,12,1,A12
37,O,A,57,13,0,A14
37,O,A,57,14,1,A15
37,O,A,57,15,1,A17
37,O,A,57,16,1,A21
37,O,A,57,17,0,A18
37,O,A,57,18,1,A23
37,O,A,57,19,1,A22
37,O,A,57,20,1,A19
37,O,A,57,21,1,A16
37,O,A,57,22,1,A13
37,O,A,57,23,0,A20
37,O,A,57,24,0,A27
37,O,A,57,25,1,A30
37,O,A,57,26,1,A33
37,O,A,57,27,1,A35
37,O,A,57,28,1,A26
37,O,A,57,29,1,A31
37,O,A,57,30,0,A36
37,O,A,57,31,1,A32
37,O,A,57,32,1,A24
37,O,A,57,33,1,A34
37,O,A,57,34,1,A25
37,O,A,57,35,1,A28
37,O,A,57,36,1,A29
37,O,A,57,37,1,A44
37,O,A,57,38,1,A38
37,O,A,57,39,1,A45
37,O,A,57,40,1,A42
37,O,A,57,41,1,A40
37,O,A,57,42,1,A37
37,O,A,57,43,1,A39
37,O,A,57,44,1,A43
37,O,A,57,45,0,A46
37,O,A,57,46,1,A41
37,O,A,57,47,1,A52
37,O,A,57,48,0,A47
37,O,A,57,49,0,A53
37,O,A,57,50,0,A49
37,O,A,57,51,1,A48
37,O,A,57,52,1,A55
37,O,A,57,53,0,A50
37,O,A,57,54,1,A56
37,O,A,57,55,1,A51
37,O,A,57,56,1,A54
37,O,A,57,57,1,A57
37,C,A,57,1,1,A9
37,C,A,57,2,1,A10
37,C,A,57,3,1,A4
37,C,A,57,4,1,A3
37,C,A,57,5,1,A2
37,C,A,57,6,1,A7
37,C,A,57,7,1,A8
37,C,A,57,8,1,A1
37,C,A,57,9,1,A11
37,C,A,57,10,0,A5
37,C,A,57,11,1,A6
37,C,A,57,12,1,A18
37,C,A,57,13,1,A14
37,C,A,57,14,1,A23
37,C,A,57,15,1,A19
37,C,A,57,16,1,A13
37,C,A,57,17,1,A12
37,C,A,57,18,1,A21
37,C,A,57,19,1,A16
37,C,A,57,20,1,A17
37,C,A,57,21,1,A22
37,C,A,57,22,1,A20
37,C,A,57,23,1,A15
37,C,A,57,24,1,A28
37,C,A,57,25,1,A26
37,C,A,57,26,1,A33
37,C,A,57,27,1,A34
37,C,A,57,28,1,A31
37,C,A,57,29,0,A36
37,C,A,57,30,1,A24
37,C,A,57,31,1,A32
37,C,A,57,32,1,A35
37,C,A,57,33,1,A30
37,C,A,57,34,1,A25
37,C,A,57,35,1,A29
37,C,A,57,36,1,A27
37,C,A,57,37,1,A37
37,C,A,57,38,1,A38
37,C,A,57,39,1,A40
37,C,A,57,40,1,A43
37,C,A,57,41,1,A42
37,C,A,57,42,1,A44
37,C,A,57,43,1,A45
37,C,A,57,44,1,A46
37,C,A,57,45,1,A41
37,C,A,57,46,1,A39
37,C,A,57,47,1,A56
37,C,A,57,48,1,A52
37,C,A,57,49,1,A55
37,C,A,57,50,1,A53
37,C,A,57,51,0,A47
37,C,A,57,52,1,A50
37,C,A,57,53,1,A49
37,C,A,57,54,1,A57
37,C,A,57,55,1,A51
37,C,A,57,56,1,A48
37,C,A,57,57,1,A54
37,M,A,56,1,1,A3
37,M,A,56,2,1,A2
37,M,A,56,3,1,A10
37,M,A,56,4,1,A7
37,M,A,56,5,1,A1
37,M,A,56,6,1,A6
37,M,A,56,7,1,A5
37,M,A,56,8,1,A4
37,M,A,56,9,1,A11
37,M,A,56,10,1,A8
37,M,A,56,11,1,A9
37,M,A,56,12,0,A18
37,M,A,56,13,1,A21
37,M,A,56,14,1,A12
37,M,A,56,15,1,A23
37,M,A,56,16,0,A14
37,M,A,56,17,1,A19
37,M,A,56,18,1,A16
37,M,A,56,19,1,A13
37,M,A,56,20,1,A17
37,M,A,56,21,1,A22
37,M,A,56,22,1,A20
37,M,A,56,23,1,A15
37,M,A,56,24,1,A34
37,M,A,56,25,1,A26
37,M,A,56,26,1,A35
37,M,A,56,27,1,A31
37,M,A,56,28,0,A32
37,M,A,56,29,0,A36
37,M,A,56,30,1,A33
37,M,A,56,31,1,A29
37,M,A,56,32,1,A30
37,M,A,56,33,1,A25
37,M,A,56,34,1,A24
37,M,A,56,35,0,A27
37,M,A,56,36,1,A44
37,M,A,56,37,1,A42
37,M,A,56,38,1,A38
37,M,A,56,39,1,A46
37,M,A,56,40,1,A43
37,M,A,56,41,1,A37
37,M,A,56,42,1,A45
37,M,A,56,43,1,A40
37,M,A,56,44,1,A41
37,M,A,56,45,1,A39
37,M,A,56,46,0,A56
37,M,A,56,47,0,A53
37,M,A,56,48,1,A49
37,M,A,56,49,1,A52
37,M,A,56,50,1,A50
37,M,A,56,51,1,A55
37,M,A,56,52,1,A51
37,M,A,56,53,0,A47
37,M,A,56,54,1,A48
37,M,A,56,55,0,A54
37,M,A,56,56,1,A57
37,O,B,63,1,1,B7
37,O,B,63,2,0,B9
37,O,B,63,3,1,B2
37,O,B,63,4,1,B10
37,O,B,63,5,0,B1
37,O,B,63,6,1,B8
37,O,B,63,7,0,B11
37,O,B,63,8,0,B3
37,O,B,63,9,0,B6
37,O,B,63,10,1,B12
37,O,B,63,11,0,B5
37,O,B,63,12,1,B4
37,O,B,63,13,1,B15
37,O,B,63,14,0,B19
37,O,B,63,15,1,B16
37,O,B,63,16,0,B21
37,O,B,63,17,0,B25
37,O,B,63,18,1,B13
37,O,B,63,19,0,B17
37,O,B,63,20,1,B23
37,O,B,63,21,0,B14
37,O,B,63,22,1,B26
37,O,B,63,23,1,B24
37,O,B,63,24,1,B18
37,O,B,63,25,1,B20
37,O,B,63,26,1,B22
37,O,B,63,27,1,B27
37,O,B,63,28,1,B28
37,O,B,63,29,1,B32
37,O,B,63,30,1,B36
37,O,B,63,31,1,B33
37,O,B,63,32,1,B29
37,O,B,63,33,1,B38
37,O,B,63,34,1,B34
37,O,B,63,35,0,B31
37,O,B,63,36,0,B37
37,O,B,63,37,1,B30
37,O,B,63,38,1,B35
37,O,B,63,39,1,B43
37,O,B,63,40,1,B39
37,O,B,63,41,1,B49
37,O,B,63,42,1,B46
37,O,B,63,43,1,B47
37,O,B,63,44,1,B45
37,O,B,63,45,1,B50
37,O,B,63,46,0,B41
37,O,B,63,47,1,B42
37,O,B,63,48,1,B44
37,O,B,63,49,1,B40
37,O,B,63,50,0,B48
37,O,B,63,51,0,B52
37,O,B,63,52,1,B56
37,O,B,63,53,0,B62
37,O,B,63,54,0,B53
37,O,B,63,55,1,B59
37,O,B,63,56,1,B58
37,O,B,63,57,0,B54
37,O,B,63,58,1,B55
37,O,B,63,59,1,B51
37,O,B,63,60,1,B60
37,O,B,63,61,1,B61
37,O,B,63,62,1,B57
37,O,B,63,63,1,B63
37,C,B,63,1,1,B6
37,C,B,63,2,0,B1
37,C,B,63,3,1,B7
37,C,B,63,4,1,B9
37,C,B,63,5,1,B5
37,C,B,63,6,1,B3
37,C,B,63,7,1,B10
37,C,B,63,8,1,B2
37,C,B,63,9,1,B11
37,C,B,63,10,1,B12
37,C,B,63,11,1,B4
37,C,B,63,12,1,B8
37,C,B,63,13,1,B14
37,C,B,63,14,1,B13
37,C,B,63,15,1,B18
37,C,B,63,16,1,B25
37,C,B,63,17,1,B16
37,C,B,63,18,1,B19
37,C,B,63,19,1,B23
37,C,B,63,20,1,B17
37,C,B,63,21,1,B24
37,C,B,63,22,1,B22
37,C,B,63,23,1,B20
37,C,B,63,24,1,B15
37,C,B,63,25,1,B26
37,C,B,63,26,1,B21
37,C,B,63,27,1,B34
37,C,B,63,28,1,B29
37,C,B,63,29,1,B38
37,C,B,63,30,1,B28
37,C,B,63,31,1,B30
37,C,B,63,32,0,B31
37,C,B,63,33,1,B27
37,C,B,63,34,1,B36
37,C,B,63,35,1,B32
37,C,B,63,36,1,B35
37,C,B,63,37,0,B37
37,C,B,63,38,1,B33
37,C,B,63,39,1,B46
37,C,B,63,40,1,B45
37,C,B,63,41,1,B43
37,C,B,63,42,1,B39
37,C,B,63,43,1,B48
37,C,B,63,44,1,B42
37,C,B,63,45,1,B47
37,C,B,63,46,1,B50
37,C,B,63,47,1,B49
37,C,B,63,48,1,B40
37,C,B,63,49,1,B41
37,C,B,63,50,1,B44
37,C,B,63,51,1,B52
37,C,B,63,52,1,B53
37,C,B,63,53,1,B58
37,C,B,63,54,1,B51
37,C,B,63,55,1,B55
37,C,B,63,56,1,B56
37,C,B,63,57,1,B60
37,C,B,63,58,1,B54
37,C,B,63,59,1,B63
37,C,B,63,60,1,B62
37,C,B,63,61,1,B61
37,C,B,63,62,1,B59
37,C,B,63,63,1,B57
37,M,B,63,1,1,B10
37,M,B,63,2,0,B1
37,M,B,63,3,1,B11
37,M,B,63,4,1,B12
37,M,B,63,5,0,B6
37,M,B,63,6,1,B5
37,M,B,63,7,1,B9
37,M,B,63,8,1,B3
37,M,B,63,9,1,B2
37,M,B,63,10,1,B7
37,M,B,63,11,0,B4
37,M,B,63,12,1,B8
37,M,B,63,13,1,B18
37,M,B,63,14,0,B14
37,M,B,63,15,1,B19
37,M,B,63,16,1,B13
37,M,B,63,17,1,B16
37,M,B,63,18,1,B26
37,M,B,63,19,1,B25
37,M,B,63,20,1,B17
37,M,B,63,21,1,B23
37,M,B,63,22,1,B20
37,M,B,63,23,1,B15
37,M,B,63,24,1,B22
37,M,B,63,25,1,B24
37,M,B,63,26,1,B21
37,M,B,63,27,1,B28
37,M,B,63,28,1,B29
37,M,B,63,29,1,B34
37,M,B,63,30,1,B38
37,M,B,63,31,1,B32
37,M,B,63,32,1,B33
37,M,B,63,33,1,B27
37,M,B,63,34,1,B36
37,M,B,63,35,0,B30
37,M,B,63,36,0,B31
37,M,B,63,37,1,B35
37,M,B,63,38,0,B37
37,M,B,63,39,1,B46
37,M,B,63,40,1,B43
37,M,B,63,41,1,B45
37,M,B,63,42,1,B48
37,M,B,63,43,1,B39
37,M,B,63,44,1,B50
37,M,B,63,45,1,B40
37,M,B,63,46,1,B49
37,M,B,63,47,0,B41
37,M,B,63,48,1,B42
37,M,B,63,49,1,B47
37,M,B,63,50,1,B44
37,M,B,63,51,1,B52
37,M,B,63,52,1,B55
37,M,B,63,53,1,B53
37,M,B,63,54,1,B58
37,M,B,63,55,1,B56
37,M,B,63,56,1,B62
37,M,B,63,57,1,B54
37,M,B,63,58,1,B60
37,M,B,63,59,1,B51
37,M,B,63,60,1,B61
37,M,B,63,61,1,B59
37,M,B,63,62,1,B57
37,M,B,63,63,1,B63
38,O,A,57,1,0,A4
38,O,A,57,2,0,A11
38,O,A,57,3,0,A7
38,O,A,57,4,0,A1
38,O,A,57,5,0,A6
38,O,A,57,6,0,A3
38,O,A,57,7,0,A8
38,O,A,57,8,0,A5
38,O,A,57,9,0,A2
38,O,A,57,10,0,A10
38,O,A,57,11,0,A9
38,O,A,57,12,0,A23
38,O,A,57,13,0,A21
38,O,A,57,14,0,A22
38,O,A,57,15,0,A14
38,O,A,57,16,0,A13
38,O,A,57,17,0,A16
38,O,A,57,18,0,A18
38,O,A,57,19,1,A12
38,O,A,57,20,0,A19
38,O,A,57,21,0,A15
38,O,A,57,22,0,A17
38,O,A,57,23,0,A20
38,O,A,57,24,0,A24
38,O,A,57,25,0,A27
38,O,A,57,26,1,A26
38,O,A,57,27,0,A30
38,O,A,57,28,0,A29
38,O,A,57,29,0,A34
38,O,A,57,30,1,A33
38,O,A,57,31,0,A31
38,O,A,57,32,0,A32
38,O,A,57,33,0,A35
38,O,A,57,34,0,A25
38,O,A,57,35,1,A36
38,O,A,57,36,0,A28
38,O,A,57,37,0,A39
38,O,A,57,38,0,A44
38,O,A,57,39,0,A46
38,O,A,57,40,0,A42
38,O,A,57,41,1,A41
38,O,A,57,42,0,A45
38,O,A,57,43,0,A40
38,O,A,57,44,0,A37
38,O,A,57,45,0,A38
38,O,A,57,46,0,A43
38,O,A,57,47,0,A50
38,O,A,57,48,1,A57
38,O,A,57,49,0,A48
38,O,A,57,50,0,A53
38,O,A,57,51,1,A56
38,O,A,57,52,0,A51
38,O,A,57,53,0,A54
38,O,A,57,54,0,A52
38,O,A,57,55,0,A47
38,O,A,57,56,0,A49
38,O,A,57,57,0,A55
38,C,A,57,1,0,A3
38,C,A,57,2,0,A11
38,C,A,57,3,0,A9
38,C,A,57,4,0,A7
38,C,A,57,5,0,A2
38,C,A,57,6,0,A4
38,C,A,57,7,0,A5
38,C,A,57,8,0,A10
38,C,A,57,9,0,A8
38,C,A,57,10,0,A1
38,C,A,57,11,0,A6
38,C,A,57,12,0,A18
38,C,A,57,13,0,A14
38,C,A,57,14,0,A19
38,C,A,57,15,0,A12
38,C,A,57,16,0,A16
38,C,A,57,17,0,A22
38,C,A,57,18,0,A23
38,C,A,57,19,0,A17
38,C,A,57,20,0,A21
38,C,A,57,21,0,A13
38,C,A,57,22,0,A20
38,C,A,57,23,0,A15
38,C,A,57,24,0,A35
38,C,A,57,25,0,A25
38,C,A,57,26,0,A26
38,C,A,57,27,0,A28
38,C,A,57,28,0,A34
38,C,A,57,29,0,A24
38,C,A,57,30,0,A31
38,C,A,57,31,0,A29
38,C,A,57,32,0,A36
38,C,A,57,33,0,A32
38,C,A,57,34,0,A33
38,C,A,57,35,0,A30
38,C,A,57,36,0,A27
38,C,A,57,37,0,A38
38,C,A,57,38,0,A37
38,C,A,57,39,0,A45
38,C,A,57,40,0,A43
38,C,A,57,41,0,A44
38,C,A,57,42,0,A42
38,C,A,57,43,0,A46
38,C,A,57,44,0,A39
38,C,A,57,45,0,A40
38,C,A,57,46,0,A41
38,C,A,57,47,0,A53
38,C,A,57,48,0,A52
38,C,A,57,49,0,A47
38,C,A,57,50,1,A56
38,C,A,57,51,0,A55
38,C,A,57,52,0,A57
38,C,A,57,53,0,A49
38,C,A,57,54,0,A51
38,C,A,57,55,0,A54
38,C,A,57,56,0,A50
38,C,A,57,57,0,A48
38,M,A,56,1,0,A2
38,M,A,56,2,0,A3
38,M,A,56,3,0,A10
38,M,A,56,4,0,A1
38,M,A,56,5,0,A4
38,M,A,56,6,0,A5
38,M,A,56,7,1,A7
38,M,A,56,8,0,A8
38,M,A,56,9,0,A11
38,M,A,56,10,0,A9
38,M,A,56,11,0,A6
38,M,A,56,12,0,A18
38,M,A,56,13,0,A23
38,M,A,56,14,0,A14
38,M,A,56,15,0,A12
38,M,A,56,16,0,A21
38,M,A,56,17,0,A13
38,M,A,56,18,0,A17
38,M,A,56,19,0,A16
38,M,A,56,20,0,A19
38,M,A,56,21,1,A22
38,M,A,56,22,0,A20
38,M,A,56,23,0,A15
38,M,A,56,24,0,A26
38,M,A,56,25,0,A34
38,M,A,56,26,1,A36
38,M,A,56,27,1,A32
38,M,A,56,28,0,A31
38,M,A,56,29,0,A33
38,M,A,56,30,0,A30
38,M,A,56,31,0,A24
38,M,A,56,32,0,A35
38,M,A,56,33,0,A29
38,M,A,56,34,0,A25
38,M,A,56,35,1,A27
38,M,A,56,36,0,A44
38,M,A,56,37,0,A42
38,M,A,56,38,0,A43
38,M,A,56,39,0,A46
38,M,A,56,40,0,A37
38,M,A,56,41,0,A40
38,M,A,56,42,0,A45
38,M,A,56,43,0,A41
38,M,A,56,44,0,A38
38,M,A,56,45,0,A39
38,M,A,56,46,0,A52
38,M,A,56,47,0,A55
38,M,A,56,48,0,A56
38,M,A,56,49,0,A53
38,M,A,56,50,0,A49
38,M,A,56,51,0,A51
38,M,A,56,52,0,A50
38,M,A,56,53,0,A47
38,M,A,56,54,0,A57
38,M,A,56,55,0,A48
38,M,A,56,56,0,A54
38,O,B,63,1,1,B6
38,O,B,63,2,0,B2
38,O,B,63,3,1,B9
38,O,B,63,4,0,B1
38,O,B,63,5,0,B10
38,O,B,63,6,0,B3
38,O,B,63,7,0,B12
38,O,B,63,8,0,B7
38,O,B,63,9,0,B5
38,O,B,63,10,0,B8
38,O,B,63,11,0,B11
38,O,B,63,12,0,B4
38,O,B,63,13,0,B14
38,O,B,63,14,0,B19
38,O,B,63,15,0,B20
38,O,B,63,16,0,B18
38,O,B,63,17,0,B25
38,O,B,63,18,0,B13
38,O,B,63,19,0,B24
38,O,B,63,20,0,B23
38,O,B,63,21,0,B17
38,O,B,63,22,0,B16
38,O,B,63,23,0,B22
38,O,B,63,24,0,B21
38,O,B,63,25,0,B15
38,O,B,63,26,1,B26
38,O,B,63,27,0,B30
38,O,B,63,28,0,B31
38,O,B,63,29,0,B27
38,O,B,63,30,1,B32
38,O,B,63,31,1,B28
38,O,B,63,32,0,B37
38,O,B,63,33,0,B34
38,O,B,63,34,0,B33
38,O,B,63,35,0,B35
38,O,B,63,36,0,B29
38,O,B,63,37,0,B38
38,O,B,63,38,0,B36
38,O,B,63,39,0,B48
38,O,B,63,40,0,B44
38,O,B,63,41,0,B50
38,O,B,63,42,0,B39
38,O,B,63,43,0,B41
38,O,B,63,44,1,B49
38,O,B,63,45,0,B43
38,O,B,63,46,0,B46
38,O,B,63,47,0,B40
38,O,B,63,48,0,B45
38,O,B,63,49,1,B47
38,O,B,63,50,1,B42
38,O,B,63,51,0,B55
38,O,B,63,52,0,B56
38,O,B,63,53,0,B58
38,O,B,63,54,0,B53
38,O,B,63,55,0,B52
38,O,B,63,56,0,B62
38,O,B,63,57,0,B51
38,O,B,63,58,0,B59
38,O,B,63,59,0,B63
38,O,B,63,60,0,B61
38,O,B,63,61,1,B60
38,O,B,63,62,0,B57
38,O,B,63,63,0,B54
38,C,B,63,1,0,B1
38,C,B,63,2,1,B9
38,C,B,63,3,1,B3
38,C,B,63,4,1,B10
38,C,B,63,5,1,B5
38,C,B,63,6,1,B11
38,C,B,63,7,1,B7
38,C,B,63,8,1,B6
38,C,B,63,9,0,B12
38,C,B,63,10,1,B2
38,C,B,63,11,0,B8
38,C,B,63,12,1,B4
38,C,B,63,13,1,B14
38,C,B,63,14,1,B18
38,C,B,63,15,1,B16
38,C,B,63,16,1,B13
38,C,B,63,17,1,B17
38,C,B,63,18,0,B25
38,C,B,63,19,1,B23
38,C,B,63,20,0,B20
38,C,B,63,21,1,B19
38,C,B,63,22,0,B15
38,C,B,63,23,1,B26
38,C,B,63,24,1,B24
38,C,B,63,25,0,B22
38,C,B,63,26,1,B21
38,C,B,63,27,1,B34
38,C,B,63,28,1,B29
38,C,B,63,29,1,B38
38,C,B,63,30,1,B30
38,C,B,63,31,0,B28
38,C,B,63,32,1,B27
38,C,B,63,33,1,B37
38,C,B,63,34,1,B33
38,C,B,63,35,1,B32
38,C,B,63,36,1,B35
38,C,B,63,37,1,B36
38,C,B,63,38,1,B31
38,C,B,63,39,0,B39
38,C,B,63,40,1,B43
38,C,B,63,41,1,B45
38,C,B,63,42,1,B46
38,C,B,63,43,1,B50
38,C,B,63,44,1,B48
38,C,B,63,45,1,B40
38,C,B,63,46,1,B47
38,C,B,63,47,1,B42
38,C,B,63,48,1,B49
38,C,B,63,49,1,B44
38,C,B,63,50,0,B41
38,C,B,63,51,1,B52
38,C,B,63,52,1,B53
38,C,B,63,53,1,B58
38,C,B,63,54,0,B62
38,C,B,63,55,1,B56
38,C,B,63,56,1,B59
38,C,B,63,57,0,B55
38,C,B,63,58,1,B51
38,C,B,63,59,1,B54
38,C,B,63,60,1,B61
38,C,B,63,61,1,B60
38,C,B,63,62,1,B57
38,C,B,63,63,0,B63
38,M,B,63,1,0,B1
38,M,B,63,2,1,B6
38,M,B,63,3,1,B9
38,M,B,63,4,0,B12
38,M,B,63,5,1,B11
38,M,B,63,6,1,B10
38,M,B,63,7,0,B3
38,M,B,63,8,0,B5
38,M,B,63,9,0,B8
38,M,B,63,10,1,B2
38,M,B,63,11,0,B7
38,M,B,63,12,1,B4
38,M,B,63,13,0,B14
38,M,B,63,14,0,B17
38,M,B,63,15,1,B13
38,M,B,63,16,1,B18
38,M,B,63,17,0,B19
38,M,B,63,18,0,B23
38,M,B,63,19,0,B25
38,M,B,63,20,0,B16
38,M,B,63,21,1,B26
38,M,B,63,22,1,B22
38,M,B,63,23,0,B15
38,M,B,63,24,1,B24
38,M,B,63,25,0,B20
38,M,B,63,26,1,B21
38,M,B,63,27,0,B34
38,M,B,63,28,0,B29
38,M,B,63,29,1,B28
38,M,B,63,30,0,B27
38,M,B,63,31,0,B38
38,M,B,63,32,1,B32
38,M,B,63,33,0,B36
38,M,B,63,34,1,B33
38,M,B,63,35,0,B30
38,M,B,63,36,1,B31
38,M,B,63,37,0,B37
38,M,B,63,38,1,B35
38,M,B,63,39,0,B43
38,M,B,63,40,1,B48
38,M,B,63,41,0,B39
38,M,B,63,42,0,B46
38,M,B,63,43,1,B45
38,M,B,63,44,0,B40
38,M,B,63,45,0,B49
38,M,B,63,46,0,B50
38,M,B,63,47,0,B41
38,M,B,63,48,1,B42
38,M,B,63,49,0,B44
38,M,B,63,50,0,B47
38,M,B,63,51,0,B52
38,M,B,63,52,0,B53
38,M,B,63,53,1,B56
38,M,B,63,54,1,B54
38,M,B,63,55,1,B59
38,M,B,63,56,0,B55
38,M,B,63,57,0,B58
38,M,B,63,58,0,B51
38,M,B,63,59,0,B60
38,M,B,63,60,0,B62
38,M,B,63,61,1,B61
38,M,B,63,62,0,B63
38,M,B,63,63,0,B57
39,O,A,57,1,1,A9
39,O,A,57,2,1,A2
39,O,A,57,3,1,A3
39,O,A,57,4,1,A7
39,O,A,57,5,1,A5
39,O,A,57,6,1,A10
39,O,A,57,7,1,A1
39,O,A,57,8,1,A11
39,O,A,57,9,1,A4
39,O,A,57,10,1,A8
39,O,A,57,11,1,A6
39,O,A,57,12,0,A14
39,O,A,57,13,0,A19
39,O,A,57,14,0,A17
39,O,A,57,15,1,A13
39,O,A,57,16,1,A22
39,O,A,57,17,0,A20
39,O,A,57,18,1,A21
39,O,A,57,19,1,A23
39,O,A,57,20,0,A18
39,O,A,57,21,1,A12
39,O,A,57,22,1,A16
39,O,A,57,23,1,A15
39,O,A,57,24,1,A31
39,O,A,57,25,1,A28
39,O,A,57,26,1,A25
39,O,A,57,27,0,A32
39,O,A,57,28,1,A35
39,O,A,57,29,1,A26
39,O,A,57,30,1,A24
39,O,A,57,31,1,A27
39,O,A,57,32,1,A36
39,O,A,57,33,1,A34
39,O,A,57,34,1,A33
39,O,A,57,35,1,A30
39,O,A,57,36,1,A29
39,O,A,57,37,1,A45
39,O,A,57,38,1,A38
39,O,A,57,39,1,A42
39,O,A,57,40,1,A44
39,O,A,57,41,1,A40
39,O,A,57,42,1,A43
39,O,A,57,43,1,A37
39,O,A,57,44,0,A39
39,O,A,57,45,1,A41
39,O,A,57,46,1,A46
39,O,A,57,47,1,A48
39,O,A,57,48,0,A47
39,O,A,57,49,0,A56
39,O,A,57,50,1,A52
39,O,A,57,51,1,A49
39,O,A,57,52,0,A54
39,O,A,57,53,1,A53
39,O,A,57,54,1,A57
39,O,A,57,55,1,A55
39,O,A,57,56,1,A51
39,O,A,57,57,1,A50
39,C,A,57,1,1,A2
39,C,A,57,2,1,A10
39,C,A,57,3,1,A9
39,C,A,57,4,1,A4
39,C,A,57,5,1,A3
39,C,A,57,6,1,A1
39,C,A,57,7,1,A7
39,C,A,57,8,1,A8
39,C,A,57,9,1,A6
39,C,A,57,10,1,A11
39,C,A,57,11,1,A5
39,C,A,57,12,1,A18
39,C,A,57,13,1,A14
39,C,A,57,14,1,A16
39,C,A,57,15,1,A21
39,C,A,57,16,1,A13
39,C,A,57,17,1,A23
39,C,A,57,18,1,A19
39,C,A,57,19,1,A22
39,C,A,57,20,1,A15
39,C,A,57,21,1,A12
39,C,A,57,22,1,A17
39,C,A,57,23,1,A20
39,C,A,57,24,1,A34
39,C,A,57,25,1,A26
39,C,A,57,26,1,A32
39,C,A,57,27,1,A33
39,C,A,57,28,1,A31
39,C,A,57,29,1,A36
39,C,A,57,30,1,A29
39,C,A,57,31,1,A28
39,C,A,57,32,1,A35
39,C,A,57,33,1,A24
39,C,A,57,34,1,A30
39,C,A,57,35,1,A27
39,C,A,57,36,1,A25
39,C,A,57,37,1,A42
39,C,A,57,38,1,A44
39,C,A,57,39,1,A45
39,C,A,57,40,1,A38
39,C,A,57,41,1,A46
39,C,A,57,42,1,A41
39,C,A,57,43,1,A40
39,C,A,57,44,1,A37
39,C,A,57,45,1,A43
39,C,A,57,46,0,A39
39,C,A,57,47,1,A52
39,C,A,57,48,1,A49
39,C,A,57,49,1,A56
39,C,A,57,50,1,A54
39,C,A,57,51,0,A47
39,C,A,57,52,1,A55
39,C,A,57,53,1,A53
39,C,A,57,54,1,A50
39,C,A,57,55,1,A48
39,C,A,57,56,1,A57
39,C,A,57,57,1,A51
39,M,A,56,1,1,A2
39,M,A,56,2,1,A3
39,M,A,56,3,1,A7
39,M,A,56,4,1,A5
39,M,A,56,5,1,A11
39,M,A,56,6,1,A8
39,M,A,56,7,1,A10
39,M,A,56,8,1,A1
39,M,A,56,9,1,A4
39,M,A,56,10,1,A9
39,M,A,56,11,1,A6
39,M,A,56,12,1,A18
39,M,A,56,13,1,A23
39,M,A,56,14,1,A14
39,M,A,56,15,0,A19
39,M,A,56,16,1,A21
39,M,A,56,17,1,A13
39,M,A,56,18,1,A17
39,M,A,56,19,1,A12
39,M,A,56,20,1,A16
39,M,A,56,21,0,A22
39,M,A,56,22,1,A20
39,M,A,56,23,1,A15
39,M,A,56,24,1,A31
39,M,A,56,25,1,A26
39,M,A,56,26,1,A34
39,M,A,56,27,1,A29
39,M,A,56,28,1,A35
39,M,A,56,29,1,A36
39,M,A,56,30,1,A32
39,M,A,56,31,1,A33
39,M,A,56,32,0,A25
39,M,A,56,33,1,A24
39,M,A,56,34,1,A27
39,M,A,56,35,0,A30
39,M,A,56,36,0,A44
39,M,A,56,37,1,A38
39,M,A,56,38,1,A40
39,M,A,56,39,1,A37
39,M,A,56,40,1,A46
39,M,A,56,41,1,A43
39,M,A,56,42,1,A42
39,M,A,56,43,1,A41
39,M,A,56,44,1,A45
39,M,A,56,45,0,A39
39,M,A,56,46,1,A52
39,M,A,56,47,1,A49
39,M,A,56,48,1,A56
39,M,A,56,49,1,A53
39,M,A,56,50,0,A47
39,M,A,56,51,0,A48
39,M,A,56,52,1,A55
39,M,A,56,53,1,A57
39,M,A,56,54,1,A54
39,M,A,56,55,1,A51
39,M,A,56,56,1,A50
39,O,B,63,1,1,B4
39,O,B,63,2,1,B7
39,O,B,63,3,1,B1
39,O,B,63,4,1,B5
39,O,B,63,5,1,B6
39,O,B,63,6,0,B9
39,O,B,63,7,1,B8
39,O,B,63,8,1,B2
39,O,B,63,9,1,B12
39,O,B,63,10,1,B10
39,O,B,63,11,1,B11
39,O,B,63,12,1,B3
39,O,B,63,13,0,B19
39,O,B,63,14,1,B20
39,O,B,63,15,1,B15
39,O,B,63,16,1,B26
39,O,B,63,17,0,B24
39,O,B,63,18,1,B16
39,O,B,63,19,1,B21
39,O,B,63,20,0,B14
39,O,B,63,21,1,B18
39,O,B,63,22,1,B13
39,O,B,63,23,1,B17
39,O,B,63,24,0,B22
39,O,B,63,25,0,B25
39,O,B,63,26,1,B23
39,O,B,63,27,1,B31
39,O,B,63,28,1,B38
39,O,B,63,29,1,B29
39,O,B,63,30,0,B33
39,O,B,63,31,1,B28
39,O,B,63,32,1,B30
39,O,B,63,33,1,B27
39,O,B,63,34,1,B34
39,O,B,63,35,1,B35
39,O,B,63,36,1,B32
39,O,B,63,37,1,B36
39,O,B,63,38,1,B37
39,O,B,63,39,0,B39
39,O,B,63,40,1,B48
39,O,B,63,41,1,B46
39,O,B,63,42,1,B40
39,O,B,63,43,1,B47
39,O,B,63,44,1,B45
39,O,B,63,45,1,B43
39,O,B,63,46,1,B49
39,O,B,63,47,1,B44
39,O,B,63,48,1,B50
39,O,B,63,49,1,B41
39,O,B,63,50,1,B42
39,O,B,63,51,1,B58
39,O,B,63,52,1,B54
39,O,B,63,53,0,B57
39,O,B,63,54,1,B53
39,O,B,63,55,0,B63
39,O,B,63,56,1,B55
39,O,B,63,57,1,B52
39,O,B,63,58,1,B56
39,O,B,63,59,1,B62
39,O,B,63,60,0,B51
39,O,B,63,61,0,B60
39,O,B,63,62,1,B61
39,O,B,63,63,1,B59
39,C,B,63,1,1,B1
39,C,B,63,2,1,B3
39,C,B,63,3,1,B10
39,C,B,63,4,1,B5
39,C,B,63,5,1,B11
39,C,B,63,6,1,B6
39,C,B,63,7,1,B9
39,C,B,63,8,1,B12
39,C,B,63,9,1,B7
39,C,B,63,10,1,B4
39,C,B,63,11,1,B2
39,C,B,63,12,1,B8
39,C,B,63,13,1,B18
39,C,B,63,14,1,B16
39,C,B,63,15,1,B14
39,C,B,63,16,1,B19
39,C,B,63,17,1,B13
39,C,B,63,18,1,B17
39,C,B,63,19,1,B25
39,C,B,63,20,1,B20
39,C,B,63,21,1,B23
39,C,B,63,22,1,B24
39,C,B,63,23,1,B15
39,C,B,63,24,1,B26
39,C,B,63,25,0,B22
39,C,B,63,26,1,B21
39,C,B,63,27,1,B34
39,C,B,63,28,1,B28
39,C,B,63,29,1,B30
39,C,B,63,30,1,B38
39,C,B,63,31,1,B29
39,C,B,63,32,1,B32
39,C,B,63,33,1,B37
39,C,B,63,34,1,B31
39,C,B,63,35,1,B27
39,C,B,63,36,1,B33
39,C,B,63,37,1,B36
39,C,B,63,38,1,B35
39,C,B,63,39,1,B39
39,C,B,63,40,1,B43
39,C,B,63,41,1,B50
39,C,B,63,42,1,B45
39,C,B,63,43,1,B46
39,C,B,63,44,1,B42
39,C,B,63,45,1,B40
39,C,B,63,46,1,B48
39,C,B,63,47,1,B49
39,C,B,63,48,1,B41
39,C,B,63,49,1,B47
39,C,B,63,50,1,B44
39,C,B,63,51,1,B52
39,C,B,63,52,1,B61
39,C,B,63,53,1,B58
39,C,B,63,54,1,B53
39,C,B,63,55,1,B51
39,C,B,63,56,1,B56
39,C,B,63,57,1,B55
39,C,B,63,58,1,B62
39,C,B,63,59,1,B59
39,C,B,63,60,0,B63
39,C,B,63,61,1,B60
39,C,B,63,62,1,B54
39,C,B,63,63,1,B57
39,M,B,63,1,1,B6
39,M,B,63,2,0,B1
39,M,B,63,3,1,B5
39,M,B,63,4,1,B10
39,M,B,63,5,1,B11
39,M,B,63,6,1,B12
39,M,B,63,7,1,B9
39,M,B,63,8,1,B2
39,M,B,63,9,1,B3
39,M,B,63,10,1,B7
39,M,B,63,11,1,B8
39,M,B,63,12,1,B4
39,M,B,63,13,1,B14
39,M,B,63,14,1,B18
39,M,B,63,15,0,B19
39,M,B,63,16,1,B13
39,M,B,63,17,1,B17
39,M,B,63,18,1,B16
39,M,B,63,19,1,B25
39,M,B,63,20,1,B23
39,M,B,63,21,1,B24
39,M,B,63,22,0,B22
39,M,B,63,23,1,B26
39,M,B,63,24,1,B15
39,M,B,63,25,1,B20
39,M,B,63,26,1,B21
39,M,B,63,27,1,B34
39,M,B,63,28,1,B28
39,M,B,63,29,1,B29
39,M,B,63,30,1,B38
39,M,B,63,31,1,B27
39,M,B,63,32,1,B32
39,M,B,63,33,0,B31
39,M,B,63,34,1,B37
39,M,B,63,35,1,B30
39,M,B,63,36,1,B35
39,M,B,63,37,1,B36
39,M,B,63,38,1,B33
39,M,B,63,39,0,B43
39,M,B,63,40,1,B39
39,M,B,63,41,1,B46
39,M,B,63,42,1,B45
39,M,B,63,43,1,B50
39,M,B,63,44,1,B48
39,M,B,63,45,1,B40
39,M,B,63,46,1,B49
39,M,B,63,47,1,B42
39,M,B,63,48,1,B41
39,M,B,63,49,1,B44
39,M,B,63,50,1,B47
39,M,B,63,51,1,B52
39,M,B,63,52,1,B53
39,M,B,63,53,1,B51
39,M,B,63,54,1,B62
39,M,B,63,55,1,B55
39,M,B,63,56,1,B58
39,M,B,63,57,1,B60
39,M,B,63,58,1,B56
39,M,B,63,59,1,B61
39,M,B,63,60,1,B54
39,M,B,63,61,1,B59
39,M,B,63,62,1,B63
39,M,B,63,63,0,B57
3,O,A,57,1,1,A6
3,O,A,57,2,0,A8
3,O,A,57,3,0,A3
3,O,A,57,4,1,A5
3,O,A,57,5,1,A2
3,O,A,57,6,0,A4
3,O,A,57,7,0,A1
3,O,A,57,8,0,A7
3,O,A,57,9,1,A11
3,O,A,57,10,1,A10
3,O,A,57,11,1,A9
3,O,A,57,12,1,A18
3,O,A,57,13,0,A12
3,O,A,57,14,1,A23
3,O,A,57,15,1,A19
3,O,A,57,16,1,A14
3,O,A,57,17,1,A17
3,O,A,57,18,0,A13
3,O,A,57,19,1,A16
3,O,A,57,20,1,A22
3,O,A,57,21,1,A20
3,O,A,57,22,0,A21
3,O,A,57,23,1,A15
3,O,A,57,24,1,A31
3,O,A,57,25,0,A30
3,O,A,57,26,0,A25
3,O,A,57,27,0,A26
3,O,A,57,28,1,A29
3,O,A,57,29,0,A33
3,O,A,57,30,1,A34
3,O,A,57,31,1,A24
3,O,A,57,32,1,A27
3,O,A,57,33,1,A36
3,O,A,57,34,1,A35
3,O,A,57,35,0,A32
3,O,A,57,36,0,A28
3,O,A,57,37,0,A37
3,O,A,57,38,0,A43
3,O,A,57,39,0,A45
3,O,A,57,40,0,A39
3,O,A,57,41,0,A38
3,O,A,57,42,1,A44
3,O,A,57,43,1,A46
3,O,A,57,44,1,A42
3,O,A,57,45,0,A41
3,O,A,57,46,1,A40
3,O,A,57,47,0,A52
3,O,A,57,48,0,A47
3,O,A,57,49,1,A53
3,O,A,57,50,0,A49
3,O,A,57,51,0,A50
3,O,A,57,52,0,A57
3,O,A,57,53,0,A56
3,O,A,57,54,1,A54
3,O,A,57,55,0,A55
3,O,A,57,56,1,A48
3,O,A,57,57,0,A51
3,C,A,57,1,0,A8
3,C,A,57,2,0,A7
3,C,A,57,3,1,A10
3,C,A,57,4,0,A3
3,C,A,57,5,1,A2
3,C,A,57,6,1,A5
3,C,A,57,7,0,A1
3,C,A,57,8,0,A4
3,C,A,57,9,1,A11
3,C,A,57,10,1,A6
3,C,A,57,11,1,A9
3,C,A,57,12,0,A18
3,C,A,57,13,1,A23
3,C,A,57,14,1,A21
3,C,A,57,15,1,A14
3,C,A,57,16,1,A17
3,C,A,57,17,0,A12
3,C,A,57,18,1,A19
3,C,A,57,19,1,A16
3,C,A,57,20,1,A15
3,C,A,57,21,1,A22
3,C,A,57,22,1,A13
3,C,A,57,23,1,A20
3,C,A,57,24,0,A26
3,C,A,57,25,1,A33
3,C,A,57,26,0,A32
3,C,A,57,27,1,A36
3,C,A,57,28,1,A31
3,C,A,57,29,1,A34
3,C,A,57,30,1,A24
3,C,A,57,31,1,A28
3,C,A,57,32,1,A35
3,C,A,57,33,1,A29
3,C,A,57,34,1,A25
3,C,A,57,35,1,A30
3,C,A,57,36,1,A27
3,C,A,57,37,0,A37
3,C,A,57,38,1,A44
3,C,A,57,39,1,A40
3,C,A,57,40,1,A43
3,C,A,57,41,1,A42
3,C,A,57,42,1,A38
3,C,A,57,43,1,A46
3,C,A,57,44,0,A45
3,C,A,57,45,1,A41
3,C,A,57,46,1,A39
3,C,A,57,47,1,A56
3,C,A,57,48,1,A55
3,C,A,57,49,0,A52
3,C,A,57,50,1,A53
3,C,A,57,51,1,A49
3,C,A,57,52,1,A54
3,C,A,57,53,1,A50
3,C,A,57,54,1,A47
3,C,A,57,55,1,A48
3,C,A,57,56,0,A51
3,C,A,57,57,0,A57
3,M,A,56,1,1,A2
3,M,A,56,2,1,A10
3,M,A,56,3,0,A3
3,M,A,56,4,1,A11
3,M,A,56,5,0,A1
3,M,A,56,6,0,A7
3,M,A,56,7,1,A6
3,M,A,56,8,0,A4
3,M,A,56,9,0,A8
3,M,A,56,10,1,A5
3,M,A,56,11,1,A9
3,M,A,56,12,1,A18
3,M,A,56,13,0,A23
3,M,A,56,14,1,A16
3,M,A,56,15,1,A19
3,M,A,56,16,0,A21
3,M,A,56,17,1,A13
3,M,A,56,18,1,A14
3,M,A,56,19,0,A12
3,M,A,56,20,1,A17
3,M,A,56,21,1,A20
3,M,A,56,22,1,A22
3,M,A,56,23,1,A15
3,M,A,56,24,1,A34
3,M,A,56,25,0,A26
3,M,A,56,26,1,A36
3,M,A,56,27,1,A31
3,M,A,56,28,0,A32
3,M,A,56,29,1,A35
3,M,A,56,30,1,A33
3,M,A,56,31,0,A25
3,M,A,56,32,1,A24
3,M,A,56,33,0,A30
3,M,A,56,34,1,A29
3,M,A,56,35,1,A27
3,M,A,56,36,0,A44
3,M,A,56,37,1,A38
3,M,A,56,38,0,A37
3,M,A,56,39,0,A45
3,M,A,56,40,0,A42
3,M,A,56,41,1,A46
3,M,A,56,42,0,A43
3,M,A,56,43,1,A40
3,M,A,56,44,1,A41
3,M,A,56,45,0,A39
3,M,A,56,46,1,A56
3,M,A,56,47,0,A52
3,M,A,56,48,1,A53
3,M,A,56,49,0,A55
3,M,A,56,50,1,A49
3,M,A,56,51,1,A48
3,M,A,56,52,0,A47
3,M,A,56,53,0,A57
3,M,A,56,54,0,A51
3,M,A,56,55,1,A50
3,M,A,56,56,1,A54
3,O,B,63,1,0,B6
3,O,B,63,2,0,B5
3,O,B,63,3,1,B12
3,O,B,63,4,0,B8
3,O,B,63,5,1,B11
3,O,B,63,6,1,B3
3,O,B,63,7,1,B1
3,O,B,63,8,0,B9
3,O,B,63,9,1,B4
3,O,B,63,10,0,B10
3,O,B,63,11,0,B7
3,O,B,63,12,1,B2
3,O,B,63,13,0,B13
3,O,B,63,14,1,B14
3,O,B,63,15,1,B17
3,O,B,63,16,0,B20
3,O,B,63,17,1,B25
3,O,B,63,18,0,B18
3,O,B,63,19,0,B24
3,O,B,63,20,0,B16
3,O,B,63,21,0,B23
3,O,B,63,22,1,B15
3,O,B,63,23,0,B19
3,O,B,63,24,1,B26
3,O,B,63,25,0,B22
3,O,B,63,26,0,B21
3,O,B,63,27,0,B32
3,O,B,63,28,1,B33
3,O,B,63,29,0,B27
3,O,B,63,30,1,B36
3,O,B,63,31,0,B34
3,O,B,63,32,1,B29
3,O,B,63,33,1,B28
3,O,B,63,34,1,B38
3,O,B,63,35,0,B30
3,O,B,63,36,1,B31
3,O,B,63,37,0,B37
3,O,B,63,38,0,B35
3,O,B,63,39,1,B39
3,O,B,63,40,0,B49
3,O,B,63,41,0,B50
3,O,B,63,42,1,B43
3,O,B,63,43,0,B45
3,O,B,63,44,0,B40
3,O,B,63,45,0,B48
3,O,B,63,46,0,B44
3,O,B,63,47,1,B47
3,O,B,63,48,1,B46
3,O,B,63,49,0,B41
3,O,B,63,50,0,B42
3,O,B,63,51,0,B52
3,O,B,63,52,1,B59
3,O,B,63,53,1,B60
3,O,B,63,54,0,B58
3,O,B,63,55,1,B56
3,O,B,63,56,1,B55
3,O,B,63,57,1,B61
3,O,B,63,58,1,B51
3,O,B,63,59,1,B54
3,O,B,63,60,0,B53
3,O,B,63,61,1,B57
3,O,B,63,62,0,B62
3,O,B,63,63,1,B63
3,C,B,63,1,0,B9
3,C,B,63,2,1,B12
3,C,B,63,3,1,B3
3,C,B,63,4,1,B1
3,C,B,63,5,1,B6
3,C,B,63,6,1,B10
3,C,B,63,7,1,B2
3,C,B,63,8,1,B5
3,C,B,63,9,1,B11
3,C,B,63,10,1,B7
3,C,B,63,11,1,B4
3,C,B,63,12,1,B8
3,C,B,63,13,1,B18
3,C,B,63,14,1,B14
3,C,B,63,15,1,B17
3,C,B,63,16,1,B13
3,C,B,63,17,0,B23
3,C,B,63,18,1,B25
3,C,B,63,19,1,B19
3,C,B,63,20,0,B20
3,C,B,63,21,1,B24
3,C,B,63,22,1,B16
3,C,B,63,23,0,B22
3,C,B,63,24,1,B26
3,C,B,63,25,1,B15
3,C,B,63,26,1,B21
3,C,B,63,27,1,B28
3,C,B,63,28,1,B34
3,C,B,63,29,0,B38
3,C,B,63,30,1,B30
3,C,B,63,31,1,B29
3,C,B,63,32,0,B32
3,C,B,63,33,1,B35
3,C,B,63,34,1,B33
3,C,B,63,35,1,B31
3,C,B,63,36,1,B27
3,C,B,63,37,1,B37
3,C,B,63,38,1,B36
3,C,B,63,39,1,B43
3,C,B,63,40,1,B45
3,C,B,63,41,0,B50
3,C,B,63,42,1,B46
3,C,B,63,43,1,B42
3,C,B,63,44,1,B40
3,C,B,63,45,1,B39
3,C,B,63,46,0,B41
3,C,B,63,47,1,B48
3,C,B,63,48,1,B47
3,C,B,63,49,1,B49
3,C,B,63,50,0,B44
3,C,B,63,51,1,B52
3,C,B,63,52,0,B62
3,C,B,63,53,1,B53
3,C,B,63,54,1,B59
3,C,B,63,55,1,B55
3,C,B,63,56,1,B58
3,C,B,63,57,1,B56
3,C,B,63,58,1,B60
3,C,B,63,59,1,B63
3,C,B,63,60,1,B61
3,C,B,63,61,1,B51
3,C,B,63,62,1,B54
3,C,B,63,63,1,B57
3,M,B,63,1,1,B1
3,M,B,63,2,1,B10
3,M,B,63,3,1,B12
3,M,B,63,4,1,B9
3,M,B,63,5,1,B6
3,M,B,63,6,1,B3
3,M,B,63,7,0,B7
3,M,B,63,8,1,B5
3,M,B,63,9,1,B11
3,M,B,63,10,0,B8
3,M,B,63,11,1,B2
3,M,B,63,12,1,B4
3,M,B,63,13,1,B18
3,M,B,63,14,1,B14
3,M,B,63,15,1,B13
3,M,B,63,16,0,B16
3,M,B,63,17,1,B17
3,M,B,63,18,1,B19
3,M,B,63,19,1,B25
3,M,B,63,20,0,B23
3,M,B,63,21,0,B20
3,M,B,63,22,1,B26
3,M,B,63,23,1,B15
3,M,B,63,24,0,B22
3,M,B,63,25,1,B21
3,M,B,63,26,1,B24
3,M,B,63,27,1,B34
3,M,B,63,28,1,B28
3,M,B,63,29,1,B29
3,M,B,63,30,0,B32
3,M,B,63,31,1,B30
3,M,B,63,32,1,B38
3,M,B,63,33,1,B33
3,M,B,63,34,1,B27
3,M,B,63,35,1,B36
3,M,B,63,36,1,B37
3,M,B,63,37,0,B31
3,M,B,63,38,0,B35
3,M,B,63,39,1,B43
3,M,B,63,40,1,B46
3,M,B,63,41,1,B45
3,M,B,63,42,1,B39
3,M,B,63,43,0,B48
3,M,B,63,44,0,B50
3,M,B,63,45,1,B40
3,M,B,63,46,1,B41
3,M,B,63,47,1,B49
3,M,B,63,48,1,B42
3,M,B,63,49,0,B44
3,M,B,63,50,1,B47
3,M,B,63,51,1,B52
3,M,B,63,52,1,B53
3,M,B,63,53,1,B55
3,M,B,63,54,1,B58
3,M,B,63,55,1,B51
3,M,B,63,56,0,B62
3,M,B,63,57,1,B61
3,M,B,63,58,1,B56
3,M,B,63,59,1,B60
3,M,B,63,60,1,B54
3,M,B,63,61,1,B57
3,M,B,63,62,1,B63
3,M,B,63,63,1,B59
40,O,A,57,1,0,A3
40,O,A,57,2,0,A8
40,O,A,57,3,1,A10
40,O,A,57,4,0,A1
40,O,A,57,5,1,A5
40,O,A,57,6,0,A6
40,O,A,57,7,0,A4
40,O,A,57,8,1,A2
40,O,A,57,9,0,A7
40,O,A,57,10,0,A9
40,O,A,57,11,1,A11
40,O,A,57,12,1,A18
40,O,A,57,13,1,A19
40,O,A,57,14,0,A16
40,O,A,57,15,0,A13
40,O,A,57,16,0,A17
40,O,A,57,17,0,A15
40,O,A,57,18,0,A20
40,O,A,57,19,0,A14
40,O,A,57,20,1,A12
40,O,A,57,21,0,A21
40,O,A,57,22,1,A23
40,O,A,57,23,0,A22
40,O,A,57,24,0,A25
40,O,A,57,25,0,A26
40,O,A,57,26,0,A32
40,O,A,57,27,1,A29
40,O,A,57,28,0,A34
40,O,A,57,29,0,A28
40,O,A,57,30,1,A33
40,O,A,57,31,0,A31
40,O,A,57,32,0,A35
40,O,A,57,33,1,A36
40,O,A,57,34,0,A27
40,O,A,57,35,1,A30
40,O,A,57,36,1,A24
40,O,A,57,37,0,A41
40,O,A,57,38,1,A40
40,O,A,57,39,0,A46
40,O,A,57,40,1,A42
40,O,A,57,41,0,A45
40,O,A,57,42,1,A44
40,O,A,57,43,0,A38
40,O,A,57,44,0,A37
40,O,A,57,45,0,A43
40,O,A,57,46,0,A39
40,O,A,57,47,0,A50
40,O,A,57,48,0,A51
40,O,A,57,49,0,A49
40,O,A,57,50,1,A56
40,O,A,57,51,1,A52
40,O,A,57,52,0,A55
40,O,A,57,53,0,A48
40,O,A,57,54,1,A53
40,O,A,57,55,0,A47
40,O,A,57,56,1,A54
40,O,A,57,57,0,A57
40,C,A,57,1,0,A9
40,C,A,57,2,0,A2
40,C,A,57,3,0,A7
40,C,A,57,4,0,A11
40,C,A,57,5,0,A3
40,C,A,57,6,0,A4
40,C,A,57,7,0,A8
40,C,A,57,8,0,A1
40,C,A,57,9,0,A10
40,C,A,57,10,0,A5
40,C,A,57,11,0,A6
40,C,A,57,12,0,A16
40,C,A,57,13,0,A19
40,C,A,57,14,1,A23
40,C,A,57,15,1,A18
40,C,A,57,16,0,A14
40,C,A,57,17,0,A17
40,C,A,57,18,0,A13
40,C,A,57,19,0,A12
40,C,A,57,20,0,A21
40,C,A,57,21,0,A22
40,C,A,57,22,0,A15
40,C,A,57,23,0,A20
40,C,A,57,24,0,A26
40,C,A,57,25,0,A34
40,C,A,57,26,0,A36
40,C,A,57,27,0,A29
40,C,A,57,28,0,A24
40,C,A,57,29,0,A31
40,C,A,57,30,0,A35
40,C,A,57,31,0,A32
40,C,A,57,32,0,A33
40,C,A,57,33,0,A28
40,C,A,57,34,0,A30
40,C,A,57,35,0,A25
40,C,A,57,36,0,A27
40,C,A,57,37,1,A44
40,C,A,57,38,0,A42
40,C,A,57,39,0,A46
40,C,A,57,40,0,A38
40,C,A,57,41,0,A37
40,C,A,57,42,0,A43
40,C,A,57,43,0,A41
40,C,A,57,44,0,A39
40,C,A,57,45,0,A40
40,C,A,57,46,0,A45
40,C,A,57,47,0,A52
40,C,A,57,48,0,A56
40,C,A,57,49,0,A53
40,C,A,57,50,0,A55
40,C,A,57,51,0,A57
40,C,A,57,52,0,A49
40,C,A,57,53,0,A48
40,C,A,57,54,0,A47
40,C,A,57,55,0,A51
40,C,A,57,56,0,A50
40,C,A,57,57,0,A54
40,M,A,56,1,0,A7
40,M,A,56,2,0,A2
40,M,A,56,3,0,A3
40,M,A,56,4,0,A4
40,M,A,56,5,0,A1
40,M,A,56,6,0,A5
40,M,A,56,7,0,A11
40,M,A,56,8,0,A10
40,M,A,56,9,1,A6
40,M,A,56,10,0,A9
40,M,A,56,11,0,A8
40,M,A,56,12,0,A18
40,M,A,56,13,0,A16
40,M,A,56,14,0,A14
40,M,A,56,15,1,A23
40,M,A,56,16,0,A21
40,M,A,56,17,0,A22
40,M,A,56,18,1,A12
40,M,A,56,19,0,A13
40,M,A,56,20,0,A19
40,M,A,56,21,0,A17
40,M,A,56,22,0,A15
40,M,A,56,23,0,A20
40,M,A,56,24,0,A26
40,M,A,56,25,0,A34
40,M,A,56,26,0,A31
40,M,A,56,27,1,A32
40,M,A,56,28,1,A36
40,M,A,56,29,0,A33
40,M,A,56,30,0,A35
40,M,A,56,31,0,A24
40,M,A,56,32,0,A29
40,M,A,56,33,0,A27
40,M,A,56,34,0,A30
40,M,A,56,35,0,A25
40,M,A,56,36,0,A38
40,M,A,56,37,1,A44
40,M,A,56,38,0,A37
40,M,A,56,39,1,A40
40,M,A,56,40,0,A46
40,M,A,56,41,0,A43
40,M,A,56,42,0,A45
40,M,A,56,43,0,A41
40,M,A,56,44,1,A42
40,M,A,56,45,0,A39
40,M,A,56,46,0,A56
40,M,A,56,47,0,A52
40,M,A,56,48,0,A49
40,M,A,56,49,0,A55
40,M,A,56,50,0,A47
40,M,A,56,51,0,A53
40,M,A,56,52,0,A50
40,M,A,56,53,0,A51
40,M,A,56,54,0,A48
40,M,A,56,55,0,A57
40,M,A,56,56,0,A54
40,O,B,63,1,1,B3
40,O,B,63,2,1,B1
40,O,B,63,3,0,B9
40,O,B,63,4,0,B8
40,O,B,63,5,0,B11
40,O,B,63,6,1,B2
40,O,B,63,7,1,B7
40,O,B,63,8,1,B12
40,O,B,63,9,0,B5
40,O,B,63,10,1,B10
40,O,B,63,11,0,B6
40,O,B,63,12,0,B4
40,O,B,63,13,0,B17
40,O,B,63,14,1,B25
40,O,B,63,15,0,B19
40,O,B,63,16,1,B23
40,O,B,63,17,0,B18
40,O,B,63,18,0,B14
40,O,B,63,19,0,B13
40,O,B,63,20,0,B16
40,O,B,63,21,1,B15
40,O,B,63,22,0,B20
40,O,B,63,23,1,B21
40,O,B,63,24,0,B26
40,O,B,63,25,1,B24
40,O,B,63,26,1,B22
40,O,B,63,27,0,B28
40,O,B,63,28,0,B27
40,O,B,63,29,1,B29
40,O,B,63,30,1,B34
40,O,B,63,31,0,B38
40,O,B,63,32,0,B30
40,O,B,63,33,1,B36
40,O,B,63,34,1,B32
40,O,B,63,35,0,B31
40,O,B,63,36,0,B37
40,O,B,63,37,0,B35
40,O,B,63,38,0,B33
40,O,B,63,39,0,B39
40,O,B,63,40,0,B41
40,O,B,63,41,0,B46
40,O,B,63,42,0,B45
40,O,B,63,43,0,B48
40,O,B,63,44,0,B42
40,O,B,63,45,0,B40
40,O,B,63,46,0,B44
40,O,B,63,47,0,B43
40,O,B,63,48,1,B47
40,O,B,63,49,1,B50
40,O,B,63,50,1,B49
40,O,B,63,51,1,B61
40,O,B,63,52,0,B52
40,O,B,63,53,0,B57
40,O,B,63,54,0,B58
40,O,B,63,55,0,B51
40,O,B,63,56,0,B62
40,O,B,63,57,0,B53
40,O,B,63,58,1,B56
40,O,B,63,59,1,B54
40,O,B,63,60,1,B63
40,O,B,63,61,1,B55
40,O,B,63,62,0,B60
40,O,B,63,63,0,B59
40,C,B,63,1,1,B3
40,C,B,63,2,1,B10
40,C,B,63,3,0,B6
40,C,B,63,4,1,B1
40,C,B,63,5,1,B11
40,C,B,63,6,1,B9
40,C,B,63,7,1,B7
40,C,B,63,8,1,B5
40,C,B,63,9,1,B12
40,C,B,63,10,1,B2
40,C,B,63,11,1,B4
40,C,B,63,12,1,B8
40,C,B,63,13,1,B13
40,C,B,63,14,1,B14
40,C,B,63,15,1,B18
40,C,B,63,16,1,B25
40,C,B,63,17,1,B23
40,C,B,63,18,1,B17
40,C,B,63,19,0,B20
40,C,B,63,20,1,B19
40,C,B,63,21,1,B26
40,C,B,63,22,1,B16
40,C,B,63,23,1,B24
40,C,B,63,24,1,B15
40,C,B,63,25,1,B22
40,C,B,63,26,1,B21
40,C,B,63,27,1,B34
40,C,B,63,28,1,B29
40,C,B,63,29,1,B37
40,C,B,63,30,1,B38
40,C,B,63,31,0,B28
40,C,B,63,32,1,B31
40,C,B,63,33,1,B30
40,C,B,63,34,1,B32
40,C,B,63,35,1,B27
40,C,B,63,36,1,B36
40,C,B,63,37,1,B35
40,C,B,63,38,1,B33
40,C,B,63,39,1,B39
40,C,B,63,40,1,B43
40,C,B,63,41,1,B50
40,C,B,63,42,1,B48
40,C,B,63,43,1,B47
40,C,B,63,44,1,B45
40,C,B,63,45,1,B46
40,C,B,63,46,1,B40
40,C,B,63,47,1,B49
40,C,B,63,48,1,B42
40,C,B,63,49,1,B41
40,C,B,63,50,1,B44
40,C,B,63,51,1,B53
40,C,B,63,52,1,B52
40,C,B,63,53,0,B58
40,C,B,63,54,1,B62
40,C,B,63,55,1,B54
40,C,B,63,56,1,B61
40,C,B,63,57,1,B55
40,C,B,63,58,1,B60
40,C,B,63,59,1,B59
40,C,B,63,60,1,B51
40,C,B,63,61,1,B56
40,C,B,63,62,1,B63
40,C,B,63,63,1,B57
40,M,B,63,1,1,B1
40,M,B,63,2,1,B10
40,M,B,63,3,1,B9
40,M,B,63,4,0,B6
40,M,B,63,5,1,B3
40,M,B,63,6,1,B11
40,M,B,63,7,1,B5
40,M,B,63,8,1,B12
40,M,B,63,9,1,B7
40,M,B,63,10,1,B8
40,M,B,63,11,1,B2
40,M,B,63,12,1,B4
40,M,B,63,13,0,B18
40,M,B,63,14,1,B14
40,M,B,63,15,1,B17
40,M,B,63,16,1,B19
40,M,B,63,17,1,B25
40,M,B,63,18,1,B23
40,M,B,63,19,1,B13
40,M,B,63,20,0,B16
40,M,B,63,21,1,B22
40,M,B,63,22,1,B15
40,M,B,63,23,0,B20
40,M,B,63,24,0,B24
40,M,B,63,25,1,B26
40,M,B,63,26,1,B21
40,M,B,63,27,1,B29
40,M,B,63,28,1,B34
40,M,B,63,29,0,B28
40,M,B,63,30,1,B30
40,M,B,63,31,1,B32
40,M,B,63,32,1,B27
40,M,B,63,33,1,B38
40,M,B,63,34,0,B35
40,M,B,63,35,0,B31
40,M,B,63,36,1,B33
40,M,B,63,37,1,B36
40,M,B,63,38,0,B37
40,M,B,63,39,1,B46
40,M,B,63,40,0,B43
40,M,B,63,41,1,B50
40,M,B,63,42,1,B48
40,M,B,63,43,1,B39
40,M,B,63,44,1,B49
40,M,B,63,45,1,B45
40,M,B,63,46,1,B41
40,M,B,63,47,1,B40
40,M,B,63,48,1,B42
40,M,B,63,49,1,B44
40,M,B,63,50,1,B47
40,M,B,63,51,1,B52
40,M,B,63,52,1,B53
40,M,B,63,53,1,B55
40,M,B,63,54,0,B58
40,M,B,63,55,1,B51
40,M,B,63,56,1,B56
40,M,B,63,57,1,B54
40,M,B,63,58,1,B62
40,M,B,63,59,0,B59
40,M,B,63,60,1,B60
40,M,B,63,61,1,B61
40,M,B,63,62,0,B57
40,M,B,63,63,1,B63
41,O,A,57,1,0,A2
41,O,A,57,2,1,A11
41,O,A,57,3,0,A4
41,O,A,57,4,0,A1
41,O,A,57,5,1,A8
41,O,A,57,6,0,A7
41,O,A,57,7,0,A3
41,O,A,57,8,0,A9
41,O,A,57,9,0,A10
41,O,A,57,10,0,A5
41,O,A,57,11,1,A6
41,O,A,57,12,0,A15
41,O,A,57,13,1,A22
41,O,A,57,14,0,A16
41,O,A,57,15,1,A12
41,O,A,57,16,0,A20
41,O,A,57,17,1,A18
41,O,A,57,18,0,A14
41,O,A,57,19,1,A21
41,O,A,57,20,0,A19
41,O,A,57,21,1,A13
41,O,A,57,22,1,A17
41,O,A,57,23,1,A23
41,O,A,57,24,0,A28
41,O,A,57,25,0,A25
41,O,A,57,26,0,A26
41,O,A,57,27,0,A29
41,O,A,57,28,0,A32
41,O,A,57,29,0,A24
41,O,A,57,30,1,A35
41,O,A,57,31,0,A27
41,O,A,57,32,1,A33
41,O,A,57,33,1,A31
41,O,A,57,34,1,A36
41,O,A,57,35,0,A30
41,O,A,57,36,0,A34
41,O,A,57,37,0,A37
41,O,A,57,38,0,A39
41,O,A,57,39,1,A42
41,O,A,57,40,1,A40
41,O,A,57,41,0,A45
41,O,A,57,42,0,A44
41,O,A,57,43,0,A41
41,O,A,57,44,0,A38
41,O,A,57,45,1,A43
41,O,A,57,46,1,A46
41,O,A,57,47,0,A47
41,O,A,57,48,0,A53
41,O,A,57,49,1,A52
41,O,A,57,50,1,A49
41,O,A,57,51,1,A50
41,O,A,57,52,1,A55
41,O,A,57,53,0,A56
41,O,A,57,54,1,A51
41,O,A,57,55,0,A54
41,O,A,57,56,0,A48
41,O,A,57,57,1,A57
41,C,A,57,1,1,A8
41,C,A,57,2,0,A2
41,C,A,57,3,0,A4
41,C,A,57,4,0,A7
41,C,A,57,5,0,A10
41,C,A,57,6,0,A3
41,C,A,57,7,1,A9
41,C,A,57,8,1,A5
41,C,A,57,9,0,A1
41,C,A,57,10,0,A11
41,C,A,57,11,1,A6
41,C,A,57,12,1,A18
41,C,A,57,13,0,A13
41,C,A,57,14,0,A17
41,C,A,57,15,0,A19
41,C,A,57,16,0,A21
41,C,A,57,17,0,A16
41,C,A,57,18,0,A14
41,C,A,57,19,1,A12
41,C,A,57,20,1,A23
41,C,A,57,21,0,A15
41,C,A,57,22,0,A22
41,C,A,57,23,1,A20
41,C,A,57,24,0,A31
41,C,A,57,25,0,A34
41,C,A,57,26,0,A26
41,C,A,57,27,1,A25
41,C,A,57,28,0,A32
41,C,A,57,29,0,A33
41,C,A,57,30,0,A30
41,C,A,57,31,1,A35
41,C,A,57,32,1,A36
41,C,A,57,33,0,A29
41,C,A,57,34,0,A28
41,C,A,57,35,0,A27
41,C,A,57,36,0,A24
41,C,A,57,37,0,A44
41,C,A,57,38,0,A43
41,C,A,57,39,0,A37
41,C,A,57,40,1,A42
41,C,A,57,41,0,A38
41,C,A,57,42,0,A40
41,C,A,57,43,0,A45
41,C,A,57,44,0,A46
41,C,A,57,45,0,A41
41,C,A,57,46,0,A39
41,C,A,57,47,1,A52
41,C,A,57,48,0,A56
41,C,A,57,49,0,A53
41,C,A,57,50,0,A49
41,C,A,57,51,1,A55
41,C,A,57,52,0,A48
41,C,A,57,53,0,A54
41,C,A,57,54,0,A47
41,C,A,57,55,0,A51
41,C,A,57,56,1,A50
41,C,A,57,57,1,A57
41,M,A,56,1,0,A7
41,M,A,56,2,0,A10
41,M,A,56,3,0,A3
41,M,A,56,4,0,A4
41,M,A,56,5,0,A2
41,M,A,56,6,0,A1
41,M,A,56,7,1,A6
41,M,A,56,8,0,A5
41,M,A,56,9,1,A8
41,M,A,56,10,0,A11
41,M,A,56,11,0,A9
41,M,A,56,12,0,A18
41,M,A,56,13,1,A12
41,M,A,56,14,0,A14
41,M,A,56,15,1,A23
41,M,A,56,16,0,A19
41,M,A,56,17,0,A17
41,M,A,56,18,0,A21
41,M,A,56,19,0,A16
41,M,A,56,20,0,A13
41,M,A,56,21,0,A15
41,M,A,56,22,0,A22
41,M,A,56,23,0,A20
41,M,A,56,24,0,A26
41,M,A,56,25,0,A31
41,M,A,56,26,0,A34
41,M,A,56,27,1,A35
41,M,A,56,28,1,A36
41,M,A,56,29,1,A30
41,M,A,56,30,0,A29
41,M,A,56,31,0,A33
41,M,A,56,32,0,A32
41,M,A,56,33,0,A27
41,M,A,56,34,0,A24
41,M,A,56,35,1,A25
41,M,A,56,36,1,A44
41,M,A,56,37,0,A37
41,M,A,56,38,1,A42
41,M,A,56,39,0,A46
41,M,A,56,40,0,A45
41,M,A,56,41,1,A40
41,M,A,56,42,0,A43
41,M,A,56,43,0,A38
41,M,A,56,44,0,A41
41,M,A,56,45,0,A39
41,M,A,56,46,1,A52
41,M,A,56,47,1,A56
41,M,A,56,48,0,A49
41,M,A,56,49,1,A55
41,M,A,56,50,1,A50
41,M,A,56,51,1,A57
41,M,A,56,52,0,A47
41,M,A,56,53,0,A53
41,M,A,56,54,0,A54
41,M,A,56,55,0,A51
41,M,A,56,56,0,A48
41,O,B,63,1,1,B10
41,O,B,63,2,1,B12
41,O,B,63,3,1,B2
41,O,B,63,4,1,B7
41,O,B,63,5,0,B3
41,O,B,63,6,0,B9
41,O,B,63,7,0,B8
41,O,B,63,8,0,B5
41,O,B,63,9,1,B6
41,O,B,63,10,1,B1
41,O,B,63,11,0,B11
41,O,B,63,12,0,B4
41,O,B,63,13,0,B17
41,O,B,63,14,0,B14
41,O,B,63,15,0,B18
41,O,B,63,16,0,B25
41,O,B,63,17,1,B13
41,O,B,63,18,0,B19
41,O,B,63,19,0,B16
41,O,B,63,20,1,B23
41,O,B,63,21,1,B24
41,O,B,63,22,0,B15
41,O,B,63,23,0,B22
41,O,B,63,24,0,B20
41,O,B,63,25,1,B21
41,O,B,63,26,0,B26
41,O,B,63,27,0,B27
41,O,B,63,28,0,B32
41,O,B,63,29,0,B36
41,O,B,63,30,1,B29
41,O,B,63,31,1,B35
41,O,B,63,32,1,B33
41,O,B,63,33,0,B28
41,O,B,63,34,0,B34
41,O,B,63,35,0,B31
41,O,B,63,36,1,B30
41,O,B,63,37,1,B37
41,O,B,63,38,0,B38
41,O,B,63,39,1,B41
41,O,B,63,40,1,B47
41,O,B,63,41,0,B43
41,O,B,63,42,0,B39
41,O,B,63,43,0,B46
41,O,B,63,44,1,B45
41,O,B,63,45,0,B49
41,O,B,63,46,1,B50
41,O,B,63,47,0,B42
41,O,B,63,48,0,B48
41,O,B,63,49,0,B44
41,O,B,63,50,1,B40
41,O,B,63,51,0,B52
41,O,B,63,52,1,B62
41,O,B,63,53,0,B56
41,O,B,63,54,0,B51
41,O,B,63,55,0,B55
41,O,B,63,56,0,B60
41,O,B,63,57,1,B57
41,O,B,63,58,1,B58
41,O,B,63,59,0,B54
41,O,B,63,60,1,B53
41,O,B,63,61,1,B61
41,O,B,63,62,1,B63
41,O,B,63,63,1,B59
41,C,B,63,1,1,B1
41,C,B,63,2,0,B6
41,C,B,63,3,1,B10
41,C,B,63,4,1,B3
41,C,B,63,5,1,B9
41,C,B,63,6,1,B5
41,C,B,63,7,1,B12
41,C,B,63,8,1,B2
41,C,B,63,9,1,B11
41,C,B,63,10,1,B7
41,C,B,63,11,1,B8
41,C,B,63,12,1,B4
41,C,B,63,13,1,B17
41,C,B,63,14,1,B14
41,C,B,63,15,1,B13
41,C,B,63,16,1,B18
41,C,B,63,17,1,B25
41,C,B,63,18,1,B19
41,C,B,63,19,1,B24
41,C,B,63,20,1,B26
41,C,B,63,21,1,B16
41,C,B,63,22,1,B23
41,C,B,63,23,1,B22
41,C,B,63,24,1,B20
41,C,B,63,25,1,B15
41,C,B,63,26,1,B21
41,C,B,63,27,1,B34
41,C,B,63,28,1,B28
41,C,B,63,29,1,B38
41,C,B,63,30,1,B29
41,C,B,63,31,1,B30
41,C,B,63,32,1,B27
41,C,B,63,33,0,B32
41,C,B,63,34,1,B36
41,C,B,63,35,1,B33
41,C,B,63,36,1,B37
41,C,B,63,37,0,B31
41,C,B,63,38,1,B35
41,C,B,63,39,1,B39
41,C,B,63,40,1,B45
41,C,B,63,41,0,B43
41,C,B,63,42,1,B48
41,C,B,63,43,1,B46
41,C,B,63,44,1,B49
41,C,B,63,45,1,B47
41,C,B,63,46,1,B40
41,C,B,63,47,1,B50
41,C,B,63,48,0,B41
41,C,B,63,49,1,B42
41,C,B,63,50,1,B44
41,C,B,63,51,1,B52
41,C,B,63,52,1,B53
41,C,B,63,53,1,B58
41,C,B,63,54,1,B55
41,C,B,63,55,1,B54
41,C,B,63,56,0,B51
41,C,B,63,57,1,B56
41,C,B,63,58,1,B60
41,C,B,63,59,1,B59
41,C,B,63,60,1,B62
41,C,B,63,61,1,B61
41,C,B,63,62,1,B63
41,C,B,63,63,1,B57
41,M,B,63,1,1,B1
41,M,B,63,2,1,B6
41,M,B,63,3,0,B3
41,M,B,63,4,0,B12
41,M,B,63,5,1,B10
41,M,B,63,6,1,B7
41,M,B,63,7,1,B2
41,M,B,63,8,1,B5
41,M,B,63,9,1,B9
41,M,B,63,10,1,B11
41,M,B,63,11,0,B8
41,M,B,63,12,1,B4
41,M,B,63,13,1,B14
41,M,B,63,14,1,B18
41,M,B,63,15,1,B17
41,M,B,63,16,1,B13
41,M,B,63,17,0,B16
41,M,B,63,18,0,B19
41,M,B,63,19,1,B23
41,M,B,63,20,1,B26
41,M,B,63,21,1,B25
41,M,B,63,22,0,B22
41,M,B,63,23,0,B15
41,M,B,63,24,0,B24
41,M,B,63,25,1,B20
41,M,B,63,26,1,B21
41,M,B,63,27,1,B29
41,M,B,63,28,1,B34
41,M,B,63,29,1,B28
41,M,B,63,30,0,B38
41,M,B,63,31,1,B30
41,M,B,63,32,0,B31
41,M,B,63,33,0,B32
41,M,B,63,34,1,B37
41,M,B,63,35,1,B27
41,M,B,63,36,1,B33
41,M,B,63,37,1,B36
41,M,B,63,38,1,B35
41,M,B,63,39,1,B45
41,M,B,63,40,0,B46
41,M,B,63,41,0,B43
41,M,B,63,42,1,B39
41,M,B,63,43,1,B48
41,M,B,63,44,1,B49
41,M,B,63,45,1,B50
41,M,B,63,46,0,B42
41,M,B,63,47,1,B40
41,M,B,63,48,0,B41
41,M,B,63,49,1,B44
41,M,B,63,50,1,B47
41,M,B,63,51,1,B52
41,M,B,63,52,1,B58
41,M,B,63,53,1,B55
41,M,B,63,54,1,B53
41,M,B,63,55,0,B61
41,M,B,63,56,0,B51
41,M,B,63,57,1,B62
41,M,B,63,58,1,B60
41,M,B,63,59,1,B56
41,M,B,63,60,0,B59
41,M,B,63,61,1,B54
41,M,B,63,62,1,B63
41,M,B,63,63,1,B57
42,O,A,57,1,1,A8
42,O,A,57,2,1,A5
42,O,A,57,3,1,A3
42,O,A,57,4,0,A6
42,O,A,57,5,1,A7
42,O,A,57,6,1,A1
42,O,A,57,7,1,A2
42,O,A,57,8,0,A10
42,O,A,57,9,1,A4
42,O,A,57,10,1,A11
42,O,A,57,11,0,A9
42,O,A,57,12,0,A16
42,O,A,57,13,1,A17
42,O,A,57,14,0,A14
42,O,A,57,15,0,A23
42,O,A,57,16,1,A18
42,O,A,57,17,1,A13
42,O,A,57,18,1,A15
42,O,A,57,19,1,A21
42,O,A,57,20,1,A22
42,O,A,57,21,1,A19
42,O,A,57,22,1,A12
42,O,A,57,23,1,A20
42,O,A,57,24,1,A31
42,O,A,57,25,0,A36
42,O,A,57,26,1,A25
42,O,A,57,27,1,A29
42,O,A,57,28,1,A34
42,O,A,57,29,1,A32
42,O,A,57,30,1,A33
42,O,A,57,31,1,A26
42,O,A,57,32,1,A28
42,O,A,57,33,1,A27
42,O,A,57,34,0,A35
42,O,A,57,35,1,A30
42,O,A,57,36,1,A24
42,O,A,57,37,0,A40
42,O,A,57,38,0,A37
42,O,A,57,39,0,A43
42,O,A,57,40,1,A44
42,O,A,57,41,1,A39
42,O,A,57,42,0,A42
42,O,A,57,43,0,A46
42,O,A,57,44,1,A41
42,O,A,57,45,1,A45
42,O,A,57,46,0,A38
42,O,A,57,47,0,A47
42,O,A,57,48,0,A50
42,O,A,57,49,1,A52
42,O,A,57,50,1,A53
42,O,A,57,51,1,A48
42,O,A,57,52,1,A51
42,O,A,57,53,1,A54
42,O,A,57,54,1,A49
42,O,A,57,55,1,A56
42,O,A,57,56,0,A57
42,O,A,57,57,0,A55
42,C,A,57,1,0,A2
42,C,A,57,2,0,A3
42,C,A,57,3,0,A8
42,C,A,57,4,0,A4
42,C,A,57,5,0,A7
42,C,A,57,6,1,A5
42,C,A,57,7,0,A6
42,C,A,57,8,0,A9
42,C,A,57,9,0,A10
42,C,A,57,10,1,A1
42,C,A,57,11,0,A11
42,C,A,57,12,1,A19
42,C,A,57,13,0,A18
42,C,A,57,14,0,A23
42,C,A,57,15,0,A16
42,C,A,57,16,1,A12
42,C,A,57,17,0,A17
42,C,A,57,18,1,A21
42,C,A,57,19,0,A14
42,C,A,57,20,1,A13
42,C,A,57,21,0,A15
42,C,A,57,22,1,A20
42,C,A,57,23,0,A22
42,C,A,57,24,1,A26
42,C,A,57,25,0,A34
42,C,A,57,26,1,A24
42,C,A,57,27,0,A31
42,C,A,57,28,1,A33
42,C,A,57,29,0,A35
42,C,A,57,30,0,A36
42,C,A,57,31,1,A28
42,C,A,57,32,1,A32
42,C,A,57,33,0,A29
42,C,A,57,34,1,A30
42,C,A,57,35,1,A27
42,C,A,57,36,0,A25
42,C,A,57,37,0,A42
42,C,A,57,38,0,A38
42,C,A,57,39,0,A40
42,C,A,57,40,0,A44
42,C,A,57,41,0,A43
42,C,A,57,42,0,A46
42,C,A,57,43,1,A45
42,C,A,57,44,0,A41
42,C,A,57,45,0,A37
42,C,A,57,46,0,A39
42,C,A,57,47,1,A56
42,C,A,57,48,1,A52
42,C,A,57,49,1,A53
42,C,A,57,50,0,A55
42,C,A,57,51,0,A47
42,C,A,57,52,0,A50
42,C,A,57,53,0,A49
42,C,A,57,54,1,A51
42,C,A,57,55,0,A57
42,C,A,57,56,1,A48
42,C,A,57,57,1,A54
42,M,A,56,1,1,A3
42,M,A,56,2,1,A4
42,M,A,56,3,0,A2
42,M,A,56,4,0,A10
42,M,A,56,5,1,A11
42,M,A,56,6,1,A5
42,M,A,56,7,1,A7
42,M,A,56,8,1,A1
42,M,A,56,9,0,A8
42,M,A,56,10,0,A6
42,M,A,56,11,0,A9
42,M,A,56,12,0,A18
42,M,A,56,13,0,A23
42,M,A,56,14,0,A16
42,M,A,56,15,1,A13
42,M,A,56,16,1,A12
42,M,A,56,17,0,A17
42,M,A,56,18,0,A14
42,M,A,56,19,1,A19
42,M,A,56,20,1,A21
42,M,A,56,21,0,A22
42,M,A,56,22,1,A20
42,M,A,56,23,1,A15
42,M,A,56,24,1,A26
42,M,A,56,25,1,A31
42,M,A,56,26,0,A33
42,M,A,56,27,1,A36
42,M,A,56,28,1,A34
42,M,A,56,29,1,A32
42,M,A,56,30,0,A35
42,M,A,56,31,1,A29
42,M,A,56,32,1,A27
42,M,A,56,33,0,A25
42,M,A,56,34,1,A30
42,M,A,56,35,1,A24
42,M,A,56,36,0,A42
42,M,A,56,37,0,A44
42,M,A,56,38,0,A43
42,M,A,56,39,1,A37
42,M,A,56,40,1,A46
42,M,A,56,41,0,A38
42,M,A,56,42,0,A40
42,M,A,56,43,1,A45
42,M,A,56,44,0,A41
42,M,A,56,45,0,A39
42,M,A,56,46,1,A56
42,M,A,56,47,1,A52
42,M,A,56,48,1,A49
42,M,A,56,49,0,A55
42,M,A,56,50,1,A50
42,M,A,56,51,1,A51
42,M,A,56,52,1,A48
42,M,A,56,53,1,A53
42,M,A,56,54,0,A57
42,M,A,56,55,0,A47
42,M,A,56,56,1,A54
42,O,B,63,1,1,B4
42,O,B,63,2,1,B10
42,O,B,63,3,0,B12
42,O,B,63,4,1,B2
42,O,B,63,5,1,B8
42,O,B,63,6,0,B7
42,O,B,63,7,0,B11
42,O,B,63,8,0,B1
42,O,B,63,9,0,B9
42,O,B,63,10,1,B6
42,O,B,63,11,1,B3
42,O,B,63,12,1,B5
42,O,B,63,13,0,B14
42,O,B,63,14,1,B23
42,O,B,63,15,1,B25
42,O,B,63,16,0,B13
42,O,B,63,17,1,B22
42,O,B,63,18,1,B24
42,O,B,63,19,1,B17
42,O,B,63,20,1,B19
42,O,B,63,21,1,B16
42,O,B,63,22,0,B18
42,O,B,63,23,1,B20
42,O,B,63,24,1,B21
42,O,B,63,25,0,B15
42,O,B,63,26,0,B26
42,O,B,63,27,1,B36
42,O,B,63,28,1,B28
42,O,B,63,29,1,B30
42,O,B,63,30,1,B34
42,O,B,63,31,1,B35
42,O,B,63,32,1,B33
42,O,B,63,33,1,B29
42,O,B,63,34,1,B38
42,O,B,63,35,1,B27
42,O,B,63,36,1,B32
42,O,B,63,37,1,B37
42,O,B,63,38,0,B31
42,O,B,63,39,1,B44
42,O,B,63,40,1,B49
42,O,B,63,41,0,B39
42,O,B,63,42,1,B45
42,O,B,63,43,0,B50
42,O,B,63,44,0,B43
42,O,B,63,45,1,B46
42,O,B,63,46,0,B42
42,O,B,63,47,0,B47
42,O,B,63,48,1,B40
42,O,B,63,49,1,B48
42,O,B,63,50,1,B41
42,O,B,63,51,1,B62
42,O,B,63,52,1,B59
42,O,B,63,53,0,B57
42,O,B,63,54,1,B58
42,O,B,63,55,1,B60
42,O,B,63,56,1,B52
42,O,B,63,57,0,B61
42,O,B,63,58,1,B55
42,O,B,63,59,1,B53
42,O,B,63,60,1,B51
42,O,B,63,61,1,B56
42,O,B,63,62,1,B54
42,O,B,63,63,1,B63
42,C,B,63,1,0,B6
42,C,B,63,2,1,B10
42,C,B,63,3,0,B7
42,C,B,63,4,0,B1
42,C,B,63,5,0,B11
42,C,B,63,6,0,B5
42,C,B,63,7,0,B9
42,C,B,63,8,1,B2
42,C,B,63,9,0,B12
42,C,B,63,10,1,B3
42,C,B,63,11,0,B8
42,C,B,63,12,0,B4
42,C,B,63,13,0,B14
42,C,B,63,14,0,B13
42,C,B,63,15,0,B18
42,C,B,63,16,0,B17
42,C,B,63,17,1,B23
42,C,B,63,18,0,B19
42,C,B,63,19,0,B25
42,C,B,63,20,0,B16
42,C,B,63,21,0,B22
42,C,B,63,22,0,B26
42,C,B,63,23,0,B15
42,C,B,63,24,1,B20
42,C,B,63,25,0,B24
42,C,B,63,26,0,B21
42,C,B,63,27,0,B34
42,C,B,63,28,0,B29
42,C,B,63,29,0,B30
42,C,B,63,30,1,B28
42,C,B,63,31,1,B38
42,C,B,63,32,0,B31
42,C,B,63,33,1,B32
42,C,B,63,34,0,B33
42,C,B,63,35,0,B27
42,C,B,63,36,0,B36
42,C,B,63,37,0,B35
42,C,B,63,38,1,B37
42,C,B,63,39,0,B43
42,C,B,63,40,0,B47
42,C,B,63,41,0,B39
42,C,B,63,42,1,B45
42,C,B,63,43,0,B50
42,C,B,63,44,0,B46
42,C,B,63,45,0,B49
42,C,B,63,46,0,B48
42,C,B,63,47,0,B41
42,C,B,63,48,0,B40
42,C,B,63,49,0,B42
42,C,B,63,50,0,B44
42,C,B,63,51,0,B52
42,C,B,63,52,0,B58
42,C,B,63,53,0,B53
42,C,B,63,54,1,B55
42,C,B,63,55,0,B61
42,C,B,63,56,0,B62
42,C,B,63,57,1,B59
42,C,B,63,58,0,B54
42,C,B,63,59,0,B60
42,C,B,63,60,1,B63
42,C,B,63,61,1,B51
42,C,B,63,62,0,B56
42,C,B,63,63,0,B57
42,M,B,63,1,1,B10
42,M,B,63,2,0,B1
42,M,B,63,3,0,B11
42,M,B,63,4,0,B5
42,M,B,63,5,1,B3
42,M,B,63,6,0,B6
42,M,B,63,7,1,B2
42,M,B,63,8,0,B9
42,M,B,63,9,0,B12
42,M,B,63,10,0,B7
42,M,B,63,11,1,B4
42,M,B,63,12,0,B8
42,M,B,63,13,0,B14
42,M,B,63,14,0,B13
42,M,B,63,15,0,B18
42,M,B,63,16,0,B17
42,M,B,63,17,1,B19
42,M,B,63,18,0,B25
42,M,B,63,19,0,B23
42,M,B,63,20,0,B22
42,M,B,63,21,1,B20
42,M,B,63,22,0,B26
42,M,B,63,23,0,B16
42,M,B,63,24,0,B15
42,M,B,63,25,0,B24
42,M,B,63,26,1,B21
42,M,B,63,27,0,B34
42,M,B,63,28,1,B28
42,M,B,63,29,0,B29
42,M,B,63,30,1,B38
42,M,B,63,31,1,B32
42,M,B,63,32,0,B30
42,M,B,63,33,0,B31
42,M,B,63,34,0,B27
42,M,B,63,35,0,B35
42,M,B,63,36,0,B36
42,M,B,63,37,0,B33
42,M,B,63,38,1,B37
42,M,B,63,39,0,B43
42,M,B,63,40,0,B46
42,M,B,63,41,1,B45
42,M,B,63,42,0,B50
42,M,B,63,43,0,B48
42,M,B,63,44,0,B49
42,M,B,63,45,0,B39
42,M,B,63,46,0,B40
42,M,B,63,47,0,B41
42,M,B,63,48,0,B42
42,M,B,63,49,0,B44
42,M,B,63,50,0,B47
42,M,B,63,51,0,B52
42,M,B,63,52,0,B53
42,M,B,63,53,0,B58
42,M,B,63,54,1,B55
42,M,B,63,55,0,B60
42,M,B,63,56,0,B61
42,M,B,63,57,0,B62
42,M,B,63,58,1,B51
42,M,B,63,59,1,B59
42,M,B,63,60,0,B56
42,M,B,63,61,0,B54
42,M,B,63,62,1,B63
42,M,B,63,63,0,B57
43,O,A,57,1,1,A11
43,O,A,57,2,1,A7
43,O,A,57,3,0,A10
43,O,A,57,4,0,A8
43,O,A,57,5,1,A2
43,O,A,57,6,1,A5
43,O,A,57,7,1,A3
43,O,A,57,8,1,A9
43,O,A,57,9,1,A1
43,O,A,57,10,1,A4
43,O,A,57,11,1,A6
43,O,A,57,12,1,A16
43,O,A,57,13,1,A21
43,O,A,57,14,1,A18
43,O,A,57,15,1,A22
43,O,A,57,16,0,A19
43,O,A,57,17,1,A15
43,O,A,57,18,1,A20
43,O,A,57,19,0,A14
43,O,A,57,20,1,A12
43,O,A,57,21,1,A13
43,O,A,57,22,0,A23
43,O,A,57,23,0,A17
43,O,A,57,24,0,A32
43,O,A,57,25,1,A26
43,O,A,57,26,0,A33
43,O,A,57,27,0,A34
43,O,A,57,28,1,A25
43,O,A,57,29,1,A31
43,O,A,57,30,0,A36
43,O,A,57,31,1,A35
43,O,A,57,32,1,A30
43,O,A,57,33,1,A24
43,O,A,57,34,1,A28
43,O,A,57,35,0,A27
43,O,A,57,36,1,A29
43,O,A,57,37,1,A40
43,O,A,57,38,1,A39
43,O,A,57,39,1,A45
43,O,A,57,40,0,A38
43,O,A,57,41,1,A42
43,O,A,57,42,1,A37
43,O,A,57,43,1,A41
43,O,A,57,44,0,A44
43,O,A,57,45,1,A43
43,O,A,57,46,0,A46
43,O,A,57,47,1,A47
43,O,A,57,48,1,A53
43,O,A,57,49,1,A52
43,O,A,57,50,0,A48
43,O,A,57,51,1,A49
43,O,A,57,52,0,A50
43,O,A,57,53,1,A55
43,O,A,57,54,1,A56
43,O,A,57,55,1,A51
43,O,A,57,56,1,A54
43,O,A,57,57,1,A57
43,C,A,57,1,1,A2
43,C,A,57,2,1,A3
43,C,A,57,3,1,A5
43,C,A,57,4,1,A7
43,C,A,57,5,1,A8
43,C,A,57,6,1,A11
43,C,A,57,7,1,A10
43,C,A,57,8,1,A4
43,C,A,57,9,1,A9
43,C,A,57,10,1,A6
43,C,A,57,11,1,A1
43,C,A,57,12,1,A19
43,C,A,57,13,1,A12
43,C,A,57,14,0,A23
43,C,A,57,15,1,A18
43,C,A,57,16,1,A17
43,C,A,57,17,1,A21
43,C,A,57,18,1,A14
43,C,A,57,19,1,A16
43,C,A,57,20,1,A13
43,C,A,57,21,1,A20
43,C,A,57,22,1,A22
43,C,A,57,23,1,A15
43,C,A,57,24,1,A26
43,C,A,57,25,1,A31
43,C,A,57,26,1,A34
43,C,A,57,27,1,A36
43,C,A,57,28,1,A29
43,C,A,57,29,1,A33
43,C,A,57,30,1,A35
43,C,A,57,31,1,A32
43,C,A,57,32,1,A28
43,C,A,57,33,0,A27
43,C,A,57,34,1,A24
43,C,A,57,35,1,A30
43,C,A,57,36,1,A25
43,C,A,57,37,1,A42
43,C,A,57,38,1,A38
43,C,A,57,39,1,A44
43,C,A,57,40,1,A46
43,C,A,57,41,1,A45
43,C,A,57,42,1,A37
43,C,A,57,43,1,A43
43,C,A,57,44,1,A40
43,C,A,57,45,1,A41
43,C,A,57,46,1,A39
43,C,A,57,47,1,A52
43,C,A,57,48,1,A53
43,C,A,57,49,1,A49
43,C,A,57,50,1,A55
43,C,A,57,51,1,A56
43,C,A,57,52,1,A48
43,C,A,57,53,1,A54
43,C,A,57,54,1,A57
43,C,A,57,55,1,A51
43,C,A,57,56,1,A47
43,C,A,57,57,1,A50
43,M,A,56,1,1,A3
43,M,A,56,2,0,A1
43,M,A,56,3,1,A10
43,M,A,56,4,1,A4
43,M,A,56,5,1,A2
43,M,A,56,6,1,A7
43,M,A,56,7,1,A5
43,M,A,56,8,0,A9
43,M,A,56,9,1,A11
43,M,A,56,10,1,A8
43,M,A,56,11,1,A6
43,M,A,56,12,1,A18
43,M,A,56,13,1,A16
43,M,A,56,14,1,A23
43,M,A,56,15,1,A21
43,M,A,56,16,1,A12
43,M,A,56,17,1,A19
43,M,A,56,18,1,A14
43,M,A,56,19,1,A13
43,M,A,56,20,1,A17
43,M,A,56,21,1,A15
43,M,A,56,22,1,A22
43,M,A,56,23,1,A20
43,M,A,56,24,1,A26
43,M,A,56,25,0,A33
43,M,A,56,26,1,A31
43,M,A,56,27,0,A35
43,M,A,56,28,1,A34
43,M,A,56,29,0,A32
43,M,A,56,30,1,A29
43,M,A,56,31,1,A36
43,M,A,56,32,1,A24
43,M,A,56,33,1,A30
43,M,A,56,34,1,A25
43,M,A,56,35,0,A27
43,M,A,56,36,0,A38
43,M,A,56,37,0,A44
43,M,A,56,38,1,A37
43,M,A,56,39,1,A46
43,M,A,56,40,1,A45
43,M,A,56,41,0,A43
43,M,A,56,42,1,A41
43,M,A,56,43,1,A40
43,M,A,56,44,1,A42
43,M,A,56,45,1,A39
43,M,A,56,46,1,A56
43,M,A,56,47,1,A52
43,M,A,56,48,1,A53
43,M,A,56,49,1,A55
43,M,A,56,50,1,A49
43,M,A,56,51,1,A47
43,M,A,56,52,0,A54
43,M,A,56,53,1,A51
43,M,A,56,54,1,A50
43,M,A,56,55,0,A48
43,M,A,56,56,1,A57
43,O,B,63,1,0,B3
43,O,B,63,2,1,B12
43,O,B,63,3,1,B6
43,O,B,63,4,1,B10
43,O,B,63,5,1,B1
43,O,B,63,6,0,B9
43,O,B,63,7,0,B4
43,O,B,63,8,1,B7
43,O,B,63,9,1,B2
43,O,B,63,10,0,B8
43,O,B,63,11,0,B5
43,O,B,63,12,1,B11
43,O,B,63,13,1,B14
43,O,B,63,14,1,B18
43,O,B,63,15,1,B19
43,O,B,63,16,1,B23
43,O,B,63,17,1,B16
43,O,B,63,18,1,B13
43,O,B,63,19,1,B22
43,O,B,63,20,1,B15
43,O,B,63,21,0,B26
43,O,B,63,22,0,B17
43,O,B,63,23,1,B20
43,O,B,63,24,1,B25
43,O,B,63,25,1,B24
43,O,B,63,26,0,B21
43,O,B,63,27,0,B29
43,O,B,63,28,0,B30
43,O,B,63,29,1,B37
43,O,B,63,30,1,B38
43,O,B,63,31,1,B33
43,O,B,63,32,1,B27
43,O,B,63,33,0,B31
43,O,B,63,34,0,B34
43,O,B,63,35,1,B28
43,O,B,63,36,0,B36
43,O,B,63,37,0,B32
43,O,B,63,38,1,B35
43,O,B,63,39,1,B39
43,O,B,63,40,1,B44
43,O,B,63,41,1,B45
43,O,B,63,42,1,B40
43,O,B,63,43,1,B48
43,O,B,63,44,1,B43
43,O,B,63,45,1,B42
43,O,B,63,46,1,B50
43,O,B,63,47,1,B46
43,O,B,63,48,1,B49
43,O,B,63,49,1,B47
43,O,B,63,50,0,B41
43,O,B,63,51,1,B58
43,O,B,63,52,1,B56
43,O,B,63,53,1,B55
43,O,B,63,54,1,B53
43,O,B,63,55,1,B52
43,O,B,63,56,0,B62
43,O,B,63,57,0,B60
43,O,B,63,58,1,B61
43,O,B,63,59,1,B51
43,O,B,63,60,0,B57
43,O,B,63,61,1,B59
43,O,B,63,62,1,B54
43,O,B,63,63,1,B63
43,C,B,63,1,1,B1
43,C,B,63,2,0,B6
43,C,B,63,3,1,B11
43,C,B,63,4,1,B12
43,C,B,63,5,1,B9
43,C,B,63,6,1,B10
43,C,B,63,7,1,B3
43,C,B,63,8,1,B7
43,C,B,63,9,1,B8
43,C,B,63,10,1,B5
43,C,B,63,11,1,B2
43,C,B,63,12,1,B4
43,C,B,63,13,1,B14
43,C,B,63,14,1,B18
43,C,B,63,15,1,B13
43,C,B,63,16,1,B17
43,C,B,63,17,1,B23
43,C,B,63,18,1,B25
43,C,B,63,19,0,B20
43,C,B,63,20,1,B16
43,C,B,63,21,1,B22
43,C,B,63,22,1,B24
43,C,B,63,23,1,B19
43,C,B,63,24,1,B26
43,C,B,63,25,1,B15
43,C,B,63,26,1,B21
43,C,B,63,27,1,B38
43,C,B,63,28,1,B34
43,C,B,63,29,1,B29
43,C,B,63,30,1,B28
43,C,B,63,31,1,B27
43,C,B,63,32,1,B30
43,C,B,63,33,1,B31
43,C,B,63,34,1,B32
43,C,B,63,35,1,B33
43,C,B,63,36,1,B35
43,C,B,63,37,1,B36
43,C,B,63,38,1,B37
43,C,B,63,39,1,B43
43,C,B,63,40,1,B50
43,C,B,63,41,1,B45
43,C,B,63,42,1,B47
43,C,B,63,43,1,B39
43,C,B,63,44,1,B42
43,C,B,63,45,1,B40
43,C,B,63,46,1,B41
43,C,B,63,47,1,B46
43,C,B,63,48,1,B48
43,C,B,63,49,1,B49
43,C,B,63,50,1,B44
43,C,B,63,51,1,B52
43,C,B,63,52,1,B55
43,C,B,63,53,1,B62
43,C,B,63,54,1,B53
43,C,B,63,55,1,B61
43,C,B,63,56,1,B59
43,C,B,63,57,1,B51
43,C,B,63,58,1,B60
43,C,B,63,59,1,B58
43,C,B,63,60,1,B54
43,C,B,63,61,1,B56
43,C,B,63,62,1,B57
43,C,B,63,63,1,B63
43,M,B,63,1,1,B1
43,M,B,63,2,1,B10
43,M,B,63,3,0,B6
43,M,B,63,4,0,B9
43,M,B,63,5,1,B11
43,M,B,63,6,1,B5
43,M,B,63,7,1,B2
43,M,B,63,8,1,B7
43,M,B,63,9,1,B12
43,M,B,63,10,1,B3
43,M,B,63,11,1,B8
43,M,B,63,12,0,B4
43,M,B,63,13,1,B14
43,M,B,63,14,1,B13
43,M,B,63,15,1,B23
43,M,B,63,16,1,B18
43,M,B,63,17,0,B19
43,M,B,63,18,1,B17
43,M,B,63,19,1,B25
43,M,B,63,20,0,B20
43,M,B,63,21,1,B15
43,M,B,63,22,1,B16
43,M,B,63,23,1,B26
43,M,B,63,24,1,B22
43,M,B,63,25,0,B24
43,M,B,63,26,1,B21
43,M,B,63,27,1,B29
43,M,B,63,28,1,B34
43,M,B,63,29,0,B28
43,M,B,63,30,1,B32
43,M,B,63,31,1,B27
43,M,B,63,32,1,B38
43,M,B,63,33,1,B37
43,M,B,63,34,0,B31
43,M,B,63,35,1,B30
43,M,B,63,36,1,B35
43,M,B,63,37,1,B36
43,M,B,63,38,1,B33
43,M,B,63,39,1,B43
43,M,B,63,40,1,B46
43,M,B,63,41,1,B45
43,M,B,63,42,1,B48
43,M,B,63,43,1,B40
43,M,B,63,44,1,B39
43,M,B,63,45,1,B50
43,M,B,63,46,1,B49
43,M,B,63,47,1,B41
43,M,B,63,48,1,B42
43,M,B,63,49,1,B44
43,M,B,63,50,1,B47
43,M,B,63,51,1,B58
43,M,B,63,52,1,B52
43,M,B,63,53,1,B55
43,M,B,63,54,1,B53
43,M,B,63,55,1,B60
43,M,B,63,56,1,B61
43,M,B,63,57,1,B62
43,M,B,63,58,1,B56
43,M,B,63,59,1,B51
43,M,B,63,60,1,B54
43,M,B,63,61,1,B59
43,M,B,63,62,0,B57
43,M,B,63,63,1,B63
44,O,A,57,1,1,A10
44,O,A,57,2,0,A9
44,O,A,57,3,1,A11
44,O,A,57,4,1,A1
44,O,A,57,5,0,A3
44,O,A,57,6,1,A7
44,O,A,57,7,1,A2
44,O,A,57,8,1,A4
44,O,A,57,9,1,A8
44,O,A,57,10,0,A6
44,O,A,57,11,1,A5
44,O,A,57,12,1,A16
44,O,A,57,13,1,A19
44,O,A,57,14,0,A15
44,O,A,57,15,1,A17
44,O,A,57,16,1,A13
44,O,A,57,17,1,A23
44,O,A,57,18,1,A18
44,O,A,57,19,1,A22
44,O,A,57,20,1,A12
44,O,A,57,21,0,A14
44,O,A,57,22,0,A21
44,O,A,57,23,1,A20
44,O,A,57,24,1,A26
44,O,A,57,25,1,A32
44,O,A,57,26,1,A36
44,O,A,57,27,1,A34
44,O,A,57,28,1,A24
44,O,A,57,29,1,A28
44,O,A,57,30,1,A25
44,O,A,57,31,1,A33
44,O,A,57,32,1,A30
44,O,A,57,33,0,A27
44,O,A,57,34,1,A29
44,O,A,57,35,1,A31
44,O,A,57,36,1,A35
44,O,A,57,37,1,A42
44,O,A,57,38,1,A40
44,O,A,57,39,0,A44
44,O,A,57,40,1,A41
44,O,A,57,41,1,A46
44,O,A,57,42,0,A39
44,O,A,57,43,0,A37
44,O,A,57,44,0,A38
44,O,A,57,45,1,A43
44,O,A,57,46,1,A45
44,O,A,57,47,1,A52
44,O,A,57,48,1,A55
44,O,A,57,49,1,A56
44,O,A,57,50,1,A48
44,O,A,57,51,1,A49
44,O,A,57,52,1,A53
44,O,A,57,53,1,A47
44,O,A,57,54,0,A50
44,O,A,57,55,0,A51
44,O,A,57,56,1,A54
44,O,A,57,57,1,A57
44,C,A,57,1,1,A2
44,C,A,57,2,1,A8
44,C,A,57,3,1,A4
44,C,A,57,4,1,A10
44,C,A,57,5,1,A7
44,C,A,57,6,1,A5
44,C,A,57,7,1,A3
44,C,A,57,8,1,A6
44,C,A,57,9,1,A11
44,C,A,57,10,1,A1
44,C,A,57,11,1,A9
44,C,A,57,12,1,A18
44,C,A,57,13,1,A14
44,C,A,57,14,1,A21
44,C,A,57,15,1,A16
44,C,A,57,16,1,A12
44,C,A,57,17,0,A23
44,C,A,57,18,1,A19
44,C,A,57,19,1,A20
44,C,A,57,20,1,A13
44,C,A,57,21,1,A17
44,C,A,57,22,1,A22
44,C,A,57,23,1,A15
44,C,A,57,24,1,A26
44,C,A,57,25,1,A31
44,C,A,57,26,1,A32
44,C,A,57,27,1,A34
44,C,A,57,28,1,A35
44,C,A,57,29,1,A28
44,C,A,57,30,1,A33
44,C,A,57,31,1,A36
44,C,A,57,32,1,A29
44,C,A,57,33,1,A30
44,C,A,57,34,1,A27
44,C,A,57,35,1,A24
44,C,A,57,36,1,A25
44,C,A,57,37,1,A44
44,C,A,57,38,1,A43
44,C,A,57,39,1,A45
44,C,A,57,40,1,A38
44,C,A,57,41,1,A42
44,C,A,57,42,1,A39
44,C,A,57,43,1,A40
44,C,A,57,44,1,A46
44,C,A,57,45,1,A37
44,C,A,57,46,1,A41
44,C,A,57,47,1,A52
44,C,A,57,48,1,A56
44,C,A,57,49,1,A53
44,C,A,57,50,1,A49
44,C,A,57,51,1,A54
44,C,A,57,52,1,A55
44,C,A,57,53,1,A50
44,C,A,57,54,1,A47
44,C,A,57,55,0,A51
44,C,A,57,56,1,A48
44,C,A,57,57,1,A57
44,M,A,56,1,1,A3
44,M,A,56,2,1,A7
44,M,A,56,3,1,A2
44,M,A,56,4,1,A1
44,M,A,56,5,1,A4
44,M,A,56,6,1,A10
44,M,A,56,7,1,A8
44,M,A,56,8,1,A5
44,M,A,56,9,1,A9
44,M,A,56,10,1,A11
44,M,A,56,11,0,A6
44,M,A,56,12,1,A18
44,M,A,56,13,0,A23
44,M,A,56,14,1,A12
44,M,A,56,15,1,A16
44,M,A,56,16,1,A13
44,M,A,56,17,1,A19
44,M,A,56,18,1,A14
44,M,A,56,19,1,A21
44,M,A,56,20,1,A17
44,M,A,56,21,1,A20
44,M,A,56,22,1,A22
44,M,A,56,23,1,A15
44,M,A,56,24,1,A26
44,M,A,56,25,1,A34
44,M,A,56,26,1,A31
44,M,A,56,27,1,A32
44,M,A,56,28,1,A36
44,M,A,56,29,1,A35
44,M,A,56,30,1,A33
44,M,A,56,31,1,A29
44,M,A,56,32,0,A30
44,M,A,56,33,1,A27
44,M,A,56,34,1,A25
44,M,A,56,35,1,A24
44,M,A,56,36,1,A44
44,M,A,56,37,1,A42
44,M,A,56,38,0,A37
44,M,A,56,39,1,A41
44,M,A,56,40,1,A43
44,M,A,56,41,1,A46
44,M,A,56,42,1,A38
44,M,A,56,43,1,A45
44,M,A,56,44,1,A40
44,M,A,56,45,1,A39
44,M,A,56,46,1,A52
44,M,A,56,47,1,A56
44,M,A,56,48,1,A53
44,M,A,56,49,1,A47
44,M,A,56,50,1,A48
44,M,A,56,51,1,A55
44,M,A,56,52,1,A49
44,M,A,56,53,1,A57
44,M,A,56,54,1,A50
44,M,A,56,55,0,A51
44,M,A,56,56,1,A54
44,O,B,63,1,1,B1
44,O,B,63,2,1,B5
44,O,B,63,3,1,B12
44,O,B,63,4,1,B7
44,O,B,63,5,1,B11
44,O,B,63,6,1,B4
44,O,B,63,7,1,B8
44,O,B,63,8,1,B9
44,O,B,63,9,1,B3
44,O,B,63,10,0,B6
44,O,B,63,11,0,B10
44,O,B,63,12,0,B2
44,O,B,63,13,0,B13
44,O,B,63,14,0,B17
44,O,B,63,15,0,B23
44,O,B,63,16,1,B25
44,O,B,63,17,1,B14
44,O,B,63,18,0,B19
44,O,B,63,19,1,B22
44,O,B,63,20,1,B16
44,O,B,63,21,1,B18
44,O,B,63,22,1,B24
44,O,B,63,23,1,B20
44,O,B,63,24,1,B26
44,O,B,63,25,1,B15
44,O,B,63,26,1,B21
44,O,B,63,27,1,B29
44,O,B,63,28,1,B31
44,O,B,63,29,1,B30
44,O,B,63,30,0,B32
44,O,B,63,31,0,B34
44,O,B,63,32,1,B28
44,O,B,63,33,1,B27
44,O,B,63,34,0,B37
44,O,B,63,35,0,B38
44,O,B,63,36,0,B35
44,O,B,63,37,0,B33
44,O,B,63,38,0,B36
44,O,B,63,39,1,B43
44,O,B,63,40,1,B46
44,O,B,63,41,0,B45
44,O,B,63,42,1,B48
44,O,B,63,43,1,B49
44,O,B,63,44,1,B42
44,O,B,63,45,1,B50
44,O,B,63,46,1,B40
44,O,B,63,47,1,B39
44,O,B,63,48,0,B41
44,O,B,63,49,1,B47
44,O,B,63,50,1,B44
44,O,B,63,51,1,B55
44,O,B,63,52,1,B57
44,O,B,63,53,0,B52
44,O,B,63,54,1,B51
44,O,B,63,55,1,B59
44,O,B,63,56,1,B54
44,O,B,63,57,1,B60
44,O,B,63,58,1,B58
44,O,B,63,59,1,B63
44,O,B,63,60,1,B53
44,O,B,63,61,1,B56
44,O,B,63,62,1,B62
44,O,B,63,63,0,B61
44,C,B,63,1,0,B1
44,C,B,63,2,0,B10
44,C,B,63,3,0,B6
44,C,B,63,4,1,B5
44,C,B,63,5,1,B12
44,C,B,63,6,1,B9
44,C,B,63,7,1,B2
44,C,B,63,8,1,B11
44,C,B,63,9,1,B7
44,C,B,63,10,1,B3
44,C,B,63,11,1,B8
44,C,B,63,12,1,B4
44,C,B,63,13,1,B14
44,C,B,63,14,1,B19
44,C,B,63,15,1,B18
44,C,B,63,16,1,B16
44,C,B,63,17,1,B25
44,C,B,63,18,1,B17
44,C,B,63,19,0,B13
44,C,B,63,20,1,B22
44,C,B,63,21,1,B23
44,C,B,63,22,1,B26
44,C,B,63,23,1,B15
44,C,B,63,24,1,B24
44,C,B,63,25,1,B20
44,C,B,63,26,1,B21
44,C,B,63,27,1,B28
44,C,B,63,28,1,B30
44,C,B,63,29,1,B34
44,C,B,63,30,1,B32
44,C,B,63,31,1,B38
44,C,B,63,32,1,B29
44,C,B,63,33,1,B33
44,C,B,63,34,1,B27
44,C,B,63,35,0,B37
44,C,B,63,36,1,B36
44,C,B,63,37,1,B31
44,C,B,63,38,1,B35
44,C,B,63,39,1,B43
44,C,B,63,40,1,B39
44,C,B,63,41,1,B40
44,C,B,63,42,1,B45
44,C,B,63,43,1,B46
44,C,B,63,44,1,B48
44,C,B,63,45,1,B42
44,C,B,63,46,1,B47
44,C,B,63,47,1,B50
44,C,B,63,48,1,B49
44,C,B,63,49,0,B41
44,C,B,63,50,1,B44
44,C,B,63,51,1,B52
44,C,B,63,52,1,B55
44,C,B,63,53,1,B53
44,C,B,63,54,1,B58
44,C,B,63,55,1,B56
44,C,B,63,56,1,B62
44,C,B,63,57,1,B51
44,C,B,63,58,1,B59
44,C,B,63,59,1,B60
44,C,B,63,60,1,B57
44,C,B,63,61,1,B54
44,C,B,63,62,1,B61
44,C,B,63,63,1,B63
44,M,B,63,1,0,B6
44,M,B,63,2,1,B5
44,M,B,63,3,1,B9
44,M,B,63,4,0,B10
44,M,B,63,5,1,B1
44,M,B,63,6,1,B3
44,M,B,63,7,1,B12
44,M,B,63,8,1,B7
44,M,B,63,9,1,B11
44,M,B,63,10,1,B2
44,M,B,63,11,1,B8
44,M,B,63,12,1,B4
44,M,B,63,13,1,B14
44,M,B,63,14,0,B13
44,M,B,63,15,1,B18
44,M,B,63,16,1,B17
44,M,B,63,17,1,B25
44,M,B,63,18,1,B23
44,M,B,63,19,1,B19
44,M,B,63,20,1,B22
44,M,B,63,21,1,B26
44,M,B,63,22,1,B15
44,M,B,63,23,1,B16
44,M,B,63,24,1,B20
44,M,B,63,25,1,B24
44,M,B,63,26,1,B21
44,M,B,63,27,1,B28
44,M,B,63,28,1,B34
44,M,B,63,29,1,B29
44,M,B,63,30,1,B38
44,M,B,63,31,1,B27
44,M,B,63,32,1,B32
44,M,B,63,33,1,B30
44,M,B,63,34,1,B37
44,M,B,63,35,1,B35
44,M,B,63,36,1,B31
44,M,B,63,37,1,B36
44,M,B,63,38,1,B33
44,M,B,63,39,1,B46
44,M,B,63,40,1,B43
44,M,B,63,41,1,B45
44,M,B,63,42,1,B39
44,M,B,63,43,1,B48
44,M,B,63,44,1,B50
44,M,B,63,45,1,B49
44,M,B,63,46,1,B40
44,M,B,63,47,0,B41
44,M,B,63,48,1,B42
44,M,B,63,49,1,B44
44,M,B,63,50,1,B47
44,M,B,63,51,1,B52
44,M,B,63,52,1,B58
44,M,B,63,53,1,B55
44,M,B,63,54,1,B53
44,M,B,63,55,1,B61
44,M,B,63,56,1,B59
44,M,B,63,57,1,B60
44,M,B,63,58,1,B62
44,M,B,63,59,1,B51
44,M,B,63,60,1,B56
44,M,B,63,61,1,B54
44,M,B,63,62,1,B57
44,M,B,63,63,1,B63
45,O,A,57,1,1,A2
45,O,A,57,2,1,A11
45,O,A,57,3,1,A5
45,O,A,57,4,1,A3
45,O,A,57,5,1,A9
45,O,A,57,6,0,A4
45,O,A,57,7,1,A1
45,O,A,57,8,1,A8
45,O,A,57,9,1,A10
45,O,A,57,10,0,A6
45,O,A,57,11,1,A7
45,O,A,57,12,1,A16
45,O,A,57,13,0,A19
45,O,A,57,14,1,A12
45,O,A,57,15,1,A14
45,O,A,57,16,1,A21
45,O,A,57,17,0,A22
45,O,A,57,18,0,A15
45,O,A,57,19,0,A18
45,O,A,57,20,1,A23
45,O,A,57,21,0,A13
45,O,A,57,22,0,A17
45,O,A,57,23,0,A20
45,O,A,57,24,0,A26
45,O,A,57,25,1,A24
45,O,A,57,26,0,A25
45,O,A,57,27,0,A31
45,O,A,57,28,0,A28
45,O,A,57,29,0,A27
45,O,A,57,30,1,A30
45,O,A,57,31,1,A32
45,O,A,57,32,1,A34
45,O,A,57,33,1,A35
45,O,A,57,34,1,A33
45,O,A,57,35,0,A36
45,O,A,57,36,1,A29
45,O,A,57,37,1,A40
45,O,A,57,38,1,A45
45,O,A,57,39,0,A42
45,O,A,57,40,1,A44
45,O,A,57,41,1,A41
45,O,A,57,42,1,A43
45,O,A,57,43,1,A38
45,O,A,57,44,0,A37
45,O,A,57,45,1,A39
45,O,A,57,46,1,A46
45,O,A,57,47,1,A57
45,O,A,57,48,0,A52
45,O,A,57,49,0,A48
45,O,A,57,50,0,A54
45,O,A,57,51,0,A49
45,O,A,57,52,0,A53
45,O,A,57,53,1,A50
45,O,A,57,54,1,A51
45,O,A,57,55,0,A55
45,O,A,57,56,1,A56
45,O,A,57,57,1,A47
45,C,A,57,1,1,A2
45,C,A,57,2,1,A7
45,C,A,57,3,1,A3
45,C,A,57,4,1,A5
45,C,A,57,5,1,A6
45,C,A,57,6,1,A9
45,C,A,57,7,1,A8
45,C,A,57,8,1,A4
45,C,A,57,9,1,A11
45,C,A,57,10,1,A10
45,C,A,57,11,1,A1
45,C,A,57,12,1,A18
45,C,A,57,13,1,A12
45,C,A,57,14,1,A14
45,C,A,57,15,1,A16
45,C,A,57,16,1,A21
45,C,A,57,17,1,A19
45,C,A,57,18,1,A17
45,C,A,57,19,1,A13
45,C,A,57,20,1,A23
45,C,A,57,21,1,A15
45,C,A,57,22,1,A22
45,C,A,57,23,1,A20
45,C,A,57,24,1,A26
45,C,A,57,25,1,A35
45,C,A,57,26,1,A31
45,C,A,57,27,1,A24
45,C,A,57,28,1,A34
45,C,A,57,29,1,A30
45,C,A,57,30,1,A36
45,C,A,57,31,1,A28
45,C,A,57,32,1,A33
45,C,A,57,33,1,A32
45,C,A,57,34,1,A29
45,C,A,57,35,1,A27
45,C,A,57,36,1,A25
45,C,A,57,37,1,A44
45,C,A,57,38,1,A40
45,C,A,57,39,1,A38
45,C,A,57,40,1,A42
45,C,A,57,41,1,A46
45,C,A,57,42,1,A45
45,C,A,57,43,1,A37
45,C,A,57,44,1,A43
45,C,A,57,45,1,A41
45,C,A,57,46,1,A39
45,C,A,57,47,1,A52
45,C,A,57,48,1,A49
45,C,A,57,49,1,A55
45,C,A,57,50,1,A47
45,C,A,57,51,1,A56
45,C,A,57,52,1,A50
45,C,A,57,53,1,A53
45,C,A,57,54,1,A57
45,C,A,57,55,1,A48
45,C,A,57,56,1,A54
45,C,A,57,57,1,A51
45,M,A,56,1,1,A10
45,M,A,56,2,1,A7
45,M,A,56,3,1,A3
45,M,A,56,4,1,A1
45,M,A,56,5,1,A2
45,M,A,56,6,1,A5
45,M,A,56,7,1,A9
45,M,A,56,8,0,A4
45,M,A,56,9,1,A11
45,M,A,56,10,1,A8
45,M,A,56,11,0,A6
45,M,A,56,12,1,A18
45,M,A,56,13,1,A14
45,M,A,56,14,1,A23
45,M,A,56,15,1,A12
45,M,A,56,16,1,A16
45,M,A,56,17,1,A21
45,M,A,56,18,0,A19
45,M,A,56,19,1,A17
45,M,A,56,20,1,A22
45,M,A,56,21,1,A13
45,M,A,56,22,1,A20
45,M,A,56,23,1,A15
45,M,A,56,24,1,A26
45,M,A,56,25,1,A34
45,M,A,56,26,1,A31
45,M,A,56,27,1,A33
45,M,A,56,28,1,A35
45,M,A,56,29,0,A32
45,M,A,56,30,0,A36
45,M,A,56,31,1,A29
45,M,A,56,32,1,A25
45,M,A,56,33,1,A30
45,M,A,56,34,1,A24
45,M,A,56,35,1,A27
45,M,A,56,36,1,A44
45,M,A,56,37,1,A40
45,M,A,56,38,1,A38
45,M,A,56,39,1,A46
45,M,A,56,40,1,A37
45,M,A,56,41,0,A42
45,M,A,56,42,1,A45
45,M,A,56,43,1,A43
45,M,A,56,44,1,A41
45,M,A,56,45,1,A39
45,M,A,56,46,1,A56
45,M,A,56,47,1,A52
45,M,A,56,48,1,A55
45,M,A,56,49,1,A47
45,M,A,56,50,1,A54
45,M,A,56,51,1,A48
45,M,A,56,52,1,A49
45,M,A,56,53,1,A53
45,M,A,56,54,1,A50
45,M,A,56,55,1,A51
45,M,A,56,56,1,A57
45,O,B,63,1,0,B2
45,O,B,63,2,1,B6
45,O,B,63,3,1,B9
45,O,B,63,4,1,B7
45,O,B,63,5,0,B3
45,O,B,63,6,0,B1
45,O,B,63,7,0,B11
45,O,B,63,8,1,B8
45,O,B,63,9,1,B10
45,O,B,63,10,1,B5
45,O,B,63,11,1,B12
45,O,B,63,12,1,B4
45,O,B,63,13,1,B13
45,O,B,63,14,1,B17
45,O,B,63,15,1,B23
45,O,B,63,16,0,B18
45,O,B,63,17,1,B14
45,O,B,63,18,0,B25
45,O,B,63,19,0,B22
45,O,B,63,20,0,B15
45,O,B,63,21,0,B19
45,O,B,63,22,1,B16
45,O,B,63,23,0,B20
45,O,B,63,24,0,B26
45,O,B,63,25,0,B24
45,O,B,63,26,1,B21
45,O,B,63,27,1,B27
45,O,B,63,28,1,B36
45,O,B,63,29,0,B34
45,O,B,63,30,0,B29
45,O,B,63,31,1,B28
45,O,B,63,32,1,B37
45,O,B,63,33,0,B31
45,O,B,63,34,0,B32
45,O,B,63,35,0,B30
45,O,B,63,36,0,B38
45,O,B,63,37,1,B33
45,O,B,63,38,1,B35
45,O,B,63,39,1,B50
45,O,B,63,40,0,B39
45,O,B,63,41,0,B43
45,O,B,63,42,0,B47
45,O,B,63,43,0,B44
45,O,B,63,44,0,B45
45,O,B,63,45,1,B46
45,O,B,63,46,1,B40
45,O,B,63,47,1,B48
45,O,B,63,48,0,B42
45,O,B,63,49,1,B41
45,O,B,63,50,0,B49
45,O,B,63,51,1,B62
45,O,B,63,52,1,B56
45,O,B,63,53,0,B58
45,O,B,63,54,1,B52
45,O,B,63,55,1,B61
45,O,B,63,56,1,B59
45,O,B,63,57,1,B55
45,O,B,63,58,1,B63
45,O,B,63,59,0,B51
45,O,B,63,60,0,B54
45,O,B,63,61,1,B53
45,O,B,63,62,1,B57
45,O,B,63,63,1,B60
45,C,B,63,1,0,B1
45,C,B,63,2,0,B5
45,C,B,63,3,1,B9
45,C,B,63,4,1,B6
45,C,B,63,5,0,B10
45,C,B,63,6,0,B3
45,C,B,63,7,0,B12
45,C,B,63,8,0,B7
45,C,B,63,9,0,B2
45,C,B,63,10,0,B8
45,C,B,63,11,0,B11
45,C,B,63,12,1,B4
45,C,B,63,13,0,B18
45,C,B,63,14,0,B14
45,C,B,63,15,1,B17
45,C,B,63,16,0,B13
45,C,B,63,17,0,B16
45,C,B,63,18,0,B19
45,C,B,63,19,0,B25
45,C,B,63,20,0,B22
45,C,B,63,21,0,B23
45,C,B,63,22,0,B26
45,C,B,63,23,0,B24
45,C,B,63,24,0,B15
45,C,B,63,25,0,B20
45,C,B,63,26,0,B21
45,C,B,63,27,0,B30
45,C,B,63,28,0,B29
45,C,B,63,29,0,B34
45,C,B,63,30,0,B31
45,C,B,63,31,1,B28
45,C,B,63,32,0,B27
45,C,B,63,33,0,B37
45,C,B,63,34,0,B38
45,C,B,63,35,0,B32
45,C,B,63,36,0,B33
45,C,B,63,37,0,B36
45,C,B,63,38,1,B35
45,C,B,63,39,0,B43
45,C,B,63,40,0,B45
45,C,B,63,41,0,B39
45,C,B,63,42,0,B48
45,C,B,63,43,0,B46
45,C,B,63,44,0,B44
45,C,B,63,45,0,B50
45,C,B,63,46,0,B40
45,C,B,63,47,0,B42
45,C,B,63,48,0,B49
45,C,B,63,49,0,B41
45,C,B,63,50,0,B47
45,C,B,63,51,0,B52
45,C,B,63,52,1,B55
45,C,B,63,53,1,B53
45,C,B,63,54,0,B51
45,C,B,63,55,0,B58
45,C,B,63,56,0,B59
45,C,B,63,57,0,B60
45,C,B,63,58,0,B54
45,C,B,63,59,0,B57
45,C,B,63,60,0,B62
45,C,B,63,61,1,B56
45,C,B,63,62,0,B61
45,C,B,63,63,1,B63
45,M,B,63,1,0,B1
45,M,B,63,2,1,B10
45,M,B,63,3,0,B11
45,M,B,63,4,1,B12
45,M,B,63,5,1,B6
45,M,B,63,6,0,B3
45,M,B,63,7,1,B9
45,M,B,63,8,1,B5
45,M,B,63,9,0,B2
45,M,B,63,10,0,B7
45,M,B,63,11,1,B8
45,M,B,63,12,1,B4
45,M,B,63,13,0,B18
45,M,B,63,14,0,B14
45,M,B,63,15,0,B19
45,M,B,63,16,1,B16
45,M,B,63,17,0,B13
45,M,B,63,18,1,B17
45,M,B,63,19,1,B23
45,M,B,63,20,0,B25
45,M,B,63,21,0,B24
45,M,B,63,22,0,B26
45,M,B,63,23,0,B22
45,M,B,63,24,0,B20
45,M,B,63,25,0,B15
45,M,B,63,26,0,B21
45,M,B,63,27,0,B34
45,M,B,63,28,1,B28
45,M,B,63,29,0,B29
45,M,B,63,30,0,B32
45,M,B,63,31,1,B38
45,M,B,63,32,0,B31
45,M,B,63,33,0,B36
45,M,B,63,34,0,B27
45,M,B,63,35,1,B35
45,M,B,63,36,0,B30
45,M,B,63,37,1,B37
45,M,B,63,38,0,B33
45,M,B,63,39,0,B45
45,M,B,63,40,0,B43
45,M,B,63,41,0,B46
45,M,B,63,42,0,B48
45,M,B,63,43,0,B40
45,M,B,63,44,0,B49
45,M,B,63,45,0,B50
45,M,B,63,46,0,B39
45,M,B,63,47,0,B42
45,M,B,63,48,0,B41
45,M,B,63,49,0,B44
45,M,B,63,50,1,B47
45,M,B,63,51,0,B52
45,M,B,63,52,1,B53
45,M,B,63,53,1,B55
45,M,B,63,54,0,B58
45,M,B,63,55,0,B51
45,M,B,63,56,0,B62
45,M,B,63,57,1,B61
45,M,B,63,58,0,B60
45,M,B,63,59,1,B59
45,M,B,63,60,0,B54
45,M,B,63,61,0,B56
45,M,B,63,62,0,B57
45,M,B,63,63,1,B63
46,O,A,57,1,1,A11
46,O,A,57,2,1,A3
46,O,A,57,3,1,A9
46,O,A,57,4,1,A2
46,O,A,57,5,1,A8
46,O,A,57,6,0,A6
46,O,A,57,7,1,A5
46,O,A,57,8,1,A10
46,O,A,57,9,0,A1
46,O,A,57,10,1,A4
46,O,A,57,11,0,A7
46,O,A,57,12,1,A15
46,O,A,57,13,1,A20
46,O,A,57,14,1,A21
46,O,A,57,15,1,A13
46,O,A,57,16,1,A23
46,O,A,57,17,1,A18
46,O,A,57,18,0,A16
46,O,A,57,19,1,A12
46,O,A,57,20,1,A14
46,O,A,57,21,1,A19
46,O,A,57,22,1,A22
46,O,A,57,23,1,A17
46,O,A,57,24,1,A33
46,O,A,57,25,1,A32
46,O,A,57,26,0,A28
46,O,A,57,27,1,A26
46,O,A,57,28,1,A24
46,O,A,57,29,0,A34
46,O,A,57,30,0,A30
46,O,A,57,31,1,A31
46,O,A,57,32,0,A36
46,O,A,57,33,0,A35
46,O,A,57,34,0,A25
46,O,A,57,35,1,A29
46,O,A,57,36,1,A27
46,O,A,57,37,1,A39
46,O,A,57,38,0,A42
46,O,A,57,39,1,A43
46,O,A,57,40,0,A37
46,O,A,57,41,0,A44
46,O,A,57,42,0,A41
46,O,A,57,43,1,A45
46,O,A,57,44,1,A38
46,O,A,57,45,0,A40
46,O,A,57,46,1,A46
46,O,A,57,47,1,A55
46,O,A,57,48,0,A51
46,O,A,57,49,1,A52
46,O,A,57,50,1,A57
46,O,A,57,51,1,A53
46,O,A,57,52,0,A50
46,O,A,57,53,1,A56
46,O,A,57,54,1,A48
46,O,A,57,55,0,A47
46,O,A,57,56,0,A49
46,O,A,57,57,0,A54
46,C,A,57,1,1,A2
46,C,A,57,2,1,A11
46,C,A,57,3,1,A9
46,C,A,57,4,1,A3
46,C,A,57,5,1,A4
46,C,A,57,6,1,A10
46,C,A,57,7,1,A8
46,C,A,57,8,0,A1
46,C,A,57,9,1,A7
46,C,A,57,10,1,A5
46,C,A,57,11,1,A6
46,C,A,57,12,1,A16
46,C,A,57,13,1,A18
46,C,A,57,14,1,A23
46,C,A,57,15,1,A12
46,C,A,57,16,1,A17
46,C,A,57,17,1,A14
46,C,A,57,18,1,A22
46,C,A,57,19,1,A21
46,C,A,57,20,1,A19
46,C,A,57,21,1,A13
46,C,A,57,22,1,A20
46,C,A,57,23,1,A15
46,C,A,57,24,1,A26
46,C,A,57,25,1,A36
46,C,A,57,26,1,A31
46,C,A,57,27,1,A35
46,C,A,57,28,1,A34
46,C,A,57,29,1,A25
46,C,A,57,30,1,A32
46,C,A,57,31,1,A33
46,C,A,57,32,1,A28
46,C,A,57,33,1,A27
46,C,A,57,34,1,A29
46,C,A,57,35,1,A30
46,C,A,57,36,1,A24
46,C,A,57,37,0,A44
46,C,A,57,38,1,A45
46,C,A,57,39,1,A37
46,C,A,57,40,1,A38
46,C,A,57,41,1,A40
46,C,A,57,42,1,A43
46,C,A,57,43,1,A42
46,C,A,57,44,1,A46
46,C,A,57,45,1,A41
46,C,A,57,46,1,A39
46,C,A,57,47,1,A52
46,C,A,57,48,1,A56
46,C,A,57,49,0,A47
46,C,A,57,50,1,A55
46,C,A,57,51,1,A50
46,C,A,57,52,1,A53
46,C,A,57,53,0,A49
46,C,A,57,54,1,A48
46,C,A,57,55,1,A57
46,C,A,57,56,1,A54
46,C,A,57,57,0,A51
46,M,A,56,1,1,A3
46,M,A,56,2,1,A2
46,M,A,56,3,0,A7
46,M,A,56,4,1,A10
46,M,A,56,5,1,A4
46,M,A,56,6,1,A11
46,M,A,56,7,1,A5
46,M,A,56,8,0,A1
46,M,A,56,9,0,A6
46,M,A,56,10,0,A8
46,M,A,56,11,1,A9
46,M,A,56,12,0,A16
46,M,A,56,13,1,A18
46,M,A,56,14,1,A14
46,M,A,56,15,1,A12
46,M,A,56,16,1,A19
46,M,A,56,17,1,A21
46,M,A,56,18,1,A23
46,M,A,56,19,1,A13
46,M,A,56,20,1,A17
46,M,A,56,21,1,A22
46,M,A,56,22,1,A20
46,M,A,56,23,1,A15
46,M,A,56,24,1,A26
46,M,A,56,25,1,A34
46,M,A,56,26,0,A36
46,M,A,56,27,1,A31
46,M,A,56,28,1,A35
46,M,A,56,29,1,A32
46,M,A,56,30,1,A33
46,M,A,56,31,1,A29
46,M,A,56,32,0,A30
46,M,A,56,33,1,A24
46,M,A,56,34,1,A27
46,M,A,56,35,1,A25
46,M,A,56,36,1,A42
46,M,A,56,37,1,A38
46,M,A,56,38,0,A44
46,M,A,56,39,1,A46
46,M,A,56,40,1,A43
46,M,A,56,41,1,A45
46,M,A,56,42,1,A41
46,M,A,56,43,0,A37
46,M,A,56,44,1,A40
46,M,A,56,45,1,A39
46,M,A,56,46,1,A56
46,M,A,56,47,1,A52
46,M,A,56,48,1,A49
46,M,A,56,49,1,A53
46,M,A,56,50,1,A55
46,M,A,56,51,0,A51
46,M,A,56,52,0,A47
46,M,A,56,53,1,A57
46,M,A,56,54,0,A48
46,M,A,56,55,0,A50
46,M,A,56,56,0,A54
46,O,B,63,1,1,B4
46,O,B,63,2,1,B1
46,O,B,63,3,0,B6
46,O,B,63,4,1,B10
46,O,B,63,5,1,B7
46,O,B,63,6,1,B9
46,O,B,63,7,1,B3
46,O,B,63,8,1,B8
46,O,B,63,9,1,B12
46,O,B,63,10,1,B2
46,O,B,63,11,1,B5
46,O,B,63,12,0,B11
46,O,B,63,13,1,B18
46,O,B,63,14,1,B13
46,O,B,63,15,1,B17
46,O,B,63,16,1,B14
46,O,B,63,17,1,B25
46,O,B,63,18,1,B16
46,O,B,63,19,1,B22
46,O,B,63,20,1,B15
46,O,B,63,21,0,B21
46,O,B,63,22,0,B19
46,O,B,63,23,0,B26
46,O,B,63,24,1,B23
46,O,B,63,25,1,B24
46,O,B,63,26,1,B20
46,O,B,63,27,1,B35
46,O,B,63,28,1,B27
46,O,B,63,29,1,B38
46,O,B,63,30,1,B29
46,O,B,63,31,1,B34
46,O,B,63,32,1,B30
46,O,B,63,33,0,B31
46,O,B,63,34,0,B32
46,O,B,63,35,0,B37
46,O,B,63,36,0,B36
46,O,B,63,37,1,B28
46,O,B,63,38,1,B33
46,O,B,63,39,1,B48
46,O,B,63,40,1,B50
46,O,B,63,41,1,B45
46,O,B,63,42,0,B43
46,O,B,63,43,1,B46
46,O,B,63,44,1,B39
46,O,B,63,45,1,B42
46,O,B,63,46,1,B40
46,O,B,63,47,1,B47
46,O,B,63,48,1,B41
46,O,B,63,49,0,B49
46,O,B,63,50,0,B44
46,O,B,63,51,1,B57
46,O,B,63,52,1,B55
46,O,B,63,53,0,B52
46,O,B,63,54,0,B56
46,O,B,63,55,1,B62
46,O,B,63,56,1,B54
46,O,B,63,57,0,B58
46,O,B,63,58,0,B53
46,O,B,63,59,0,B61
46,O,B,63,60,1,B59
46,O,B,63,61,0,B60
46,O,B,63,62,1,B51
46,O,B,63,63,1,B63
46,C,B,63,1,1,B9
46,C,B,63,2,1,B1
46,C,B,63,3,1,B3
46,C,B,63,4,1,B11
46,C,B,63,5,1,B7
46,C,B,63,6,1,B10
46,C,B,63,7,0,B6
46,C,B,63,8,1,B5
46,C,B,63,9,1,B2
46,C,B,63,10,1,B12
46,C,B,63,11,1,B8
46,C,B,63,12,1,B4
46,C,B,63,13,1,B14
46,C,B,63,14,1,B13
46,C,B,63,15,1,B19
46,C,B,63,16,1,B18
46,C,B,63,17,1,B17
46,C,B,63,18,1,B15
46,C,B,63,19,1,B25
46,C,B,63,20,1,B24
46,C,B,63,21,1,B16
46,C,B,63,22,1,B23
46,C,B,63,23,1,B20
46,C,B,63,24,1,B22
46,C,B,63,25,1,B26
46,C,B,63,26,1,B21
46,C,B,63,27,1,B34
46,C,B,63,28,1,B28
46,C,B,63,29,1,B38
46,C,B,63,30,1,B29
46,C,B,63,31,0,B31
46,C,B,63,32,1,B30
46,C,B,63,33,0,B32
46,C,B,63,34,1,B33
46,C,B,63,35,1,B37
46,C,B,63,36,1,B27
46,C,B,63,37,1,B36
46,C,B,63,38,1,B35
46,C,B,63,39,1,B39
46,C,B,63,40,1,B46
46,C,B,63,41,1,B43
46,C,B,63,42,1,B45
46,C,B,63,43,1,B49
46,C,B,63,44,1,B50
46,C,B,63,45,1,B48
46,C,B,63,46,1,B40
46,C,B,63,47,1,B47
46,C,B,63,48,1,B42
46,C,B,63,49,1,B41
46,C,B,63,50,1,B44
46,C,B,63,51,1,B53
46,C,B,63,52,1,B52
46,C,B,63,53,1,B62
46,C,B,63,54,1,B59
46,C,B,63,55,1,B55
46,C,B,63,56,1,B58
46,C,B,63,57,1,B54
46,C,B,63,58,1,B56
46,C,B,63,59,1,B51
46,C,B,63,60,1,B60
46,C,B,63,61,1,B61
46,C,B,63,62,1,B57
46,C,B,63,63,1,B63
46,M,B,63,1,1,B1
46,M,B,63,2,1,B5
46,M,B,63,3,0,B6
46,M,B,63,4,1,B10
46,M,B,63,5,1,B11
46,M,B,63,6,1,B3
46,M,B,63,7,1,B9
46,M,B,63,8,1,B12
46,M,B,63,9,1,B2
46,M,B,63,10,1,B7
46,M,B,63,11,1,B8
46,M,B,63,12,1,B4
46,M,B,63,13,1,B18
46,M,B,63,14,1,B14
46,M,B,63,15,1,B13
46,M,B,63,16,1,B17
46,M,B,63,17,1,B23
46,M,B,63,18,1,B25
46,M,B,63,19,0,B16
46,M,B,63,20,1,B19
46,M,B,63,21,1,B26
46,M,B,63,22,0,B22
46,M,B,63,23,1,B20
46,M,B,63,24,1,B24
46,M,B,63,25,1,B15
46,M,B,63,26,1,B21
46,M,B,63,27,1,B34
46,M,B,63,28,1,B29
46,M,B,63,29,0,B28
46,M,B,63,30,1,B38
46,M,B,63,31,0,B32
46,M,B,63,32,0,B30
46,M,B,63,33,1,B27
46,M,B,63,34,0,B37
46,M,B,63,35,1,B33
46,M,B,63,36,1,B36
46,M,B,63,37,0,B31
46,M,B,63,38,1,B35
46,M,B,63,39,1,B43
46,M,B,63,40,1,B45
46,M,B,63,41,1,B39
46,M,B,63,42,1,B46
46,M,B,63,43,1,B50
46,M,B,63,44,1,B48
46,M,B,63,45,1,B40
46,M,B,63,46,1,B49
46,M,B,63,47,1,B41
46,M,B,63,48,1,B42
46,M,B,63,49,1,B44
46,M,B,63,50,0,B47
46,M,B,63,51,0,B52
46,M,B,63,52,1,B53
46,M,B,63,53,1,B55
46,M,B,63,54,0,B58
46,M,B,63,55,1,B51
46,M,B,63,56,1,B60
46,M,B,63,57,1,B62
46,M,B,63,58,1,B61
46,M,B,63,59,1,B56
46,M,B,63,60,1,B59
46,M,B,63,61,1,B54
46,M,B,63,62,1,B63
46,M,B,63,63,1,B57
47,O,A,57,1,0,A5
47,O,A,57,2,0,A1
47,O,A,57,3,0,A6
47,O,A,57,4,0,A3
47,O,A,57,5,0,A2
47,O,A,57,6,0,A8
47,O,A,57,7,0,A9
47,O,A,57,8,1,A7
47,O,A,57,9,1,A10
47,O,A,57,10,0,A11
47,O,A,57,11,0,A4
47,O,A,57,12,0,A12
47,O,A,57,13,0,A17
47,O,A,57,14,0,A18
47,O,A,57,15,0,A23
47,O,A,57,16,0,A15
47,O,A,57,17,0,A20
47,O,A,57,18,0,A19
47,O,A,57,19,0,A16
47,O,A,57,20,0,A14
47,O,A,57,21,0,A21
47,O,A,57,22,1,A13
47,O,A,57,23,1,A22
47,O,A,57,24,1,A25
47,O,A,57,25,1,A32
47,O,A,57,26,0,A33
47,O,A,57,27,1,A26
47,O,A,57,28,1,A35
47,O,A,57,29,0,A34
47,O,A,57,30,0,A31
47,O,A,57,31,1,A30
47,O,A,57,32,1,A29
47,O,A,57,33,1,A36
47,O,A,57,34,1,A24
47,O,A,57,35,0,A28
47,O,A,57,36,0,A27
47,O,A,57,37,0,A37
47,O,A,57,38,0,A43
47,O,A,57,39,1,A38
47,O,A,57,40,0,A45
47,O,A,57,41,0,A40
47,O,A,57,42,1,A44
47,O,A,57,43,0,A42
47,O,A,57,44,0,A41
47,O,A,57,45,0,A39
47,O,A,57,46,1,A46
47,O,A,57,47,1,A47
47,O,A,57,48,1,A53
47,O,A,57,49,0,A49
47,O,A,57,50,0,A56
47,O,A,57,51,1,A52
47,O,A,57,52,0,A48
47,O,A,57,53,1,A54
47,O,A,57,54,0,A57
47,O,A,57,55,1,A55
47,O,A,57,56,0,A50
47,O,A,57,57,0,A51
47,C,A,57,1,0,A2
47,C,A,57,2,0,A11
47,C,A,57,3,0,A7
47,C,A,57,4,0,A8
47,C,A,57,5,0,A5
47,C,A,57,6,0,A3
47,C,A,57,7,0,A10
47,C,A,57,8,0,A1
47,C,A,57,9,0,A4
47,C,A,57,10,0,A9
47,C,A,57,11,0,A6
47,C,A,57,12,0,A18
47,C,A,57,13,0,A16
47,C,A,57,14,0,A14
47,C,A,57,15,0,A21
47,C,A,57,16,0,A22
47,C,A,57,17,0,A23
47,C,A,57,18,0,A13
47,C,A,57,19,0,A19
47,C,A,57,20,0,A12
47,C,A,57,21,0,A17
47,C,A,57,22,0,A20
47,C,A,57,23,0,A15
47,C,A,57,24,0,A26
47,C,A,57,25,0,A35
47,C,A,57,26,0,A33
47,C,A,57,27,0,A31
47,C,A,57,28,0,A36
47,C,A,57,29,0,A32
47,C,A,57,30,0,A34
47,C,A,57,31,0,A28
47,C,A,57,32,0,A29
47,C,A,57,33,0,A25
47,C,A,57,34,0,A30
47,C,A,57,35,0,A27
47,C,A,57,36,1,A24
47,C,A,57,37,0,A43
47,C,A,57,38,0,A37
47,C,A,57,39,0,A42
47,C,A,57,40,0,A44
47,C,A,57,41,0,A45
47,C,A,57,42,0,A46
47,C,A,57,43,0,A40
47,C,A,57,44,0,A38
47,C,A,57,45,0,A41
47,C,A,57,46,0,A39
47,C,A,57,47,0,A56
47,C,A,57,48,0,A49
47,C,A,57,49,1,A52
47,C,A,57,50,1,A53
47,C,A,57,51,0,A50
47,C,A,57,52,0,A55
47,C,A,57,53,1,A54
47,C,A,57,54,0,A48
47,C,A,57,55,0,A51
47,C,A,57,56,1,A47
47,C,A,57,57,0,A57
47,M,A,56,1,0,A7
47,M,A,56,2,0,A2
47,M,A,56,3,0,A4
47,M,A,56,4,0,A1
47,M,A,56,5,0,A3
47,M,A,56,6,0,A6
47,M,A,56,7,0,A10
47,M,A,56,8,0,A11
47,M,A,56,9,0,A5
47,M,A,56,10,0,A8
47,M,A,56,11,0,A9
47,M,A,56,12,0,A19
47,M,A,56,13,0,A18
47,M,A,56,14,0,A12
47,M,A,56,15,0,A16
47,M,A,56,16,0,A23
47,M,A,56,17,0,A14
47,M,A,56,18,0,A21
47,M,A,56,19,0,A17
47,M,A,56,20,0,A22
47,M,A,56,21,0,A13
47,M,A,56,22,0,A20
47,M,A,56,23,0,A15
47,M,A,56,24,0,A31
47,M,A,56,25,0,A34
47,M,A,56,26,0,A26
47,M,A,56,27,1,A32
47,M,A,56,28,0,A35
47,M,A,56,29,1,A36
47,M,A,56,30,1,A30
47,M,A,56,31,0,A33
47,M,A,56,32,0,A27
47,M,A,56,33,0,A29
47,M,A,56,34,1,A25
47,M,A,56,35,1,A24
47,M,A,56,36,0,A37
47,M,A,56,37,1,A42
47,M,A,56,38,1,A44
47,M,A,56,39,0,A40
47,M,A,56,40,0,A43
47,M,A,56,41,0,A46
47,M,A,56,42,0,A38
47,M,A,56,43,0,A41
47,M,A,56,44,1,A45
47,M,A,56,45,0,A39
47,M,A,56,46,0,A55
47,M,A,56,47,0,A56
47,M,A,56,48,1,A52
47,M,A,56,49,0,A49
47,M,A,56,50,1,A53
47,M,A,56,51,1,A47
47,M,A,56,52,0,A50
47,M,A,56,53,0,A51
47,M,A,56,54,0,A48
47,M,A,56,55,1,A54
47,M,A,56,56,0,A57
47,O,B,63,1,0,B1
47,O,B,63,2,1,B9
47,O,B,63,3,1,B11
47,O,B,63,4,0,B6
47,O,B,63,5,1,B7
47,O,B,63,6,1,B2
47,O,B,63,7,1,B12
47,O,B,63,8,0,B8
47,O,B,63,9,1,B10
47,O,B,63,10,0,B3
47,O,B,63,11,1,B5
47,O,B,63,12,1,B4
47,O,B,63,13,1,B18
47,O,B,63,14,0,B26
47,O,B,63,15,1,B23
47,O,B,63,16,1,B24
47,O,B,63,17,0,B13
47,O,B,63,18,0,B14
47,O,B,63,19,1,B16
47,O,B,63,20,0,B19
47,O,B,63,21,0,B17
47,O,B,63,22,1,B15
47,O,B,63,23,0,B20
47,O,B,63,24,1,B25
47,O,B,63,25,0,B22
47,O,B,63,26,0,B21
47,O,B,63,27,0,B29
47,O,B,63,28,0,B34
47,O,B,63,29,0,B32
47,O,B,63,30,0,B37
47,O,B,63,31,0,B27
47,O,B,63,32,0,B38
47,O,B,63,33,0,B30
47,O,B,63,34,1,B28
47,O,B,63,35,0,B35
47,O,B,63,36,0,B31
47,O,B,63,37,1,B33
47,O,B,63,38,1,B36
47,O,B,63,39,0,B45
47,O,B,63,40,0,B39
47,O,B,63,41,0,B43
47,O,B,63,42,1,B41
47,O,B,63,43,0,B47
47,O,B,63,44,0,B49
47,O,B,63,45,0,B46
47,O,B,63,46,1,B48
47,O,B,63,47,1,B40
47,O,B,63,48,0,B42
47,O,B,63,49,0,B44
47,O,B,63,50,0,B50
47,O,B,63,51,1,B59
47,O,B,63,52,1,B61
47,O,B,63,53,0,B53
47,O,B,63,54,0,B57
47,O,B,63,55,1,B56
47,O,B,63,56,0,B55
47,O,B,63,57,1,B58
47,O,B,63,58,0,B52
47,O,B,63,59,0,B60
47,O,B,63,60,1,B63
47,O,B,63,61,0,B62
47,O,B,63,62,0,B51
47,O,B,63,63,0,B54
47,C,B,63,1,1,B9
47,C,B,63,2,1,B1
47,C,B,63,3,1,B2
47,C,B,63,4,1,B12
47,C,B,63,5,1,B5
47,C,B,63,6,1,B6
47,C,B,63,7,1,B3
47,C,B,63,8,1,B7
47,C,B,63,9,1,B10
47,C,B,63,10,1,B11
47,C,B,63,11,1,B8
47,C,B,63,12,1,B4
47,C,B,63,13,1,B14
47,C,B,63,14,1,B13
47,C,B,63,15,1,B19
47,C,B,63,16,1,B16
47,C,B,63,17,1,B18
47,C,B,63,18,1,B23
47,C,B,63,19,1,B25
47,C,B,63,20,0,B15
47,C,B,63,21,0,B17
47,C,B,63,22,1,B26
47,C,B,63,23,1,B22
47,C,B,63,24,1,B20
47,C,B,63,25,1,B21
47,C,B,63,26,1,B24
47,C,B,63,27,1,B29
47,C,B,63,28,1,B34
47,C,B,63,29,1,B28
47,C,B,63,30,1,B30
47,C,B,63,31,0,B38
47,C,B,63,32,1,B27
47,C,B,63,33,1,B32
47,C,B,63,34,1,B31
47,C,B,63,35,1,B33
47,C,B,63,36,1,B37
47,C,B,63,37,1,B36
47,C,B,63,38,1,B35
47,C,B,63,39,1,B43
47,C,B,63,40,1,B39
47,C,B,63,41,1,B45
47,C,B,63,42,1,B46
47,C,B,63,43,0,B50
47,C,B,63,44,1,B40
47,C,B,63,45,1,B49
47,C,B,63,46,1,B48
47,C,B,63,47,1,B42
47,C,B,63,48,1,B47
47,C,B,63,49,1,B41
47,C,B,63,50,1,B44
47,C,B,63,51,0,B55
47,C,B,63,52,1,B52
47,C,B,63,53,1,B53
47,C,B,63,54,0,B61
47,C,B,63,55,1,B58
47,C,B,63,56,0,B51
47,C,B,63,57,1,B62
47,C,B,63,58,1,B56
47,C,B,63,59,1,B63
47,C,B,63,60,1,B59
47,C,B,63,61,1,B60
47,C,B,63,62,1,B57
47,C,B,63,63,1,B54
47,M,B,63,1,1,B10
47,M,B,63,2,1,B1
47,M,B,63,3,1,B6
47,M,B,63,4,1,B7
47,M,B,63,5,1,B11
47,M,B,63,6,1,B9
47,M,B,63,7,1,B2
47,M,B,63,8,1,B12
47,M,B,63,9,1,B5
47,M,B,63,10,1,B3
47,M,B,63,11,1,B8
47,M,B,63,12,1,B4
47,M,B,63,13,1,B14
47,M,B,63,14,1,B13
47,M,B,63,15,1,B18
47,M,B,63,16,1,B19
47,M,B,63,17,1,B25
47,M,B,63,18,1,B23
47,M,B,63,19,0,B17
47,M,B,63,20,1,B16
47,M,B,63,21,1,B26
47,M,B,63,22,0,B22
47,M,B,63,23,1,B20
47,M,B,63,24,1,B24
47,M,B,63,25,0,B15
47,M,B,63,26,1,B21
47,M,B,63,27,1,B34
47,M,B,63,28,1,B29
47,M,B,63,29,1,B28
47,M,B,63,30,0,B32
47,M,B,63,31,0,B38
47,M,B,63,32,1,B37
47,M,B,63,33,1,B36
47,M,B,63,34,1,B27
47,M,B,63,35,1,B30
47,M,B,63,36,1,B31
47,M,B,63,37,1,B35
47,M,B,63,38,1,B33
47,M,B,63,39,1,B43
47,M,B,63,40,1,B45
47,M,B,63,41,0,B39
47,M,B,63,42,1,B46
47,M,B,63,43,1,B48
47,M,B,63,44,0,B49
47,M,B,63,45,0,B50
47,M,B,63,46,1,B40
47,M,B,63,47,1,B42
47,M,B,63,48,0,B41
47,M,B,63,49,1,B44
47,M,B,63,50,1,B47
47,M,B,63,51,1,B52
47,M,B,63,52,1,B55
47,M,B,63,53,1,B53
47,M,B,63,54,1,B58
47,M,B,63,55,0,B62
47,M,B,63,56,1,B56
47,M,B,63,57,0,B51
47,M,B,63,58,1,B60
47,M,B,63,59,1,B61
47,M,B,63,60,1,B54
47,M,B,63,61,1,B59
47,M,B,63,62,1,B57
47,M,B,63,63,1,B63
48,O,A,57,1,1,A8
48,O,A,57,2,1,A3
48,O,A,57,3,1,A1
48,O,A,57,4,1,A11
48,O,A,57,5,1,A9
48,O,A,57,6,1,A10
48,O,A,57,7,1,A2
48,O,A,57,8,1,A7
48,O,A,57,9,1,A4
48,O,A,57,10,1,A5
48,O,A,57,11,1,A6
48,O,A,57,12,1,A16
48,O,A,57,13,1,A17
48,O,A,57,14,0,A22
48,O,A,57,15,1,A23
48,O,A,57,16,1,A13
48,O,A,57,17,0,A12
48,O,A,57,18,1,A20
48,O,A,57,19,1,A19
48,O,A,57,20,1,A18
48,O,A,57,21,0,A15
48,O,A,57,22,1,A21
48,O,A,57,23,1,A14
48,O,A,57,24,1,A28
48,O,A,57,25,1,A26
48,O,A,57,26,1,A27
48,O,A,57,27,1,A29
48,O,A,57,28,1,A25
48,O,A,57,29,1,A36
48,O,A,57,30,1,A31
48,O,A,57,31,1,A32
48,O,A,57,32,1,A35
48,O,A,57,33,1,A33
48,O,A,57,34,0,A34
48,O,A,57,35,1,A24
48,O,A,57,36,1,A30
48,O,A,57,37,0,A37
48,O,A,57,38,1,A42
48,O,A,57,39,1,A41
48,O,A,57,40,1,A43
48,O,A,57,41,0,A38
48,O,A,57,42,1,A45
48,O,A,57,43,1,A39
48,O,A,57,44,1,A44
48,O,A,57,45,1,A40
48,O,A,57,46,1,A46
48,O,A,57,47,1,A49
48,O,A,57,48,1,A47
48,O,A,57,49,1,A50
48,O,A,57,50,1,A48
48,O,A,57,51,1,A54
48,O,A,57,52,1,A56
48,O,A,57,53,1,A52
48,O,A,57,54,1,A53
48,O,A,57,55,1,A55
48,O,A,57,56,1,A57
48,O,A,57,57,1,A51
48,C,A,57,1,1,A10
48,C,A,57,2,1,A2
48,C,A,57,3,1,A4
48,C,A,57,4,1,A8
48,C,A,57,5,1,A11
48,C,A,57,6,1,A6
48,C,A,57,7,1,A7
48,C,A,57,8,1,A1
48,C,A,57,9,1,A3
48,C,A,57,10,1,A5
48,C,A,57,11,1,A9
48,C,A,57,12,1,A16
48,C,A,57,13,1,A13
48,C,A,57,14,1,A18
48,C,A,57,15,1,A19
48,C,A,57,16,0,A23
48,C,A,57,17,1,A12
48,C,A,57,18,1,A14
48,C,A,57,19,1,A21
48,C,A,57,20,1,A17
48,C,A,57,21,1,A22
48,C,A,57,22,1,A15
48,C,A,57,23,1,A20
48,C,A,57,24,1,A31
48,C,A,57,25,1,A26
48,C,A,57,26,1,A35
48,C,A,57,27,1,A28
48,C,A,57,28,1,A34
48,C,A,57,29,1,A32
48,C,A,57,30,1,A36
48,C,A,57,31,1,A24
48,C,A,57,32,1,A33
48,C,A,57,33,1,A29
48,C,A,57,34,1,A30
48,C,A,57,35,1,A25
48,C,A,57,36,1,A27
48,C,A,57,37,1,A44
48,C,A,57,38,1,A42
48,C,A,57,39,1,A38
48,C,A,57,40,1,A37
48,C,A,57,41,1,A45
48,C,A,57,42,1,A40
48,C,A,57,43,1,A46
48,C,A,57,44,1,A43
48,C,A,57,45,1,A39
48,C,A,57,46,1,A41
48,C,A,57,47,1,A53
48,C,A,57,48,1,A56
48,C,A,57,49,1,A55
48,C,A,57,50,1,A52
48,C,A,57,51,1,A48
48,C,A,57,52,1,A50
48,C,A,57,53,1,A49
48,C,A,57,54,1,A57
48,C,A,57,55,1,A47
48,C,A,57,56,1,A54
48,C,A,57,57,1,A51
48,M,A,56,1,1,A3
48,M,A,56,2,1,A2
48,M,A,56,3,1,A4
48,M,A,56,4,1,A8
48,M,A,56,5,1,A7
48,M,A,56,6,1,A1
48,M,A,56,7,1,A9
48,M,A,56,8,1,A5
48,M,A,56,9,1,A10
48,M,A,56,10,1,A11
48,M,A,56,11,0,A6
48,M,A,56,12,1,A18
48,M,A,56,13,0,A23
48,M,A,56,14,1,A21
48,M,A,56,15,1,A17
48,M,A,56,16,1,A12
48,M,A,56,17,1,A19
48,M,A,56,18,1,A14
48,M,A,56,19,1,A16
48,M,A,56,20,1,A13
48,M,A,56,21,1,A22
48,M,A,56,22,1,A20
48,M,A,56,23,1,A15
48,M,A,56,24,1,A26
48,M,A,56,25,1,A34
48,M,A,56,26,1,A31
48,M,A,56,27,0,A36
48,M,A,56,28,1,A35
48,M,A,56,29,0,A32
48,M,A,56,30,0,A30
48,M,A,56,31,1,A27
48,M,A,56,32,1,A24
48,M,A,56,33,1,A33
48,M,A,56,34,1,A25
48,M,A,56,35,1,A29
48,M,A,56,36,1,A38
48,M,A,56,37,1,A43
48,M,A,56,38,1,A44
48,M,A,56,39,1,A46
48,M,A,56,40,0,A45
48,M,A,56,41,1,A41
48,M,A,56,42,0,A37
48,M,A,56,43,1,A40
48,M,A,56,44,0,A42
48,M,A,56,45,1,A39
48,M,A,56,46,1,A52
48,M,A,56,47,1,A56
48,M,A,56,48,1,A55
48,M,A,56,49,0,A53
48,M,A,56,50,1,A49
48,M,A,56,51,1,A54
48,M,A,56,52,1,A47
48,M,A,56,53,1,A48
48,M,A,56,54,1,A57
48,M,A,56,55,1,A51
48,M,A,56,56,1,A50
48,O,B,63,1,1,B6
48,O,B,63,2,0,B2
48,O,B,63,3,1,B1
48,O,B,63,4,1,B9
48,O,B,63,5,1,B3
48,O,B,63,6,1,B12
48,O,B,63,7,1,B11
48,O,B,63,8,0,B7
48,O,B,63,9,0,B10
48,O,B,63,10,1,B8
48,O,B,63,11,0,B5
48,O,B,63,12,0,B4
48,O,B,63,13,0,B25
48,O,B,63,14,0,B15
48,O,B,63,15,1,B18
48,O,B,63,16,1,B22
48,O,B,63,17,0,B19
48,O,B,63,18,1,B26
48,O,B,63,19,1,B17
48,O,B,63,20,1,B14
48,O,B,63,21,1,B24
48,O,B,63,22,1,B16
48,O,B,63,23,1,B13
48,O,B,63,24,1,B23
48,O,B,63,25,0,B20
48,O,B,63,26,1,B21
48,O,B,63,27,1,B34
48,O,B,63,28,0,B29
48,O,B,63,29,1,B33
48,O,B,63,30,1,B35
48,O,B,63,31,1,B28
48,O,B,63,32,1,B31
48,O,B,63,33,1,B37
48,O,B,63,34,1,B30
48,O,B,63,35,0,B38
48,O,B,63,36,1,B32
48,O,B,63,37,0,B27
48,O,B,63,38,1,B36
48,O,B,63,39,1,B39
48,O,B,63,40,1,B43
48,O,B,63,41,1,B41
48,O,B,63,42,1,B48
48,O,B,63,43,0,B44
48,O,B,63,44,1,B50
48,O,B,63,45,0,B42
48,O,B,63,46,1,B45
48,O,B,63,47,0,B47
48,O,B,63,48,1,B46
48,O,B,63,49,1,B40
48,O,B,63,50,0,B49
48,O,B,63,51,1,B55
48,O,B,63,52,1,B52
48,O,B,63,53,1,B62
48,O,B,63,54,1,B61
48,O,B,63,55,0,B60
48,O,B,63,56,1,B59
48,O,B,63,57,1,B57
48,O,B,63,58,1,B53
48,O,B,63,59,1,B51
48,O,B,63,60,1,B63
48,O,B,63,61,1,B56
48,O,B,63,62,1,B58
48,O,B,63,63,1,B54
48,C,B,63,1,1,B12
48,C,B,63,2,0,B9
48,C,B,63,3,1,B1
48,C,B,63,4,1,B6
48,C,B,63,5,1,B10
48,C,B,63,6,1,B3
48,C,B,63,7,1,B5
48,C,B,63,8,1,B11
48,C,B,63,9,1,B2
48,C,B,63,10,1,B7
48,C,B,63,11,1,B4
48,C,B,63,12,1,B8
48,C,B,63,13,1,B14
48,C,B,63,14,1,B16
48,C,B,63,15,1,B18
48,C,B,63,16,1,B23
48,C,B,63,17,1,B13
48,C,B,63,18,0,B19
48,C,B,63,19,0,B20
48,C,B,63,20,1,B17
48,C,B,63,21,1,B24
48,C,B,63,22,1,B25
48,C,B,63,23,1,B22
48,C,B,63,24,0,B15
48,C,B,63,25,1,B26
48,C,B,63,26,1,B21
48,C,B,63,27,1,B34
48,C,B,63,28,0,B38
48,C,B,63,29,1,B28
48,C,B,63,30,1,B29
48,C,B,63,31,1,B30
48,C,B,63,32,1,B37
48,C,B,63,33,1,B33
48,C,B,63,34,1,B31
48,C,B,63,35,1,B32
48,C,B,63,36,1,B36
48,C,B,63,37,1,B27
48,C,B,63,38,1,B35
48,C,B,63,39,1,B43
48,C,B,63,40,1,B45
48,C,B,63,41,1,B46
48,C,B,63,42,1,B39
48,C,B,63,43,0,B41
48,C,B,63,44,1,B40
48,C,B,63,45,1,B47
48,C,B,63,46,1,B50
48,C,B,63,47,1,B49
48,C,B,63,48,1,B48
48,C,B,63,49,1,B42
48,C,B,63,50,1,B44
48,C,B,63,51,1,B53
48,C,B,63,52,1,B52
48,C,B,63,53,1,B58
48,C,B,63,54,1,B59
48,C,B,63,55,1,B55
48,C,B,63,56,1,B51
48,C,B,63,57,1,B60
48,C,B,63,58,1,B62
48,C,B,63,59,1,B56
48,C,B,63,60,1,B63
48,C,B,63,61,1,B54
48,C,B,63,62,1,B61
48,C,B,63,63,1,B57
48,M,B,63,1,1,B10
48,M,B,63,2,1,B6
48,M,B,63,3,1,B1
48,M,B,63,4,1,B9
48,M,B,63,5,0,B7
48,M,B,63,6,1,B11
48,M,B,63,7,0,B5
48,M,B,63,8,1,B3
48,M,B,63,9,1,B2
48,M,B,63,10,1,B12
48,M,B,63,11,1,B8
48,M,B,63,12,1,B4
48,M,B,63,13,1,B14
48,M,B,63,14,1,B13
48,M,B,63,15,1,B18
48,M,B,63,16,1,B19
48,M,B,63,17,1,B26
48,M,B,63,18,1,B16
48,M,B,63,19,1,B23
48,M,B,63,20,1,B25
48,M,B,63,21,1,B17
48,M,B,63,22,1,B22
48,M,B,63,23,0,B20
48,M,B,63,24,0,B15
48,M,B,63,25,1,B24
48,M,B,63,26,1,B21
48,M,B,63,27,1,B29
48,M,B,63,28,1,B34
48,M,B,63,29,1,B28
48,M,B,63,30,1,B38
48,M,B,63,31,0,B30
48,M,B,63,32,1,B32
48,M,B,63,33,1,B27
48,M,B,63,34,0,B31
48,M,B,63,35,1,B37
48,M,B,63,36,1,B36
48,M,B,63,37,1,B33
48,M,B,63,38,1,B35
48,M,B,63,39,1,B43
48,M,B,63,40,1,B45
48,M,B,63,41,1,B39
48,M,B,63,42,1,B50
48,M,B,63,43,1,B48
48,M,B,63,44,1,B46
48,M,B,63,45,1,B40
48,M,B,63,46,1,B49
48,M,B,63,47,0,B41
48,M,B,63,48,1,B42
48,M,B,63,49,1,B44
48,M,B,63,50,1,B47
48,M,B,63,51,1,B52
48,M,B,63,52,1,B53
48,M,B,63,53,1,B55
48,M,B,63,54,1,B51
48,M,B,63,55,1,B58
48,M,B,63,56,1,B54
48,M,B,63,57,1,B56
48,M,B,63,58,1,B62
48,M,B,63,59,1,B60
48,M,B,63,60,1,B61
48,M,B,63,61,1,B59
48,M,B,63,62,1,B57
48,M,B,63,63,1,B63
49,O,A,57,1,1,A2
49,O,A,57,2,1,A3
49,O,A,57,3,1,A4
49,O,A,57,4,1,A1
49,O,A,57,5,1,A7
49,O,A,57,6,1,A11
49,O,A,57,7,1,A6
49,O,A,57,8,0,A10
49,O,A,57,9,1,A5
49,O,A,57,10,1,A8
49,O,A,57,11,1,A9
49,O,A,57,12,0,A14
49,O,A,57,13,1,A18
49,O,A,57,14,1,A15
49,O,A,57,15,1,A20
49,O,A,57,16,1,A21
49,O,A,57,17,1,A19
49,O,A,57,18,1,A16
49,O,A,57,19,1,A13
49,O,A,57,20,0,A23
49,O,A,57,21,0,A12
49,O,A,57,22,0,A22
49,O,A,57,23,1,A17
49,O,A,57,24,0,A34
49,O,A,57,25,1,A27
49,O,A,57,26,1,A24
49,O,A,57,27,1,A35
49,O,A,57,28,1,A31
49,O,A,57,29,1,A26
49,O,A,57,30,1,A32
49,O,A,57,31,0,A29
49,O,A,57,32,0,A28
49,O,A,57,33,1,A33
49,O,A,57,34,1,A30
49,O,A,57,35,1,A25
49,O,A,57,36,1,A36
49,O,A,57,37,1,A46
49,O,A,57,38,1,A44
49,O,A,57,39,1,A42
49,O,A,57,40,1,A38
49,O,A,57,41,1,A40
49,O,A,57,42,1,A45
49,O,A,57,43,0,A39
49,O,A,57,44,1,A41
49,O,A,57,45,1,A43
49,O,A,57,46,1,A37
49,O,A,57,47,1,A49
49,O,A,57,48,1,A52
49,O,A,57,49,1,A51
49,O,A,57,50,1,A56
49,O,A,57,51,1,A53
49,O,A,57,52,1,A55
49,O,A,57,53,1,A54
49,O,A,57,54,1,A48
49,O,A,57,55,1,A47
49,O,A,57,56,1,A50
49,O,A,57,57,1,A57
49,C,A,57,1,1,A10
49,C,A,57,2,1,A7
49,C,A,57,3,1,A3
49,C,A,57,4,1,A11
49,C,A,57,5,1,A9
49,C,A,57,6,1,A2
49,C,A,57,7,1,A1
49,C,A,57,8,1,A5
49,C,A,57,9,1,A8
49,C,A,57,10,1,A4
49,C,A,57,11,1,A6
49,C,A,57,12,1,A18
49,C,A,57,13,0,A23
49,C,A,57,14,1,A13
49,C,A,57,15,1,A17
49,C,A,57,16,1,A14
49,C,A,57,17,1,A16
49,C,A,57,18,1,A22
49,C,A,57,19,1,A19
49,C,A,57,20,1,A21
49,C,A,57,21,0,A12
49,C,A,57,22,1,A20
49,C,A,57,23,1,A15
49,C,A,57,24,1,A26
49,C,A,57,25,1,A31
49,C,A,57,26,1,A36
49,C,A,57,27,1,A33
49,C,A,57,28,1,A28
49,C,A,57,29,1,A29
49,C,A,57,30,1,A34
49,C,A,57,31,1,A30
49,C,A,57,32,1,A32
49,C,A,57,33,1,A35
49,C,A,57,34,1,A24
49,C,A,57,35,1,A25
49,C,A,57,36,1,A27
49,C,A,57,37,1,A44
49,C,A,57,38,1,A43
49,C,A,57,39,1,A38
49,C,A,57,40,1,A40
49,C,A,57,41,1,A42
49,C,A,57,42,1,A46
49,C,A,57,43,1,A37
49,C,A,57,44,1,A45
49,C,A,57,45,1,A41
49,C,A,57,46,1,A39
49,C,A,57,47,1,A56
49,C,A,57,48,1,A49
49,C,A,57,49,1,A55
49,C,A,57,50,1,A52
49,C,A,57,51,1,A53
49,C,A,57,52,1,A48
49,C,A,57,53,1,A47
49,C,A,57,54,1,A50
49,C,A,57,55,1,A54
49,C,A,57,56,1,A51
49,C,A,57,57,1,A57
49,M,A,56,1,1,A3
49,M,A,56,2,1,A2
49,M,A,56,3,1,A1
49,M,A,56,4,1,A7
49,M,A,56,5,1,A4
49,M,A,56,6,1,A5
49,M,A,56,7,1,A10
49,M,A,56,8,1,A11
49,M,A,56,9,1,A8
49,M,A,56,10,1,A6
49,M,A,56,11,1,A9
49,M,A,56,12,0,A23
49,M,A,56,13,1,A18
49,M,A,56,14,1,A21
49,M,A,56,15,1,A16
49,M,A,56,16,1,A17
49,M,A,56,17,0,A19
49,M,A,56,18,1,A14
49,M,A,56,19,0,A12
49,M,A,56,20,1,A13
49,M,A,56,21,1,A22
49,M,A,56,22,1,A20
49,M,A,56,23,1,A15
49,M,A,56,24,1,A26
49,M,A,56,25,1,A31
49,M,A,56,26,1,A34
49,M,A,56,27,1,A32
49,M,A,56,28,1,A36
49,M,A,56,29,1,A35
49,M,A,56,30,1,A33
49,M,A,56,31,1,A24
49,M,A,56,32,1,A29
49,M,A,56,33,1,A27
49,M,A,56,34,1,A25
49,M,A,56,35,1,A30
49,M,A,56,36,1,A44
49,M,A,56,37,1,A37
49,M,A,56,38,1,A38
49,M,A,56,39,1,A46
49,M,A,56,40,1,A40
49,M,A,56,41,1,A43
49,M,A,56,42,0,A42
49,M,A,56,43,1,A41
49,M,A,56,44,1,A45
49,M,A,56,45,0,A39
49,M,A,56,46,1,A53
49,M,A,56,47,1,A56
49,M,A,56,48,1,A52
49,M,A,56,49,1,A55
49,M,A,56,50,1,A57
49,M,A,56,51,1,A49
49,M,A,56,52,1,A51
49,M,A,56,53,1,A54
49,M,A,56,54,1,A48
49,M,A,56,55,1,A47
49,M,A,56,56,1,A50
49,O,B,63,1,1,B1
49,O,B,63,2,1,B8
49,O,B,63,3,1,B5
49,O,B,63,4,1,B10
49,O,B,63,5,1,B9
49,O,B,63,6,0,B6
49,O,B,63,7,1,B3
49,O,B,63,8,1,B12
49,O,B,63,9,1,B11
49,O,B,63,10,1,B2
49,O,B,63,11,1,B7
49,O,B,63,12,1,B4
49,O,B,63,13,1,B14
49,O,B,63,14,1,B18
49,O,B,63,15,0,B13
49,O,B,63,16,1,B25
49,O,B,63,17,1,B16
49,O,B,63,18,0,B21
49,O,B,63,19,1,B23
49,O,B,63,20,1,B19
49,O,B,63,21,1,B15
49,O,B,63,22,1,B17
49,O,B,63,23,1,B20
49,O,B,63,24,1,B24
49,O,B,63,25,1,B26
49,O,B,63,26,1,B22
49,O,B,63,27,1,B37
49,O,B,63,28,1,B30
49,O,B,63,29,1,B28
49,O,B,63,30,1,B29
49,O,B,63,31,1,B38
49,O,B,63,32,0,B31
49,O,B,63,33,0,B34
49,O,B,63,34,1,B27
49,O,B,63,35,1,B35
49,O,B,63,36,1,B32
49,O,B,63,37,1,B36
49,O,B,63,38,1,B33
49,O,B,63,39,1,B45
49,O,B,63,40,0,B43
49,O,B,63,41,1,B46
49,O,B,63,42,1,B48
49,O,B,63,43,1,B44
49,O,B,63,44,1,B39
49,O,B,63,45,1,B42
49,O,B,63,46,1,B47
49,O,B,63,47,1,B50
49,O,B,63,48,1,B40
49,O,B,63,49,1,B41
49,O,B,63,50,1,B49
49,O,B,63,51,1,B57
49,O,B,63,52,0,B58
49,O,B,63,53,1,B53
49,O,B,63,54,1,B60
49,O,B,63,55,1,B63
49,O,B,63,56,1,B56
49,O,B,63,57,1,B59
49,O,B,63,58,1,B61
49,O,B,63,59,1,B51
49,O,B,63,60,0,B52
49,O,B,63,61,1,B55
49,O,B,63,62,1,B54
49,O,B,63,63,1,B62
49,C,B,63,1,1,B1
49,C,B,63,2,1,B6
49,C,B,63,3,1,B3
49,C,B,63,4,1,B10
49,C,B,63,5,1,B2
49,C,B,63,6,1,B5
49,C,B,63,7,1,B9
49,C,B,63,8,1,B12
49,C,B,63,9,1,B8
49,C,B,63,10,1,B11
49,C,B,63,11,1,B7
49,C,B,63,12,1,B4
49,C,B,63,13,1,B14
49,C,B,63,14,1,B16
49,C,B,63,15,1,B13
49,C,B,63,16,1,B17
49,C,B,63,17,1,B18
49,C,B,63,18,1,B25
49,C,B,63,19,1,B19
49,C,B,63,20,1,B23
49,C,B,63,21,1,B26
49,C,B,63,22,1,B15
49,C,B,63,23,1,B20
49,C,B,63,24,1,B24
49,C,B,63,25,1,B22
49,C,B,63,26,1,B21
49,C,B,63,27,1,B34
49,C,B,63,28,1,B29
49,C,B,63,29,1,B28
49,C,B,63,30,1,B30
49,C,B,63,31,1,B38
49,C,B,63,32,1,B32
49,C,B,63,33,1,B33
49,C,B,63,34,1,B27
49,C,B,63,35,1,B31
49,C,B,63,36,1,B36
49,C,B,63,37,1,B37
49,C,B,63,38,1,B35
49,C,B,63,39,1,B46
49,C,B,63,40,1,B45
49,C,B,63,41,1,B39
49,C,B,63,42,1,B50
49,C,B,63,43,1,B40
49,C,B,63,44,0,B43
49,C,B,63,45,1,B48
49,C,B,63,46,1,B42
49,C,B,63,47,1,B49
49,C,B,63,48,1,B41
49,C,B,63,49,1,B47
49,C,B,63,50,1,B44
49,C,B,63,51,1,B52
49,C,B,63,52,0,B58
49,C,B,63,53,1,B53
49,C,B,63,54,1,B51
49,C,B,63,55,1,B62
49,C,B,63,56,1,B61
49,C,B,63,57,1,B60
49,C,B,63,58,1,B54
49,C,B,63,59,1,B55
49,C,B,63,60,1,B59
49,C,B,63,61,1,B56
49,C,B,63,62,1,B63
49,C,B,63,63,1,B57
49,M,B,63,1,1,B1
49,M,B,63,2,1,B10
49,M,B,63,3,1,B5
49,M,B,63,4,0,B6
49,M,B,63,5,1,B12
49,M,B,63,6,1,B9
49,M,B,63,7,1,B11
49,M,B,63,8,1,B3
49,M,B,63,9,1,B7
49,M,B,63,10,1,B2
49,M,B,63,11,1,B8
49,M,B,63,12,1,B4
49,M,B,63,13,1,B14
49,M,B,63,14,1,B13
49,M,B,63,15,1,B25
49,M,B,63,16,1,B17
49,M,B,63,17,1,B18
49,M,B,63,18,1,B19
49,M,B,63,19,1,B23
49,M,B,63,20,1,B22
49,M,B,63,21,1,B26
49,M,B,63,22,1,B20
49,M,B,63,23,1,B16
49,M,B,63,24,1,B15
49,M,B,63,25,1,B24
49,M,B,63,26,1,B21
49,M,B,63,27,1,B29
49,M,B,63,28,1,B28
49,M,B,63,29,1,B34
49,M,B,63,30,1,B38
49,M,B,63,31,1,B30
49,M,B,63,32,1,B32
49,M,B,63,33,1,B27
49,M,B,63,34,1,B36
49,M,B,63,35,1,B35
49,M,B,63,36,1,B37
49,M,B,63,37,0,B31
49,M,B,63,38,1,B33
49,M,B,63,39,1,B46
49,M,B,63,40,1,B45
49,M,B,63,41,1,B39
49,M,B,63,42,0,B43
49,M,B,63,43,1,B50
49,M,B,63,44,1,B48
49,M,B,63,45,1,B49
49,M,B,63,46,1,B40
49,M,B,63,47,1,B42
49,M,B,63,48,1,B41
49,M,B,63,49,1,B44
49,M,B,63,50,1,B47
49,M,B,63,51,1,B52
49,M,B,63,52,1,B53
49,M,B,63,53,1,B55
49,M,B,63,54,1,B51
49,M,B,63,55,0,B58
49,M,B,63,56,1,B54
49,M,B,63,57,1,B60
49,M,B,63,58,1,B62
49,M,B,63,59,1,B56
49,M,B,63,60,1,B59
49,M,B,63,61,1,B61
49,M,B,63,62,1,B57
49,M,B,63,63,1,B63
4,O,A,57,1,0,A8
4,O,A,57,2,1,A9
4,O,A,57,3,1,A10
4,O,A,57,4,0,A1
4,O,A,57,5,0,A3
4,O,A,57,6,1,A4
4,O,A,57,7,1,A6
4,O,A,57,8,0,A2
4,O,A,57,9,1,A7
4,O,A,57,10,1,A11
4,O,A,57,11,1,A5
4,O,A,57,12,1,A15
4,O,A,57,13,1,A16
4,O,A,57,14,1,A12
4,O,A,57,15,0,A23
4,O,A,57,16,0,A19
4,O,A,57,17,1,A18
4,O,A,57,18,1,A22
4,O,A,57,19,0,A14
4,O,A,57,20,1,A21
4,O,A,57,21,1,A20
4,O,A,57,22,0,A13
4,O,A,57,23,1,A17
4,O,A,57,24,0,A29
4,O,A,57,25,1,A35
4,O,A,57,26,1,A36
4,O,A,57,27,1,A25
4,O,A,57,28,1,A32
4,O,A,57,29,1,A34
4,O,A,57,30,1,A31
4,O,A,57,31,1,A26
4,O,A,57,32,1,A30
4,O,A,57,33,1,A27
4,O,A,57,34,1,A28
4,O,A,57,35,1,A33
4,O,A,57,36,1,A24
4,O,A,57,37,0,A39
4,O,A,57,38,1,A44
4,O,A,57,39,1,A42
4,O,A,57,40,1,A41
4,O,A,57,41,1,A43
4,O,A,57,42,1,A46
4,O,A,57,43,0,A40
4,O,A,57,44,1,A38
4,O,A,57,45,1,A45
4,O,A,57,46,1,A37
4,O,A,57,47,1,A47
4,O,A,57,48,0,A55
4,O,A,57,49,1,A50
4,O,A,57,50,1,A53
4,O,A,57,51,1,A52
4,O,A,57,52,1,A56
4,O,A,57,53,1,A51
4,O,A,57,54,1,A54
4,O,A,57,55,1,A49
4,O,A,57,56,1,A57
4,O,A,57,57,1,A48
4,C,A,57,1,0,A8
4,C,A,57,2,1,A5
4,C,A,57,3,1,A11
4,C,A,57,4,0,A3
4,C,A,57,5,1,A6
4,C,A,57,6,0,A2
4,C,A,57,7,1,A7
4,C,A,57,8,1,A10
4,C,A,57,9,1,A4
4,C,A,57,10,1,A1
4,C,A,57,11,1,A9
4,C,A,57,12,1,A18
4,C,A,57,13,1,A19
4,C,A,57,14,1,A21
4,C,A,57,15,1,A12
4,C,A,57,16,1,A14
4,C,A,57,17,1,A16
4,C,A,57,18,1,A13
4,C,A,57,19,0,A23
4,C,A,57,20,1,A15
4,C,A,57,21,1,A22
4,C,A,57,22,1,A17
4,C,A,57,23,1,A20
4,C,A,57,24,1,A26
4,C,A,57,25,1,A34
4,C,A,57,26,1,A31
4,C,A,57,27,1,A29
4,C,A,57,28,1,A33
4,C,A,57,29,1,A28
4,C,A,57,30,1,A32
4,C,A,57,31,1,A36
4,C,A,57,32,1,A24
4,C,A,57,33,1,A30
4,C,A,57,34,1,A35
4,C,A,57,35,1,A27
4,C,A,57,36,1,A25
4,C,A,57,37,1,A44
4,C,A,57,38,1,A37
4,C,A,57,39,1,A43
4,C,A,57,40,1,A46
4,C,A,57,41,1,A42
4,C,A,57,42,0,A40
4,C,A,57,43,1,A38
4,C,A,57,44,1,A45
4,C,A,57,45,1,A41
4,C,A,57,46,1,A39
4,C,A,57,47,1,A50
4,C,A,57,48,0,A55
4,C,A,57,49,1,A52
4,C,A,57,50,1,A49
4,C,A,57,51,1,A56
4,C,A,57,52,1,A53
4,C,A,57,53,1,A51
4,C,A,57,54,1,A57
4,C,A,57,55,0,A54
4,C,A,57,56,1,A47
4,C,A,57,57,1,A48
4,M,A,57,1,1,A3
4,M,A,57,2,1,A7
4,M,A,57,3,0,A2
4,M,A,57,4,0,A8
4,M,A,57,5,1,A1
4,M,A,57,6,1,A11
4,M,A,57,7,1,A4
4,M,A,57,8,1,A5
4,M,A,57,9,1,A9
4,M,A,57,10,1,A10
4,M,A,57,11,1,A6
4,M,A,57,12,1,A18
4,M,A,57,13,1,A19
4,M,A,57,14,1,A12
4,M,A,57,15,1,A21
4,M,A,57,16,0,A23
4,M,A,57,17,1,A14
4,M,A,57,18,1,A17
4,M,A,57,19,1,A16
4,M,A,57,20,1,A13
4,M,A,57,21,1,A20
4,M,A,57,22,1,A22
4,M,A,57,23,1,A15
4,M,A,57,24,1,A26
4,M,A,57,25,1,A34
4,M,A,57,26,1,A31
4,M,A,57,27,1,A36
4,M,A,57,28,1,A29
4,M,A,57,29,1,A24
4,M,A,57,30,1,A35
4,M,A,57,31,1,A32
4,M,A,57,32,1,A33
4,M,A,57,33,1,A25
4,M,A,57,34,0,A30
4,M,A,57,35,1,A27
4,M,A,57,36,1,A28
4,M,A,57,37,0,A37
4,M,A,57,38,1,A38
4,M,A,57,39,1,A45
4,M,A,57,40,1,A43
4,M,A,57,41,1,A46
4,M,A,57,42,1,A44
4,M,A,57,43,0,A41
4,M,A,57,44,0,A42
4,M,A,57,45,0,A40
4,M,A,57,46,0,A39
4,M,A,57,47,1,A52
4,M,A,57,48,1,A56
4,M,A,57,49,1,A49
4,M,A,57,50,0,A55
4,M,A,57,51,1,A53
4,M,A,57,52,0,A48
4,M,A,57,53,1,A50
4,M,A,57,54,1,A57
4,M,A,57,55,1,A51
4,M,A,57,56,1,A54
4,M,A,57,57,1,A47
4,O,B,63,1,0,B6
4,O,B,63,2,1,B7
4,O,B,63,3,1,B5
4,O,B,63,4,1,B3
4,O,B,63,5,0,B9
4,O,B,63,6,1,B12
4,O,B,63,7,1,B10
4,O,B,63,8,1,B1
4,O,B,63,9,0,B8
4,O,B,63,10,1,B11
4,O,B,63,11,1,B2
4,O,B,63,12,1,B4
4,O,B,63,13,0,B24
4,O,B,63,14,0,B13
4,O,B,63,15,1,B18
4,O,B,63,16,1,B17
4,O,B,63,17,1,B14
4,O,B,63,18,1,B21
4,O,B,63,19,1,B25
4,O,B,63,20,1,B26
4,O,B,63,21,1,B20
4,O,B,63,22,1,B16
4,O,B,63,23,1,B23
4,O,B,63,24,1,B19
4,O,B,63,25,1,B15
4,O,B,63,26,1,B22
4,O,B,63,27,1,B28
4,O,B,63,28,1,B29
4,O,B,63,29,0,B30
4,O,B,63,30,1,B32
4,O,B,63,31,0,B34
4,O,B,63,32,1,B38
4,O,B,63,33,1,B35
4,O,B,63,34,1,B33
4,O,B,63,35,0,B36
4,O,B,63,36,0,B37
4,O,B,63,37,1,B27
4,O,B,63,38,1,B31
4,O,B,63,39,1,B45
4,O,B,63,40,1,B40
4,O,B,63,41,1,B49
4,O,B,63,42,0,B50
4,O,B,63,43,1,B46
4,O,B,63,44,1,B39
4,O,B,63,45,1,B43
4,O,B,63,46,1,B42
4,O,B,63,47,1,B41
4,O,B,63,48,1,B48
4,O,B,63,49,1,B47
4,O,B,63,50,1,B44
4,O,B,63,51,1,B56
4,O,B,63,52,1,B61
4,O,B,63,53,0,B52
4,O,B,63,54,0,B53
4,O,B,63,55,1,B55
4,O,B,63,56,1,B51
4,O,B,63,57,1,B59
4,O,B,63,58,1,B58
4,O,B,63,59,1,B62
4,O,B,63,60,0,B60
4,O,B,63,61,1,B54
4,O,B,63,62,1,B63
4,O,B,63,63,1,B57
4,C,B,63,1,1,B1
4,C,B,63,2,1,B5
4,C,B,63,3,1,B10
4,C,B,63,4,1,B6
4,C,B,63,5,1,B9
4,C,B,63,6,1,B12
4,C,B,63,7,1,B7
4,C,B,63,8,1,B3
4,C,B,63,9,1,B11
4,C,B,63,10,1,B8
4,C,B,63,11,1,B4
4,C,B,63,12,1,B2
4,C,B,63,13,1,B14
4,C,B,63,14,1,B18
4,C,B,63,15,1,B19
4,C,B,63,16,0,B13
4,C,B,63,17,1,B23
4,C,B,63,18,1,B17
4,C,B,63,19,1,B16
4,C,B,63,20,1,B22
4,C,B,63,21,1,B25
4,C,B,63,22,1,B26
4,C,B,63,23,1,B20
4,C,B,63,24,1,B24
4,C,B,63,25,1,B15
4,C,B,63,26,1,B21
4,C,B,63,27,1,B28
4,C,B,63,28,1,B30
4,C,B,63,29,1,B34
4,C,B,63,30,1,B29
4,C,B,63,31,1,B38
4,C,B,63,32,1,B32
4,C,B,63,33,1,B37
4,C,B,63,34,1,B36
4,C,B,63,35,1,B27
4,C,B,63,36,1,B33
4,C,B,63,37,1,B31
4,C,B,63,38,1,B35
4,C,B,63,39,1,B43
4,C,B,63,40,1,B39
4,C,B,63,41,1,B46
4,C,B,63,42,1,B45
4,C,B,63,43,1,B47
4,C,B,63,44,1,B40
4,C,B,63,45,1,B49
4,C,B,63,46,1,B41
4,C,B,63,47,1,B50
4,C,B,63,48,1,B48
4,C,B,63,49,1,B42
4,C,B,63,50,1,B44
4,C,B,63,51,1,B52
4,C,B,63,52,1,B53
4,C,B,63,53,1,B58
4,C,B,63,54,1,B60
4,C,B,63,55,1,B55
4,C,B,63,56,1,B51
4,C,B,63,57,1,B56
4,C,B,63,58,1,B61
4,C,B,63,59,1,B62
4,C,B,63,60,1,B59
4,C,B,63,61,1,B54
4,C,B,63,62,1,B57
4,C,B,63,63,1,B63
4,M,B,63,1,1,B1
4,M,B,63,2,1,B10
4,M,B,63,3,1,B6
4,M,B,63,4,1,B12
4,M,B,63,5,0,B7
4,M,B,63,6,1,B11
4,M,B,63,7,1,B5
4,M,B,63,8,1,B9
4,M,B,63,9,1,B2
4,M,B,63,10,1,B3
4,M,B,63,11,1,B8
4,M,B,63,12,1,B4
4,M,B,63,13,1,B18
4,M,B,63,14,1,B14
4,M,B,63,15,0,B13
4,M,B,63,16,1,B19
4,M,B,63,17,0,B16
4,M,B,63,18,1,B25
4,M,B,63,19,1,B23
4,M,B,63,20,1,B17
4,M,B,63,21,1,B20
4,M,B,63,22,1,B26
4,M,B,63,23,1,B22
4,M,B,63,24,1,B24
4,M,B,63,25,1,B15
4,M,B,63,26,1,B21
4,M,B,63,27,1,B34
4,M,B,63,28,1,B29
4,M,B,63,29,1,B28
4,M,B,63,30,1,B32
4,M,B,63,31,0,B36
4,M,B,63,32,1,B38
4,M,B,63,33,1,B37
4,M,B,63,34,1,B30
4,M,B,63,35,1,B27
4,M,B,63,36,1,B33
4,M,B,63,37,1,B31
4,M,B,63,38,1,B35
4,M,B,63,39,1,B45
4,M,B,63,40,1,B39
4,M,B,63,41,1,B43
4,M,B,63,42,1,B46
4,M,B,63,43,1,B48
4,M,B,63,44,1,B49
4,M,B,63,45,1,B42
4,M,B,63,46,1,B40
4,M,B,63,47,0,B50
4,M,B,63,48,1,B41
4,M,B,63,49,1,B44
4,M,B,63,50,1,B47
4,M,B,63,51,1,B52
4,M,B,63,52,1,B55
4,M,B,63,53,1,B53
4,M,B,63,54,1,B58
4,M,B,63,55,1,B51
4,M,B,63,56,1,B54
4,M,B,63,57,1,B60
4,M,B,63,58,1,B62
4,M,B,63,59,1,B59
4,M,B,63,60,1,B61
4,M,B,63,61,1,B56
4,M,B,63,62,1,B57
4,M,B,63,63,1,B63
50,O,A,57,1,0,A1
50,O,A,57,2,0,A3
50,O,A,57,3,0,A4
50,O,A,57,4,0,A9
50,O,A,57,5,0,A2
50,O,A,57,6,0,A10
50,O,A,57,7,1,A8
50,O,A,57,8,1,A6
50,O,A,57,9,1,A11
50,O,A,57,10,1,A5
50,O,A,57,11,1,A7
50,O,A,57,12,1,A13
50,O,A,57,13,1,A21
50,O,A,57,14,1,A18
50,O,A,57,15,1,A12
50,O,A,57,16,0,A20
50,O,A,57,17,1,A16
50,O,A,57,18,0,A22
50,O,A,57,19,1,A14
50,O,A,57,20,0,A17
50,O,A,57,21,1,A19
50,O,A,57,22,0,A23
50,O,A,57,23,0,A15
50,O,A,57,24,1,A31
50,O,A,57,25,0,A34
50,O,A,57,26,1,A25
50,O,A,57,27,0,A33
50,O,A,57,28,1,A24
50,O,A,57,29,1,A26
50,O,A,57,30,0,A36
50,O,A,57,31,0,A32
50,O,A,57,32,0,A29
50,O,A,57,33,1,A35
50,O,A,57,34,1,A28
50,O,A,57,35,0,A30
50,O,A,57,36,0,A27
50,O,A,57,37,0,A41
50,O,A,57,38,1,A42
50,O,A,57,39,1,A40
50,O,A,57,40,1,A44
50,O,A,57,41,0,A39
50,O,A,57,42,1,A43
50,O,A,57,43,1,A45
50,O,A,57,44,1,A46
50,O,A,57,45,0,A37
50,O,A,57,46,0,A38
50,O,A,57,47,1,A47
50,O,A,57,48,1,A49
50,O,A,57,49,0,A48
50,O,A,57,50,1,A53
50,O,A,57,51,1,A52
50,O,A,57,52,1,A55
50,O,A,57,53,1,A56
50,O,A,57,54,0,A51
50,O,A,57,55,0,A50
50,O,A,57,56,0,A54
50,O,A,57,57,1,A57
50,C,A,57,1,1,A11
50,C,A,57,2,1,A4
50,C,A,57,3,1,A10
50,C,A,57,4,1,A3
50,C,A,57,5,0,A2
50,C,A,57,6,1,A7
50,C,A,57,7,1,A6
50,C,A,57,8,1,A8
50,C,A,57,9,1,A5
50,C,A,57,10,0,A1
50,C,A,57,11,1,A9
50,C,A,57,12,1,A16
50,C,A,57,13,1,A18
50,C,A,57,14,1,A12
50,C,A,57,15,1,A21
50,C,A,57,16,1,A19
50,C,A,57,17,1,A14
50,C,A,57,18,1,A13
50,C,A,57,19,0,A23
50,C,A,57,20,1,A17
50,C,A,57,21,1,A22
50,C,A,57,22,0,A15
50,C,A,57,23,1,A20
50,C,A,57,24,1,A26
50,C,A,57,25,1,A34
50,C,A,57,26,1,A28
50,C,A,57,27,1,A32
50,C,A,57,28,0,A36
50,C,A,57,29,1,A33
50,C,A,57,30,0,A27
50,C,A,57,31,1,A31
50,C,A,57,32,1,A35
50,C,A,57,33,1,A29
50,C,A,57,34,1,A30
50,C,A,57,35,1,A24
50,C,A,57,36,1,A25
50,C,A,57,37,1,A44
50,C,A,57,38,1,A45
50,C,A,57,39,1,A43
50,C,A,57,40,0,A38
50,C,A,57,41,1,A46
50,C,A,57,42,1,A42
50,C,A,57,43,1,A37
50,C,A,57,44,1,A41
50,C,A,57,45,1,A40
50,C,A,57,46,1,A39
50,C,A,57,47,1,A53
50,C,A,57,48,1,A52
50,C,A,57,49,1,A56
50,C,A,57,50,1,A55
50,C,A,57,51,1,A49
50,C,A,57,52,0,A51
50,C,A,57,53,1,A47
50,C,A,57,54,1,A50
50,C,A,57,55,1,A54
50,C,A,57,56,1,A57
50,C,A,57,57,1,A48
50,M,A,56,1,1,A3
50,M,A,56,2,1,A7
50,M,A,56,3,1,A10
50,M,A,56,4,1,A2
50,M,A,56,5,1,A8
50,M,A,56,6,0,A1
50,M,A,56,7,1,A11
50,M,A,56,8,1,A4
50,M,A,56,9,1,A6
50,M,A,56,10,1,A5
50,M,A,56,11,1,A9
50,M,A,56,12,1,A18
50,M,A,56,13,1,A12
50,M,A,56,14,1,A16
50,M,A,56,15,1,A14
50,M,A,56,16,1,A19
50,M,A,56,17,1,A21
50,M,A,56,18,1,A17
50,M,A,56,19,0,A23
50,M,A,56,20,1,A13
50,M,A,56,21,1,A22
50,M,A,56,22,1,A20
50,M,A,56,23,0,A15
50,M,A,56,24,1,A26
50,M,A,56,25,1,A34
50,M,A,56,26,0,A32
50,M,A,56,27,1,A31
50,M,A,56,28,0,A33
50,M,A,56,29,0,A36
50,M,A,56,30,0,A30
50,M,A,56,31,1,A25
50,M,A,56,32,1,A35
50,M,A,56,33,1,A24
50,M,A,56,34,0,A27
50,M,A,56,35,1,A29
50,M,A,56,36,1,A42
50,M,A,56,37,1,A44
50,M,A,56,38,1,A37
50,M,A,56,39,1,A46
50,M,A,56,40,1,A41
50,M,A,56,41,1,A40
50,M,A,56,42,1,A45
50,M,A,56,43,1,A43
50,M,A,56,44,1,A38
50,M,A,56,45,0,A39
50,M,A,56,46,1,A53
50,M,A,56,47,1,A52
50,M,A,56,48,1,A56
50,M,A,56,49,1,A47
50,M,A,56,50,1,A55
50,M,A,56,51,1,A49
50,M,A,56,52,1,A54
50,M,A,56,53,1,A57
50,M,A,56,54,0,A51
50,M,A,56,55,0,A48
50,M,A,56,56,0,A50
50,O,B,63,1,1,B9
50,O,B,63,2,1,B11
50,O,B,63,3,1,B1
50,O,B,63,4,0,B2
50,O,B,63,5,0,B8
50,O,B,63,6,1,B12
50,O,B,63,7,0,B10
50,O,B,63,8,0,B6
50,O,B,63,9,1,B7
50,O,B,63,10,0,B3
50,O,B,63,11,1,B4
50,O,B,63,12,0,B5
50,O,B,63,13,0,B15
50,O,B,63,14,1,B23
50,O,B,63,15,0,B13
50,O,B,63,16,1,B14
50,O,B,63,17,1,B26
50,O,B,63,18,0,B19
50,O,B,63,19,1,B25
50,O,B,63,20,0,B18
50,O,B,63,21,1,B16
50,O,B,63,22,0,B17
50,O,B,63,23,0,B22
50,O,B,63,24,0,B20
50,O,B,63,25,0,B24
50,O,B,63,26,1,B21
50,O,B,63,27,1,B31
50,O,B,63,28,1,B30
50,O,B,63,29,0,B29
50,O,B,63,30,0,B33
50,O,B,63,31,0,B37
50,O,B,63,32,1,B32
50,O,B,63,33,0,B34
50,O,B,63,34,1,B28
50,O,B,63,35,0,B38
50,O,B,63,36,0,B36
50,O,B,63,37,1,B27
50,O,B,63,38,0,B35
50,O,B,63,39,0,B41
50,O,B,63,40,1,B47
50,O,B,63,41,0,B45
50,O,B,63,42,1,B39
50,O,B,63,43,0,B49
50,O,B,63,44,0,B43
50,O,B,63,45,1,B44
50,O,B,63,46,0,B50
50,O,B,63,47,0,B46
50,O,B,63,48,1,B48
50,O,B,63,49,1,B40
50,O,B,63,50,0,B42
50,O,B,63,51,1,B55
50,O,B,63,52,0,B53
50,O,B,63,53,0,B51
50,O,B,63,54,0,B58
50,O,B,63,55,0,B52
50,O,B,63,56,0,B57
50,O,B,63,57,1,B60
50,O,B,63,58,1,B62
50,O,B,63,59,1,B59
50,O,B,63,60,1,B61
50,O,B,63,61,1,B56
50,O,B,63,62,0,B54
50,O,B,63,63,0,B63
50,C,B,63,1,0,B6
50,C,B,63,2,1,B1
50,C,B,63,3,0,B10
50,C,B,63,4,0,B3
50,C,B,63,5,1,B7
50,C,B,63,6,0,B9
50,C,B,63,7,0,B5
50,C,B,63,8,1,B12
50,C,B,63,9,1,B11
50,C,B,63,10,0,B2
50,C,B,63,11,0,B8
50,C,B,63,12,1,B4
50,C,B,63,13,0,B14
50,C,B,63,14,0,B13
50,C,B,63,15,1,B19
50,C,B,63,16,1,B25
50,C,B,63,17,0,B18
50,C,B,63,18,0,B17
50,C,B,63,19,1,B16
50,C,B,63,20,1,B23
50,C,B,63,21,0,B26
50,C,B,63,22,0,B24
50,C,B,63,23,0,B22
50,C,B,63,24,0,B15
50,C,B,63,25,0,B20
50,C,B,63,26,0,B21
50,C,B,63,27,0,B34
50,C,B,63,28,1,B38
50,C,B,63,29,0,B30
50,C,B,63,30,0,B29
50,C,B,63,31,1,B28
50,C,B,63,32,0,B33
50,C,B,63,33,1,B32
50,C,B,63,34,1,B27
50,C,B,63,35,0,B31
50,C,B,63,36,0,B37
50,C,B,63,37,0,B35
50,C,B,63,38,0,B36
50,C,B,63,39,0,B45
50,C,B,63,40,0,B43
50,C,B,63,41,0,B46
50,C,B,63,42,1,B39
50,C,B,63,43,1,B48
50,C,B,63,44,0,B50
50,C,B,63,45,0,B40
50,C,B,63,46,0,B41
50,C,B,63,47,0,B47
50,C,B,63,48,0,B49
50,C,B,63,49,0,B42
50,C,B,63,50,0,B44
50,C,B,63,51,0,B53
50,C,B,63,52,0,B52
50,C,B,63,53,1,B55
50,C,B,63,54,1,B62
50,C,B,63,55,0,B58
50,C,B,63,56,0,B56
50,C,B,63,57,1,B51
50,C,B,63,58,0,B60
50,C,B,63,59,1,B61
50,C,B,63,60,1,B59
50,C,B,63,61,0,B57
50,C,B,63,62,0,B54
50,C,B,63,63,0,B63
50,M,B,63,1,0,B10
50,M,B,63,2,1,B1
50,M,B,63,3,0,B6
50,M,B,63,4,1,B12
50,M,B,63,5,0,B3
50,M,B,63,6,0,B5
50,M,B,63,7,0,B9
50,M,B,63,8,1,B11
50,M,B,63,9,1,B7
50,M,B,63,10,0,B2
50,M,B,63,11,0,B8
50,M,B,63,12,1,B4
50,M,B,63,13,0,B18
50,M,B,63,14,0,B14
50,M,B,63,15,0,B13
50,M,B,63,16,0,B19
50,M,B,63,17,1,B25
50,M,B,63,18,1,B16
50,M,B,63,19,0,B23
50,M,B,63,20,0,B17
50,M,B,63,21,0,B22
50,M,B,63,22,0,B24
50,M,B,63,23,0,B15
50,M,B,63,24,0,B20
50,M,B,63,25,0,B26
50,M,B,63,26,0,B21
50,M,B,63,27,1,B28
50,M,B,63,28,0,B34
50,M,B,63,29,0,B29
50,M,B,63,30,1,B38
50,M,B,63,31,0,B30
50,M,B,63,32,1,B32
50,M,B,63,33,1,B27
50,M,B,63,34,1,B31
50,M,B,63,35,0,B33
50,M,B,63,36,0,B35
50,M,B,63,37,0,B37
50,M,B,63,38,0,B36
50,M,B,63,39,0,B43
50,M,B,63,40,1,B39
50,M,B,63,41,0,B45
50,M,B,63,42,0,B46
50,M,B,63,43,1,B48
50,M,B,63,44,0,B40
50,M,B,63,45,0,B49
50,M,B,63,46,0,B50
50,M,B,63,47,0,B41
50,M,B,63,48,0,B42
50,M,B,63,49,0,B44
50,M,B,63,50,0,B47
50,M,B,63,51,0,B53
50,M,B,63,52,0,B52
50,M,B,63,53,1,B62
50,M,B,63,54,0,B58
50,M,B,63,55,1,B55
50,M,B,63,56,0,B56
50,M,B,63,57,1,B61
50,M,B,63,58,0,B60
50,M,B,63,59,1,B51
50,M,B,63,60,1,B59
50,M,B,63,61,0,B54
50,M,B,63,62,0,B63
50,M,B,63,63,0,B57
51,O,A,57,1,1,A5
51,O,A,57,2,1,A2
51,O,A,57,3,1,A4
51,O,A,57,4,0,A6
51,O,A,57,5,1,A1
51,O,A,57,6,0,A9
51,O,A,57,7,0,A3
51,O,A,57,8,0,A8
51,O,A,57,9,1,A7
51,O,A,57,10,1,A11
51,O,A,57,11,1,A10
51,O,A,57,12,1,A15
51,O,A,57,13,1,A18
51,O,A,57,14,1,A20
51,O,A,57,15,0,A14
51,O,A,57,16,1,A16
51,O,A,57,17,1,A12
51,O,A,57,18,1,A17
51,O,A,57,19,1,A19
51,O,A,57,20,0,A23
51,O,A,57,21,1,A22
51,O,A,57,22,0,A13
51,O,A,57,23,0,A21
51,O,A,57,24,1,A29
51,O,A,57,25,1,A25
51,O,A,57,26,0,A24
51,O,A,57,27,0,A35
51,O,A,57,28,1,A34
51,O,A,57,29,0,A33
51,O,A,57,30,0,A26
51,O,A,57,31,0,A30
51,O,A,57,32,1,A32
51,O,A,57,33,0,A36
51,O,A,57,34,0,A31
51,O,A,57,35,1,A28
51,O,A,57,36,1,A27
51,O,A,57,37,0,A42
51,O,A,57,38,1,A38
51,O,A,57,39,0,A45
51,O,A,57,40,1,A40
51,O,A,57,41,0,A41
51,O,A,57,42,0,A46
51,O,A,57,43,1,A43
51,O,A,57,44,0,A37
51,O,A,57,45,1,A44
51,O,A,57,46,0,A39
51,O,A,57,47,1,A52
51,O,A,57,48,1,A54
51,O,A,57,49,1,A51
51,O,A,57,50,0,A55
51,O,A,57,51,1,A56
51,O,A,57,52,1,A53
51,O,A,57,53,0,A49
51,O,A,57,54,1,A47
51,O,A,57,55,1,A50
51,O,A,57,56,1,A57
51,O,A,57,57,1,A48
51,C,A,57,1,0,A3
51,C,A,57,2,1,A7
51,C,A,57,3,1,A2
51,C,A,57,4,1,A1
51,C,A,57,5,1,A10
51,C,A,57,6,1,A5
51,C,A,57,7,1,A4
51,C,A,57,8,1,A11
51,C,A,57,9,1,A6
51,C,A,57,10,0,A8
51,C,A,57,11,1,A9
51,C,A,57,12,0,A18
51,C,A,57,13,1,A14
51,C,A,57,14,1,A16
51,C,A,57,15,1,A19
51,C,A,57,16,1,A17
51,C,A,57,17,1,A13
51,C,A,57,18,1,A22
51,C,A,57,19,1,A21
51,C,A,57,20,0,A23
51,C,A,57,21,1,A12
51,C,A,57,22,1,A20
51,C,A,57,23,1,A15
51,C,A,57,24,1,A31
51,C,A,57,25,1,A35
51,C,A,57,26,1,A26
51,C,A,57,27,1,A34
51,C,A,57,28,1,A36
51,C,A,57,29,1,A28
51,C,A,57,30,1,A32
51,C,A,57,31,1,A29
51,C,A,57,32,1,A33
51,C,A,57,33,1,A30
51,C,A,57,34,1,A27
51,C,A,57,35,0,A24
51,C,A,57,36,1,A25
51,C,A,57,37,1,A44
51,C,A,57,38,1,A42
51,C,A,57,39,1,A38
51,C,A,57,40,1,A40
51,C,A,57,41,1,A37
51,C,A,57,42,1,A45
51,C,A,57,43,1,A46
51,C,A,57,44,1,A43
51,C,A,57,45,1,A39
51,C,A,57,46,1,A41
51,C,A,57,47,1,A55
51,C,A,57,48,1,A52
51,C,A,57,49,1,A53
51,C,A,57,50,1,A49
51,C,A,57,51,1,A56
51,C,A,57,52,1,A54
51,C,A,57,53,1,A47
51,C,A,57,54,1,A48
51,C,A,57,55,1,A50
51,C,A,57,56,1,A51
51,C,A,57,57,1,A57
51,M,A,56,1,0,A3
51,M,A,56,2,1,A10
51,M,A,56,3,1,A1
51,M,A,56,4,1,A2
51,M,A,56,5,1,A4
51,M,A,56,6,1,A11
51,M,A,56,7,1,A7
51,M,A,56,8,0,A8
51,M,A,56,9,1,A5
51,M,A,56,10,0,A6
51,M,A,56,11,1,A9
51,M,A,56,12,0,A18
51,M,A,56,13,0,A23
51,M,A,56,14,1,A14
51,M,A,56,15,1,A13
51,M,A,56,16,1,A19
51,M,A,56,17,1,A12
51,M,A,56,18,1,A16
51,M,A,56,19,1,A22
51,M,A,56,20,1,A21
51,M,A,56,21,1,A17
51,M,A,56,22,1,A15
51,M,A,56,23,1,A20
51,M,A,56,24,1,A31
51,M,A,56,25,0,A26
51,M,A,56,26,1,A34
51,M,A,56,27,1,A32
51,M,A,56,28,1,A33
51,M,A,56,29,1,A29
51,M,A,56,30,1,A36
51,M,A,56,31,1,A35
51,M,A,56,32,1,A24
51,M,A,56,33,1,A30
51,M,A,56,34,1,A25
51,M,A,56,35,1,A27
51,M,A,56,36,1,A44
51,M,A,56,37,1,A43
51,M,A,56,38,1,A38
51,M,A,56,39,1,A37
51,M,A,56,40,1,A42
51,M,A,56,41,0,A45
51,M,A,56,42,1,A40
51,M,A,56,43,1,A46
51,M,A,56,44,1,A41
51,M,A,56,45,1,A39
51,M,A,56,46,1,A55
51,M,A,56,47,1,A52
51,M,A,56,48,1,A53
51,M,A,56,49,1,A56
51,M,A,56,50,1,A49
51,M,A,56,51,1,A47
51,M,A,56,52,1,A54
51,M,A,56,53,1,A48
51,M,A,56,54,1,A51
51,M,A,56,55,1,A57
51,M,A,56,56,1,A50
51,O,B,63,1,1,B3
51,O,B,63,2,1,B5
51,O,B,63,3,0,B4
51,O,B,63,4,1,B8
51,O,B,63,5,1,B9
51,O,B,63,6,0,B11
51,O,B,63,7,1,B6
51,O,B,63,8,1,B7
51,O,B,63,9,1,B1
51,O,B,63,10,1,B10
51,O,B,63,11,0,B12
51,O,B,63,12,1,B2
51,O,B,63,13,0,B20
51,O,B,63,14,0,B15
51,O,B,63,15,0,B16
51,O,B,63,16,1,B14
51,O,B,63,17,0,B13
51,O,B,63,18,0,B23
51,O,B,63,19,0,B19
51,O,B,63,20,1,B17
51,O,B,63,21,1,B18
51,O,B,63,22,0,B25
51,O,B,63,23,1,B24
51,O,B,63,24,1,B21
51,O,B,63,25,1,B22
51,O,B,63,26,1,B26
51,O,B,63,27,1,B37
51,O,B,63,28,0,B29
51,O,B,63,29,1,B27
51,O,B,63,30,0,B28
51,O,B,63,31,1,B30
51,O,B,63,32,1,B31
51,O,B,63,33,1,B32
51,O,B,63,34,0,B38
51,O,B,63,35,0,B35
51,O,B,63,36,0,B34
51,O,B,63,37,0,B33
51,O,B,63,38,1,B36
51,O,B,63,39,1,B47
51,O,B,63,40,0,B43
51,O,B,63,41,1,B45
51,O,B,63,42,1,B42
51,O,B,63,43,0,B40
51,O,B,63,44,1,B44
51,O,B,63,45,1,B39
51,O,B,63,46,0,B41
51,O,B,63,47,1,B50
51,O,B,63,48,1,B46
51,O,B,63,49,1,B49
51,O,B,63,50,0,B48
51,O,B,63,51,1,B54
51,O,B,63,52,1,B58
51,O,B,63,53,0,B53
51,O,B,63,54,0,B55
51,O,B,63,55,1,B59
51,O,B,63,56,0,B51
51,O,B,63,57,0,B52
51,O,B,63,58,0,B63
51,O,B,63,59,1,B62
51,O,B,63,60,1,B56
51,O,B,63,61,1,B61
51,O,B,63,62,0,B60
51,O,B,63,63,1,B57
51,C,B,63,1,1,B9
51,C,B,63,2,1,B1
51,C,B,63,3,1,B5
51,C,B,63,4,1,B11
51,C,B,63,5,1,B6
51,C,B,63,6,1,B3
51,C,B,63,7,1,B10
51,C,B,63,8,1,B7
51,C,B,63,9,1,B4
51,C,B,63,10,1,B12
51,C,B,63,11,1,B2
51,C,B,63,12,1,B8
51,C,B,63,13,1,B13
51,C,B,63,14,1,B14
51,C,B,63,15,1,B25
51,C,B,63,16,1,B18
51,C,B,63,17,1,B16
51,C,B,63,18,1,B26
51,C,B,63,19,1,B23
51,C,B,63,20,1,B17
51,C,B,63,21,0,B19
51,C,B,63,22,1,B22
51,C,B,63,23,0,B20
51,C,B,63,24,1,B24
51,C,B,63,25,1,B15
51,C,B,63,26,1,B21
51,C,B,63,27,1,B34
51,C,B,63,28,1,B28
51,C,B,63,29,1,B38
51,C,B,63,30,1,B32
51,C,B,63,31,1,B29
51,C,B,63,32,1,B37
51,C,B,63,33,1,B33
51,C,B,63,34,1,B27
51,C,B,63,35,1,B30
51,C,B,63,36,1,B36
51,C,B,63,37,1,B35
51,C,B,63,38,1,B31
51,C,B,63,39,1,B46
51,C,B,63,40,1,B45
51,C,B,63,41,1,B39
51,C,B,63,42,1,B43
51,C,B,63,43,1,B47
51,C,B,63,44,1,B48
51,C,B,63,45,1,B42
51,C,B,63,46,0,B40
51,C,B,63,47,1,B41
51,C,B,63,48,1,B50
51,C,B,63,49,1,B49
51,C,B,63,50,1,B44
51,C,B,63,51,1,B52
51,C,B,63,52,1,B53
51,C,B,63,53,1,B55
51,C,B,63,54,1,B58
51,C,B,63,55,1,B62
51,C,B,63,56,1,B59
51,C,B,63,57,1,B61
51,C,B,63,58,1,B56
51,C,B,63,59,0,B51
51,C,B,63,60,1,B60
51,C,B,63,61,1,B54
51,C,B,63,62,1,B57
51,C,B,63,63,0,B63
51,M,B,63,1,1,B1
51,M,B,63,2,1,B6
51,M,B,63,3,1,B11
51,M,B,63,4,1,B10
51,M,B,63,5,1,B9
51,M,B,63,6,1,B5
51,M,B,63,7,1,B12
51,M,B,63,8,1,B8
51,M,B,63,9,1,B3
51,M,B,63,10,1,B2
51,M,B,63,11,1,B7
51,M,B,63,12,0,B4
51,M,B,63,13,1,B14
51,M,B,63,14,1,B18
51,M,B,63,15,1,B17
51,M,B,63,16,1,B25
51,M,B,63,17,1,B23
51,M,B,63,18,0,B19
51,M,B,63,19,1,B13
51,M,B,63,20,1,B24
51,M,B,63,21,1,B26
51,M,B,63,22,1,B16
51,M,B,63,23,1,B22
51,M,B,63,24,0,B20
51,M,B,63,25,0,B15
51,M,B,63,26,1,B21
51,M,B,63,27,1,B34
51,M,B,63,28,1,B29
51,M,B,63,29,1,B28
51,M,B,63,30,1,B30
51,M,B,63,31,0,B38
51,M,B,63,32,1,B32
51,M,B,63,33,1,B33
51,M,B,63,34,1,B27
51,M,B,63,35,1,B31
51,M,B,63,36,1,B36
51,M,B,63,37,1,B35
51,M,B,63,38,1,B37
51,M,B,63,39,0,B43
51,M,B,63,40,1,B46
51,M,B,63,41,1,B39
51,M,B,63,42,1,B45
51,M,B,63,43,1,B50
51,M,B,63,44,1,B48
51,M,B,63,45,1,B49
51,M,B,63,46,0,B40
51,M,B,63,47,1,B41
51,M,B,63,48,1,B42
51,M,B,63,49,1,B44
51,M,B,63,50,1,B47
51,M,B,63,51,1,B52
51,M,B,63,52,1,B53
51,M,B,63,53,1,B58
51,M,B,63,54,1,B55
51,M,B,63,55,1,B62
51,M,B,63,56,1,B60
51,M,B,63,57,1,B51
51,M,B,63,58,1,B61
51,M,B,63,59,1,B56
51,M,B,63,60,1,B59
51,M,B,63,61,1,B54
51,M,B,63,62,0,B63
51,M,B,63,63,1,B57
52,O,A,57,1,1,A4
52,O,A,57,2,1,A6
52,O,A,57,3,1,A3
52,O,A,57,4,1,A5
52,O,A,57,5,1,A9
52,O,A,57,6,1,A1
52,O,A,57,7,1,A10
52,O,A,57,8,1,A11
52,O,A,57,9,1,A2
52,O,A,57,10,1,A7
52,O,A,57,11,1,A8
52,O,A,57,12,1,A15
52,O,A,57,13,1,A19
52,O,A,57,14,1,A18
52,O,A,57,15,1,A16
52,O,A,57,16,1,A17
52,O,A,57,17,1,A14
52,O,A,57,18,0,A22
52,O,A,57,19,1,A23
52,O,A,57,20,0,A21
52,O,A,57,21,1,A12
52,O,A,57,22,0,A13
52,O,A,57,23,1,A20
52,O,A,57,24,1,A26
52,O,A,57,25,1,A36
52,O,A,57,26,1,A24
52,O,A,57,27,1,A28
52,O,A,57,28,1,A35
52,O,A,57,29,1,A33
52,O,A,57,30,1,A29
52,O,A,57,31,0,A34
52,O,A,57,32,1,A32
52,O,A,57,33,0,A31
52,O,A,57,34,1,A25
52,O,A,57,35,0,A27
52,O,A,57,36,1,A30
52,O,A,57,37,1,A38
52,O,A,57,38,0,A46
52,O,A,57,39,1,A41
52,O,A,57,40,0,A37
52,O,A,57,41,1,A43
52,O,A,57,42,1,A40
52,O,A,57,43,1,A44
52,O,A,57,44,1,A42
52,O,A,57,45,0,A45
52,O,A,57,46,1,A39
52,O,A,57,47,1,A52
52,O,A,57,48,0,A48
52,O,A,57,49,1,A47
52,O,A,57,50,0,A54
52,O,A,57,51,1,A55
52,O,A,57,52,1,A49
52,O,A,57,53,0,A56
52,O,A,57,54,1,A53
52,O,A,57,55,1,A51
52,O,A,57,56,1,A50
52,O,A,57,57,1,A57
52,C,A,57,1,1,A4
52,C,A,57,2,1,A8
52,C,A,57,3,1,A3
52,C,A,57,4,1,A2
52,C,A,57,5,1,A10
52,C,A,57,6,1,A7
52,C,A,57,7,1,A6
52,C,A,57,8,1,A9
52,C,A,57,9,1,A1
52,C,A,57,10,1,A11
52,C,A,57,11,1,A5
52,C,A,57,12,1,A18
52,C,A,57,13,1,A23
52,C,A,57,14,1,A21
52,C,A,57,15,1,A13
52,C,A,57,16,1,A16
52,C,A,57,17,1,A14
52,C,A,57,18,1,A17
52,C,A,57,19,1,A15
52,C,A,57,20,1,A12
52,C,A,57,21,1,A19
52,C,A,57,22,1,A22
52,C,A,57,23,1,A20
52,C,A,57,24,1,A26
52,C,A,57,25,1,A34
52,C,A,57,26,1,A36
52,C,A,57,27,1,A28
52,C,A,57,28,1,A32
52,C,A,57,29,1,A33
52,C,A,57,30,1,A31
52,C,A,57,31,1,A29
52,C,A,57,32,1,A35
52,C,A,57,33,1,A25
52,C,A,57,34,1,A30
52,C,A,57,35,1,A24
52,C,A,57,36,1,A27
52,C,A,57,37,1,A44
52,C,A,57,38,1,A42
52,C,A,57,39,1,A45
52,C,A,57,40,1,A43
52,C,A,57,41,1,A46
52,C,A,57,42,1,A40
52,C,A,57,43,1,A38
52,C,A,57,44,1,A37
52,C,A,57,45,1,A41
52,C,A,57,46,1,A39
52,C,A,57,47,1,A53
52,C,A,57,48,1,A49
52,C,A,57,49,0,A56
52,C,A,57,50,1,A52
52,C,A,57,51,1,A50
52,C,A,57,52,1,A51
52,C,A,57,53,1,A55
52,C,A,57,54,1,A54
52,C,A,57,55,1,A47
52,C,A,57,56,1,A57
52,C,A,57,57,1,A48
52,M,A,56,1,1,A3
52,M,A,56,2,1,A2
52,M,A,56,3,1,A4
52,M,A,56,4,1,A1
52,M,A,56,5,1,A6
52,M,A,56,6,1,A11
52,M,A,56,7,1,A7
52,M,A,56,8,1,A10
52,M,A,56,9,1,A8
52,M,A,56,10,1,A9
52,M,A,56,11,1,A5
52,M,A,56,12,1,A18
52,M,A,56,13,1,A14
52,M,A,56,14,1,A23
52,M,A,56,15,1,A21
52,M,A,56,16,1,A16
52,M,A,56,17,1,A12
52,M,A,56,18,1,A13
52,M,A,56,19,1,A19
52,M,A,56,20,1,A17
52,M,A,56,21,1,A20
52,M,A,56,22,1,A22
52,M,A,56,23,1,A15
52,M,A,56,24,1,A26
52,M,A,56,25,1,A31
52,M,A,56,26,0,A36
52,M,A,56,27,1,A35
52,M,A,56,28,1,A34
52,M,A,56,29,1,A32
52,M,A,56,30,1,A29
52,M,A,56,31,1,A33
52,M,A,56,32,1,A30
52,M,A,56,33,1,A24
52,M,A,56,34,1,A25
52,M,A,56,35,0,A27
52,M,A,56,36,1,A44
52,M,A,56,37,1,A38
52,M,A,56,38,1,A46
52,M,A,56,39,1,A42
52,M,A,56,40,1,A37
52,M,A,56,41,1,A43
52,M,A,56,42,1,A45
52,M,A,56,43,1,A40
52,M,A,56,44,1,A41
52,M,A,56,45,1,A39
52,M,A,56,46,0,A56
52,M,A,56,47,1,A53
52,M,A,56,48,1,A52
52,M,A,56,49,1,A55
52,M,A,56,50,1,A49
52,M,A,56,51,1,A57
52,M,A,56,52,0,A48
52,M,A,56,53,1,A51
52,M,A,56,54,1,A54
52,M,A,56,55,1,A47
52,M,A,56,56,1,A50
52,O,B,63,1,1,B9
52,O,B,63,2,1,B3
52,O,B,63,3,1,B7
52,O,B,63,4,1,B4
52,O,B,63,5,0,B11
52,O,B,63,6,1,B5
52,O,B,63,7,1,B10
52,O,B,63,8,1,B6
52,O,B,63,9,0,B8
52,O,B,63,10,0,B1
52,O,B,63,11,1,B12
52,O,B,63,12,1,B2
52,O,B,63,13,1,B20
52,O,B,63,14,1,B17
52,O,B,63,15,1,B19
52,O,B,63,16,1,B14
52,O,B,63,17,1,B25
52,O,B,63,18,1,B13
52,O,B,63,19,1,B22
52,O,B,63,20,1,B15
52,O,B,63,21,1,B23
52,O,B,63,22,1,B24
52,O,B,63,23,1,B18
52,O,B,63,24,1,B16
52,O,B,63,25,1,B26
52,O,B,63,26,0,B21
52,O,B,63,27,1,B34
52,O,B,63,28,1,B29
52,O,B,63,29,1,B27
52,O,B,63,30,1,B30
52,O,B,63,31,1,B37
52,O,B,63,32,0,B31
52,O,B,63,33,1,B38
52,O,B,63,34,1,B35
52,O,B,63,35,0,B32
52,O,B,63,36,1,B28
52,O,B,63,37,0,B33
52,O,B,63,38,1,B36
52,O,B,63,39,0,B41
52,O,B,63,40,1,B39
52,O,B,63,41,1,B40
52,O,B,63,42,1,B47
52,O,B,63,43,1,B50
52,O,B,63,44,1,B46
52,O,B,63,45,1,B43
52,O,B,63,46,1,B44
52,O,B,63,47,1,B42
52,O,B,63,48,1,B49
52,O,B,63,49,1,B48
52,O,B,63,50,1,B45
52,O,B,63,51,1,B55
52,O,B,63,52,1,B61
52,O,B,63,53,1,B62
52,O,B,63,54,1,B58
52,O,B,63,55,1,B59
52,O,B,63,56,0,B53
52,O,B,63,57,1,B52
52,O,B,63,58,0,B56
52,O,B,63,59,1,B60
52,O,B,63,60,1,B51
52,O,B,63,61,1,B54
52,O,B,63,62,1,B63
52,O,B,63,63,1,B57
52,C,B,63,1,1,B6
52,C,B,63,2,1,B3
52,C,B,63,3,1,B9
52,C,B,63,4,1,B10
52,C,B,63,5,1,B11
52,C,B,63,6,1,B1
52,C,B,63,7,1,B7
52,C,B,63,8,1,B5
52,C,B,63,9,1,B12
52,C,B,63,10,1,B2
52,C,B,63,11,1,B8
52,C,B,63,12,1,B4
52,C,B,63,13,1,B14
52,C,B,63,14,1,B13
52,C,B,63,15,1,B18
52,C,B,63,16,1,B25
52,C,B,63,17,1,B23
52,C,B,63,18,1,B16
52,C,B,63,19,1,B17
52,C,B,63,20,1,B19
52,C,B,63,21,1,B15
52,C,B,63,22,1,B26
52,C,B,63,23,1,B20
52,C,B,63,24,1,B24
52,C,B,63,25,1,B22
52,C,B,63,26,1,B21
52,C,B,63,27,1,B34
52,C,B,63,28,1,B32
52,C,B,63,29,1,B38
52,C,B,63,30,1,B29
52,C,B,63,31,1,B28
52,C,B,63,32,1,B33
52,C,B,63,33,1,B30
52,C,B,63,34,1,B27
52,C,B,63,35,1,B37
52,C,B,63,36,1,B36
52,C,B,63,37,1,B31
52,C,B,63,38,1,B35
52,C,B,63,39,1,B43
52,C,B,63,40,1,B45
52,C,B,63,41,1,B39
52,C,B,63,42,1,B46
52,C,B,63,43,1,B40
52,C,B,63,44,1,B47
52,C,B,63,45,1,B49
52,C,B,63,46,1,B50
52,C,B,63,47,1,B48
52,C,B,63,48,1,B42
52,C,B,63,49,1,B41
52,C,B,63,50,1,B44
52,C,B,63,51,1,B52
52,C,B,63,52,1,B55
52,C,B,63,53,1,B53
52,C,B,63,54,1,B62
52,C,B,63,55,1,B58
52,C,B,63,56,1,B51
52,C,B,63,57,1,B61
52,C,B,63,58,1,B60
52,C,B,63,59,1,B56
52,C,B,63,60,1,B54
52,C,B,63,61,1,B63
52,C,B,63,62,1,B59
52,C,B,63,63,1,B57
52,M,B,63,1,0,B1
52,M,B,63,2,1,B10
52,M,B,63,3,1,B9
52,M,B,63,4,1,B3
52,M,B,63,5,1,B6
52,M,B,63,6,1,B2
52,M,B,63,7,1,B5
52,M,B,63,8,1,B11
52,M,B,63,9,0,B7
52,M,B,63,10,1,B12
52,M,B,63,11,1,B4
52,M,B,63,12,1,B8
52,M,B,63,13,1,B13
52,M,B,63,14,1,B14
52,M,B,63,15,1,B16
52,M,B,63,16,1,B18
52,M,B,63,17,1,B19
52,M,B,63,18,1,B26
52,M,B,63,19,1,B20
52,M,B,63,20,1,B22
52,M,B,63,21,1,B23
52,M,B,63,22,1,B17
52,M,B,63,23,1,B25
52,M,B,63,24,1,B15
52,M,B,63,25,1,B24
52,M,B,63,26,1,B21
52,M,B,63,27,1,B34
52,M,B,63,28,1,B29
52,M,B,63,29,1,B28
52,M,B,63,30,1,B32
52,M,B,63,31,1,B31
52,M,B,63,32,1,B30
52,M,B,63,33,1,B38
52,M,B,63,34,1,B27
52,M,B,63,35,0,B36
52,M,B,63,36,1,B33
52,M,B,63,37,1,B37
52,M,B,63,38,1,B35
52,M,B,63,39,1,B43
52,M,B,63,40,1,B39
52,M,B,63,41,1,B46
52,M,B,63,42,1,B40
52,M,B,63,43,1,B49
52,M,B,63,44,1,B50
52,M,B,63,45,1,B45
52,M,B,63,46,1,B48
52,M,B,63,47,1,B41
52,M,B,63,48,1,B42
52,M,B,63,49,1,B44
52,M,B,63,50,1,B47
52,M,B,63,51,1,B52
52,M,B,63,52,1,B53
52,M,B,63,53,1,B55
52,M,B,63,54,1,B62
52,M,B,63,55,1,B54
52,M,B,63,56,1,B58
52,M,B,63,57,1,B56
52,M,B,63,58,1,B60
52,M,B,63,59,1,B61
52,M,B,63,60,1,B51
52,M,B,63,61,1,B57
52,M,B,63,62,1,B59
52,M,B,63,63,1,B63
53,O,A,57,1,1,A6
53,O,A,57,2,1,A2
53,O,A,57,3,0,A8
53,O,A,57,4,1,A4
53,O,A,57,5,0,A9
53,O,A,57,6,1,A3
53,O,A,57,7,1,A1
53,O,A,57,8,1,A11
53,O,A,57,9,0,A10
53,O,A,57,10,1,A7
53,O,A,57,11,1,A5
53,O,A,57,12,0,A21
53,O,A,57,13,0,A17
53,O,A,57,14,0,A12
53,O,A,57,15,0,A16
53,O,A,57,16,1,A13
53,O,A,57,17,1,A20
53,O,A,57,18,1,A22
53,O,A,57,19,1,A18
53,O,A,57,20,0,A19
53,O,A,57,21,0,A14
53,O,A,57,22,0,A23
53,O,A,57,23,0,A15
53,O,A,57,24,1,A25
53,O,A,57,25,0,A28
53,O,A,57,26,0,A30
53,O,A,57,27,0,A32
53,O,A,57,28,0,A35
53,O,A,57,29,0,A26
53,O,A,57,30,0,A27
53,O,A,57,31,0,A24
53,O,A,57,32,1,A31
53,O,A,57,33,0,A34
53,O,A,57,34,0,A29
53,O,A,57,35,1,A33
53,O,A,57,36,0,A36
53,O,A,57,37,1,A45
53,O,A,57,38,0,A44
53,O,A,57,39,1,A43
53,O,A,57,40,0,A40
53,O,A,57,41,0,A38
53,O,A,57,42,0,A37
53,O,A,57,43,0,A42
53,O,A,57,44,1,A46
53,O,A,57,45,0,A41
53,O,A,57,46,0,A39
53,O,A,57,47,0,A52
53,O,A,57,48,1,A57
53,O,A,57,49,1,A56
53,O,A,57,50,0,A55
53,O,A,57,51,0,A48
53,O,A,57,52,0,A54
53,O,A,57,53,0,A53
53,O,A,57,54,0,A50
53,O,A,57,55,0,A51
53,O,A,57,56,1,A49
53,O,A,57,57,1,A47
53,C,A,57,1,0,A8
53,C,A,57,2,1,A2
53,C,A,57,3,1,A10
53,C,A,57,4,1,A5
53,C,A,57,5,1,A3
53,C,A,57,6,1,A11
53,C,A,57,7,1,A4
53,C,A,57,8,1,A7
53,C,A,57,9,1,A9
53,C,A,57,10,1,A6
53,C,A,57,11,1,A1
53,C,A,57,12,1,A18
53,C,A,57,13,1,A16
53,C,A,57,14,0,A14
53,C,A,57,15,1,A13
53,C,A,57,16,0,A17
53,C,A,57,17,0,A19
53,C,A,57,18,0,A12
53,C,A,57,19,1,A21
53,C,A,57,20,0,A23
53,C,A,57,21,1,A20
53,C,A,57,22,0,A15
53,C,A,57,23,1,A22
53,C,A,57,24,0,A26
53,C,A,57,25,1,A31
53,C,A,57,26,0,A36
53,C,A,57,27,1,A34
53,C,A,57,28,0,A28
53,C,A,57,29,0,A32
53,C,A,57,30,0,A35
53,C,A,57,31,0,A24
53,C,A,57,32,0,A30
53,C,A,57,33,1,A33
53,C,A,57,34,1,A29
53,C,A,57,35,0,A27
53,C,A,57,36,1,A25
53,C,A,57,37,1,A44
53,C,A,57,38,1,A42
53,C,A,57,39,1,A37
53,C,A,57,40,0,A45
53,C,A,57,41,0,A38
53,C,A,57,42,1,A46
53,C,A,57,43,1,A43
53,C,A,57,44,0,A40
53,C,A,57,45,0,A39
53,C,A,57,46,0,A41
53,C,A,57,47,0,A52
53,C,A,57,48,1,A49
53,C,A,57,49,1,A56
53,C,A,57,50,0,A55
53,C,A,57,51,1,A47
53,C,A,57,52,1,A53
53,C,A,57,53,0,A50
53,C,A,57,54,0,A51
53,C,A,57,55,1,A54
53,C,A,57,56,1,A48
53,C,A,57,57,1,A57
53,M,A,56,1,1,A3
53,M,A,56,2,1,A2
53,M,A,56,3,1,A10
53,M,A,56,4,1,A5
53,M,A,56,5,1,A7
53,M,A,56,6,1,A4
53,M,A,56,7,1,A1
53,M,A,56,8,0,A9
53,M,A,56,9,1,A11
53,M,A,56,10,0,A8
53,M,A,56,11,1,A6
53,M,A,56,12,1,A18
53,M,A,56,13,0,A14
53,M,A,56,14,0,A16
53,M,A,56,15,0,A21
53,M,A,56,16,1,A13
53,M,A,56,17,0,A23
53,M,A,56,18,1,A22
53,M,A,56,19,0,A12
53,M,A,56,20,0,A19
53,M,A,56,21,0,A17
53,M,A,56,22,0,A15
53,M,A,56,23,1,A20
53,M,A,56,24,0,A26
53,M,A,56,25,1,A34
53,M,A,56,26,1,A31
53,M,A,56,27,0,A36
53,M,A,56,28,0,A35
53,M,A,56,29,1,A33
53,M,A,56,30,0,A32
53,M,A,56,31,1,A29
53,M,A,56,32,0,A27
53,M,A,56,33,1,A25
53,M,A,56,34,0,A30
53,M,A,56,35,0,A24
53,M,A,56,36,0,A44
53,M,A,56,37,1,A46
53,M,A,56,38,1,A37
53,M,A,56,39,0,A42
53,M,A,56,40,1,A38
53,M,A,56,41,0,A40
53,M,A,56,42,0,A41
53,M,A,56,43,1,A43
53,M,A,56,44,0,A45
53,M,A,56,45,0,A39
53,M,A,56,46,0,A52
53,M,A,56,47,1,A49
53,M,A,56,48,0,A55
53,M,A,56,49,0,A56
53,M,A,56,50,0,A53
53,M,A,56,51,0,A51
53,M,A,56,52,0,A47
53,M,A,56,53,1,A54
53,M,A,56,54,0,A50
53,M,A,56,55,1,A57
53,M,A,56,56,0,A48
53,O,B,63,1,0,B4
53,O,B,63,2,0,B7
53,O,B,63,3,1,B2
53,O,B,63,4,1,B12
53,O,B,63,5,0,B6
53,O,B,63,6,1,B11
53,O,B,63,7,1,B10
53,O,B,63,8,1,B1
53,O,B,63,9,1,B3
53,O,B,63,10,0,B9
53,O,B,63,11,0,B8
53,O,B,63,12,0,B5
53,O,B,63,13,1,B14
53,O,B,63,14,0,B15
53,O,B,63,15,0,B21
53,O,B,63,16,1,B25
53,O,B,63,17,0,B19
53,O,B,63,18,0,B22
53,O,B,63,19,0,B18
53,O,B,63,20,0,B13
53,O,B,63,21,1,B17
53,O,B,63,22,0,B16
53,O,B,63,23,0,B23
53,O,B,63,24,0,B24
53,O,B,63,25,0,B26
53,O,B,63,26,1,B20
53,O,B,63,27,0,B32
53,O,B,63,28,1,B27
53,O,B,63,29,1,B28
53,O,B,63,30,0,B35
53,O,B,63,31,1,B33
53,O,B,63,32,0,B34
53,O,B,63,33,1,B30
53,O,B,63,34,0,B38
53,O,B,63,35,0,B29
53,O,B,63,36,0,B36
53,O,B,63,37,0,B37
53,O,B,63,38,0,B31
53,O,B,63,39,0,B39
53,O,B,63,40,0,B41
53,O,B,63,41,0,B47
53,O,B,63,42,0,B45
53,O,B,63,43,0,B46
53,O,B,63,44,0,B50
53,O,B,63,45,1,B44
53,O,B,63,46,0,B43
53,O,B,63,47,1,B48
53,O,B,63,48,0,B49
53,O,B,63,49,0,B40
53,O,B,63,50,0,B42
53,O,B,63,51,0,B52
53,O,B,63,52,1,B53
53,O,B,63,53,0,B58
53,O,B,63,54,1,B62
53,O,B,63,55,1,B55
53,O,B,63,56,1,B59
53,O,B,63,57,1,B56
53,O,B,63,58,0,B63
53,O,B,63,59,0,B54
53,O,B,63,60,0,B60
53,O,B,63,61,0,B61
53,O,B,63,62,0,B51
53,O,B,63,63,0,B57
53,C,B,63,1,0,B9
53,C,B,63,2,1,B10
53,C,B,63,3,0,B5
53,C,B,63,4,1,B1
53,C,B,63,5,0,B7
53,C,B,63,6,1,B3
53,C,B,63,7,0,B6
53,C,B,63,8,1,B12
53,C,B,63,9,1,B11
53,C,B,63,10,1,B2
53,C,B,63,11,0,B8
53,C,B,63,12,1,B4
53,C,B,63,13,1,B14
53,C,B,63,14,0,B18
53,C,B,63,15,0,B13
53,C,B,63,16,0,B19
53,C,B,63,17,1,B16
53,C,B,63,18,0,B15
53,C,B,63,19,0,B23
53,C,B,63,20,0,B26
53,C,B,63,21,1,B25
53,C,B,63,22,1,B17
53,C,B,63,23,0,B22
53,C,B,63,24,0,B24
53,C,B,63,25,1,B20
53,C,B,63,26,0,B21
53,C,B,63,27,0,B34
53,C,B,63,28,1,B28
53,C,B,63,29,0,B29
53,C,B,63,30,0,B30
53,C,B,63,31,0,B32
53,C,B,63,32,1,B33
53,C,B,63,33,1,B27
53,C,B,63,34,0,B38
53,C,B,63,35,0,B31
53,C,B,63,36,1,B37
53,C,B,63,37,0,B35
53,C,B,63,38,0,B36
53,C,B,63,39,0,B43
53,C,B,63,40,0,B39
53,C,B,63,41,1,B48
53,C,B,63,42,0,B45
53,C,B,63,43,0,B49
53,C,B,63,44,0,B46
53,C,B,63,45,0,B50
53,C,B,63,46,0,B41
53,C,B,63,47,0,B42
53,C,B,63,48,0,B40
53,C,B,63,49,0,B47
53,C,B,63,50,1,B44
53,C,B,63,51,0,B52
53,C,B,63,52,0,B53
53,C,B,63,53,1,B55
53,C,B,63,54,0,B58
53,C,B,63,55,1,B56
53,C,B,63,56,1,B51
53,C,B,63,57,0,B61
53,C,B,63,58,0,B54
53,C,B,63,59,1,B59
53,C,B,63,60,1,B57
53,C,B,63,61,1,B62
53,C,B,63,62,0,B60
53,C,B,63,63,0,B63
53,M,B,63,1,0,B10
53,M,B,63,2,0,B5
53,M,B,63,3,0,B1
53,M,B,63,4,0,B6
53,M,B,63,5,1,B11
53,M,B,63,6,0,B9
53,M,B,63,7,1,B12
53,M,B,63,8,0,B3
53,M,B,63,9,1,B7
53,M,B,63,10,0,B2
53,M,B,63,11,1,B4
53,M,B,63,12,0,B8
53,M,B,63,13,1,B14
53,M,B,63,14,0,B13
53,M,B,63,15,0,B19
53,M,B,63,16,0,B18
53,M,B,63,17,1,B25
53,M,B,63,18,1,B17
53,M,B,63,19,1,B23
53,M,B,63,20,0,B16
53,M,B,63,21,0,B26
53,M,B,63,22,0,B15
53,M,B,63,23,1,B20
53,M,B,63,24,0,B22
53,M,B,63,25,0,B24
53,M,B,63,26,0,B21
53,M,B,63,27,0,B34
53,M,B,63,28,0,B29
53,M,B,63,29,1,B38
53,M,B,63,30,1,B28
53,M,B,63,31,0,B32
53,M,B,63,32,0,B30
53,M,B,63,33,0,B31
53,M,B,63,34,1,B33
53,M,B,63,35,1,B27
53,M,B,63,36,0,B36
53,M,B,63,37,1,B37
53,M,B,63,38,0,B35
53,M,B,63,39,0,B43
53,M,B,63,40,0,B39
53,M,B,63,41,0,B46
53,M,B,63,42,1,B48
53,M,B,63,43,0,B45
53,M,B,63,44,0,B40
53,M,B,63,45,0,B49
53,M,B,63,46,0,B50
53,M,B,63,47,0,B42
53,M,B,63,48,0,B41
53,M,B,63,49,1,B44
53,M,B,63,50,0,B47
53,M,B,63,51,0,B52
53,M,B,63,52,0,B53
53,M,B,63,53,1,B55
53,M,B,63,54,0,B58
53,M,B,63,55,0,B61
53,M,B,63,56,1,B62
53,M,B,63,57,0,B60
53,M,B,63,58,1,B51
53,M,B,63,59,1,B56
53,M,B,63,60,0,B54
53,M,B,63,61,1,B59
53,M,B,63,62,1,B57
53,M,B,63,63,0,B63
54,O,A,57,1,0,A8
54,O,A,57,2,1,A3
54,O,A,57,3,1,A9
54,O,A,57,4,1,A2
54,O,A,57,5,1,A5
54,O,A,57,6,1,A1
54,O,A,57,7,1,A4
54,O,A,57,8,1,A6
54,O,A,57,9,1,A11
54,O,A,57,10,1,A10
54,O,A,57,11,0,A7
54,O,A,57,12,1,A18
54,O,A,57,13,1,A14
54,O,A,57,14,1,A16
54,O,A,57,15,1,A19
54,O,A,57,16,1,A13
54,O,A,57,17,1,A12
54,O,A,57,18,1,A23
54,O,A,57,19,1,A21
54,O,A,57,20,1,A17
54,O,A,57,21,1,A22
54,O,A,57,22,1,A20
54,O,A,57,23,1,A15
54,O,A,57,24,1,A30
54,O,A,57,25,1,A25
54,O,A,57,26,1,A35
54,O,A,57,27,1,A31
54,O,A,57,28,1,A32
54,O,A,57,29,1,A26
54,O,A,57,30,1,A34
54,O,A,57,31,1,A27
54,O,A,57,32,1,A36
54,O,A,57,33,0,A33
54,O,A,57,34,1,A24
54,O,A,57,35,1,A28
54,O,A,57,36,1,A29
54,O,A,57,37,0,A37
54,O,A,57,38,1,A43
54,O,A,57,39,0,A46
54,O,A,57,40,1,A40
54,O,A,57,41,0,A44
54,O,A,57,42,1,A39
54,O,A,57,43,1,A41
54,O,A,57,44,1,A45
54,O,A,57,45,1,A42
54,O,A,57,46,0,A38
54,O,A,57,47,1,A49
54,O,A,57,48,1,A52
54,O,A,57,49,1,A57
54,O,A,57,50,0,A56
54,O,A,57,51,0,A55
54,O,A,57,52,1,A50
54,O,A,57,53,0,A53
54,O,A,57,54,1,A47
54,O,A,57,55,0,A51
54,O,A,57,56,0,A54
54,O,A,57,57,1,A48
54,C,A,57,1,1,A3
54,C,A,57,2,1,A5
54,C,A,57,3,1,A1
54,C,A,57,4,1,A8
54,C,A,57,5,1,A2
54,C,A,57,6,1,A4
54,C,A,57,7,1,A7
54,C,A,57,8,1,A10
54,C,A,57,9,1,A11
54,C,A,57,10,1,A6
54,C,A,57,11,1,A9
54,C,A,57,12,1,A19
54,C,A,57,13,1,A12
54,C,A,57,14,1,A18
54,C,A,57,15,1,A14
54,C,A,57,16,1,A21
54,C,A,57,17,1,A23
54,C,A,57,18,1,A16
54,C,A,57,19,1,A17
54,C,A,57,20,1,A13
54,C,A,57,21,1,A15
54,C,A,57,22,1,A22
54,C,A,57,23,1,A20
54,C,A,57,24,1,A26
54,C,A,57,25,1,A31
54,C,A,57,26,1,A36
54,C,A,57,27,1,A34
54,C,A,57,28,1,A28
54,C,A,57,29,1,A33
54,C,A,57,30,1,A35
54,C,A,57,31,1,A29
54,C,A,57,32,1,A32
54,C,A,57,33,1,A30
54,C,A,57,34,1,A25
54,C,A,57,35,1,A24
54,C,A,57,36,0,A27
54,C,A,57,37,1,A44
54,C,A,57,38,1,A37
54,C,A,57,39,1,A45
54,C,A,57,40,1,A43
54,C,A,57,41,1,A38
54,C,A,57,42,1,A46
54,C,A,57,43,1,A42
54,C,A,57,44,1,A40
54,C,A,57,45,1,A41
54,C,A,57,46,1,A39
54,C,A,57,47,1,A56
54,C,A,57,48,1,A55
54,C,A,57,49,1,A52
54,C,A,57,50,1,A47
54,C,A,57,51,1,A49
54,C,A,57,52,1,A50
54,C,A,57,53,1,A57
54,C,A,57,54,1,A53
54,C,A,57,55,1,A48
54,C,A,57,56,1,A54
54,C,A,57,57,0,A51
54,M,A,56,1,1,A3
54,M,A,56,2,1,A7
54,M,A,56,3,1,A2
54,M,A,56,4,1,A4
54,M,A,56,5,1,A10
54,M,A,56,6,1,A1
54,M,A,56,7,1,A8
54,M,A,56,8,1,A5
54,M,A,56,9,1,A11
54,M,A,56,10,1,A9
54,M,A,56,11,1,A6
54,M,A,56,12,1,A18
54,M,A,56,13,1,A16
54,M,A,56,14,1,A23
54,M,A,56,15,1,A14
54,M,A,56,16,1,A13
54,M,A,56,17,1,A12
54,M,A,56,18,1,A21
54,M,A,56,19,1,A17
54,M,A,56,20,1,A19
54,M,A,56,21,0,A20
54,M,A,56,22,1,A22
54,M,A,56,23,1,A15
54,M,A,56,24,1,A34
54,M,A,56,25,1,A26
54,M,A,56,26,1,A35
54,M,A,56,27,1,A31
54,M,A,56,28,1,A24
54,M,A,56,29,1,A30
54,M,A,56,30,1,A36
54,M,A,56,31,1,A32
54,M,A,56,32,1,A33
54,M,A,56,33,1,A29
54,M,A,56,34,1,A25
54,M,A,56,35,0,A27
54,M,A,56,36,0,A44
54,M,A,56,37,1,A45
54,M,A,56,38,1,A43
54,M,A,56,39,0,A37
54,M,A,56,40,1,A42
54,M,A,56,41,1,A40
54,M,A,56,42,1,A46
54,M,A,56,43,1,A38
54,M,A,56,44,1,A41
54,M,A,56,45,1,A39
54,M,A,56,46,1,A52
54,M,A,56,47,1,A56
54,M,A,56,48,1,A47
54,M,A,56,49,0,A53
54,M,A,56,50,1,A55
54,M,A,56,51,1,A50
54,M,A,56,52,1,A49
54,M,A,56,53,0,A51
54,M,A,56,54,1,A54
54,M,A,56,55,1,A57
54,M,A,56,56,1,A48
54,O,B,63,1,1,B3
54,O,B,63,2,1,B2
54,O,B,63,3,1,B5
54,O,B,63,4,1,B11
54,O,B,63,5,0,B6
54,O,B,63,6,1,B10
54,O,B,63,7,1,B1
54,O,B,63,8,1,B7
54,O,B,63,9,0,B12
54,O,B,63,10,1,B8
54,O,B,63,11,1,B9
54,O,B,63,12,1,B4
54,O,B,63,13,1,B13
54,O,B,63,14,1,B24
54,O,B,63,15,1,B14
54,O,B,63,16,1,B25
54,O,B,63,17,1,B16
54,O,B,63,18,1,B19
54,O,B,63,19,1,B15
54,O,B,63,20,0,B17
54,O,B,63,21,1,B21
54,O,B,63,22,1,B18
54,O,B,63,23,1,B26
54,O,B,63,24,1,B23
54,O,B,63,25,1,B22
54,O,B,63,26,0,B20
54,O,B,63,27,1,B28
54,O,B,63,28,1,B34
54,O,B,63,29,0,B31
54,O,B,63,30,0,B37
54,O,B,63,31,1,B29
54,O,B,63,32,1,B38
54,O,B,63,33,0,B30
54,O,B,63,34,1,B27
54,O,B,63,35,1,B35
54,O,B,63,36,1,B36
54,O,B,63,37,1,B32
54,O,B,63,38,1,B33
54,O,B,63,39,1,B48
54,O,B,63,40,1,B45
54,O,B,63,41,0,B46
54,O,B,63,42,1,B42
54,O,B,63,43,1,B47
54,O,B,63,44,1,B43
54,O,B,63,45,1,B39
54,O,B,63,46,0,B50
54,O,B,63,47,1,B40
54,O,B,63,48,0,B41
54,O,B,63,49,1,B44
54,O,B,63,50,1,B49
54,O,B,63,51,1,B51
54,O,B,63,52,1,B52
54,O,B,63,53,1,B58
54,O,B,63,54,1,B62
54,O,B,63,55,1,B61
54,O,B,63,56,1,B60
54,O,B,63,57,1,B55
54,O,B,63,58,0,B57
54,O,B,63,59,1,B59
54,O,B,63,60,1,B53
54,O,B,63,61,1,B56
54,O,B,63,62,1,B54
54,O,B,63,63,0,B63
54,C,B,63,1,1,B1
54,C,B,63,2,0,B6
54,C,B,63,3,1,B3
54,C,B,63,4,1,B10
54,C,B,63,5,0,B12
54,C,B,63,6,1,B7
54,C,B,63,7,1,B9
54,C,B,63,8,1,B2
54,C,B,63,9,1,B11
54,C,B,63,10,1,B5
54,C,B,63,11,1,B8
54,C,B,63,12,1,B4
54,C,B,63,13,1,B14
54,C,B,63,14,1,B13
54,C,B,63,15,0,B17
54,C,B,63,16,1,B23
54,C,B,63,17,1,B18
54,C,B,63,18,1,B16
54,C,B,63,19,1,B25
54,C,B,63,20,1,B19
54,C,B,63,21,1,B26
54,C,B,63,22,1,B15
54,C,B,63,23,1,B20
54,C,B,63,24,1,B24
54,C,B,63,25,1,B22
54,C,B,63,26,1,B21
54,C,B,63,27,0,B30
54,C,B,63,28,1,B28
54,C,B,63,29,1,B34
54,C,B,63,30,1,B29
54,C,B,63,31,1,B32
54,C,B,63,32,0,B37
54,C,B,63,33,1,B38
54,C,B,63,34,0,B31
54,C,B,63,35,1,B33
54,C,B,63,36,1,B27
54,C,B,63,37,1,B36
54,C,B,63,38,1,B35
54,C,B,63,39,1,B45
54,C,B,63,40,1,B43
54,C,B,63,41,1,B48
54,C,B,63,42,0,B39
54,C,B,63,43,1,B46
54,C,B,63,44,1,B42
54,C,B,63,45,1,B47
54,C,B,63,46,1,B50
54,C,B,63,47,1,B40
54,C,B,63,48,1,B49
54,C,B,63,49,0,B41
54,C,B,63,50,1,B44
54,C,B,63,51,1,B58
54,C,B,63,52,1,B52
54,C,B,63,53,1,B55
54,C,B,63,54,1,B53
54,C,B,63,55,1,B51
54,C,B,63,56,1,B56
54,C,B,63,57,1,B60
54,C,B,63,58,1,B61
54,C,B,63,59,1,B54
54,C,B,63,60,1,B62
54,C,B,63,61,1,B57
54,C,B,63,62,0,B63
54,C,B,63,63,1,B59
54,M,B,63,1,1,B1
54,M,B,63,2,1,B10
54,M,B,63,3,0,B12
54,M,B,63,4,1,B5
54,M,B,63,5,1,B7
54,M,B,63,6,0,B6
54,M,B,63,7,1,B9
54,M,B,63,8,1,B3
54,M,B,63,9,1,B2
54,M,B,63,10,1,B11
54,M,B,63,11,1,B4
54,M,B,63,12,1,B8
54,M,B,63,13,1,B18
54,M,B,63,14,0,B13
54,M,B,63,15,1,B14
54,M,B,63,16,0,B19
54,M,B,63,17,0,B17
54,M,B,63,18,1,B16
54,M,B,63,19,1,B26
54,M,B,63,20,1,B23
54,M,B,63,21,1,B15
54,M,B,63,22,1,B25
54,M,B,63,23,1,B22
54,M,B,63,24,0,B20
54,M,B,63,25,1,B24
54,M,B,63,26,1,B21
54,M,B,63,27,1,B34
54,M,B,63,28,1,B28
54,M,B,63,29,1,B29
54,M,B,63,30,1,B32
54,M,B,63,31,0,B30
54,M,B,63,32,0,B38
54,M,B,63,33,1,B27
54,M,B,63,34,1,B31
54,M,B,63,35,1,B36
54,M,B,63,36,1,B33
54,M,B,63,37,0,B37
54,M,B,63,38,1,B35
54,M,B,63,39,1,B46
54,M,B,63,40,1,B45
54,M,B,63,41,0,B39
54,M,B,63,42,1,B43
54,M,B,63,43,1,B49
54,M,B,63,44,1,B40
54,M,B,63,45,1,B48
54,M,B,63,46,0,B50
54,M,B,63,47,0,B41
54,M,B,63,48,1,B42
54,M,B,63,49,1,B44
54,M,B,63,50,1,B47
54,M,B,63,51,1,B52
54,M,B,63,52,1,B53
54,M,B,63,53,1,B55
54,M,B,63,54,1,B60
54,M,B,63,55,1,B58
54,M,B,63,56,1,B62
54,M,B,63,57,1,B51
54,M,B,63,58,1,B56
54,M,B,63,59,1,B61
54,M,B,63,60,1,B54
54,M,B,63,61,1,B59
54,M,B,63,62,1,B57
54,M,B,63,63,0,B63
55,O,A,57,1,1,A7
55,O,A,57,2,1,A3
55,O,A,57,3,0,A2
55,O,A,57,4,1,A10
55,O,A,57,5,0,A8
55,O,A,57,6,0,A4
55,O,A,57,7,0,A9
55,O,A,57,8,0,A1
55,O,A,57,9,0,A11
55,O,A,57,10,1,A6
55,O,A,57,11,1,A5
55,O,A,57,12,1,A16
55,O,A,57,13,1,A20
55,O,A,57,14,1,A23
55,O,A,57,15,0,A22
55,O,A,57,16,1,A14
55,O,A,57,17,0,A19
55,O,A,57,18,0,A21
55,O,A,57,19,1,A17
55,O,A,57,20,1,A12
55,O,A,57,21,1,A15
55,O,A,57,22,1,A18
55,O,A,57,23,0,A13
55,O,A,57,24,1,A28
55,O,A,57,25,1,A33
55,O,A,57,26,1,A24
55,O,A,57,27,0,A34
55,O,A,57,28,1,A26
55,O,A,57,29,1,A32
55,O,A,57,30,1,A31
55,O,A,57,31,0,A36
55,O,A,57,32,1,A27
55,O,A,57,33,0,A29
55,O,A,57,34,1,A35
55,O,A,57,35,0,A25
55,O,A,57,36,1,A30
55,O,A,57,37,1,A38
55,O,A,57,38,0,A37
55,O,A,57,39,0,A44
55,O,A,57,40,1,A39
55,O,A,57,41,0,A45
55,O,A,57,42,1,A40
55,O,A,57,43,1,A43
55,O,A,57,44,1,A46
55,O,A,57,45,0,A41
55,O,A,57,46,1,A42
55,O,A,57,47,1,A51
55,O,A,57,48,1,A48
55,O,A,57,49,1,A55
55,O,A,57,50,0,A53
55,O,A,57,51,1,A56
55,O,A,57,52,0,A47
55,O,A,57,53,0,A49
55,O,A,57,54,1,A52
55,O,A,57,55,0,A50
55,O,A,57,56,0,A57
55,O,A,57,57,1,A54
55,C,A,57,1,0,A2
55,C,A,57,2,1,A3
55,C,A,57,3,0,A7
55,C,A,57,4,0,A4
55,C,A,57,5,1,A6
55,C,A,57,6,0,A11
55,C,A,57,7,0,A9
55,C,A,57,8,1,A10
55,C,A,57,9,1,A5
55,C,A,57,10,0,A1
55,C,A,57,11,0,A8
55,C,A,57,12,1,A18
55,C,A,57,13,0,A19
55,C,A,57,14,1,A14
55,C,A,57,15,1,A23
55,C,A,57,16,1,A16
55,C,A,57,17,1,A17
55,C,A,57,18,1,A22
55,C,A,57,19,1,A13
55,C,A,57,20,1,A12
55,C,A,57,21,0,A21
55,C,A,57,22,1,A15
55,C,A,57,23,1,A20
55,C,A,57,24,0,A36
55,C,A,57,25,1,A26
55,C,A,57,26,1,A28
55,C,A,57,27,1,A31
55,C,A,57,28,1,A34
55,C,A,57,29,1,A33
55,C,A,57,30,1,A29
55,C,A,57,31,1,A32
55,C,A,57,32,1,A25
55,C,A,57,33,1,A35
55,C,A,57,34,1,A30
55,C,A,57,35,1,A24
55,C,A,57,36,0,A27
55,C,A,57,37,1,A44
55,C,A,57,38,0,A37
55,C,A,57,39,1,A42
55,C,A,57,40,1,A38
55,C,A,57,41,0,A45
55,C,A,57,42,1,A46
55,C,A,57,43,1,A40
55,C,A,57,44,1,A43
55,C,A,57,45,1,A41
55,C,A,57,46,1,A39
55,C,A,57,47,1,A52
55,C,A,57,48,1,A56
55,C,A,57,49,1,A49
55,C,A,57,50,1,A55
55,C,A,57,51,1,A53
55,C,A,57,52,0,A50
55,C,A,57,53,1,A51
55,C,A,57,54,1,A57
55,C,A,57,55,1,A48
55,C,A,57,56,0,A47
55,C,A,57,57,0,A54
55,M,A,56,1,0,A2
55,M,A,56,2,1,A3
55,M,A,56,3,0,A4
55,M,A,56,4,1,A10
55,M,A,56,5,0,A8
55,M,A,56,6,0,A1
55,M,A,56,7,1,A7
55,M,A,56,8,0,A11
55,M,A,56,9,1,A6
55,M,A,56,10,1,A5
55,M,A,56,11,0,A9
55,M,A,56,12,1,A18
55,M,A,56,13,1,A23
55,M,A,56,14,1,A16
55,M,A,56,15,0,A19
55,M,A,56,16,1,A14
55,M,A,56,17,1,A12
55,M,A,56,18,0,A21
55,M,A,56,19,1,A17
55,M,A,56,20,1,A13
55,M,A,56,21,1,A22
55,M,A,56,22,1,A20
55,M,A,56,23,1,A15
55,M,A,56,24,1,A26
55,M,A,56,25,1,A31
55,M,A,56,26,0,A34
55,M,A,56,27,1,A33
55,M,A,56,28,0,A36
55,M,A,56,29,1,A32
55,M,A,56,30,1,A35
55,M,A,56,31,1,A24
55,M,A,56,32,0,A29
55,M,A,56,33,0,A30
55,M,A,56,34,0,A27
55,M,A,56,35,1,A25
55,M,A,56,36,1,A38
55,M,A,56,37,1,A40
55,M,A,56,38,0,A37
55,M,A,56,39,1,A44
55,M,A,56,40,1,A42
55,M,A,56,41,0,A45
55,M,A,56,42,1,A46
55,M,A,56,43,1,A43
55,M,A,56,44,1,A41
55,M,A,56,45,1,A39
55,M,A,56,46,0,A56
55,M,A,56,47,1,A52
55,M,A,56,48,1,A49
55,M,A,56,49,1,A55
55,M,A,56,50,0,A53
55,M,A,56,51,0,A50
55,M,A,56,52,0,A47
55,M,A,56,53,0,A48
55,M,A,56,54,1,A51
55,M,A,56,55,1,A54
55,M,A,56,56,0,A57
55,O,B,63,1,1,B9
55,O,B,63,2,0,B5
55,O,B,63,3,1,B10
55,O,B,63,4,1,B1
55,O,B,63,5,0,B6
55,O,B,63,6,1,B12
55,O,B,63,7,1,B4
55,O,B,63,8,0,B11
55,O,B,63,9,0,B7
55,O,B,63,10,1,B3
55,O,B,63,11,1,B2
55,O,B,63,12,1,B8
55,O,B,63,13,1,B14
55,O,B,63,14,0,B16
55,O,B,63,15,1,B24
55,O,B,63,16,1,B13
55,O,B,63,17,0,B25
55,O,B,63,18,1,B20
55,O,B,63,19,0,B23
55,O,B,63,20,1,B17
55,O,B,63,21,1,B21
55,O,B,63,22,1,B18
55,O,B,63,23,1,B15
55,O,B,63,24,1,B19
55,O,B,63,25,1,B26
55,O,B,63,26,0,B22
55,O,B,63,27,1,B28
55,O,B,63,28,1,B31
55,O,B,63,29,0,B29
55,O,B,63,30,0,B27
55,O,B,63,31,1,B32
55,O,B,63,32,0,B37
55,O,B,63,33,1,B34
55,O,B,63,34,1,B38
55,O,B,63,35,0,B33
55,O,B,63,36,0,B30
55,O,B,63,37,0,B36
55,O,B,63,38,1,B35
55,O,B,63,39,1,B46
55,O,B,63,40,1,B43
55,O,B,63,41,1,B42
55,O,B,63,42,0,B44
55,O,B,63,43,1,B45
55,O,B,63,44,0,B48
55,O,B,63,45,0,B39
55,O,B,63,46,0,B40
55,O,B,63,47,1,B50
55,O,B,63,48,0,B41
55,O,B,63,49,1,B49
55,O,B,63,50,1,B47
55,O,B,63,51,1,B54
55,O,B,63,52,1,B61
55,O,B,63,53,1,B62
55,O,B,63,54,1,B57
55,O,B,63,55,1,B59
55,O,B,63,56,0,B52
55,O,B,63,57,0,B58
55,O,B,63,58,0,B55
55,O,B,63,59,0,B63
55,O,B,63,60,0,B53
55,O,B,63,61,1,B56
55,O,B,63,62,1,B51
55,O,B,63,63,1,B60
55,C,B,63,1,1,B1
55,C,B,63,2,1,B3
55,C,B,63,3,1,B12
55,C,B,63,4,1,B7
55,C,B,63,5,1,B5
55,C,B,63,6,1,B10
55,C,B,63,7,1,B6
55,C,B,63,8,1,B9
55,C,B,63,9,1,B11
55,C,B,63,10,1,B2
55,C,B,63,11,1,B8
55,C,B,63,12,1,B4
55,C,B,63,13,1,B14
55,C,B,63,14,1,B25
55,C,B,63,15,1,B18
55,C,B,63,16,1,B23
55,C,B,63,17,1,B13
55,C,B,63,18,1,B17
55,C,B,63,19,1,B19
55,C,B,63,20,1,B16
55,C,B,63,21,1,B15
55,C,B,63,22,0,B22
55,C,B,63,23,1,B24
55,C,B,63,24,1,B20
55,C,B,63,25,1,B26
55,C,B,63,26,1,B21
55,C,B,63,27,1,B34
55,C,B,63,28,1,B28
55,C,B,63,29,1,B29
55,C,B,63,30,0,B30
55,C,B,63,31,1,B31
55,C,B,63,32,1,B33
55,C,B,63,33,1,B38
55,C,B,63,34,1,B32
55,C,B,63,35,1,B27
55,C,B,63,36,0,B37
55,C,B,63,37,1,B35
55,C,B,63,38,1,B36
55,C,B,63,39,1,B45
55,C,B,63,40,1,B43
55,C,B,63,41,1,B39
55,C,B,63,42,1,B46
55,C,B,63,43,0,B40
55,C,B,63,44,1,B41
55,C,B,63,45,1,B50
55,C,B,63,46,1,B48
55,C,B,63,47,1,B49
55,C,B,63,48,1,B47
55,C,B,63,49,1,B42
55,C,B,63,50,1,B44
55,C,B,63,51,1,B53
55,C,B,63,52,1,B58
55,C,B,63,53,1,B52
55,C,B,63,54,1,B51
55,C,B,63,55,0,B55
55,C,B,63,56,1,B61
55,C,B,63,57,1,B60
55,C,B,63,58,1,B59
55,C,B,63,59,1,B56
55,C,B,63,60,1,B62
55,C,B,63,61,1,B57
55,C,B,63,62,1,B54
55,C,B,63,63,0,B63
55,M,B,63,1,1,B1
55,M,B,63,2,1,B5
55,M,B,63,3,1,B10
55,M,B,63,4,0,B6
55,M,B,63,5,1,B3
55,M,B,63,6,1,B9
55,M,B,63,7,1,B11
55,M,B,63,8,1,B12
55,M,B,63,9,1,B2
55,M,B,63,10,1,B7
55,M,B,63,11,1,B8
55,M,B,63,12,1,B4
55,M,B,63,13,1,B14
55,M,B,63,14,1,B18
55,M,B,63,15,1,B17
55,M,B,63,16,1,B13
55,M,B,63,17,1,B25
55,M,B,63,18,1,B16
55,M,B,63,19,1,B19
55,M,B,63,20,1,B23
55,M,B,63,21,1,B15
55,M,B,63,22,1,B26
55,M,B,63,23,1,B20
55,M,B,63,24,0,B22
55,M,B,63,25,1,B24
55,M,B,63,26,1,B21
55,M,B,63,27,1,B34
55,M,B,63,28,1,B28
55,M,B,63,29,1,B29
55,M,B,63,30,1,B38
55,M,B,63,31,1,B27
55,M,B,63,32,1,B32
55,M,B,63,33,1,B36
55,M,B,63,34,1,B30
55,M,B,63,35,0,B37
55,M,B,63,36,1,B31
55,M,B,63,37,0,B33
55,M,B,63,38,1,B35
55,M,B,63,39,1,B45
55,M,B,63,40,1,B46
55,M,B,63,41,0,B39
55,M,B,63,42,0,B43
55,M,B,63,43,0,B40
55,M,B,63,44,1,B48
55,M,B,63,45,1,B50
55,M,B,63,46,1,B49
55,M,B,63,47,1,B42
55,M,B,63,48,1,B41
55,M,B,63,49,1,B44
55,M,B,63,50,1,B47
55,M,B,63,51,1,B52
55,M,B,63,52,1,B53
55,M,B,63,53,1,B51
55,M,B,63,54,1,B62
55,M,B,63,55,0,B58
55,M,B,63,56,1,B55
55,M,B,63,57,1,B61
55,M,B,63,58,1,B60
55,M,B,63,59,1,B56
55,M,B,63,60,1,B59
55,M,B,63,61,1,B54
55,M,B,63,62,1,B57
55,M,B,63,63,0,B63
56,O,A,57,1,1,A1
56,O,A,57,2,1,A5
56,O,A,57,3,1,A11
56,O,A,57,4,1,A7
56,O,A,57,5,1,A3
56,O,A,57,6,1,A4
56,O,A,57,7,0,A8
56,O,A,57,8,1,A2
56,O,A,57,9,1,A10
56,O,A,57,10,0,A9
56,O,A,57,11,1,A6
56,O,A,57,12,1,A17
56,O,A,57,13,1,A22
56,O,A,57,14,1,A12
56,O,A,57,15,1,A18
56,O,A,57,16,1,A14
56,O,A,57,17,0,A13
56,O,A,57,18,1,A15
56,O,A,57,19,1,A21
56,O,A,57,20,1,A23
56,O,A,57,21,0,A19
56,O,A,57,22,1,A16
56,O,A,57,23,1,A20
56,O,A,57,24,1,A26
56,O,A,57,25,1,A32
56,O,A,57,26,1,A33
56,O,A,57,27,1,A35
56,O,A,57,28,1,A29
56,O,A,57,29,1,A31
56,O,A,57,30,1,A24
56,O,A,57,31,0,A36
56,O,A,57,32,1,A30
56,O,A,57,33,0,A34
56,O,A,57,34,1,A27
56,O,A,57,35,1,A28
56,O,A,57,36,1,A25
56,O,A,57,37,1,A42
56,O,A,57,38,1,A40
56,O,A,57,39,1,A44
56,O,A,57,40,1,A38
56,O,A,57,41,1,A37
56,O,A,57,42,1,A43
56,O,A,57,43,0,A46
56,O,A,57,44,1,A45
56,O,A,57,45,1,A41
56,O,A,57,46,1,A39
56,O,A,57,47,1,A52
56,O,A,57,48,1,A54
56,O,A,57,49,1,A47
56,O,A,57,50,1,A49
56,O,A,57,51,1,A55
56,O,A,57,52,0,A56
56,O,A,57,53,1,A53
56,O,A,57,54,1,A50
56,O,A,57,55,1,A48
56,O,A,57,56,0,A51
56,O,A,57,57,1,A57
56,C,A,57,1,1,A2
56,C,A,57,2,1,A8
56,C,A,57,3,1,A3
56,C,A,57,4,1,A1
56,C,A,57,5,1,A9
56,C,A,57,6,1,A4
56,C,A,57,7,1,A5
56,C,A,57,8,1,A10
56,C,A,57,9,1,A11
56,C,A,57,10,1,A7
56,C,A,57,11,1,A6
56,C,A,57,12,1,A18
56,C,A,57,13,1,A12
56,C,A,57,14,1,A19
56,C,A,57,15,1,A14
56,C,A,57,16,1,A22
56,C,A,57,17,1,A16
56,C,A,57,18,1,A21
56,C,A,57,19,1,A23
56,C,A,57,20,1,A13
56,C,A,57,21,1,A17
56,C,A,57,22,1,A15
56,C,A,57,23,1,A20
56,C,A,57,24,1,A26
56,C,A,57,25,1,A34
56,C,A,57,26,1,A31
56,C,A,57,27,1,A35
56,C,A,57,28,1,A28
56,C,A,57,29,1,A32
56,C,A,57,30,1,A30
56,C,A,57,31,1,A33
56,C,A,57,32,1,A36
56,C,A,57,33,1,A24
56,C,A,57,34,1,A29
56,C,A,57,35,1,A27
56,C,A,57,36,1,A25
56,C,A,57,37,1,A37
56,C,A,57,38,1,A44
56,C,A,57,39,1,A42
56,C,A,57,40,1,A40
56,C,A,57,41,1,A38
56,C,A,57,42,1,A43
56,C,A,57,43,1,A46
56,C,A,57,44,1,A41
56,C,A,57,45,1,A45
56,C,A,57,46,1,A39
56,C,A,57,47,0,A56
56,C,A,57,48,1,A55
56,C,A,57,49,1,A49
56,C,A,57,50,1,A52
56,C,A,57,51,1,A48
56,C,A,57,52,1,A53
56,C,A,57,53,1,A54
56,C,A,57,54,1,A50
56,C,A,57,55,1,A57
56,C,A,57,56,1,A47
56,C,A,57,57,0,A51
56,M,A,56,1,1,A3
56,M,A,56,2,1,A10
56,M,A,56,3,1,A7
56,M,A,56,4,1,A2
56,M,A,56,5,1,A8
56,M,A,56,6,1,A11
56,M,A,56,7,1,A4
56,M,A,56,8,1,A1
56,M,A,56,9,1,A9
56,M,A,56,10,1,A6
56,M,A,56,11,1,A5
56,M,A,56,12,1,A18
56,M,A,56,13,1,A12
56,M,A,56,14,1,A23
56,M,A,56,15,0,A19
56,M,A,56,16,1,A21
56,M,A,56,17,1,A16
56,M,A,56,18,1,A13
56,M,A,56,19,1,A17
56,M,A,56,20,1,A14
56,M,A,56,21,1,A22
56,M,A,56,22,1,A20
56,M,A,56,23,1,A15
56,M,A,56,24,1,A26
56,M,A,56,25,1,A31
56,M,A,56,26,1,A34
56,M,A,56,27,0,A32
56,M,A,56,28,0,A36
56,M,A,56,29,1,A33
56,M,A,56,30,1,A30
56,M,A,56,31,1,A35
56,M,A,56,32,1,A29
56,M,A,56,33,1,A25
56,M,A,56,34,1,A24
56,M,A,56,35,1,A27
56,M,A,56,36,1,A44
56,M,A,56,37,1,A43
56,M,A,56,38,1,A46
56,M,A,56,39,1,A37
56,M,A,56,40,1,A38
56,M,A,56,41,1,A45
56,M,A,56,42,1,A42
56,M,A,56,43,1,A40
56,M,A,56,44,1,A41
56,M,A,56,45,1,A39
56,M,A,56,46,1,A52
56,M,A,56,47,1,A55
56,M,A,56,48,1,A53
56,M,A,56,49,0,A56
56,M,A,56,50,1,A47
56,M,A,56,51,1,A49
56,M,A,56,52,1,A50
56,M,A,56,53,1,A54
56,M,A,56,54,1,A57
56,M,A,56,55,0,A51
56,M,A,56,56,1,A48
56,O,B,63,1,1,B10
56,O,B,63,2,1,B3
56,O,B,63,3,1,B8
56,O,B,63,4,1,B12
56,O,B,63,5,1,B7
56,O,B,63,6,1,B1
56,O,B,63,7,0,B11
56,O,B,63,8,0,B6
56,O,B,63,9,1,B2
56,O,B,63,10,1,B9
56,O,B,63,11,0,B5
56,O,B,63,12,1,B4
56,O,B,63,13,1,B19
56,O,B,63,14,1,B20
56,O,B,63,15,1,B14
56,O,B,63,16,1,B17
56,O,B,63,17,1,B21
56,O,B,63,18,0,B13
56,O,B,63,19,0,B25
56,O,B,63,20,1,B23
56,O,B,63,21,1,B15
56,O,B,63,22,1,B18
56,O,B,63,23,1,B16
56,O,B,63,24,1,B22
56,O,B,63,25,1,B26
56,O,B,63,26,1,B24
56,O,B,63,27,1,B30
56,O,B,63,28,1,B28
56,O,B,63,29,1,B31
56,O,B,63,30,1,B35
56,O,B,63,31,1,B36
56,O,B,63,32,1,B32
56,O,B,63,33,1,B34
56,O,B,63,34,0,B29
56,O,B,63,35,0,B38
56,O,B,63,36,1,B37
56,O,B,63,37,1,B27
56,O,B,63,38,1,B33
56,O,B,63,39,1,B45
56,O,B,63,40,0,B39
56,O,B,63,41,1,B46
56,O,B,63,42,1,B42
56,O,B,63,43,1,B50
56,O,B,63,44,1,B49
56,O,B,63,45,1,B41
56,O,B,63,46,1,B40
56,O,B,63,47,0,B43
56,O,B,63,48,1,B48
56,O,B,63,49,1,B47
56,O,B,63,50,1,B44
56,O,B,63,51,1,B55
56,O,B,63,52,1,B59
56,O,B,63,53,1,B56
56,O,B,63,54,1,B53
56,O,B,63,55,1,B52
56,O,B,63,56,0,B51
56,O,B,63,57,0,B54
56,O,B,63,58,1,B62
56,O,B,63,59,1,B58
56,O,B,63,60,1,B57
56,O,B,63,61,1,B61
56,O,B,63,62,1,B60
56,O,B,63,63,0,B63
56,C,B,63,1,1,B12
56,C,B,63,2,1,B3
56,C,B,63,3,1,B1
56,C,B,63,4,1,B10
56,C,B,63,5,1,B6
56,C,B,63,6,1,B9
56,C,B,63,7,1,B2
56,C,B,63,8,1,B8
56,C,B,63,9,1,B5
56,C,B,63,10,1,B7
56,C,B,63,11,1,B11
56,C,B,63,12,1,B4
56,C,B,63,13,1,B14
56,C,B,63,14,1,B13
56,C,B,63,15,1,B16
56,C,B,63,16,1,B17
56,C,B,63,17,1,B18
56,C,B,63,18,1,B23
56,C,B,63,19,1,B25
56,C,B,63,20,1,B15
56,C,B,63,21,1,B19
56,C,B,63,22,1,B24
56,C,B,63,23,1,B22
56,C,B,63,24,1,B26
56,C,B,63,25,1,B20
56,C,B,63,26,1,B21
56,C,B,63,27,1,B34
56,C,B,63,28,1,B38
56,C,B,63,29,1,B30
56,C,B,63,30,1,B28
56,C,B,63,31,1,B29
56,C,B,63,32,1,B31
56,C,B,63,33,1,B27
56,C,B,63,34,1,B33
56,C,B,63,35,1,B32
56,C,B,63,36,1,B37
56,C,B,63,37,1,B35
56,C,B,63,38,1,B36
56,C,B,63,39,0,B43
56,C,B,63,40,1,B39
56,C,B,63,41,1,B47
56,C,B,63,42,1,B46
56,C,B,63,43,1,B45
56,C,B,63,44,1,B40
56,C,B,63,45,1,B44
56,C,B,63,46,1,B49
56,C,B,63,47,1,B48
56,C,B,63,48,1,B41
56,C,B,63,49,1,B50
56,C,B,63,50,1,B42
56,C,B,63,51,1,B52
56,C,B,63,52,1,B58
56,C,B,63,53,1,B53
56,C,B,63,54,1,B61
56,C,B,63,55,1,B59
56,C,B,63,56,1,B56
56,C,B,63,57,1,B54
56,C,B,63,58,1,B55
56,C,B,63,59,1,B62
56,C,B,63,60,1,B51
56,C,B,63,61,1,B60
56,C,B,63,62,1,B57
56,C,B,63,63,1,B63
56,M,B,63,1,1,B10
56,M,B,63,2,1,B1
56,M,B,63,3,1,B9
56,M,B,63,4,1,B6
56,M,B,63,5,1,B12
56,M,B,63,6,1,B5
56,M,B,63,7,1,B3
56,M,B,63,8,1,B11
56,M,B,63,9,1,B2
56,M,B,63,10,1,B7
56,M,B,63,11,1,B4
56,M,B,63,12,1,B8
56,M,B,63,13,1,B14
56,M,B,63,14,1,B18
56,M,B,63,15,0,B13
56,M,B,63,16,1,B23
56,M,B,63,17,1,B16
56,M,B,63,18,1,B17
56,M,B,63,19,1,B19
56,M,B,63,20,1,B25
56,M,B,63,21,1,B26
56,M,B,63,22,1,B20
56,M,B,63,23,1,B15
56,M,B,63,24,1,B22
56,M,B,63,25,1,B24
56,M,B,63,26,1,B21
56,M,B,63,27,1,B34
56,M,B,63,28,1,B28
56,M,B,63,29,1,B29
56,M,B,63,30,1,B32
56,M,B,63,31,1,B30
56,M,B,63,32,1,B38
56,M,B,63,33,1,B31
56,M,B,63,34,1,B27
56,M,B,63,35,1,B35
56,M,B,63,36,1,B36
56,M,B,63,37,1,B37
56,M,B,63,38,1,B33
56,M,B,63,39,0,B43
56,M,B,63,40,1,B45
56,M,B,63,41,1,B46
56,M,B,63,42,1,B39
56,M,B,63,43,1,B40
56,M,B,63,44,1,B48
56,M,B,63,45,1,B50
56,M,B,63,46,1,B49
56,M,B,63,47,1,B41
56,M,B,63,48,1,B42
56,M,B,63,49,1,B44
56,M,B,63,50,1,B47
56,M,B,63,51,1,B52
56,M,B,63,52,1,B53
56,M,B,63,53,1,B58
56,M,B,63,54,1,B56
56,M,B,63,55,1,B62
56,M,B,63,56,1,B55
56,M,B,63,57,1,B60
56,M,B,63,58,1,B61
56,M,B,63,59,1,B51
56,M,B,63,60,1,B54
56,M,B,63,61,1,B63
56,M,B,63,62,1,B59
56,M,B,63,63,1,B57
57,O,A,57,1,1,A2
57,O,A,57,2,0,A10
57,O,A,57,3,0,A9
57,O,A,57,4,0,A5
57,O,A,57,5,1,A1
57,O,A,57,6,0,A3
57,O,A,57,7,1,A7
57,O,A,57,8,1,A6
57,O,A,57,9,0,A8
57,O,A,57,10,0,A4
57,O,A,57,11,1,A11
57,O,A,57,12,1,A12
57,O,A,57,13,1,A19
57,O,A,57,14,1,A16
57,O,A,57,15,1,A13
57,O,A,57,16,1,A18
57,O,A,57,17,0,A14
57,O,A,57,18,0,A22
57,O,A,57,19,1,A15
57,O,A,57,20,1,A23
57,O,A,57,21,1,A21
57,O,A,57,22,1,A20
57,O,A,57,23,1,A17
57,O,A,57,24,1,A28
57,O,A,57,25,0,A32
57,O,A,57,26,1,A31
57,O,A,57,27,1,A26
57,O,A,57,28,0,A27
57,O,A,57,29,1,A35
57,O,A,57,30,0,A24
57,O,A,57,31,0,A36
57,O,A,57,32,1,A30
57,O,A,57,33,1,A25
57,O,A,57,34,0,A34
57,O,A,57,35,0,A33
57,O,A,57,36,1,A29
57,O,A,57,37,1,A39
57,O,A,57,38,1,A42
57,O,A,57,39,1,A37
57,O,A,57,40,1,A43
57,O,A,57,41,1,A40
57,O,A,57,42,1,A38
57,O,A,57,43,0,A44
57,O,A,57,44,0,A41
57,O,A,57,45,1,A45
57,O,A,57,46,1,A46
57,O,A,57,47,1,A48
57,O,A,57,48,0,A53
57,O,A,57,49,1,A52
57,O,A,57,50,0,A54
57,O,A,57,51,0,A56
57,O,A,57,52,1,A55
57,O,A,57,53,0,A57
57,O,A,57,54,1,A49
57,O,A,57,55,1,A47
57,O,A,57,56,0,A50
57,O,A,57,57,1,A51
57,C,A,57,1,1,A8
57,C,A,57,2,0,A9
57,C,A,57,3,0,A3
57,C,A,57,4,1,A2
57,C,A,57,5,1,A7
57,C,A,57,6,1,A10
57,C,A,57,7,1,A1
57,C,A,57,8,1,A6
57,C,A,57,9,1,A4
57,C,A,57,10,1,A11
57,C,A,57,11,1,A5
57,C,A,57,12,1,A19
57,C,A,57,13,1,A14
57,C,A,57,14,1,A12
57,C,A,57,15,1,A18
57,C,A,57,16,1,A23
57,C,A,57,17,1,A16
57,C,A,57,18,1,A17
57,C,A,57,19,1,A13
57,C,A,57,20,1,A21
57,C,A,57,21,1,A22
57,C,A,57,22,1,A15
57,C,A,57,23,1,A20
57,C,A,57,24,1,A26
57,C,A,57,25,1,A32
57,C,A,57,26,1,A33
57,C,A,57,27,1,A31
57,C,A,57,28,1,A36
57,C,A,57,29,1,A34
57,C,A,57,30,1,A29
57,C,A,57,31,1,A30
57,C,A,57,32,1,A28
57,C,A,57,33,1,A35
57,C,A,57,34,0,A27
57,C,A,57,35,0,A24
57,C,A,57,36,1,A25
57,C,A,57,37,1,A43
57,C,A,57,38,1,A42
57,C,A,57,39,1,A44
57,C,A,57,40,1,A45
57,C,A,57,41,1,A38
57,C,A,57,42,1,A46
57,C,A,57,43,1,A40
57,C,A,57,44,1,A37
57,C,A,57,45,1,A39
57,C,A,57,46,1,A41
57,C,A,57,47,1,A53
57,C,A,57,48,1,A49
57,C,A,57,49,0,A56
57,C,A,57,50,1,A47
57,C,A,57,51,0,A52
57,C,A,57,52,1,A50
57,C,A,57,53,1,A55
57,C,A,57,54,1,A57
57,C,A,57,55,1,A48
57,C,A,57,56,1,A54
57,C,A,57,57,1,A51
57,M,A,56,1,1,A4
57,M,A,56,2,0,A3
57,M,A,56,3,1,A2
57,M,A,56,4,1,A7
57,M,A,56,5,1,A5
57,M,A,56,6,0,A1
57,M,A,56,7,0,A9
57,M,A,56,8,0,A10
57,M,A,56,9,1,A11
57,M,A,56,10,0,A8
57,M,A,56,11,1,A6
57,M,A,56,12,0,A18
57,M,A,56,13,1,A23
57,M,A,56,14,1,A14
57,M,A,56,15,1,A19
57,M,A,56,16,1,A21
57,M,A,56,17,1,A13
57,M,A,56,18,1,A17
57,M,A,56,19,0,A16
57,M,A,56,20,1,A12
57,M,A,56,21,1,A22
57,M,A,56,22,1,A20
57,M,A,56,23,1,A15
57,M,A,56,24,1,A26
57,M,A,56,25,1,A34
57,M,A,56,26,1,A31
57,M,A,56,27,0,A36
57,M,A,56,28,0,A32
57,M,A,56,29,1,A29
57,M,A,56,30,1,A35
57,M,A,56,31,1,A33
57,M,A,56,32,1,A25
57,M,A,56,33,1,A30
57,M,A,56,34,1,A24
57,M,A,56,35,0,A27
57,M,A,56,36,0,A44
57,M,A,56,37,1,A38
57,M,A,56,38,1,A37
57,M,A,56,39,1,A43
57,M,A,56,40,1,A45
57,M,A,56,41,1,A46
57,M,A,56,42,1,A42
57,M,A,56,43,1,A41
57,M,A,56,44,1,A40
57,M,A,56,45,1,A39
57,M,A,56,46,0,A56
57,M,A,56,47,0,A52
57,M,A,56,48,1,A55
57,M,A,56,49,0,A53
57,M,A,56,50,1,A49
57,M,A,56,51,1,A51
57,M,A,56,52,0,A48
57,M,A,56,53,1,A50
57,M,A,56,54,1,A47
57,M,A,56,55,1,A57
57,M,A,56,56,0,A54
57,O,B,63,1,1,B6
57,O,B,63,2,1,B12
57,O,B,63,3,0,B3
57,O,B,63,4,1,B10
57,O,B,63,5,1,B1
57,O,B,63,6,1,B9
57,O,B,63,7,1,B7
57,O,B,63,8,1,B5
57,O,B,63,9,1,B8
57,O,B,63,10,1,B2
57,O,B,63,11,1,B11
57,O,B,63,12,0,B4
57,O,B,63,13,1,B18
57,O,B,63,14,0,B13
57,O,B,63,15,1,B23
57,O,B,63,16,1,B20
57,O,B,63,17,1,B22
57,O,B,63,18,1,B14
57,O,B,63,19,1,B19
57,O,B,63,20,0,B25
57,O,B,63,21,1,B17
57,O,B,63,22,1,B16
57,O,B,63,23,1,B26
57,O,B,63,24,0,B24
57,O,B,63,25,1,B15
57,O,B,63,26,0,B21
57,O,B,63,27,0,B32
57,O,B,63,28,1,B35
57,O,B,63,29,0,B28
57,O,B,63,30,1,B38
57,O,B,63,31,0,B34
57,O,B,63,32,0,B33
57,O,B,63,33,1,B30
57,O,B,63,34,1,B29
57,O,B,63,35,1,B37
57,O,B,63,36,0,B31
57,O,B,63,37,1,B27
57,O,B,63,38,0,B36
57,O,B,63,39,1,B40
57,O,B,63,40,1,B48
57,O,B,63,41,0,B50
57,O,B,63,42,1,B45
57,O,B,63,43,1,B47
57,O,B,63,44,1,B43
57,O,B,63,45,0,B39
57,O,B,63,46,1,B46
57,O,B,63,47,1,B42
57,O,B,63,48,0,B41
57,O,B,63,49,1,B49
57,O,B,63,50,0,B44
57,O,B,63,51,1,B53
57,O,B,63,52,1,B52
57,O,B,63,53,1,B61
57,O,B,63,54,0,B62
57,O,B,63,55,1,B55
57,O,B,63,56,1,B63
57,O,B,63,57,1,B58
57,O,B,63,58,1,B51
57,O,B,63,59,0,B60
57,O,B,63,60,0,B59
57,O,B,63,61,1,B56
57,O,B,63,62,0,B54
57,O,B,63,63,1,B57
57,C,B,63,1,1,B10
57,C,B,63,2,1,B6
57,C,B,63,3,1,B12
57,C,B,63,4,1,B5
57,C,B,63,5,1,B11
57,C,B,63,6,1,B1
57,C,B,63,7,1,B9
57,C,B,63,8,1,B3
57,C,B,63,9,1,B7
57,C,B,63,10,1,B4
57,C,B,63,11,1,B2
57,C,B,63,12,1,B8
57,C,B,63,13,1,B13
57,C,B,63,14,1,B14
57,C,B,63,15,1,B18
57,C,B,63,16,1,B19
57,C,B,63,17,1,B17
57,C,B,63,18,1,B23
57,C,B,63,19,1,B16
57,C,B,63,20,1,B26
57,C,B,63,21,1,B25
57,C,B,63,22,1,B20
57,C,B,63,23,1,B24
57,C,B,63,24,1,B15
57,C,B,63,25,1,B22
57,C,B,63,26,1,B21
57,C,B,63,27,1,B34
57,C,B,63,28,1,B30
57,C,B,63,29,1,B28
57,C,B,63,30,1,B29
57,C,B,63,31,1,B31
57,C,B,63,32,1,B27
57,C,B,63,33,1,B37
57,C,B,63,34,1,B38
57,C,B,63,35,0,B32
57,C,B,63,36,1,B33
57,C,B,63,37,1,B35
57,C,B,63,38,1,B36
57,C,B,63,39,1,B45
57,C,B,63,40,1,B43
57,C,B,63,41,1,B50
57,C,B,63,42,1,B49
57,C,B,63,43,1,B46
57,C,B,63,44,1,B39
57,C,B,63,45,1,B48
57,C,B,63,46,1,B40
57,C,B,63,47,1,B47
57,C,B,63,48,1,B44
57,C,B,63,49,1,B42
57,C,B,63,50,1,B41
57,C,B,63,51,1,B52
57,C,B,63,52,1,B58
57,C,B,63,53,1,B53
57,C,B,63,54,1,B55
57,C,B,63,55,0,B51
57,C,B,63,56,1,B60
57,C,B,63,57,1,B61
57,C,B,63,58,1,B62
57,C,B,63,59,1,B56
57,C,B,63,60,1,B54
57,C,B,63,61,0,B59
57,C,B,63,62,1,B57
57,C,B,63,63,1,B63
57,M,B,63,1,1,B1
57,M,B,63,2,1,B10
57,M,B,63,3,1,B3
57,M,B,63,4,1,B6
57,M,B,63,5,1,B9
57,M,B,63,6,1,B5
57,M,B,63,7,1,B2
57,M,B,63,8,1,B12
57,M,B,63,9,1,B11
57,M,B,63,10,1,B7
57,M,B,63,11,1,B8
57,M,B,63,12,0,B4
57,M,B,63,13,1,B14
57,M,B,63,14,1,B19
57,M,B,63,15,1,B13
57,M,B,63,16,1,B18
57,M,B,63,17,1,B16
57,M,B,63,18,1,B25
57,M,B,63,19,1,B17
57,M,B,63,20,0,B24
57,M,B,63,21,1,B23
57,M,B,63,22,1,B26
57,M,B,63,23,1,B22
57,M,B,63,24,1,B15
57,M,B,63,25,1,B20
57,M,B,63,26,0,B21
57,M,B,63,27,0,B28
57,M,B,63,28,1,B34
57,M,B,63,29,1,B29
57,M,B,63,30,1,B38
57,M,B,63,31,1,B32
57,M,B,63,32,1,B30
57,M,B,63,33,1,B33
57,M,B,63,34,1,B36
57,M,B,63,35,1,B35
57,M,B,63,36,1,B27
57,M,B,63,37,0,B31
57,M,B,63,38,1,B37
57,M,B,63,39,1,B39
57,M,B,63,40,1,B46
57,M,B,63,41,1,B45
57,M,B,63,42,0,B43
57,M,B,63,43,1,B48
57,M,B,63,44,1,B49
57,M,B,63,45,1,B50
57,M,B,63,46,1,B40
57,M,B,63,47,1,B41
57,M,B,63,48,1,B42
57,M,B,63,49,1,B44
57,M,B,63,50,1,B47
57,M,B,63,51,1,B52
57,M,B,63,52,1,B58
57,M,B,63,53,1,B55
57,M,B,63,54,1,B53
57,M,B,63,55,1,B51
57,M,B,63,56,1,B60
57,M,B,63,57,1,B59
57,M,B,63,58,1,B62
57,M,B,63,59,1,B56
57,M,B,63,60,1,B61
57,M,B,63,61,1,B54
57,M,B,63,62,1,B63
57,M,B,63,63,1,B57
58,O,A,57,1,1,A2
58,O,A,57,2,1,A11
58,O,A,57,3,1,A6
58,O,A,57,4,1,A7
58,O,A,57,5,1,A1
58,O,A,57,6,1,A3
58,O,A,57,7,0,A5
58,O,A,57,8,1,A10
58,O,A,57,9,1,A8
58,O,A,57,10,1,A9
58,O,A,57,11,1,A4
58,O,A,57,12,1,A18
58,O,A,57,13,1,A17
58,O,A,57,14,1,A15
58,O,A,57,15,1,A13
58,O,A,57,16,0,A14
58,O,A,57,17,1,A12
58,O,A,57,18,1,A22
58,O,A,57,19,0,A19
58,O,A,57,20,1,A16
58,O,A,57,21,1,A23
58,O,A,57,22,1,A21
58,O,A,57,23,1,A20
58,O,A,57,24,0,A26
58,O,A,57,25,1,A24
58,O,A,57,26,1,A35
58,O,A,57,27,0,A29
58,O,A,57,28,1,A32
58,O,A,57,29,0,A36
58,O,A,57,30,1,A25
58,O,A,57,31,1,A31
58,O,A,57,32,1,A28
58,O,A,57,33,1,A30
58,O,A,57,34,0,A34
58,O,A,57,35,0,A33
58,O,A,57,36,0,A27
58,O,A,57,37,0,A40
58,O,A,57,38,0,A42
58,O,A,57,39,1,A44
58,O,A,57,40,0,A39
58,O,A,57,41,1,A43
58,O,A,57,42,0,A37
58,O,A,57,43,0,A38
58,O,A,57,44,0,A46
58,O,A,57,45,1,A41
58,O,A,57,46,1,A45
58,O,A,57,47,1,A53
58,O,A,57,48,0,A56
58,O,A,57,49,1,A54
58,O,A,57,50,1,A52
58,O,A,57,51,1,A47
58,O,A,57,52,0,A50
58,O,A,57,53,0,A55
58,O,A,57,54,1,A49
58,O,A,57,55,0,A48
58,O,A,57,56,1,A57
58,O,A,57,57,0,A51
58,C,A,57,1,1,A11
58,C,A,57,2,1,A3
58,C,A,57,3,1,A10
58,C,A,57,4,1,A2
58,C,A,57,5,1,A1
58,C,A,57,6,1,A5
58,C,A,57,7,1,A8
58,C,A,57,8,1,A7
58,C,A,57,9,1,A4
58,C,A,57,10,1,A9
58,C,A,57,11,1,A6
58,C,A,57,12,1,A18
58,C,A,57,13,1,A16
58,C,A,57,14,1,A12
58,C,A,57,15,1,A14
58,C,A,57,16,1,A17
58,C,A,57,17,1,A21
58,C,A,57,18,1,A23
58,C,A,57,19,1,A19
58,C,A,57,20,1,A22
58,C,A,57,21,1,A13
58,C,A,57,22,1,A20
58,C,A,57,23,1,A15
58,C,A,57,24,1,A31
58,C,A,57,25,1,A32
58,C,A,57,26,1,A34
58,C,A,57,27,1,A26
58,C,A,57,28,1,A33
58,C,A,57,29,1,A35
58,C,A,57,30,1,A36
58,C,A,57,31,0,A27
58,C,A,57,32,1,A28
58,C,A,57,33,1,A29
58,C,A,57,34,1,A24
58,C,A,57,35,1,A30
58,C,A,57,36,1,A25
58,C,A,57,37,1,A44
58,C,A,57,38,1,A38
58,C,A,57,39,1,A40
58,C,A,57,40,1,A37
58,C,A,57,41,1,A41
58,C,A,57,42,1,A42
58,C,A,57,43,1,A45
58,C,A,57,44,1,A46
58,C,A,57,45,1,A43
58,C,A,57,46,1,A39
58,C,A,57,47,1,A52
58,C,A,57,48,1,A49
58,C,A,57,49,0,A56
58,C,A,57,50,1,A55
58,C,A,57,51,1,A50
58,C,A,57,52,1,A54
58,C,A,57,53,1,A53
58,C,A,57,54,0,A51
58,C,A,57,55,1,A47
58,C,A,57,56,1,A48
58,C,A,57,57,1,A57
58,M,A,56,1,1,A2
58,M,A,56,2,1,A3
58,M,A,56,3,0,A6
58,M,A,56,4,1,A4
58,M,A,56,5,1,A11
58,M,A,56,6,0,A7
58,M,A,56,7,1,A10
58,M,A,56,8,1,A1
58,M,A,56,9,1,A5
58,M,A,56,10,1,A8
58,M,A,56,11,1,A9
58,M,A,56,12,1,A23
58,M,A,56,13,1,A18
58,M,A,56,14,1,A16
58,M,A,56,15,0,A19
58,M,A,56,16,1,A12
58,M,A,56,17,1,A14
58,M,A,56,18,1,A22
58,M,A,56,19,1,A21
58,M,A,56,20,1,A13
58,M,A,56,21,1,A17
58,M,A,56,22,1,A20
58,M,A,56,23,1,A15
58,M,A,56,24,1,A26
58,M,A,56,25,1,A34
58,M,A,56,26,1,A32
58,M,A,56,27,1,A31
58,M,A,56,28,0,A33
58,M,A,56,29,1,A35
58,M,A,56,30,1,A36
58,M,A,56,31,1,A29
58,M,A,56,32,1,A24
58,M,A,56,33,0,A27
58,M,A,56,34,0,A30
58,M,A,56,35,1,A25
58,M,A,56,36,1,A38
58,M,A,56,37,0,A37
58,M,A,56,38,1,A46
58,M,A,56,39,1,A45
58,M,A,56,40,1,A44
58,M,A,56,41,1,A41
58,M,A,56,42,1,A43
58,M,A,56,43,1,A40
58,M,A,56,44,0,A39
58,M,A,56,45,0,A42
58,M,A,56,46,0,A56
58,M,A,56,47,0,A55
58,M,A,56,48,1,A52
58,M,A,56,49,1,A53
58,M,A,56,50,1,A49
58,M,A,56,51,0,A50
58,M,A,56,52,1,A47
58,M,A,56,53,0,A48
58,M,A,56,54,1,A51
58,M,A,56,55,1,A57
58,M,A,56,56,1,A54
58,O,B,63,1,1,B1
58,O,B,63,2,0,B5
58,O,B,63,3,1,B6
58,O,B,63,4,1,B9
58,O,B,63,5,1,B3
58,O,B,63,6,0,B10
58,O,B,63,7,1,B2
58,O,B,63,8,1,B8
58,O,B,63,9,1,B11
58,O,B,63,10,1,B12
58,O,B,63,11,0,B7
58,O,B,63,12,1,B4
58,O,B,63,13,1,B13
58,O,B,63,14,1,B22
58,O,B,63,15,0,B14
58,O,B,63,16,1,B16
58,O,B,63,17,0,B18
58,O,B,63,18,1,B17
58,O,B,63,19,0,B23
58,O,B,63,20,1,B21
58,O,B,63,21,1,B25
58,O,B,63,22,1,B19
58,O,B,63,23,0,B26
58,O,B,63,24,1,B20
58,O,B,63,25,0,B24
58,O,B,63,26,0,B15
58,O,B,63,27,1,B29
58,O,B,63,28,0,B34
58,O,B,63,29,1,B30
58,O,B,63,30,1,B32
58,O,B,63,31,0,B38
58,O,B,63,32,1,B31
58,O,B,63,33,0,B33
58,O,B,63,34,1,B28
58,O,B,63,35,1,B35
58,O,B,63,36,0,B27
58,O,B,63,37,1,B37
58,O,B,63,38,0,B36
58,O,B,63,39,1,B44
58,O,B,63,40,1,B43
58,O,B,63,41,1,B47
58,O,B,63,42,1,B39
58,O,B,63,43,0,B49
58,O,B,63,44,1,B40
58,O,B,63,45,1,B45
58,O,B,63,46,0,B46
58,O,B,63,47,0,B41
58,O,B,63,48,1,B42
58,O,B,63,49,1,B50
58,O,B,63,50,1,B48
58,O,B,63,51,1,B52
58,O,B,63,52,1,B57
58,O,B,63,53,1,B61
58,O,B,63,54,1,B55
58,O,B,63,55,0,B58
58,O,B,63,56,0,B62
58,O,B,63,57,1,B53
58,O,B,63,58,1,B60
58,O,B,63,59,1,B59
58,O,B,63,60,1,B51
58,O,B,63,61,1,B63
58,O,B,63,62,1,B56
58,O,B,63,63,0,B54
58,C,B,63,1,1,B6
58,C,B,63,2,1,B12
58,C,B,63,3,1,B10
58,C,B,63,4,1,B5
58,C,B,63,5,1,B9
58,C,B,63,6,1,B1
58,C,B,63,7,1,B11
58,C,B,63,8,1,B2
58,C,B,63,9,1,B8
58,C,B,63,10,1,B7
58,C,B,63,11,1,B3
58,C,B,63,12,1,B4
58,C,B,63,13,1,B14
58,C,B,63,14,1,B19
58,C,B,63,15,1,B13
58,C,B,63,16,1,B25
58,C,B,63,17,1,B16
58,C,B,63,18,1,B18
58,C,B,63,19,1,B20
58,C,B,63,20,1,B23
58,C,B,63,21,1,B17
58,C,B,63,22,1,B26
58,C,B,63,23,0,B15
58,C,B,63,24,1,B22
58,C,B,63,25,1,B24
58,C,B,63,26,1,B21
58,C,B,63,27,1,B34
58,C,B,63,28,1,B28
58,C,B,63,29,1,B29
58,C,B,63,30,1,B30
58,C,B,63,31,1,B38
58,C,B,63,32,1,B36
58,C,B,63,33,1,B32
58,C,B,63,34,1,B33
58,C,B,63,35,1,B31
58,C,B,63,36,1,B27
58,C,B,63,37,1,B37
58,C,B,63,38,1,B35
58,C,B,63,39,1,B46
58,C,B,63,40,1,B48
58,C,B,63,41,1,B43
58,C,B,63,42,1,B45
58,C,B,63,43,1,B39
58,C,B,63,44,1,B42
58,C,B,63,45,1,B47
58,C,B,63,46,0,B41
58,C,B,63,47,1,B50
58,C,B,63,48,1,B49
58,C,B,63,49,1,B40
58,C,B,63,50,1,B44
58,C,B,63,51,1,B52
58,C,B,63,52,1,B55
58,C,B,63,53,1,B53
58,C,B,63,54,1,B51
58,C,B,63,55,1,B61
58,C,B,63,56,1,B58
58,C,B,63,57,1,B62
58,C,B,63,58,1,B54
58,C,B,63,59,1,B56
58,C,B,63,60,1,B60
58,C,B,63,61,1,B59
58,C,B,63,62,1,B57
58,C,B,63,63,1,B63
58,M,B,63,1,1,B1
58,M,B,63,2,0,B10
58,M,B,63,3,1,B5
58,M,B,63,4,1,B9
58,M,B,63,5,1,B7
58,M,B,63,6,1,B6
58,M,B,63,7,1,B3
58,M,B,63,8,1,B2
58,M,B,63,9,1,B11
58,M,B,63,10,1,B12
58,M,B,63,11,1,B8
58,M,B,63,12,1,B4
58,M,B,63,13,1,B13
58,M,B,63,14,1,B25
58,M,B,63,15,0,B18
58,M,B,63,16,1,B14
58,M,B,63,17,1,B17
58,M,B,63,18,1,B26
58,M,B,63,19,1,B23
58,M,B,63,20,0,B20
58,M,B,63,21,1,B19
58,M,B,63,22,0,B15
58,M,B,63,23,1,B16
58,M,B,63,24,1,B22
58,M,B,63,25,0,B24
58,M,B,63,26,1,B21
58,M,B,63,27,1,B34
58,M,B,63,28,1,B28
58,M,B,63,29,1,B38
58,M,B,63,30,1,B29
58,M,B,63,31,1,B30
58,M,B,63,32,1,B32
58,M,B,63,33,1,B27
58,M,B,63,34,1,B35
58,M,B,63,35,1,B31
58,M,B,63,36,1,B37
58,M,B,63,37,1,B33
58,M,B,63,38,1,B36
58,M,B,63,39,1,B43
58,M,B,63,40,1,B45
58,M,B,63,41,1,B39
58,M,B,63,42,1,B46
58,M,B,63,43,1,B48
58,M,B,63,44,1,B49
58,M,B,63,45,1,B40
58,M,B,63,46,1,B50
58,M,B,63,47,0,B41
58,M,B,63,48,1,B42
58,M,B,63,49,1,B44
58,M,B,63,50,1,B47
58,M,B,63,51,1,B52
58,M,B,63,52,0,B58
58,M,B,63,53,1,B53
58,M,B,63,54,1,B51
58,M,B,63,55,1,B62
58,M,B,63,56,1,B55
58,M,B,63,57,1,B54
58,M,B,63,58,1,B60
58,M,B,63,59,1,B61
58,M,B,63,60,1,B56
58,M,B,63,61,1,B59
58,M,B,63,62,1,B57
58,M,B,63,63,1,B63
59,O,A,57,1,1,A2
59,O,A,57,2,1,A1
59,O,A,57,3,1,A3
59,O,A,57,4,0,A9
59,O,A,57,5,1,A8
59,O,A,57,6,1,A4
59,O,A,57,7,1,A11
59,O,A,57,8,1,A10
59,O,A,57,9,1,A5
59,O,A,57,10,1,A7
59,O,A,57,11,1,A6
59,O,A,57,12,1,A16
59,O,A,57,13,1,A19
59,O,A,57,14,1,A22
59,O,A,57,15,1,A18
59,O,A,57,16,1,A23
59,O,A,57,17,1,A12
59,O,A,57,18,0,A15
59,O,A,57,19,0,A20
59,O,A,57,20,0,A17
59,O,A,57,21,1,A14
59,O,A,57,22,1,A13
59,O,A,57,23,1,A21
59,O,A,57,24,0,A30
59,O,A,57,25,1,A26
59,O,A,57,26,0,A32
59,O,A,57,27,0,A36
59,O,A,57,28,0,A31
59,O,A,57,29,0,A25
59,O,A,57,30,1,A29
59,O,A,57,31,1,A24
59,O,A,57,32,1,A34
59,O,A,57,33,0,A27
59,O,A,57,34,0,A35
59,O,A,57,35,0,A33
59,O,A,57,36,1,A28
59,O,A,57,37,0,A38
59,O,A,57,38,1,A42
59,O,A,57,39,1,A45
59,O,A,57,40,1,A43
59,O,A,57,41,0,A37
59,O,A,57,42,0,A46
59,O,A,57,43,1,A44
59,O,A,57,44,1,A41
59,O,A,57,45,1,A40
59,O,A,57,46,0,A39
59,O,A,57,47,0,A51
59,O,A,57,48,1,A54
59,O,A,57,49,1,A48
59,O,A,57,50,1,A55
59,O,A,57,51,1,A53
59,O,A,57,52,1,A52
59,O,A,57,53,0,A47
59,O,A,57,54,1,A57
59,O,A,57,55,1,A50
59,O,A,57,56,0,A56
59,O,A,57,57,1,A49
59,C,A,57,1,1,A8
59,C,A,57,2,1,A2
59,C,A,57,3,1,A11
59,C,A,57,4,1,A6
59,C,A,57,5,1,A10
59,C,A,57,6,1,A3
59,C,A,57,7,1,A7
59,C,A,57,8,1,A4
59,C,A,57,9,1,A1
59,C,A,57,10,1,A9
59,C,A,57,11,1,A5
59,C,A,57,12,1,A14
59,C,A,57,13,1,A16
59,C,A,57,14,1,A19
59,C,A,57,15,1,A18
59,C,A,57,16,1,A13
59,C,A,57,17,1,A17
59,C,A,57,18,1,A22
59,C,A,57,19,1,A21
59,C,A,57,20,1,A23
59,C,A,57,21,1,A12
59,C,A,57,22,1,A20
59,C,A,57,23,1,A15
59,C,A,57,24,1,A26
59,C,A,57,25,1,A32
59,C,A,57,26,1,A34
59,C,A,57,27,1,A33
59,C,A,57,28,1,A31
59,C,A,57,29,1,A30
59,C,A,57,30,1,A28
59,C,A,57,31,1,A36
59,C,A,57,32,1,A29
59,C,A,57,33,0,A24
59,C,A,57,34,1,A35
59,C,A,57,35,1,A25
59,C,A,57,36,1,A27
59,C,A,57,37,1,A44
59,C,A,57,38,1,A43
59,C,A,57,39,1,A38
59,C,A,57,40,1,A46
59,C,A,57,41,1,A42
59,C,A,57,42,1,A37
59,C,A,57,43,1,A40
59,C,A,57,44,1,A41
59,C,A,57,45,1,A45
59,C,A,57,46,1,A39
59,C,A,57,47,1,A50
59,C,A,57,48,1,A52
59,C,A,57,49,1,A49
59,C,A,57,50,1,A53
59,C,A,57,51,1,A56
59,C,A,57,52,0,A51
59,C,A,57,53,1,A48
59,C,A,57,54,1,A47
59,C,A,57,55,1,A55
59,C,A,57,56,1,A54
59,C,A,57,57,1,A57
59,M,A,56,1,1,A2
59,M,A,56,2,1,A3
59,M,A,56,3,1,A7
59,M,A,56,4,1,A8
59,M,A,56,5,1,A10
59,M,A,56,6,1,A4
59,M,A,56,7,1,A1
59,M,A,56,8,1,A9
59,M,A,56,9,1,A11
59,M,A,56,10,1,A5
59,M,A,56,11,0,A6
59,M,A,56,12,1,A18
59,M,A,56,13,1,A16
59,M,A,56,14,1,A23
59,M,A,56,15,1,A19
59,M,A,56,16,1,A12
59,M,A,56,17,1,A21
59,M,A,56,18,1,A17
59,M,A,56,19,1,A14
59,M,A,56,20,1,A13
59,M,A,56,21,1,A20
59,M,A,56,22,1,A22
59,M,A,56,23,1,A15
59,M,A,56,24,1,A26
59,M,A,56,25,0,A36
59,M,A,56,26,1,A31
59,M,A,56,27,1,A35
59,M,A,56,28,1,A34
59,M,A,56,29,0,A33
59,M,A,56,30,0,A32
59,M,A,56,31,1,A29
59,M,A,56,32,0,A24
59,M,A,56,33,1,A25
59,M,A,56,34,1,A30
59,M,A,56,35,0,A27
59,M,A,56,36,1,A44
59,M,A,56,37,1,A43
59,M,A,56,38,1,A42
59,M,A,56,39,1,A46
59,M,A,56,40,1,A37
59,M,A,56,41,1,A45
59,M,A,56,42,1,A38
59,M,A,56,43,1,A40
59,M,A,56,44,1,A39
59,M,A,56,45,1,A41
59,M,A,56,46,0,A56
59,M,A,56,47,1,A53
59,M,A,56,48,1,A52
59,M,A,56,49,1,A55
59,M,A,56,50,1,A49
59,M,A,56,51,1,A50
59,M,A,56,52,1,A54
59,M,A,56,53,0,A51
59,M,A,56,54,1,A57
59,M,A,56,55,0,A47
59,M,A,56,56,1,A48
59,O,B,63,1,1,B7
59,O,B,63,2,1,B8
59,O,B,63,3,0,B5
59,O,B,63,4,1,B1
59,O,B,63,5,0,B9
59,O,B,63,6,1,B12
59,O,B,63,7,0,B3
59,O,B,63,8,1,B11
59,O,B,63,9,1,B10
59,O,B,63,10,0,B6
59,O,B,63,11,0,B2
59,O,B,63,12,0,B4
59,O,B,63,13,0,B21
59,O,B,63,14,0,B13
59,O,B,63,15,0,B19
59,O,B,63,16,1,B14
59,O,B,63,17,0,B26
59,O,B,63,18,1,B17
59,O,B,63,19,1,B18
59,O,B,63,20,1,B20
59,O,B,63,21,1,B25
59,O,B,63,22,1,B16
59,O,B,63,23,1,B15
59,O,B,63,24,0,B23
59,O,B,63,25,1,B24
59,O,B,63,26,1,B22
59,O,B,63,27,0,B29
59,O,B,63,28,1,B27
59,O,B,63,29,0,B38
59,O,B,63,30,1,B34
59,O,B,63,31,0,B32
59,O,B,63,32,0,B36
59,O,B,63,33,0,B28
59,O,B,63,34,1,B30
59,O,B,63,35,0,B37
59,O,B,63,36,1,B31
59,O,B,63,37,0,B33
59,O,B,63,38,0,B35
59,O,B,63,39,1,B45
59,O,B,63,40,0,B49
59,O,B,63,41,0,B46
59,O,B,63,42,0,B41
59,O,B,63,43,1,B40
59,O,B,63,44,1,B39
59,O,B,63,45,1,B43
59,O,B,63,46,1,B48
59,O,B,63,47,1,B42
59,O,B,63,48,1,B47
59,O,B,63,49,1,B50
59,O,B,63,50,1,B44
59,O,B,63,51,1,B63
59,O,B,63,52,1,B61
59,O,B,63,53,1,B62
59,O,B,63,54,1,B53
59,O,B,63,55,1,B60
59,O,B,63,56,1,B51
59,O,B,63,57,0,B52
59,O,B,63,58,1,B58
59,O,B,63,59,1,B55
59,O,B,63,60,0,B59
59,O,B,63,61,1,B54
59,O,B,63,62,0,B56
59,O,B,63,63,1,B57
59,C,B,63,1,1,B1
59,C,B,63,2,0,B5
59,C,B,63,3,0,B9
59,C,B,63,4,0,B3
59,C,B,63,5,0,B10
59,C,B,63,6,0,B6
59,C,B,63,7,0,B2
59,C,B,63,8,1,B11
59,C,B,63,9,1,B12
59,C,B,63,10,1,B7
59,C,B,63,11,1,B4
59,C,B,63,12,0,B8
59,C,B,63,13,0,B14
59,C,B,63,14,1,B18
59,C,B,63,15,0,B16
59,C,B,63,16,0,B23
59,C,B,63,17,0,B13
59,C,B,63,18,1,B22
59,C,B,63,19,0,B19
59,C,B,63,20,0,B17
59,C,B,63,21,1,B25
59,C,B,63,22,0,B26
59,C,B,63,23,0,B20
59,C,B,63,24,1,B15
59,C,B,63,25,0,B24
59,C,B,63,26,0,B21
59,C,B,63,27,1,B29
59,C,B,63,28,0,B28
59,C,B,63,29,0,B34
59,C,B,63,30,0,B32
59,C,B,63,31,1,B31
59,C,B,63,32,0,B37
59,C,B,63,33,0,B27
59,C,B,63,34,0,B38
59,C,B,63,35,0,B30
59,C,B,63,36,0,B36
59,C,B,63,37,0,B33
59,C,B,63,38,0,B35
59,C,B,63,39,1,B43
59,C,B,63,40,1,B45
59,C,B,63,41,1,B39
59,C,B,63,42,1,B50
59,C,B,63,43,0,B49
59,C,B,63,44,0,B46
59,C,B,63,45,0,B48
59,C,B,63,46,1,B47
59,C,B,63,47,0,B41
59,C,B,63,48,0,B40
59,C,B,63,49,0,B44
59,C,B,63,50,0,B42
59,C,B,63,51,1,B53
59,C,B,63,52,0,B58
59,C,B,63,53,0,B52
59,C,B,63,54,1,B55
59,C,B,63,55,1,B51
59,C,B,63,56,0,B59
59,C,B,63,57,0,B56
59,C,B,63,58,0,B60
59,C,B,63,59,1,B62
59,C,B,63,60,0,B57
59,C,B,63,61,1,B61
59,C,B,63,62,0,B54
59,C,B,63,63,1,B63
59,M,B,63,1,1,B1
59,M,B,63,2,1,B7
59,M,B,63,3,0,B6
59,M,B,63,4,1,B11
59,M,B,63,5,1,B10
59,M,B,63,6,0,B3
59,M,B,63,7,1,B5
59,M,B,63,8,1,B12
59,M,B,63,9,0,B9
59,M,B,63,10,0,B2
59,M,B,63,11,0,B8
59,M,B,63,12,0,B4
59,M,B,63,13,1,B18
59,M,B,63,14,1,B14
59,M,B,63,15,1,B23
59,M,B,63,16,0,B13
59,M,B,63,17,1,B25
59,M,B,63,18,0,B19
59,M,B,63,19,1,B17
59,M,B,63,20,1,B20
59,M,B,63,21,1,B15
59,M,B,63,22,1,B16
59,M,B,63,23,0,B26
59,M,B,63,24,0,B22
59,M,B,63,25,0,B24
59,M,B,63,26,1,B21
59,M,B,63,27,1,B34
59,M,B,63,28,0,B38
59,M,B,63,29,1,B28
59,M,B,63,30,1,B29
59,M,B,63,31,0,B32
59,M,B,63,32,0,B27
59,M,B,63,33,1,B36
59,M,B,63,34,1,B33
59,M,B,63,35,1,B31
59,M,B,63,36,0,B35
59,M,B,63,37,0,B37
59,M,B,63,38,1,B30
59,M,B,63,39,1,B45
59,M,B,63,40,1,B39
59,M,B,63,41,0,B43
59,M,B,63,42,1,B46
59,M,B,63,43,1,B50
59,M,B,63,44,1,B49
59,M,B,63,45,1,B48
59,M,B,63,46,1,B42
59,M,B,63,47,0,B40
59,M,B,63,48,0,B41
59,M,B,63,49,1,B44
59,M,B,63,50,0,B47
59,M,B,63,51,1,B53
59,M,B,63,52,1,B52
59,M,B,63,53,1,B58
59,M,B,63,54,1,B55
59,M,B,63,55,1,B51
59,M,B,63,56,1,B61
59,M,B,63,57,0,B62
59,M,B,63,58,1,B60
59,M,B,63,59,0,B56
59,M,B,63,60,1,B54
59,M,B,63,61,0,B59
59,M,B,63,62,1,B63
59,M,B,63,63,1,B57
5,O,A,57,1,0,A3
5,O,A,57,2,0,A10
5,O,A,57,3,1,A9
5,O,A,57,4,0,A7
5,O,A,57,5,0,A2
5,O,A,57,6,1,A11
5,O,A,57,7,0,A1
5,O,A,57,8,1,A4
5,O,A,57,9,0,A8
5,O,A,57,10,0,A5
5,O,A,57,11,0,A6
5,O,A,57,12,0,A12
5,O,A,57,13,0,A19
5,O,A,57,14,0,A18
5,O,A,57,15,0,A17
5,O,A,57,16,1,A21
5,O,A,57,17,0,A14
5,O,A,57,18,1,A16
5,O,A,57,19,0,A22
5,O,A,57,20,0,A13
5,O,A,57,21,0,A15
5,O,A,57,22,0,A23
5,O,A,57,23,1,A20
5,O,A,57,24,0,A28
5,O,A,57,25,0,A24
5,O,A,57,26,0,A26
5,O,A,57,27,0,A36
5,O,A,57,28,0,A31
5,O,A,57,29,0,A34
5,O,A,57,30,0,A30
5,O,A,57,31,1,A35
5,O,A,57,32,1,A25
5,O,A,57,33,1,A33
5,O,A,57,34,0,A32
5,O,A,57,35,0,A29
5,O,A,57,36,0,A27
5,O,A,57,37,0,A38
5,O,A,57,38,0,A42
5,O,A,57,39,1,A45
5,O,A,57,40,0,A41
5,O,A,57,41,0,A40
5,O,A,57,42,1,A39
5,O,A,57,43,1,A37
5,O,A,57,44,0,A44
5,O,A,57,45,1,A43
5,O,A,57,46,1,A46
5,O,A,57,47,0,A48
5,O,A,57,48,1,A52
5,O,A,57,49,0,A53
5,O,A,57,50,0,A56
5,O,A,57,51,0,A55
5,O,A,57,52,0,A54
5,O,A,57,53,0,A57
5,O,A,57,54,0,A50
5,O,A,57,55,0,A49
5,O,A,57,56,0,A51
5,O,A,57,57,0,A47
5,C,A,57,1,0,A7
5,C,A,57,2,0,A3
5,C,A,57,3,0,A4
5,C,A,57,4,0,A2
5,C,A,57,5,0,A10
5,C,A,57,6,0,A1
5,C,A,57,7,0,A11
5,C,A,57,8,0,A5
5,C,A,57,9,0,A9
5,C,A,57,10,0,A6
5,C,A,57,11,0,A8
5,C,A,57,12,0,A18
5,C,A,57,13,0,A14
5,C,A,57,14,0,A19
5,C,A,57,15,0,A12
5,C,A,57,16,0,A16
5,C,A,57,17,0,A13
5,C,A,57,18,0,A23
5,C,A,57,19,0,A22
5,C,A,57,20,0,A17
5,C,A,57,21,0,A21
5,C,A,57,22,1,A20
5,C,A,57,23,0,A15
5,C,A,57,24,0,A26
5,C,A,57,25,0,A31
5,C,A,57,26,0,A32
5,C,A,57,27,1,A33
5,C,A,57,28,1,A35
5,C,A,57,29,0,A34
5,C,A,57,30,0,A36
5,C,A,57,31,0,A29
5,C,A,57,32,0,A28
5,C,A,57,33,0,A30
5,C,A,57,34,0,A24
5,C,A,57,35,0,A27
5,C,A,57,36,0,A25
5,C,A,57,37,0,A43
5,C,A,57,38,0,A44
5,C,A,57,39,0,A38
5,C,A,57,40,0,A42
5,C,A,57,41,0,A40
5,C,A,57,42,0,A46
5,C,A,57,43,1,A45
5,C,A,57,44,0,A37
5,C,A,57,45,0,A41
5,C,A,57,46,1,A39
5,C,A,57,47,0,A53
5,C,A,57,48,0,A56
5,C,A,57,49,0,A49
5,C,A,57,50,1,A52
5,C,A,57,51,0,A50
5,C,A,57,52,0,A47
5,C,A,57,53,0,A55
5,C,A,57,54,0,A51
5,C,A,57,55,0,A48
5,C,A,57,56,0,A54
5,C,A,57,57,0,A57
5,M,A,56,1,0,A3
5,M,A,56,2,0,A10
5,M,A,56,3,0,A7
5,M,A,56,4,0,A2
5,M,A,56,5,0,A1
5,M,A,56,6,0,A8
5,M,A,56,7,0,A6
5,M,A,56,8,0,A4
5,M,A,56,9,0,A11
5,M,A,56,10,0,A9
5,M,A,56,11,0,A5
5,M,A,56,12,0,A18
5,M,A,56,13,0,A19
5,M,A,56,14,0,A21
5,M,A,56,15,0,A23
5,M,A,56,16,0,A12
5,M,A,56,17,0,A17
5,M,A,56,18,0,A22
5,M,A,56,19,0,A14
5,M,A,56,20,1,A16
5,M,A,56,21,0,A13
5,M,A,56,22,0,A15
5,M,A,56,23,1,A20
5,M,A,56,24,0,A26
5,M,A,56,25,0,A31
5,M,A,56,26,1,A35
5,M,A,56,27,0,A34
5,M,A,56,28,0,A36
5,M,A,56,29,0,A32
5,M,A,56,30,1,A30
5,M,A,56,31,1,A33
5,M,A,56,32,0,A29
5,M,A,56,33,0,A25
5,M,A,56,34,0,A24
5,M,A,56,35,0,A27
5,M,A,56,36,0,A42
5,M,A,56,37,0,A40
5,M,A,56,38,1,A43
5,M,A,56,39,0,A37
5,M,A,56,40,0,A44
5,M,A,56,41,0,A46
5,M,A,56,42,0,A38
5,M,A,56,43,1,A45
5,M,A,56,44,0,A41
5,M,A,56,45,1,A39
5,M,A,56,46,1,A52
5,M,A,56,47,0,A56
5,M,A,56,48,0,A53
5,M,A,56,49,0,A55
5,M,A,56,50,0,A49
5,M,A,56,51,0,A50
5,M,A,56,52,0,A51
5,M,A,56,53,0,A54
5,M,A,56,54,0,A48
5,M,A,56,55,0,A47
5,M,A,56,56,0,A57
5,O,B,63,1,1,B10
5,O,B,63,2,0,B7
5,O,B,63,3,0,B4
5,O,B,63,4,1,B3
5,O,B,63,5,0,B8
5,O,B,63,6,0,B6
5,O,B,63,7,0,B1
5,O,B,63,8,0,B12
5,O,B,63,9,0,B9
5,O,B,63,10,1,B11
5,O,B,63,11,0,B2
5,O,B,63,12,1,B5
5,O,B,63,13,0,B13
5,O,B,63,14,0,B16
5,O,B,63,15,0,B14
5,O,B,63,16,0,B19
5,O,B,63,17,0,B24
5,O,B,63,18,0,B22
5,O,B,63,19,1,B20
5,O,B,63,20,1,B18
5,O,B,63,21,1,B25
5,O,B,63,22,0,B23
5,O,B,63,23,1,B17
5,O,B,63,24,1,B26
5,O,B,63,25,0,B15
5,O,B,63,26,0,B21
5,O,B,63,27,1,B37
5,O,B,63,28,0,B27
5,O,B,63,29,1,B29
5,O,B,63,30,1,B38
5,O,B,63,31,1,B34
5,O,B,63,32,1,B31
5,O,B,63,33,1,B36
5,O,B,63,34,1,B28
5,O,B,63,35,0,B30
5,O,B,63,36,1,B32
5,O,B,63,37,0,B33
5,O,B,63,38,1,B35
5,O,B,63,39,1,B41
5,O,B,63,40,0,B46
5,O,B,63,41,0,B47
5,O,B,63,42,0,B50
5,O,B,63,43,1,B40
5,O,B,63,44,0,B39
5,O,B,63,45,0,B43
5,O,B,63,46,1,B45
5,O,B,63,47,0,B48
5,O,B,63,48,1,B49
5,O,B,63,49,0,B42
5,O,B,63,50,1,B44
5,O,B,63,51,0,B54
5,O,B,63,52,1,B59
5,O,B,63,53,0,B57
5,O,B,63,54,0,B52
5,O,B,63,55,1,B56
5,O,B,63,56,0,B53
5,O,B,63,57,0,B58
5,O,B,63,58,1,B55
5,O,B,63,59,0,B62
5,O,B,63,60,1,B51
5,O,B,63,61,1,B63
5,O,B,63,62,1,B61
5,O,B,63,63,0,B60
5,C,B,63,1,0,B1
5,C,B,63,2,0,B12
5,C,B,63,3,0,B10
5,C,B,63,4,1,B3
5,C,B,63,5,0,B7
5,C,B,63,6,0,B11
5,C,B,63,7,0,B6
5,C,B,63,8,0,B2
5,C,B,63,9,0,B9
5,C,B,63,10,0,B5
5,C,B,63,11,0,B4
5,C,B,63,12,0,B8
5,C,B,63,13,0,B13
5,C,B,63,14,0,B16
5,C,B,63,15,0,B18
5,C,B,63,16,0,B14
5,C,B,63,17,0,B17
5,C,B,63,18,0,B23
5,C,B,63,19,0,B19
5,C,B,63,20,0,B24
5,C,B,63,21,1,B20
5,C,B,63,22,0,B25
5,C,B,63,23,0,B22
5,C,B,63,24,0,B15
5,C,B,63,25,0,B26
5,C,B,63,26,0,B21
5,C,B,63,27,0,B34
5,C,B,63,28,0,B29
5,C,B,63,29,0,B28
5,C,B,63,30,0,B33
5,C,B,63,31,0,B38
5,C,B,63,32,0,B27
5,C,B,63,33,0,B32
5,C,B,63,34,0,B30
5,C,B,63,35,1,B31
5,C,B,63,36,0,B36
5,C,B,63,37,0,B35
5,C,B,63,38,1,B37
5,C,B,63,39,0,B43
5,C,B,63,40,0,B45
5,C,B,63,41,0,B50
5,C,B,63,42,0,B39
5,C,B,63,43,0,B46
5,C,B,63,44,0,B42
5,C,B,63,45,0,B44
5,C,B,63,46,1,B41
5,C,B,63,47,0,B48
5,C,B,63,48,1,B40
5,C,B,63,49,0,B49
5,C,B,63,50,0,B47
5,C,B,63,51,1,B55
5,C,B,63,52,0,B52
5,C,B,63,53,0,B53
5,C,B,63,54,1,B51
5,C,B,63,55,0,B58
5,C,B,63,56,1,B59
5,C,B,63,57,0,B60
5,C,B,63,58,1,B56
5,C,B,63,59,0,B62
5,C,B,63,60,0,B54
5,C,B,63,61,1,B61
5,C,B,63,62,0,B57
5,C,B,63,63,0,B63
5,M,B,63,1,0,B1
5,M,B,63,2,1,B10
5,M,B,63,3,1,B3
5,M,B,63,4,0,B6
5,M,B,63,5,0,B11
5,M,B,63,6,0,B9
5,M,B,63,7,1,B5
5,M,B,63,8,0,B12
5,M,B,63,9,1,B8
5,M,B,63,10,0,B7
5,M,B,63,11,0,B2
5,M,B,63,12,0,B4
5,M,B,63,13,0,B14
5,M,B,63,14,1,B18
5,M,B,63,15,0,B17
5,M,B,63,16,1,B25
5,M,B,63,17,0,B13
5,M,B,63,18,0,B19
5,M,B,63,19,0,B23
5,M,B,63,20,0,B16
5,M,B,63,21,0,B24
5,M,B,63,22,0,B26
5,M,B,63,23,1,B20
5,M,B,63,24,0,B15
5,M,B,63,25,0,B22
5,M,B,63,26,0,B21
5,M,B,63,27,0,B29
5,M,B,63,28,0,B34
5,M,B,63,29,0,B30
5,M,B,63,30,0,B38
5,M,B,63,31,0,B28
5,M,B,63,32,0,B32
5,M,B,63,33,0,B27
5,M,B,63,34,0,B36
5,M,B,63,35,0,B33
5,M,B,63,36,0,B35
5,M,B,63,37,1,B31
5,M,B,63,38,1,B37
5,M,B,63,39,0,B39
5,M,B,63,40,1,B43
5,M,B,63,41,0,B46
5,M,B,63,42,0,B45
5,M,B,63,43,0,B48
5,M,B,63,44,1,B40
5,M,B,63,45,0,B50
5,M,B,63,46,0,B49
5,M,B,63,47,1,B41
5,M,B,63,48,0,B42
5,M,B,63,49,0,B44
5,M,B,63,50,1,B47
5,M,B,63,51,0,B52
5,M,B,63,52,0,B53
5,M,B,63,53,1,B55
5,M,B,63,54,1,B51
5,M,B,63,55,0,B58
5,M,B,63,56,0,B62
5,M,B,63,57,0,B60
5,M,B,63,58,0,B54
5,M,B,63,59,1,B56
5,M,B,63,60,0,B57
5,M,B,63,61,1,B61
5,M,B,63,62,0,B63
5,M,B,63,63,0,B59
60,O,A,57,1,1,A11
60,O,A,57,2,0,A1
60,O,A,57,3,0,A6
60,O,A,57,4,0,A3
60,O,A,57,5,0,A4
60,O,A,57,6,1,A7
60,O,A,57,7,0,A9
60,O,A,57,8,0,A10
60,O,A,57,9,1,A8
60,O,A,57,10,0,A2
60,O,A,57,11,1,A5
60,O,A,57,12,1,A18
60,O,A,57,13,0,A13
60,O,A,57,14,0,A17
60,O,A,57,15,0,A22
60,O,A,57,16,1,A16
60,O,A,57,17,0,A19
60,O,A,57,18,1,A21
60,O,A,57,19,0,A14
60,O,A,57,20,0,A15
60,O,A,57,21,0,A23
60,O,A,57,22,0,A12
60,O,A,57,23,0,A20
60,O,A,57,24,0,A36
60,O,A,57,25,0,A24
60,O,A,57,26,1,A25
60,O,A,57,27,0,A28
60,O,A,57,28,1,A31
60,O,A,57,29,0,A35
60,O,A,57,30,0,A34
60,O,A,57,31,0,A26
60,O,A,57,32,0,A29
60,O,A,57,33,0,A32
60,O,A,57,34,0,A27
60,O,A,57,35,0,A33
60,O,A,57,36,0,A30
60,O,A,57,37,0,A39
60,O,A,57,38,1,A43
60,O,A,57,39,0,A37
60,O,A,57,40,0,A45
60,O,A,57,41,0,A44
60,O,A,57,42,0,A42
60,O,A,57,43,0,A41
60,O,A,57,44,1,A46
60,O,A,57,45,0,A40
60,O,A,57,46,0,A38
60,O,A,57,47,1,A56
60,O,A,57,48,1,A48
60,O,A,57,49,0,A57
60,O,A,57,50,0,A53
60,O,A,57,51,1,A52
60,O,A,57,52,1,A47
60,O,A,57,53,0,A49
60,O,A,57,54,1,A55
60,O,A,57,55,0,A51
60,O,A,57,56,1,A54
60,O,A,57,57,0,A50
60,C,A,57,1,0,A3
60,C,A,57,2,0,A2
60,C,A,57,3,0,A4
60,C,A,57,4,0,A10
60,C,A,57,5,0,A5
60,C,A,57,6,0,A1
60,C,A,57,7,1,A11
60,C,A,57,8,1,A8
60,C,A,57,9,1,A7
60,C,A,57,10,0,A6
60,C,A,57,11,0,A9
60,C,A,57,12,1,A18
60,C,A,57,13,0,A14
60,C,A,57,14,0,A12
60,C,A,57,15,0,A23
60,C,A,57,16,0,A15
60,C,A,57,17,1,A16
60,C,A,57,18,0,A22
60,C,A,57,19,0,A13
60,C,A,57,20,0,A17
60,C,A,57,21,0,A19
60,C,A,57,22,0,A21
60,C,A,57,23,0,A20
60,C,A,57,24,0,A28
60,C,A,57,25,0,A26
60,C,A,57,26,0,A29
60,C,A,57,27,0,A36
60,C,A,57,28,0,A25
60,C,A,57,29,0,A32
60,C,A,57,30,1,A31
60,C,A,57,31,0,A35
60,C,A,57,32,0,A27
60,C,A,57,33,0,A24
60,C,A,57,34,0,A30
60,C,A,57,35,0,A33
60,C,A,57,36,0,A34
60,C,A,57,37,0,A46
60,C,A,57,38,0,A43
60,C,A,57,39,0,A37
60,C,A,57,40,0,A44
60,C,A,57,41,0,A39
60,C,A,57,42,0,A41
60,C,A,57,43,0,A42
60,C,A,57,44,0,A40
60,C,A,57,45,0,A45
60,C,A,57,46,0,A38
60,C,A,57,47,0,A56
60,C,A,57,48,1,A52
60,C,A,57,49,0,A54
60,C,A,57,50,0,A57
60,C,A,57,51,0,A49
60,C,A,57,52,0,A48
60,C,A,57,53,1,A47
60,C,A,57,54,0,A50
60,C,A,57,55,0,A51
60,C,A,57,56,0,A53
60,C,A,57,57,0,A55
60,M,A,57,1,0,A2
60,M,A,57,2,0,A10
60,M,A,57,3,0,A4
60,M,A,57,4,0,A1
60,M,A,57,5,1,A7
60,M,A,57,6,0,A9
60,M,A,57,7,1,A6
60,M,A,57,8,0,A5
60,M,A,57,9,0,A3
60,M,A,57,10,1,A8
60,M,A,57,11,1,A11
60,M,A,57,12,0,A18
60,M,A,57,13,0,A14
60,M,A,57,14,0,A17
60,M,A,57,15,0,A21
60,M,A,57,16,0,A15
60,M,A,57,17,1,A23
60,M,A,57,18,0,A13
60,M,A,57,19,0,A19
60,M,A,57,20,0,A12
60,M,A,57,21,1,A16
60,M,A,57,22,0,A22
60,M,A,57,23,0,A20
60,M,A,57,24,0,A28
60,M,A,57,25,0,A26
60,M,A,57,26,0,A32
60,M,A,57,27,0,A25
60,M,A,57,28,1,A31
60,M,A,57,29,0,A29
60,M,A,57,30,0,A36
60,M,A,57,31,1,A27
60,M,A,57,32,0,A33
60,M,A,57,33,0,A35
60,M,A,57,34,1,A30
60,M,A,57,35,0,A34
60,M,A,57,36,0,A24
60,M,A,57,37,0,A46
60,M,A,57,38,1,A44
60,M,A,57,39,0,A37
60,M,A,57,40,0,A40
60,M,A,57,41,1,A43
60,M,A,57,42,0,A41
60,M,A,57,43,0,A39
60,M,A,57,44,0,A45
60,M,A,57,45,1,A42
60,M,A,57,46,0,A38
60,M,A,57,47,0,A56
60,M,A,57,48,1,A52
60,M,A,57,49,0,A57
60,M,A,57,50,0,A55
60,M,A,57,51,0,A54
60,M,A,57,52,0,A49
60,M,A,57,53,1,A53
60,M,A,57,54,0,A51
60,M,A,57,55,1,A48
60,M,A,57,56,0,A50
60,M,A,57,57,1,A47
60,O,B,63,1,0,B9
60,O,B,63,2,0,B10
60,O,B,63,3,0,B5
60,O,B,63,4,0,B11
60,O,B,63,5,0,B12
60,O,B,63,6,0,B4
60,O,B,63,7,0,B2
60,O,B,63,8,0,B1
60,O,B,63,9,0,B6
60,O,B,63,10,1,B8
60,O,B,63,11,0,B7
60,O,B,63,12,0,B3
60,O,B,63,13,0,B19
60,O,B,63,14,1,B20
60,O,B,63,15,1,B16
60,O,B,63,16,0,B14
60,O,B,63,17,0,B23
60,O,B,63,18,0,B22
60,O,B,63,19,0,B18
60,O,B,63,20,1,B13
60,O,B,63,21,1,B26
60,O,B,63,22,1,B25
60,O,B,63,23,1,B21
60,O,B,63,24,0,B24
60,O,B,63,25,0,B17
60,O,B,63,26,0,B15
60,O,B,63,27,0,B30
60,O,B,63,28,1,B38
60,O,B,63,29,1,B34
60,O,B,63,30,0,B35
60,O,B,63,31,0,B28
60,O,B,63,32,1,B36
60,O,B,63,33,1,B32
60,O,B,63,34,0,B29
60,O,B,63,35,0,B27
60,O,B,63,36,1,B37
60,O,B,63,37,0,B31
60,O,B,63,38,0,B33
60,O,B,63,39,0,B41
60,O,B,63,40,1,B47
60,O,B,63,41,1,B43
60,O,B,63,42,0,B50
60,O,B,63,43,1,B42
60,O,B,63,44,0,B49
60,O,B,63,45,0,B46
60,O,B,63,46,1,B48
60,O,B,63,47,0,B40
60,O,B,63,48,0,B39
60,O,B,63,49,0,B44
60,O,B,63,50,0,B45
60,O,B,63,51,0,B62
60,O,B,63,52,0,B55
60,O,B,63,53,1,B52
60,O,B,63,54,0,B56
60,O,B,63,55,0,B58
60,O,B,63,56,1,B53
60,O,B,63,57,0,B57
60,O,B,63,58,1,B60
60,O,B,63,59,0,B63
60,O,B,63,60,0,B59
60,O,B,63,61,0,B51
60,O,B,63,62,1,B54
60,O,B,63,63,1,B61
60,C,B,63,1,0,B10
60,C,B,63,2,0,B1
60,C,B,63,3,0,B5
60,C,B,63,4,0,B9
60,C,B,63,5,0,B11
60,C,B,63,6,0,B7
60,C,B,63,7,0,B3
60,C,B,63,8,0,B4
60,C,B,63,9,0,B2
60,C,B,63,10,0,B12
60,C,B,63,11,0,B6
60,C,B,63,12,0,B8
60,C,B,63,13,0,B14
60,C,B,63,14,0,B18
60,C,B,63,15,0,B23
60,C,B,63,16,0,B17
60,C,B,63,17,0,B25
60,C,B,63,18,0,B13
60,C,B,63,19,0,B22
60,C,B,63,20,0,B19
60,C,B,63,21,0,B16
60,C,B,63,22,0,B24
60,C,B,63,23,1,B20
60,C,B,63,24,0,B26
60,C,B,63,25,0,B21
60,C,B,63,26,0,B15
60,C,B,63,27,0,B29
60,C,B,63,28,0,B34
60,C,B,63,29,0,B31
60,C,B,63,30,0,B38
60,C,B,63,31,0,B27
60,C,B,63,32,0,B33
60,C,B,63,33,0,B28
60,C,B,63,34,0,B30
60,C,B,63,35,0,B36
60,C,B,63,36,0,B35
60,C,B,63,37,0,B32
60,C,B,63,38,1,B37
60,C,B,63,39,1,B48
60,C,B,63,40,0,B46
60,C,B,63,41,0,B44
60,C,B,63,42,1,B43
60,C,B,63,43,0,B39
60,C,B,63,44,0,B50
60,C,B,63,45,0,B41
60,C,B,63,46,0,B49
60,C,B,63,47,0,B45
60,C,B,63,48,0,B40
60,C,B,63,49,0,B42
60,C,B,63,50,0,B47
60,C,B,63,51,1,B53
60,C,B,63,52,0,B58
60,C,B,63,53,0,B55
60,C,B,63,54,0,B51
60,C,B,63,55,0,B56
60,C,B,63,56,0,B62
60,C,B,63,57,0,B63
60,C,B,63,58,0,B59
60,C,B,63,59,0,B60
60,C,B,63,60,0,B52
60,C,B,63,61,0,B54
60,C,B,63,62,0,B61
60,C,B,63,63,0,B57
60,M,B,63,1,0,B10
60,M,B,63,2,0,B5
60,M,B,63,3,0,B9
60,M,B,63,4,0,B1
60,M,B,63,5,0,B6
60,M,B,63,6,0,B4
60,M,B,63,7,0,B11
60,M,B,63,8,0,B3
60,M,B,63,9,0,B2
60,M,B,63,10,0,B12
60,M,B,63,11,0,B7
60,M,B,63,12,0,B8
60,M,B,63,13,0,B18
60,M,B,63,14,0,B14
60,M,B,63,15,0,B13
60,M,B,63,16,0,B17
60,M,B,63,17,0,B19
60,M,B,63,18,1,B23
60,M,B,63,19,0,B22
60,M,B,63,20,0,B16
60,M,B,63,21,0,B24
60,M,B,63,22,0,B20
60,M,B,63,23,0,B25
60,M,B,63,24,0,B26
60,M,B,63,25,0,B21
60,M,B,63,26,0,B15
60,M,B,63,27,0,B34
60,M,B,63,28,0,B29
60,M,B,63,29,0,B28
60,M,B,63,30,0,B27
60,M,B,63,31,0,B36
60,M,B,63,32,0,B30
60,M,B,63,33,0,B32
60,M,B,63,34,1,B38
60,M,B,63,35,0,B33
60,M,B,63,36,1,B37
60,M,B,63,37,0,B31
60,M,B,63,38,0,B35
60,M,B,63,39,1,B43
60,M,B,63,40,1,B48
60,M,B,63,41,0,B46
60,M,B,63,42,0,B44
60,M,B,63,43,1,B39
60,M,B,63,44,0,B49
60,M,B,63,45,0,B45
60,M,B,63,46,0,B50
60,M,B,63,47,0,B47
60,M,B,63,48,0,B42
60,M,B,63,49,0,B41
60,M,B,63,50,0,B40
60,M,B,63,51,1,B53
60,M,B,63,52,1,B58
60,M,B,63,53,0,B56
60,M,B,63,54,0,B55
60,M,B,63,55,0,B52
60,M,B,63,56,0,B61
60,M,B,63,57,0,B60
60,M,B,63,58,0,B63
60,M,B,63,59,0,B51
60,M,B,63,60,1,B54
60,M,B,63,61,0,B62
60,M,B,63,62,0,B57
60,M,B,63,63,0,B59
61,O,A,57,1,0,A9
61,O,A,57,2,1,A3
61,O,A,57,3,1,A6
61,O,A,57,4,1,A2
61,O,A,57,5,1,A1
61,O,A,57,6,0,A4
61,O,A,57,7,1,A11
61,O,A,57,8,1,A10
61,O,A,57,9,0,A7
61,O,A,57,10,1,A8
61,O,A,57,11,1,A5
61,O,A,57,12,1,A15
61,O,A,57,13,1,A14
61,O,A,57,14,1,A12
61,O,A,57,15,1,A21
61,O,A,57,16,1,A18
61,O,A,57,17,0,A17
61,O,A,57,18,1,A22
61,O,A,57,19,0,A23
61,O,A,57,20,1,A20
61,O,A,57,21,1,A16
61,O,A,57,22,1,A19
61,O,A,57,23,0,A13
61,O,A,57,24,1,A26
61,O,A,57,25,0,A32
61,O,A,57,26,1,A36
61,O,A,57,27,0,A28
61,O,A,57,28,1,A25
61,O,A,57,29,1,A34
61,O,A,57,30,0,A33
61,O,A,57,31,1,A35
61,O,A,57,32,1,A30
61,O,A,57,33,0,A27
61,O,A,57,34,1,A31
61,O,A,57,35,0,A29
61,O,A,57,36,1,A24
61,O,A,57,37,1,A44
61,O,A,57,38,1,A45
61,O,A,57,39,0,A39
61,O,A,57,40,0,A37
61,O,A,57,41,0,A46
61,O,A,57,42,1,A40
61,O,A,57,43,1,A42
61,O,A,57,44,1,A43
61,O,A,57,45,1,A41
61,O,A,57,46,0,A38
61,O,A,57,47,1,A47
61,O,A,57,48,1,A50
61,O,A,57,49,1,A49
61,O,A,57,50,0,A56
61,O,A,57,51,0,A57
61,O,A,57,52,0,A52
61,O,A,57,53,1,A54
61,O,A,57,54,0,A55
61,O,A,57,55,1,A53
61,O,A,57,56,1,A48
61,O,A,57,57,1,A51
61,C,A,57,1,1,A3
61,C,A,57,2,1,A5
61,C,A,57,3,1,A1
61,C,A,57,4,1,A7
61,C,A,57,5,1,A6
61,C,A,57,6,1,A10
61,C,A,57,7,1,A4
61,C,A,57,8,1,A2
61,C,A,57,9,1,A8
61,C,A,57,10,1,A11
61,C,A,57,11,1,A9
61,C,A,57,12,1,A18
61,C,A,57,13,1,A14
61,C,A,57,14,0,A23
61,C,A,57,15,1,A12
61,C,A,57,16,1,A19
61,C,A,57,17,1,A16
61,C,A,57,18,1,A15
61,C,A,57,19,1,A13
61,C,A,57,20,1,A21
61,C,A,57,21,1,A22
61,C,A,57,22,1,A17
61,C,A,57,23,1,A20
61,C,A,57,24,1,A28
61,C,A,57,25,1,A36
61,C,A,57,26,1,A26
61,C,A,57,27,1,A32
61,C,A,57,28,1,A31
61,C,A,57,29,1,A29
61,C,A,57,30,1,A30
61,C,A,57,31,1,A33
61,C,A,57,32,1,A35
61,C,A,57,33,1,A25
61,C,A,57,34,1,A27
61,C,A,57,35,1,A24
61,C,A,57,36,1,A34
61,C,A,57,37,1,A46
61,C,A,57,38,1,A37
61,C,A,57,39,1,A39
61,C,A,57,40,1,A45
61,C,A,57,41,1,A40
61,C,A,57,42,1,A44
61,C,A,57,43,1,A42
61,C,A,57,44,1,A43
61,C,A,57,45,1,A41
61,C,A,57,46,1,A38
61,C,A,57,47,1,A56
61,C,A,57,48,0,A52
61,C,A,57,49,1,A49
61,C,A,57,50,1,A48
61,C,A,57,51,1,A55
61,C,A,57,52,1,A54
61,C,A,57,53,1,A57
61,C,A,57,54,1,A51
61,C,A,57,55,1,A53
61,C,A,57,56,1,A50
61,C,A,57,57,1,A47
61,M,A,57,1,1,A2
61,M,A,57,2,1,A10
61,M,A,57,3,1,A1
61,M,A,57,4,0,A7
61,M,A,57,5,1,A6
61,M,A,57,6,1,A4
61,M,A,57,7,1,A8
61,M,A,57,8,1,A9
61,M,A,57,9,1,A5
61,M,A,57,10,1,A3
61,M,A,57,11,1,A11
61,M,A,57,12,0,A23
61,M,A,57,13,1,A14
61,M,A,57,14,1,A18
61,M,A,57,15,1,A17
61,M,A,57,16,1,A21
61,M,A,57,17,1,A13
61,M,A,57,18,1,A19
61,M,A,57,19,1,A16
61,M,A,57,20,1,A12
61,M,A,57,21,1,A22
61,M,A,57,22,1,A20
61,M,A,57,23,1,A15
61,M,A,57,24,1,A28
61,M,A,57,25,1,A29
61,M,A,57,26,1,A36
61,M,A,57,27,1,A26
61,M,A,57,28,1,A31
61,M,A,57,29,1,A25
61,M,A,57,30,1,A35
61,M,A,57,31,0,A32
61,M,A,57,32,1,A34
61,M,A,57,33,1,A30
61,M,A,57,34,1,A27
61,M,A,57,35,1,A33
61,M,A,57,36,1,A24
61,M,A,57,37,1,A43
61,M,A,57,38,1,A46
61,M,A,57,39,1,A42
61,M,A,57,40,1,A40
61,M,A,57,41,0,A37
61,M,A,57,42,1,A44
61,M,A,57,43,1,A41
61,M,A,57,44,0,A39
61,M,A,57,45,1,A45
61,M,A,57,46,1,A38
61,M,A,57,47,1,A56
61,M,A,57,48,1,A52
61,M,A,57,49,1,A48
61,M,A,57,50,1,A51
61,M,A,57,51,1,A57
61,M,A,57,52,1,A49
61,M,A,57,53,1,A47
61,M,A,57,54,1,A53
61,M,A,57,55,1,A55
61,M,A,57,56,1,A54
61,M,A,57,57,1,A50
61,O,B,63,1,1,B9
61,O,B,63,2,1,B1
61,O,B,63,3,0,B10
61,O,B,63,4,0,B3
61,O,B,63,5,0,B2
61,O,B,63,6,1,B4
61,O,B,63,7,1,B12
61,O,B,63,8,1,B8
61,O,B,63,9,0,B5
61,O,B,63,10,1,B6
61,O,B,63,11,0,B11
61,O,B,63,12,1,B7
61,O,B,63,13,0,B19
61,O,B,63,14,0,B20
61,O,B,63,15,1,B17
61,O,B,63,16,1,B14
61,O,B,63,17,0,B21
61,O,B,63,18,0,B26
61,O,B,63,19,0,B23
61,O,B,63,20,1,B24
61,O,B,63,21,1,B18
61,O,B,63,22,1,B13
61,O,B,63,23,1,B25
61,O,B,63,24,1,B22
61,O,B,63,25,1,B16
61,O,B,63,26,1,B15
61,O,B,63,27,1,B36
61,O,B,63,28,0,B37
61,O,B,63,29,0,B30
61,O,B,63,30,1,B27
61,O,B,63,31,0,B34
61,O,B,63,32,1,B28
61,O,B,63,33,1,B31
61,O,B,63,34,0,B29
61,O,B,63,35,0,B33
61,O,B,63,36,1,B38
61,O,B,63,37,0,B32
61,O,B,63,38,1,B35
61,O,B,63,39,1,B39
61,O,B,63,40,1,B41
61,O,B,63,41,1,B47
61,O,B,63,42,1,B40
61,O,B,63,43,1,B49
61,O,B,63,44,1,B43
61,O,B,63,45,1,B44
61,O,B,63,46,1,B45
61,O,B,63,47,0,B50
61,O,B,63,48,0,B48
61,O,B,63,49,1,B46
61,O,B,63,50,1,B42
61,O,B,63,51,1,B55
61,O,B,63,52,1,B54
61,O,B,63,53,0,B58
61,O,B,63,54,0,B53
61,O,B,63,55,1,B61
61,O,B,63,56,0,B62
61,O,B,63,57,1,B60
61,O,B,63,58,1,B57
61,O,B,63,59,0,B52
61,O,B,63,60,1,B51
61,O,B,63,61,1,B63
61,O,B,63,62,1,B56
61,O,B,63,63,1,B59
61,C,B,63,1,0,B10
61,C,B,63,2,1,B1
61,C,B,63,3,0,B5
61,C,B,63,4,1,B9
61,C,B,63,5,0,B11
61,C,B,63,6,1,B12
61,C,B,63,7,0,B2
61,C,B,63,8,1,B4
61,C,B,63,9,1,B6
61,C,B,63,10,1,B8
61,C,B,63,11,0,B3
61,C,B,63,12,1,B7
61,C,B,63,13,1,B18
61,C,B,63,14,1,B14
61,C,B,63,15,1,B25
61,C,B,63,16,0,B23
61,C,B,63,17,1,B13
61,C,B,63,18,1,B17
61,C,B,63,19,1,B16
61,C,B,63,20,1,B26
61,C,B,63,21,1,B19
61,C,B,63,22,1,B24
61,C,B,63,23,1,B22
61,C,B,63,24,1,B21
61,C,B,63,25,0,B20
61,C,B,63,26,1,B15
61,C,B,63,27,1,B34
61,C,B,63,28,0,B29
61,C,B,63,29,1,B30
61,C,B,63,30,1,B37
61,C,B,63,31,1,B38
61,C,B,63,32,1,B35
61,C,B,63,33,1,B31
61,C,B,63,34,1,B28
61,C,B,63,35,1,B36
61,C,B,63,36,1,B27
61,C,B,63,37,0,B32
61,C,B,63,38,0,B33
61,C,B,63,39,1,B46
61,C,B,63,40,1,B48
61,C,B,63,41,1,B39
61,C,B,63,42,1,B41
61,C,B,63,43,1,B43
61,C,B,63,44,1,B44
61,C,B,63,45,1,B40
61,C,B,63,46,1,B42
61,C,B,63,47,1,B50
61,C,B,63,48,1,B47
61,C,B,63,49,1,B49
61,C,B,63,50,1,B45
61,C,B,63,51,1,B53
61,C,B,63,52,1,B56
61,C,B,63,53,1,B58
61,C,B,63,54,1,B52
61,C,B,63,55,1,B63
61,C,B,63,56,0,B62
61,C,B,63,57,1,B59
61,C,B,63,58,1,B55
61,C,B,63,59,1,B60
61,C,B,63,60,1,B61
61,C,B,63,61,1,B51
61,C,B,63,62,1,B54
61,C,B,63,63,1,B57
61,M,B,63,1,0,B10
61,M,B,63,2,1,B1
61,M,B,63,3,0,B5
61,M,B,63,4,1,B6
61,M,B,63,5,1,B9
61,M,B,63,6,0,B3
61,M,B,63,7,0,B11
61,M,B,63,8,1,B4
61,M,B,63,9,0,B2
61,M,B,63,10,1,B12
61,M,B,63,11,1,B7
61,M,B,63,12,1,B8
61,M,B,63,13,1,B14
61,M,B,63,14,1,B19
61,M,B,63,15,1,B13
61,M,B,63,16,1,B18
61,M,B,63,17,1,B25
61,M,B,63,18,1,B22
61,M,B,63,19,0,B23
61,M,B,63,20,1,B16
61,M,B,63,21,1,B21
61,M,B,63,22,1,B26
61,M,B,63,23,1,B17
61,M,B,63,24,1,B24
61,M,B,63,25,0,B20
61,M,B,63,26,1,B15
61,M,B,63,27,1,B34
61,M,B,63,28,0,B29
61,M,B,63,29,1,B30
61,M,B,63,30,1,B36
61,M,B,63,31,1,B28
61,M,B,63,32,1,B38
61,M,B,63,33,0,B37
61,M,B,63,34,1,B27
61,M,B,63,35,1,B31
61,M,B,63,36,0,B32
61,M,B,63,37,0,B33
61,M,B,63,38,1,B35
61,M,B,63,39,1,B43
61,M,B,63,40,1,B46
61,M,B,63,41,1,B44
61,M,B,63,42,1,B39
61,M,B,63,43,1,B42
61,M,B,63,44,1,B48
61,M,B,63,45,1,B50
61,M,B,63,46,1,B45
61,M,B,63,47,1,B40
61,M,B,63,48,1,B47
61,M,B,63,49,1,B49
61,M,B,63,50,1,B41
61,M,B,63,51,1,B53
61,M,B,63,52,1,B58
61,M,B,63,53,1,B52
61,M,B,63,54,1,B60
61,M,B,63,55,1,B55
61,M,B,63,56,1,B61
61,M,B,63,57,1,B56
61,M,B,63,58,1,B54
61,M,B,63,59,1,B51
61,M,B,63,60,1,B59
61,M,B,63,61,0,B62
61,M,B,63,62,1,B63
61,M,B,63,63,1,B57
62,O,A,57,1,0,A10
62,O,A,57,2,0,A1
62,O,A,57,3,0,A7
62,O,A,57,4,1,A2
62,O,A,57,5,0,A9
62,O,A,57,6,0,A3
62,O,A,57,7,1,A5
62,O,A,57,8,1,A8
62,O,A,57,9,0,A4
62,O,A,57,10,1,A6
62,O,A,57,11,0,A11
62,O,A,57,12,0,A17
62,O,A,57,13,0,A13
62,O,A,57,14,1,A18
62,O,A,57,15,0,A19
62,O,A,57,16,0,A22
62,O,A,57,17,0,A14
62,O,A,57,18,1,A15
62,O,A,57,19,0,A21
62,O,A,57,20,0,A23
62,O,A,57,21,1,A12
62,O,A,57,22,1,A20
62,O,A,57,23,1,A16
62,O,A,57,24,1,A29
62,O,A,57,25,0,A28
62,O,A,57,26,0,A34
62,O,A,57,27,1,A26
62,O,A,57,28,0,A25
62,O,A,57,29,0,A27
62,O,A,57,30,0,A32
62,O,A,57,31,0,A24
62,O,A,57,32,0,A35
62,O,A,57,33,1,A30
62,O,A,57,34,0,A31
62,O,A,57,35,1,A36
62,O,A,57,36,1,A33
62,O,A,57,37,1,A41
62,O,A,57,38,0,A38
62,O,A,57,39,0,A43
62,O,A,57,40,1,A44
62,O,A,57,41,0,A40
62,O,A,57,42,0,A37
62,O,A,57,43,1,A42
62,O,A,57,44,0,A46
62,O,A,57,45,1,A39
62,O,A,57,46,1,A45
62,O,A,57,47,0,A51
62,O,A,57,48,1,A55
62,O,A,57,49,1,A48
62,O,A,57,50,0,A56
62,O,A,57,51,0,A49
62,O,A,57,52,1,A52
62,O,A,57,53,0,A57
62,O,A,57,54,0,A54
62,O,A,57,55,1,A53
62,O,A,57,56,0,A50
62,O,A,57,57,0,A47
62,C,A,57,1,0,A4
62,C,A,57,2,0,A1
62,C,A,57,3,1,A2
62,C,A,57,4,0,A10
62,C,A,57,5,0,A5
62,C,A,57,6,0,A6
62,C,A,57,7,0,A3
62,C,A,57,8,0,A11
62,C,A,57,9,0,A7
62,C,A,57,10,0,A8
62,C,A,57,11,0,A9
62,C,A,57,12,0,A18
62,C,A,57,13,0,A17
62,C,A,57,14,0,A23
62,C,A,57,15,0,A15
62,C,A,57,16,1,A12
62,C,A,57,17,0,A21
62,C,A,57,18,0,A14
62,C,A,57,19,0,A16
62,C,A,57,20,0,A19
62,C,A,57,21,0,A13
62,C,A,57,22,0,A20
62,C,A,57,23,0,A22
62,C,A,57,24,0,A28
62,C,A,57,25,1,A36
62,C,A,57,26,0,A26
62,C,A,57,27,0,A32
62,C,A,57,28,0,A31
62,C,A,57,29,0,A29
62,C,A,57,30,0,A24
62,C,A,57,31,0,A33
62,C,A,57,32,0,A25
62,C,A,57,33,0,A30
62,C,A,57,34,0,A35
62,C,A,57,35,0,A27
62,C,A,57,36,0,A34
62,C,A,57,37,0,A46
62,C,A,57,38,0,A43
62,C,A,57,39,0,A37
62,C,A,57,40,0,A41
62,C,A,57,41,0,A44
62,C,A,57,42,0,A39
62,C,A,57,43,0,A42
62,C,A,57,44,1,A45
62,C,A,57,45,0,A40
62,C,A,57,46,0,A38
62,C,A,57,47,1,A52
62,C,A,57,48,0,A54
62,C,A,57,49,0,A56
62,C,A,57,50,0,A57
62,C,A,57,51,0,A53
62,C,A,57,52,1,A55
62,C,A,57,53,0,A51
62,C,A,57,54,0,A48
62,C,A,57,55,0,A49
62,C,A,57,56,0,A47
62,C,A,57,57,0,A50
62,M,A,57,1,1,A2
62,M,A,57,2,0,A10
62,M,A,57,3,0,A1
62,M,A,57,4,0,A4
62,M,A,57,5,0,A9
62,M,A,57,6,0,A7
62,M,A,57,7,0,A3
62,M,A,57,8,1,A5
62,M,A,57,9,1,A6
62,M,A,57,10,0,A11
62,M,A,57,11,0,A8
62,M,A,57,12,0,A18
62,M,A,57,13,0,A14
62,M,A,57,14,1,A16
62,M,A,57,15,0,A23
62,M,A,57,16,1,A12
62,M,A,57,17,0,A19
62,M,A,57,18,0,A13
62,M,A,57,19,0,A17
62,M,A,57,20,0,A15
62,M,A,57,21,0,A21
62,M,A,57,22,0,A22
62,M,A,57,23,1,A20
62,M,A,57,24,0,A26
62,M,A,57,25,0,A28
62,M,A,57,26,1,A36
62,M,A,57,27,0,A29
62,M,A,57,28,0,A31
62,M,A,57,29,0,A35
62,M,A,57,30,0,A32
62,M,A,57,31,0,A25
62,M,A,57,32,1,A30
62,M,A,57,33,0,A34
62,M,A,57,34,0,A33
62,M,A,57,35,1,A27
62,M,A,57,36,0,A24
62,M,A,57,37,0,A46
62,M,A,57,38,0,A41
62,M,A,57,39,0,A37
62,M,A,57,40,1,A42
62,M,A,57,41,1,A44
62,M,A,57,42,1,A43
62,M,A,57,43,0,A40
62,M,A,57,44,1,A45
62,M,A,57,45,0,A39
62,M,A,57,46,0,A38
62,M,A,57,47,0,A56
62,M,A,57,48,1,A52
62,M,A,57,49,0,A57
62,M,A,57,50,0,A55
62,M,A,57,51,0,A49
62,M,A,57,52,0,A53
62,M,A,57,53,0,A48
62,M,A,57,54,0,A54
62,M,A,57,55,1,A47
62,M,A,57,56,0,A51
62,M,A,57,57,0,A50
62,O,B,63,1,1,B10
62,O,B,63,2,0,B6
62,O,B,63,3,0,B4
62,O,B,63,4,0,B12
62,O,B,63,5,1,B5
62,O,B,63,6,0,B7
62,O,B,63,7,0,B9
62,O,B,63,8,0,B1
62,O,B,63,9,0,B11
62,O,B,63,10,0,B3
62,O,B,63,11,1,B2
62,O,B,63,12,0,B8
62,O,B,63,13,0,B24
62,O,B,63,14,0,B15
62,O,B,63,15,0,B22
62,O,B,63,16,0,B25
62,O,B,63,17,0,B26
62,O,B,63,18,0,B18
62,O,B,63,19,1,B23
62,O,B,63,20,0,B17
62,O,B,63,21,0,B14
62,O,B,63,22,1,B13
62,O,B,63,23,1,B16
62,O,B,63,24,0,B19
62,O,B,63,25,1,B20
62,O,B,63,26,0,B21
62,O,B,63,27,0,B34
62,O,B,63,28,0,B33
62,O,B,63,29,0,B36
62,O,B,63,30,0,B28
62,O,B,63,31,1,B35
62,O,B,63,32,0,B27
62,O,B,63,33,1,B29
62,O,B,63,34,0,B30
62,O,B,63,35,1,B38
62,O,B,63,36,0,B31
62,O,B,63,37,0,B37
62,O,B,63,38,0,B32
62,O,B,63,39,0,B41
62,O,B,63,40,0,B39
62,O,B,63,41,0,B50
62,O,B,63,42,1,B47
62,O,B,63,43,1,B46
62,O,B,63,44,0,B42
62,O,B,63,45,0,B43
62,O,B,63,46,1,B48
62,O,B,63,47,1,B40
62,O,B,63,48,1,B49
62,O,B,63,49,0,B44
62,O,B,63,50,0,B45
62,O,B,63,51,1,B53
62,O,B,63,52,0,B55
62,O,B,63,53,0,B58
62,O,B,63,54,0,B60
62,O,B,63,55,0,B52
62,O,B,63,56,1,B63
62,O,B,63,57,0,B56
62,O,B,63,58,0,B57
62,O,B,63,59,0,B61
62,O,B,63,60,0,B51
62,O,B,63,61,0,B59
62,O,B,63,62,1,B62
62,O,B,63,63,0,B54
62,C,B,63,1,0,B5
62,C,B,63,2,0,B1
62,C,B,63,3,0,B10
62,C,B,63,4,1,B2
62,C,B,63,5,0,B11
62,C,B,63,6,0,B6
62,C,B,63,7,0,B4
62,C,B,63,8,0,B3
62,C,B,63,9,0,B8
62,C,B,63,10,0,B9
62,C,B,63,11,0,B12
62,C,B,63,12,0,B7
62,C,B,63,13,0,B13
62,C,B,63,14,0,B18
62,C,B,63,15,0,B14
62,C,B,63,16,1,B23
62,C,B,63,17,0,B19
62,C,B,63,18,0,B15
62,C,B,63,19,0,B25
62,C,B,63,20,0,B17
62,C,B,63,21,0,B24
62,C,B,63,22,0,B26
62,C,B,63,23,1,B16
62,C,B,63,24,0,B22
62,C,B,63,25,0,B21
62,C,B,63,26,0,B20
62,C,B,63,27,0,B34
62,C,B,63,28,0,B28
62,C,B,63,29,1,B29
62,C,B,63,30,0,B36
62,C,B,63,31,0,B30
62,C,B,63,32,0,B32
62,C,B,63,33,1,B38
62,C,B,63,34,0,B33
62,C,B,63,35,0,B37
62,C,B,63,36,0,B27
62,C,B,63,37,0,B31
62,C,B,63,38,0,B35
62,C,B,63,39,1,B43
62,C,B,63,40,0,B46
62,C,B,63,41,0,B39
62,C,B,63,42,0,B50
62,C,B,63,43,0,B47
62,C,B,63,44,0,B44
62,C,B,63,45,0,B41
62,C,B,63,46,0,B42
62,C,B,63,47,0,B45
62,C,B,63,48,0,B48
62,C,B,63,49,0,B49
62,C,B,63,50,0,B40
62,C,B,63,51,0,B53
62,C,B,63,52,0,B52
62,C,B,63,53,0,B56
62,C,B,63,54,0,B60
62,C,B,63,55,0,B58
62,C,B,63,56,0,B51
62,C,B,63,57,0,B54
62,C,B,63,58,0,B61
62,C,B,63,59,0,B55
62,C,B,63,60,1,B62
62,C,B,63,61,0,B59
62,C,B,63,62,0,B63
62,C,B,63,63,0,B57
62,M,B,63,1,0,B10
62,M,B,63,2,0,B1
62,M,B,63,3,0,B11
62,M,B,63,4,0,B9
62,M,B,63,5,1,B5
62,M,B,63,6,1,B2
62,M,B,63,7,0,B6
62,M,B,63,8,0,B3
62,M,B,63,9,0,B8
62,M,B,63,10,0,B12
62,M,B,63,11,0,B7
62,M,B,63,12,0,B4
62,M,B,63,13,0,B23
62,M,B,63,14,0,B14
62,M,B,63,15,1,B13
62,M,B,63,16,0,B25
62,M,B,63,17,0,B19
62,M,B,63,18,0,B18
62,M,B,63,19,0,B24
62,M,B,63,20,1,B16
62,M,B,63,21,0,B22
62,M,B,63,22,0,B21
62,M,B,63,23,0,B17
62,M,B,63,24,0,B26
62,M,B,63,25,0,B20
62,M,B,63,26,0,B15
62,M,B,63,27,0,B34
62,M,B,63,28,0,B29
62,M,B,63,29,0,B28
62,M,B,63,30,1,B38
62,M,B,63,31,0,B27
62,M,B,63,32,0,B32
62,M,B,63,33,0,B36
62,M,B,63,34,0,B31
62,M,B,63,35,0,B30
62,M,B,63,36,0,B37
62,M,B,63,37,0,B33
62,M,B,63,38,0,B35
62,M,B,63,39,0,B39
62,M,B,63,40,1,B43
62,M,B,63,41,0,B46
62,M,B,63,42,0,B45
62,M,B,63,43,0,B44
62,M,B,63,44,1,B48
62,M,B,63,45,0,B50
62,M,B,63,46,0,B49
62,M,B,63,47,0,B47
62,M,B,63,48,0,B42
62,M,B,63,49,1,B40
62,M,B,63,50,0,B41
62,M,B,63,51,0,B53
62,M,B,63,52,0,B52
62,M,B,63,53,0,B56
62,M,B,63,54,0,B55
62,M,B,63,55,1,B58
62,M,B,63,56,1,B62
62,M,B,63,57,0,B60
62,M,B,63,58,0,B61
62,M,B,63,59,1,B54
62,M,B,63,60,0,B63
62,M,B,63,61,0,B51
62,M,B,63,62,0,B59
62,M,B,63,63,0,B57
63,O,A,57,1,0,A9
63,O,A,57,2,1,A7
63,O,A,57,3,1,A8
63,O,A,57,4,0,A5
63,O,A,57,5,0,A2
63,O,A,57,6,1,A11
63,O,A,57,7,1,A4
63,O,A,57,8,1,A3
63,O,A,57,9,1,A6
63,O,A,57,10,0,A1
63,O,A,57,11,1,A10
63,O,A,57,12,1,A21
63,O,A,57,13,1,A23
63,O,A,57,14,1,A20
63,O,A,57,15,1,A15
63,O,A,57,16,1,A16
63,O,A,57,17,1,A18
63,O,A,57,18,0,A17
63,O,A,57,19,1,A22
63,O,A,57,20,1,A14
63,O,A,57,21,1,A12
63,O,A,57,22,1,A19
63,O,A,57,23,1,A13
63,O,A,57,24,1,A28
63,O,A,57,25,1,A36
63,O,A,57,26,1,A33
63,O,A,57,27,0,A29
63,O,A,57,28,0,A32
63,O,A,57,29,1,A26
63,O,A,57,30,1,A24
63,O,A,57,31,1,A34
63,O,A,57,32,0,A31
63,O,A,57,33,1,A27
63,O,A,57,34,1,A25
63,O,A,57,35,1,A35
63,O,A,57,36,1,A30
63,O,A,57,37,1,A37
63,O,A,57,38,0,A44
63,O,A,57,39,0,A46
63,O,A,57,40,1,A43
63,O,A,57,41,1,A42
63,O,A,57,42,1,A38
63,O,A,57,43,0,A41
63,O,A,57,44,0,A40
63,O,A,57,45,1,A45
63,O,A,57,46,0,A39
63,O,A,57,47,1,A55
63,O,A,57,48,1,A52
63,O,A,57,49,1,A51
63,O,A,57,50,1,A56
63,O,A,57,51,1,A53
63,O,A,57,52,1,A49
63,O,A,57,53,1,A47
63,O,A,57,54,1,A48
63,O,A,57,55,1,A57
63,O,A,57,56,0,A54
63,O,A,57,57,1,A50
63,C,A,57,1,0,A2
63,C,A,57,2,0,A1
63,C,A,57,3,0,A5
63,C,A,57,4,0,A4
63,C,A,57,5,1,A8
63,C,A,57,6,0,A7
63,C,A,57,7,1,A6
63,C,A,57,8,0,A10
63,C,A,57,9,0,A3
63,C,A,57,10,1,A11
63,C,A,57,11,0,A9
63,C,A,57,12,1,A22
63,C,A,57,13,1,A19
63,C,A,57,14,1,A18
63,C,A,57,15,1,A21
63,C,A,57,16,1,A14
63,C,A,57,17,0,A17
63,C,A,57,18,1,A23
63,C,A,57,19,1,A15
63,C,A,57,20,1,A16
63,C,A,57,21,1,A13
63,C,A,57,22,1,A12
63,C,A,57,23,1,A20
63,C,A,57,24,1,A26
63,C,A,57,25,0,A31
63,C,A,57,26,1,A28
63,C,A,57,27,1,A29
63,C,A,57,28,0,A32
63,C,A,57,29,1,A30
63,C,A,57,30,1,A36
63,C,A,57,31,1,A24
63,C,A,57,32,1,A33
63,C,A,57,33,1,A35
63,C,A,57,34,1,A27
63,C,A,57,35,1,A25
63,C,A,57,36,1,A34
63,C,A,57,37,1,A46
63,C,A,57,38,1,A44
63,C,A,57,39,1,A37
63,C,A,57,40,1,A43
63,C,A,57,41,1,A42
63,C,A,57,42,1,A39
63,C,A,57,43,0,A41
63,C,A,57,44,0,A40
63,C,A,57,45,1,A45
63,C,A,57,46,1,A38
63,C,A,57,47,1,A56
63,C,A,57,48,1,A49
63,C,A,57,49,1,A51
63,C,A,57,50,1,A54
63,C,A,57,51,1,A52
63,C,A,57,52,1,A53
63,C,A,57,53,1,A55
63,C,A,57,54,1,A50
63,C,A,57,55,1,A47
63,C,A,57,56,1,A57
63,C,A,57,57,1,A48
63,M,A,57,1,0,A2
63,M,A,57,2,0,A10
63,M,A,57,3,0,A3
63,M,A,57,4,0,A9
63,M,A,57,5,0,A4
63,M,A,57,6,0,A1
63,M,A,57,7,0,A5
63,M,A,57,8,1,A7
63,M,A,57,9,1,A6
63,M,A,57,10,1,A8
63,M,A,57,11,1,A11
63,M,A,57,12,0,A14
63,M,A,57,13,0,A18
63,M,A,57,14,1,A23
63,M,A,57,15,1,A16
63,M,A,57,16,1,A12
63,M,A,57,17,0,A17
63,M,A,57,18,1,A13
63,M,A,57,19,1,A19
63,M,A,57,20,1,A21
63,M,A,57,21,1,A22
63,M,A,57,22,1,A15
63,M,A,57,23,1,A20
63,M,A,57,24,1,A28
63,M,A,57,25,0,A31
63,M,A,57,26,1,A36
63,M,A,57,27,1,A26
63,M,A,57,28,1,A29
63,M,A,57,29,1,A35
63,M,A,57,30,0,A32
63,M,A,57,31,0,A25
63,M,A,57,32,1,A33
63,M,A,57,33,1,A34
63,M,A,57,34,1,A27
63,M,A,57,35,1,A24
63,M,A,57,36,1,A30
63,M,A,57,37,1,A46
63,M,A,57,38,1,A44
63,M,A,57,39,0,A43
63,M,A,57,40,1,A37
63,M,A,57,41,0,A41
63,M,A,57,42,1,A42
63,M,A,57,43,0,A40
63,M,A,57,44,1,A45
63,M,A,57,45,0,A39
63,M,A,57,46,1,A38
63,M,A,57,47,0,A56
63,M,A,57,48,0,A54
63,M,A,57,49,0,A53
63,M,A,57,50,1,A51
63,M,A,57,51,1,A55
63,M,A,57,52,1,A52
63,M,A,57,53,1,A48
63,M,A,57,54,1,A57
63,M,A,57,55,1,A49
63,M,A,57,56,1,A50
63,M,A,57,57,1,A47
63,O,B,63,1,0,B1
63,O,B,63,2,1,B2
63,O,B,63,3,1,B9
63,O,B,63,4,0,B4
63,O,B,63,5,0,B6
63,O,B,63,6,1,B10
63,O,B,63,7,1,B3
63,O,B,63,8,1,B5
63,O,B,63,9,0,B11
63,O,B,63,10,1,B12
63,O,B,63,11,0,B7
63,O,B,63,12,0,B8
63,O,B,63,13,1,B15
63,O,B,63,14,1,B16
63,O,B,63,15,1,B17
63,O,B,63,16,1,B18
63,O,B,63,17,0,B23
63,O,B,63,18,1,B14
63,O,B,63,19,1,B21
63,O,B,63,20,1,B25
63,O,B,63,21,0,B24
63,O,B,63,22,1,B13
63,O,B,63,23,0,B22
63,O,B,63,24,0,B19
63,O,B,63,25,1,B20
63,O,B,63,26,0,B26
63,O,B,63,27,1,B35
63,O,B,63,28,1,B34
63,O,B,63,29,1,B37
63,O,B,63,30,1,B32
63,O,B,63,31,1,B30
63,O,B,63,32,1,B31
63,O,B,63,33,1,B38
63,O,B,63,34,1,B28
63,O,B,63,35,0,B36
63,O,B,63,36,0,B33
63,O,B,63,37,1,B29
63,O,B,63,38,1,B27
63,O,B,63,39,0,B50
63,O,B,63,40,1,B48
63,O,B,63,41,1,B43
63,O,B,63,42,0,B44
63,O,B,63,43,1,B45
63,O,B,63,44,0,B42
63,O,B,63,45,1,B46
63,O,B,63,46,0,B39
63,O,B,63,47,1,B40
63,O,B,63,48,1,B47
63,O,B,63,49,0,B49
63,O,B,63,50,0,B41
63,O,B,63,51,1,B53
63,O,B,63,52,1,B61
63,O,B,63,53,1,B63
63,O,B,63,54,1,B51
63,O,B,63,55,0,B52
63,O,B,63,56,1,B58
63,O,B,63,57,0,B54
63,O,B,63,58,0,B56
63,O,B,63,59,1,B62
63,O,B,63,60,0,B60
63,O,B,63,61,1,B57
63,O,B,63,62,1,B59
63,O,B,63,63,1,B55
63,C,B,63,1,1,B10
63,C,B,63,2,1,B1
63,C,B,63,3,1,B9
63,C,B,63,4,1,B4
63,C,B,63,5,1,B12
63,C,B,63,6,1,B5
63,C,B,63,7,1,B3
63,C,B,63,8,1,B8
63,C,B,63,9,1,B2
63,C,B,63,10,1,B11
63,C,B,63,11,1,B6
63,C,B,63,12,1,B7
63,C,B,63,13,1,B13
63,C,B,63,14,0,B19
63,C,B,63,15,1,B14
63,C,B,63,16,1,B18
63,C,B,63,17,1,B16
63,C,B,63,18,0,B23
63,C,B,63,19,1,B20
63,C,B,63,20,1,B17
63,C,B,63,21,0,B22
63,C,B,63,22,1,B26
63,C,B,63,23,1,B25
63,C,B,63,24,1,B24
63,C,B,63,25,1,B21
63,C,B,63,26,1,B15
63,C,B,63,27,1,B29
63,C,B,63,28,1,B34
63,C,B,63,29,1,B38
63,C,B,63,30,1,B27
63,C,B,63,31,1,B28
63,C,B,63,32,1,B31
63,C,B,63,33,1,B36
63,C,B,63,34,1,B32
63,C,B,63,35,1,B30
63,C,B,63,36,1,B33
63,C,B,63,37,1,B35
63,C,B,63,38,1,B37
63,C,B,63,39,1,B43
63,C,B,63,40,1,B46
63,C,B,63,41,1,B50
63,C,B,63,42,1,B48
63,C,B,63,43,1,B44
63,C,B,63,44,1,B39
63,C,B,63,45,1,B42
63,C,B,63,46,1,B45
63,C,B,63,47,1,B41
63,C,B,63,48,1,B40
63,C,B,63,49,1,B47
63,C,B,63,50,0,B49
63,C,B,63,51,1,B53
63,C,B,63,52,1,B52
63,C,B,63,53,1,B59
63,C,B,63,54,1,B62
63,C,B,63,55,1,B58
63,C,B,63,56,1,B56
63,C,B,63,57,1,B60
63,C,B,63,58,1,B55
63,C,B,63,59,1,B61
63,C,B,63,60,1,B51
63,C,B,63,61,1,B54
63,C,B,63,62,1,B63
63,C,B,63,63,1,B57
63,M,B,63,1,1,B1
63,M,B,63,2,1,B10
63,M,B,63,3,1,B5
63,M,B,63,4,1,B2
63,M,B,63,5,1,B9
63,M,B,63,6,0,B4
63,M,B,63,7,1,B11
63,M,B,63,8,1,B12
63,M,B,63,9,1,B3
63,M,B,63,10,0,B7
63,M,B,63,11,1,B6
63,M,B,63,12,1,B8
63,M,B,63,13,1,B14
63,M,B,63,14,1,B18
63,M,B,63,15,1,B13
63,M,B,63,16,0,B23
63,M,B,63,17,0,B24
63,M,B,63,18,0,B19
63,M,B,63,19,0,B17
63,M,B,63,20,0,B22
63,M,B,63,21,1,B16
63,M,B,63,22,1,B25
63,M,B,63,23,1,B26
63,M,B,63,24,1,B21
63,M,B,63,25,1,B20
63,M,B,63,26,1,B15
63,M,B,63,27,1,B34
63,M,B,63,28,1,B30
63,M,B,63,29,1,B29
63,M,B,63,30,1,B28
63,M,B,63,31,1,B27
63,M,B,63,32,1,B31
63,M,B,63,33,1,B38
63,M,B,63,34,1,B36
63,M,B,63,35,1,B32
63,M,B,63,36,1,B37
63,M,B,63,37,1,B33
63,M,B,63,38,1,B35
63,M,B,63,39,1,B43
63,M,B,63,40,0,B39
63,M,B,63,41,0,B44
63,M,B,63,42,1,B46
63,M,B,63,43,1,B48
63,M,B,63,44,1,B42
63,M,B,63,45,1,B45
63,M,B,63,46,1,B41
63,M,B,63,47,0,B50
63,M,B,63,48,1,B40
63,M,B,63,49,1,B47
63,M,B,63,50,0,B49
63,M,B,63,51,1,B53
63,M,B,63,52,1,B58
63,M,B,63,53,1,B52
63,M,B,63,54,1,B60
63,M,B,63,55,1,B56
63,M,B,63,56,1,B54
63,M,B,63,57,1,B62
63,M,B,63,58,1,B59
63,M,B,63,59,1,B61
63,M,B,63,60,1,B55
63,M,B,63,61,1,B51
63,M,B,63,62,1,B63
63,M,B,63,63,1,B57
64,O,A,57,1,1,A8
64,O,A,57,2,1,A2
64,O,A,57,3,1,A3
64,O,A,57,4,1,A10
64,O,A,57,5,1,A6
64,O,A,57,6,1,A1
64,O,A,57,7,0,A4
64,O,A,57,8,1,A7
64,O,A,57,9,1,A5
64,O,A,57,10,1,A11
64,O,A,57,11,1,A9
64,O,A,57,12,1,A15
64,O,A,57,13,1,A18
64,O,A,57,14,0,A17
64,O,A,57,15,1,A13
64,O,A,57,16,1,A23
64,O,A,57,17,1,A19
64,O,A,57,18,1,A16
64,O,A,57,19,1,A22
64,O,A,57,20,1,A21
64,O,A,57,21,0,A14
64,O,A,57,22,1,A12
64,O,A,57,23,1,A20
64,O,A,57,24,1,A26
64,O,A,57,25,0,A31
64,O,A,57,26,1,A35
64,O,A,57,27,1,A32
64,O,A,57,28,1,A25
64,O,A,57,29,1,A30
64,O,A,57,30,1,A33
64,O,A,57,31,1,A28
64,O,A,57,32,1,A36
64,O,A,57,33,1,A34
64,O,A,57,34,1,A27
64,O,A,57,35,1,A29
64,O,A,57,36,1,A24
64,O,A,57,37,1,A37
64,O,A,57,38,0,A39
64,O,A,57,39,1,A45
64,O,A,57,40,1,A44
64,O,A,57,41,1,A46
64,O,A,57,42,1,A40
64,O,A,57,43,1,A41
64,O,A,57,44,1,A43
64,O,A,57,45,1,A42
64,O,A,57,46,1,A38
64,O,A,57,47,1,A47
64,O,A,57,48,1,A54
64,O,A,57,49,1,A50
64,O,A,57,50,1,A56
64,O,A,57,51,1,A48
64,O,A,57,52,1,A51
64,O,A,57,53,0,A57
64,O,A,57,54,1,A52
64,O,A,57,55,1,A55
64,O,A,57,56,1,A49
64,O,A,57,57,1,A53
64,C,A,57,1,1,A3
64,C,A,57,2,1,A10
64,C,A,57,3,1,A2
64,C,A,57,4,1,A11
64,C,A,57,5,1,A1
64,C,A,57,6,1,A7
64,C,A,57,7,1,A8
64,C,A,57,8,0,A4
64,C,A,57,9,1,A6
64,C,A,57,10,1,A5
64,C,A,57,11,1,A9
64,C,A,57,12,1,A23
64,C,A,57,13,1,A12
64,C,A,57,14,1,A22
64,C,A,57,15,1,A18
64,C,A,57,16,1,A17
64,C,A,57,17,1,A13
64,C,A,57,18,1,A14
64,C,A,57,19,1,A16
64,C,A,57,20,1,A19
64,C,A,57,21,1,A15
64,C,A,57,22,1,A21
64,C,A,57,23,1,A20
64,C,A,57,24,1,A28
64,C,A,57,25,1,A35
64,C,A,57,26,1,A26
64,C,A,57,27,1,A29
64,C,A,57,28,1,A36
64,C,A,57,29,1,A32
64,C,A,57,30,0,A31
64,C,A,57,31,1,A27
64,C,A,57,32,1,A25
64,C,A,57,33,1,A34
64,C,A,57,34,1,A30
64,C,A,57,35,1,A33
64,C,A,57,36,1,A24
64,C,A,57,37,1,A44
64,C,A,57,38,1,A37
64,C,A,57,39,1,A46
64,C,A,57,40,1,A43
64,C,A,57,41,1,A40
64,C,A,57,42,1,A45
64,C,A,57,43,1,A42
64,C,A,57,44,1,A39
64,C,A,57,45,1,A41
64,C,A,57,46,1,A38
64,C,A,57,47,1,A55
64,C,A,57,48,1,A53
64,C,A,57,49,1,A49
64,C,A,57,50,1,A56
64,C,A,57,51,1,A48
64,C,A,57,52,1,A52
64,C,A,57,53,1,A57
64,C,A,57,54,1,A50
64,C,A,57,55,1,A54
64,C,A,57,56,1,A51
64,C,A,57,57,1,A47
64,M,A,57,1,1,A10
64,M,A,57,2,1,A2
64,M,A,57,3,1,A8
64,M,A,57,4,1,A6
64,M,A,57,5,1,A5
64,M,A,57,6,1,A7
64,M,A,57,7,1,A1
64,M,A,57,8,1,A3
64,M,A,57,9,1,A9
64,M,A,57,10,1,A11
64,M,A,57,11,0,A4
64,M,A,57,12,1,A18
64,M,A,57,13,1,A21
64,M,A,57,14,0,A23
64,M,A,57,15,1,A16
64,M,A,57,16,1,A12
64,M,A,57,17,1,A13
64,M,A,57,18,1,A14
64,M,A,57,19,1,A19
64,M,A,57,20,1,A17
64,M,A,57,21,1,A15
64,M,A,57,22,1,A22
64,M,A,57,23,1,A20
64,M,A,57,24,1,A28
64,M,A,57,25,1,A26
64,M,A,57,26,1,A36
64,M,A,57,27,1,A32
64,M,A,57,28,0,A31
64,M,A,57,29,1,A29
64,M,A,57,30,1,A25
64,M,A,57,31,1,A35
64,M,A,57,32,1,A27
64,M,A,57,33,1,A34
64,M,A,57,34,1,A33
64,M,A,57,35,0,A30
64,M,A,57,36,1,A24
64,M,A,57,37,1,A46
64,M,A,57,38,1,A37
64,M,A,57,39,0,A42
64,M,A,57,40,1,A43
64,M,A,57,41,1,A39
64,M,A,57,42,0,A44
64,M,A,57,43,1,A40
64,M,A,57,44,1,A41
64,M,A,57,45,0,A45
64,M,A,57,46,0,A38
64,M,A,57,47,1,A52
64,M,A,57,48,1,A56
64,M,A,57,49,1,A51
64,M,A,57,50,1,A54
64,M,A,57,51,1,A55
64,M,A,57,52,0,A48
64,M,A,57,53,1,A49
64,M,A,57,54,1,A53
64,M,A,57,55,1,A57
64,M,A,57,56,1,A50
64,M,A,57,57,1,A47
64,O,B,63,1,1,B7
64,O,B,63,2,0,B9
64,O,B,63,3,1,B4
64,O,B,63,4,1,B10
64,O,B,63,5,1,B6
64,O,B,63,6,0,B2
64,O,B,63,7,1,B5
64,O,B,63,8,0,B1
64,O,B,63,9,1,B3
64,O,B,63,10,1,B11
64,O,B,63,11,1,B8
64,O,B,63,12,0,B12
64,O,B,63,13,1,B22
64,O,B,63,14,1,B21
64,O,B,63,15,1,B19
64,O,B,63,16,1,B14
64,O,B,63,17,0,B25
64,O,B,63,18,1,B13
64,O,B,63,19,1,B18
64,O,B,63,20,0,B23
64,O,B,63,21,1,B24
64,O,B,63,22,1,B20
64,O,B,63,23,1,B16
64,O,B,63,24,1,B26
64,O,B,63,25,1,B17
64,O,B,63,26,1,B15
64,O,B,63,27,0,B34
64,O,B,63,28,0,B28
64,O,B,63,29,1,B37
64,O,B,63,30,0,B38
64,O,B,63,31,0,B33
64,O,B,63,32,1,B29
64,O,B,63,33,1,B31
64,O,B,63,34,0,B36
64,O,B,63,35,1,B30
64,O,B,63,36,1,B27
64,O,B,63,37,0,B32
64,O,B,63,38,1,B35
64,O,B,63,39,1,B48
64,O,B,63,40,1,B44
64,O,B,63,41,1,B50
64,O,B,63,42,1,B40
64,O,B,63,43,0,B39
64,O,B,63,44,1,B43
64,O,B,63,45,1,B45
64,O,B,63,46,1,B49
64,O,B,63,47,1,B47
64,O,B,63,48,1,B46
64,O,B,63,49,1,B41
64,O,B,63,50,1,B42
64,O,B,63,51,1,B52
64,O,B,63,52,0,B57
64,O,B,63,53,1,B63
64,O,B,63,54,1,B59
64,O,B,63,55,1,B55
64,O,B,63,56,1,B53
64,O,B,63,57,1,B58
64,O,B,63,58,1,B62
64,O,B,63,59,1,B56
64,O,B,63,60,1,B54
64,O,B,63,61,1,B60
64,O,B,63,62,1,B51
64,O,B,63,63,1,B61
64,C,B,63,1,0,B1
64,C,B,63,2,1,B10
64,C,B,63,3,1,B11
64,C,B,63,4,1,B9
64,C,B,63,5,1,B4
64,C,B,63,6,1,B5
64,C,B,63,7,1,B2
64,C,B,63,8,1,B8
64,C,B,63,9,1,B3
64,C,B,63,10,0,B12
64,C,B,63,11,1,B6
64,C,B,63,12,1,B7
64,C,B,63,13,1,B18
64,C,B,63,14,1,B13
64,C,B,63,15,1,B25
64,C,B,63,16,0,B19
64,C,B,63,17,0,B23
64,C,B,63,18,1,B14
64,C,B,63,19,1,B24
64,C,B,63,20,1,B16
64,C,B,63,21,1,B17
64,C,B,63,22,1,B20
64,C,B,63,23,1,B22
64,C,B,63,24,1,B26
64,C,B,63,25,1,B21
64,C,B,63,26,1,B15
64,C,B,63,27,1,B34
64,C,B,63,28,1,B29
64,C,B,63,29,1,B30
64,C,B,63,30,1,B31
64,C,B,63,31,0,B38
64,C,B,63,32,1,B28
64,C,B,63,33,1,B35
64,C,B,63,34,1,B32
64,C,B,63,35,1,B27
64,C,B,63,36,1,B36
64,C,B,63,37,1,B37
64,C,B,63,38,1,B33
64,C,B,63,39,1,B43
64,C,B,63,40,1,B46
64,C,B,63,41,1,B39
64,C,B,63,42,1,B50
64,C,B,63,43,1,B42
64,C,B,63,44,1,B48
64,C,B,63,45,1,B45
64,C,B,63,46,1,B47
64,C,B,63,47,1,B44
64,C,B,63,48,1,B41
64,C,B,63,49,1,B49
64,C,B,63,50,1,B40
64,C,B,63,51,1,B58
64,C,B,63,52,1,B53
64,C,B,63,53,1,B56
64,C,B,63,54,1,B52
64,C,B,63,55,1,B60
64,C,B,63,56,1,B55
64,C,B,63,57,1,B59
64,C,B,63,58,1,B62
64,C,B,63,59,1,B51
64,C,B,63,60,1,B63
64,C,B,63,61,1,B61
64,C,B,63,62,1,B54
64,C,B,63,63,1,B57
64,M,B,63,1,0,B1
64,M,B,63,2,1,B5
64,M,B,63,3,1,B10
64,M,B,63,4,1,B11
64,M,B,63,5,1,B6
64,M,B,63,6,1,B3
64,M,B,63,7,1,B9
64,M,B,63,8,1,B4
64,M,B,63,9,0,B12
64,M,B,63,10,1,B7
64,M,B,63,11,1,B8
64,M,B,63,12,1,B2
64,M,B,63,13,1,B14
64,M,B,63,14,1,B18
64,M,B,63,15,1,B23
64,M,B,63,16,1,B13
64,M,B,63,17,1,B17
64,M,B,63,18,1,B25
64,M,B,63,19,1,B24
64,M,B,63,20,1,B26
64,M,B,63,21,1,B19
64,M,B,63,22,1,B22
64,M,B,63,23,1,B21
64,M,B,63,24,1,B16
64,M,B,63,25,1,B20
64,M,B,63,26,1,B15
64,M,B,63,27,1,B34
64,M,B,63,28,1,B29
64,M,B,63,29,1,B30
64,M,B,63,30,0,B38
64,M,B,63,31,1,B28
64,M,B,63,32,1,B32
64,M,B,63,33,1,B31
64,M,B,63,34,1,B36
64,M,B,63,35,1,B33
64,M,B,63,36,1,B37
64,M,B,63,37,0,B27
64,M,B,63,38,0,B35
64,M,B,63,39,1,B43
64,M,B,63,40,1,B39
64,M,B,63,41,1,B44
64,M,B,63,42,1,B46
64,M,B,63,43,1,B50
64,M,B,63,44,1,B45
64,M,B,63,45,1,B47
64,M,B,63,46,1,B48
64,M,B,63,47,1,B40
64,M,B,63,48,1,B42
64,M,B,63,49,1,B41
64,M,B,63,50,1,B49
64,M,B,63,51,1,B53
64,M,B,63,52,1,B52
64,M,B,63,53,1,B60
64,M,B,63,54,1,B58
64,M,B,63,55,1,B56
64,M,B,63,56,1,B61
64,M,B,63,57,1,B62
64,M,B,63,58,1,B55
64,M,B,63,59,1,B54
64,M,B,63,60,1,B51
64,M,B,63,61,1,B59
64,M,B,63,62,1,B63
64,M,B,63,63,1,B57
65,O,A,57,1,0,A2
65,O,A,57,2,0,A5
65,O,A,57,3,0,A11
65,O,A,57,4,0,A7
65,O,A,57,5,1,A4
65,O,A,57,6,1,A3
65,O,A,57,7,1,A8
65,O,A,57,8,0,A6
65,O,A,57,9,0,A1
65,O,A,57,10,0,A10
65,O,A,57,11,1,A9
65,O,A,57,12,1,A12
65,O,A,57,13,0,A15
65,O,A,57,14,1,A18
65,O,A,57,15,0,A14
65,O,A,57,16,0,A20
65,O,A,57,17,0,A22
65,O,A,57,18,0,A21
65,O,A,57,19,1,A19
65,O,A,57,20,1,A23
65,O,A,57,21,0,A17
65,O,A,57,22,0,A16
65,O,A,57,23,1,A13
65,O,A,57,24,0,A32
65,O,A,57,25,0,A26
65,O,A,57,26,0,A29
65,O,A,57,27,1,A33
65,O,A,57,28,0,A36
65,O,A,57,29,0,A31
65,O,A,57,30,0,A28
65,O,A,57,31,0,A25
65,O,A,57,32,0,A30
65,O,A,57,33,1,A35
65,O,A,57,34,0,A24
65,O,A,57,35,1,A34
65,O,A,57,36,0,A27
65,O,A,57,37,1,A39
65,O,A,57,38,1,A45
65,O,A,57,39,0,A41
65,O,A,57,40,1,A46
65,O,A,57,41,0,A44
65,O,A,57,42,0,A43
65,O,A,57,43,0,A38
65,O,A,57,44,0,A37
65,O,A,57,45,1,A42
65,O,A,57,46,1,A40
65,O,A,57,47,0,A54
65,O,A,57,48,1,A50
65,O,A,57,49,0,A53
65,O,A,57,50,1,A55
65,O,A,57,51,0,A52
65,O,A,57,52,1,A56
65,O,A,57,53,1,A57
65,O,A,57,54,0,A48
65,O,A,57,55,1,A47
65,O,A,57,56,0,A51
65,O,A,57,57,1,A49
65,C,A,57,1,0,A2
65,C,A,57,2,0,A1
65,C,A,57,3,0,A5
65,C,A,57,4,0,A10
65,C,A,57,5,0,A6
65,C,A,57,6,0,A7
65,C,A,57,7,0,A8
65,C,A,57,8,0,A3
65,C,A,57,9,0,A11
65,C,A,57,10,0,A4
65,C,A,57,11,0,A9
65,C,A,57,12,0,A18
65,C,A,57,13,0,A14
65,C,A,57,14,0,A17
65,C,A,57,15,0,A12
65,C,A,57,16,1,A19
65,C,A,57,17,0,A15
65,C,A,57,18,1,A23
65,C,A,57,19,0,A16
65,C,A,57,20,0,A21
65,C,A,57,21,0,A13
65,C,A,57,22,0,A22
65,C,A,57,23,0,A20
65,C,A,57,24,0,A28
65,C,A,57,25,0,A26
65,C,A,57,26,0,A31
65,C,A,57,27,0,A36
65,C,A,57,28,0,A32
65,C,A,57,29,0,A25
65,C,A,57,30,0,A29
65,C,A,57,31,1,A30
65,C,A,57,32,0,A24
65,C,A,57,33,1,A35
65,C,A,57,34,0,A34
65,C,A,57,35,0,A27
65,C,A,57,36,1,A33
65,C,A,57,37,0,A46
65,C,A,57,38,0,A44
65,C,A,57,39,0,A42
65,C,A,57,40,0,A41
65,C,A,57,41,0,A43
65,C,A,57,42,1,A45
65,C,A,57,43,0,A37
65,C,A,57,44,0,A39
65,C,A,57,45,0,A40
65,C,A,57,46,0,A38
65,C,A,57,47,0,A49
65,C,A,57,48,0,A53
65,C,A,57,49,0,A55
65,C,A,57,50,0,A54
65,C,A,57,51,0,A56
65,C,A,57,52,0,A48
65,C,A,57,53,0,A52
65,C,A,57,54,0,A51
65,C,A,57,55,0,A57
65,C,A,57,56,1,A50
65,C,A,57,57,1,A47
65,M,A,57,1,0,A10
65,M,A,57,2,0,A7
65,M,A,57,3,0,A1
65,M,A,57,4,0,A2
65,M,A,57,5,0,A9
65,M,A,57,6,0,A6
65,M,A,57,7,0,A4
65,M,A,57,8,0,A3
65,M,A,57,9,0,A11
65,M,A,57,10,0,A5
65,M,A,57,11,0,A8
65,M,A,57,12,0,A18
65,M,A,57,13,0,A21
65,M,A,57,14,0,A12
65,M,A,57,15,0,A17
65,M,A,57,16,1,A23
65,M,A,57,17,0,A14
65,M,A,57,18,1,A19
65,M,A,57,19,1,A16
65,M,A,57,20,1,A22
65,M,A,57,21,0,A13
65,M,A,57,22,0,A15
65,M,A,57,23,0,A20
65,M,A,57,24,0,A28
65,M,A,57,25,0,A26
65,M,A,57,26,0,A36
65,M,A,57,27,1,A35
65,M,A,57,28,0,A29
65,M,A,57,29,0,A31
65,M,A,57,30,0,A25
65,M,A,57,31,1,A30
65,M,A,57,32,1,A27
65,M,A,57,33,0,A32
65,M,A,57,34,0,A24
65,M,A,57,35,0,A34
65,M,A,57,36,0,A33
65,M,A,57,37,0,A46
65,M,A,57,38,1,A44
65,M,A,57,39,1,A43
65,M,A,57,40,0,A37
65,M,A,57,41,0,A39
65,M,A,57,42,0,A42
65,M,A,57,43,0,A40
65,M,A,57,44,0,A41
65,M,A,57,45,1,A45
65,M,A,57,46,0,A38
65,M,A,57,47,0,A56
65,M,A,57,48,0,A52
65,M,A,57,49,0,A53
65,M,A,57,50,0,A55
65,M,A,57,51,1,A57
65,M,A,57,52,0,A54
65,M,A,57,53,1,A47
65,M,A,57,54,0,A51
65,M,A,57,55,0,A48
65,M,A,57,56,0,A49
65,M,A,57,57,1,A50
65,O,B,63,1,0,B5
65,O,B,63,2,0,B2
65,O,B,63,3,0,B12
65,O,B,63,4,0,B1
65,O,B,63,5,1,B9
65,O,B,63,6,0,B8
65,O,B,63,7,0,B10
65,O,B,63,8,1,B3
65,O,B,63,9,0,B6
65,O,B,63,10,0,B4
65,O,B,63,11,0,B11
65,O,B,63,12,1,B7
65,O,B,63,13,0,B14
65,O,B,63,14,0,B20
65,O,B,63,15,0,B13
65,O,B,63,16,0,B16
65,O,B,63,17,1,B19
65,O,B,63,18,1,B24
65,O,B,63,19,1,B22
65,O,B,63,20,0,B18
65,O,B,63,21,1,B26
65,O,B,63,22,0,B15
65,O,B,63,23,1,B25
65,O,B,63,24,0,B23
65,O,B,63,25,0,B17
65,O,B,63,26,1,B21
65,O,B,63,27,0,B31
65,O,B,63,28,0,B38
65,O,B,63,29,0,B33
65,O,B,63,30,0,B27
65,O,B,63,31,0,B34
65,O,B,63,32,0,B36
65,O,B,63,33,1,B28
65,O,B,63,34,0,B29
65,O,B,63,35,1,B32
65,O,B,63,36,1,B37
65,O,B,63,37,0,B30
65,O,B,63,38,1,B35
65,O,B,63,39,1,B48
65,O,B,63,40,1,B39
65,O,B,63,41,1,B47
65,O,B,63,42,1,B44
65,O,B,63,43,0,B40
65,O,B,63,44,1,B46
65,O,B,63,45,0,B49
65,O,B,63,46,0,B43
65,O,B,63,47,0,B41
65,O,B,63,48,0,B42
65,O,B,63,49,0,B45
65,O,B,63,50,0,B50
65,O,B,63,51,0,B51
65,O,B,63,52,0,B63
65,O,B,63,53,0,B53
65,O,B,63,54,0,B55
65,O,B,63,55,0,B56
65,O,B,63,56,0,B61
65,O,B,63,57,0,B58
65,O,B,63,58,0,B60
65,O,B,63,59,0,B52
65,O,B,63,60,0,B59
65,O,B,63,61,0,B62
65,O,B,63,62,0,B57
65,O,B,63,63,1,B54
65,C,B,63,1,0,B1
65,C,B,63,2,0,B10
65,C,B,63,3,0,B11
65,C,B,63,4,0,B5
65,C,B,63,5,0,B9
65,C,B,63,6,0,B6
65,C,B,63,7,1,B3
65,C,B,63,8,1,B4
65,C,B,63,9,0,B2
65,C,B,63,10,0,B8
65,C,B,63,11,0,B7
65,C,B,63,12,0,B12
65,C,B,63,13,0,B14
65,C,B,63,14,0,B23
65,C,B,63,15,0,B16
65,C,B,63,16,0,B18
65,C,B,63,17,0,B13
65,C,B,63,18,0,B24
65,C,B,63,19,0,B25
65,C,B,63,20,0,B19
65,C,B,63,21,0,B17
65,C,B,63,22,0,B22
65,C,B,63,23,0,B20
65,C,B,63,24,0,B26
65,C,B,63,25,0,B21
65,C,B,63,26,0,B15
65,C,B,63,27,0,B34
65,C,B,63,28,1,B28
65,C,B,63,29,0,B29
65,C,B,63,30,0,B31
65,C,B,63,31,0,B27
65,C,B,63,32,0,B30
65,C,B,63,33,0,B37
65,C,B,63,34,1,B32
65,C,B,63,35,0,B38
65,C,B,63,36,0,B33
65,C,B,63,37,0,B36
65,C,B,63,38,0,B35
65,C,B,63,39,0,B43
65,C,B,63,40,0,B42
65,C,B,63,41,0,B39
65,C,B,63,42,0,B50
65,C,B,63,43,0,B46
65,C,B,63,44,0,B48
65,C,B,63,45,0,B44
65,C,B,63,46,0,B40
65,C,B,63,47,0,B41
65,C,B,63,48,0,B49
65,C,B,63,49,0,B45
65,C,B,63,50,0,B47
65,C,B,63,51,0,B53
65,C,B,63,52,0,B58
65,C,B,63,53,0,B56
65,C,B,63,54,0,B59
65,C,B,63,55,0,B51
65,C,B,63,56,0,B54
65,C,B,63,57,0,B52
65,C,B,63,58,0,B62
65,C,B,63,59,0,B60
65,C,B,63,60,0,B61
65,C,B,63,61,0,B55
65,C,B,63,62,0,B57
65,C,B,63,63,0,B63
65,M,B,63,1,0,B1
65,M,B,63,2,0,B10
65,M,B,63,3,0,B5
65,M,B,63,4,0,B9
65,M,B,63,5,1,B4
65,M,B,63,6,0,B11
65,M,B,63,7,0,B2
65,M,B,63,8,0,B3
65,M,B,63,9,0,B6
65,M,B,63,10,0,B7
65,M,B,63,11,0,B12
65,M,B,63,12,0,B8
65,M,B,63,13,0,B14
65,M,B,63,14,0,B13
65,M,B,63,15,0,B23
65,M,B,63,16,0,B18
65,M,B,63,17,0,B19
65,M,B,63,18,0,B17
65,M,B,63,19,0,B25
65,M,B,63,20,0,B20
65,M,B,63,21,0,B26
65,M,B,63,22,1,B24
65,M,B,63,23,1,B22
65,M,B,63,24,0,B16
65,M,B,63,25,0,B21
65,M,B,63,26,0,B15
65,M,B,63,27,0,B34
65,M,B,63,28,1,B28
65,M,B,63,29,0,B29
65,M,B,63,30,0,B38
65,M,B,63,31,1,B31
65,M,B,63,32,1,B30
65,M,B,63,33,0,B33
65,M,B,63,34,0,B36
65,M,B,63,35,1,B35
65,M,B,63,36,0,B27
65,M,B,63,37,0,B37
65,M,B,63,38,1,B32
65,M,B,63,39,1,B39
65,M,B,63,40,0,B46
65,M,B,63,41,0,B50
65,M,B,63,42,0,B48
65,M,B,63,43,1,B44
65,M,B,63,44,0,B43
65,M,B,63,45,0,B45
65,M,B,63,46,0,B49
65,M,B,63,47,0,B47
65,M,B,63,48,0,B42
65,M,B,63,49,0,B40
65,M,B,63,50,1,B41
65,M,B,63,51,0,B53
65,M,B,63,52,0,B58
65,M,B,63,53,0,B52
65,M,B,63,54,0,B56
65,M,B,63,55,0,B60
65,M,B,63,56,0,B62
65,M,B,63,57,0,B51
65,M,B,63,58,0,B61
65,M,B,63,59,0,B55
65,M,B,63,60,0,B54
65,M,B,63,61,0,B63
65,M,B,63,62,1,B59
65,M,B,63,63,0,B57
66,O,A,57,1,1,A10
66,O,A,57,2,1,A4
66,O,A,57,3,1,A3
66,O,A,57,4,1,A7
66,O,A,57,5,1,A11
66,O,A,57,6,1,A1
66,O,A,57,7,1,A6
66,O,A,57,8,1,A2
66,O,A,57,9,1,A9
66,O,A,57,10,0,A8
66,O,A,57,11,1,A5
66,O,A,57,12,1,A12
66,O,A,57,13,1,A17
66,O,A,57,14,1,A18
66,O,A,57,15,1,A21
66,O,A,57,16,1,A14
66,O,A,57,17,1,A15
66,O,A,57,18,1,A22
66,O,A,57,19,1,A16
66,O,A,57,20,1,A19
66,O,A,57,21,1,A23
66,O,A,57,22,1,A13
66,O,A,57,23,1,A20
66,O,A,57,24,1,A26
66,O,A,57,25,1,A28
66,O,A,57,26,1,A30
66,O,A,57,27,1,A31
66,O,A,57,28,1,A27
66,O,A,57,29,1,A24
66,O,A,57,30,0,A32
66,O,A,57,31,1,A36
66,O,A,57,32,1,A35
66,O,A,57,33,1,A29
66,O,A,57,34,1,A25
66,O,A,57,35,1,A33
66,O,A,57,36,1,A34
66,O,A,57,37,1,A43
66,O,A,57,38,1,A46
66,O,A,57,39,1,A42
66,O,A,57,40,0,A44
66,O,A,57,41,1,A45
66,O,A,57,42,1,A41
66,O,A,57,43,1,A38
66,O,A,57,44,1,A37
66,O,A,57,45,1,A40
66,O,A,57,46,1,A39
66,O,A,57,47,1,A57
66,O,A,57,48,1,A54
66,O,A,57,49,1,A52
66,O,A,57,50,1,A50
66,O,A,57,51,1,A48
66,O,A,57,52,1,A51
66,O,A,57,53,1,A56
66,O,A,57,54,1,A47
66,O,A,57,55,1,A49
66,O,A,57,56,1,A53
66,O,A,57,57,1,A55
66,C,A,57,1,1,A2
66,C,A,57,2,1,A7
66,C,A,57,3,1,A1
66,C,A,57,4,1,A3
66,C,A,57,5,1,A10
66,C,A,57,6,1,A4
66,C,A,57,7,1,A5
66,C,A,57,8,1,A11
66,C,A,57,9,1,A9
66,C,A,57,10,1,A8
66,C,A,57,11,1,A6
66,C,A,57,12,1,A18
66,C,A,57,13,1,A14
66,C,A,57,14,1,A23
66,C,A,57,15,1,A19
66,C,A,57,16,1,A17
66,C,A,57,17,1,A16
66,C,A,57,18,1,A21
66,C,A,57,19,1,A15
66,C,A,57,20,1,A22
66,C,A,57,21,1,A12
66,C,A,57,22,1,A13
66,C,A,57,23,1,A20
66,C,A,57,24,1,A28
66,C,A,57,25,1,A32
66,C,A,57,26,1,A36
66,C,A,57,27,1,A26
66,C,A,57,28,1,A31
66,C,A,57,29,1,A35
66,C,A,57,30,1,A29
66,C,A,57,31,1,A33
66,C,A,57,32,1,A27
66,C,A,57,33,1,A25
66,C,A,57,34,1,A30
66,C,A,57,35,1,A24
66,C,A,57,36,1,A34
66,C,A,57,37,1,A44
66,C,A,57,38,1,A37
66,C,A,57,39,1,A41
66,C,A,57,40,1,A42
66,C,A,57,41,1,A43
66,C,A,57,42,1,A46
66,C,A,57,43,1,A40
66,C,A,57,44,1,A45
66,C,A,57,45,1,A39
66,C,A,57,46,1,A38
66,C,A,57,47,1,A56
66,C,A,57,48,1,A52
66,C,A,57,49,1,A54
66,C,A,57,50,1,A55
66,C,A,57,51,1,A48
66,C,A,57,52,1,A49
66,C,A,57,53,1,A47
66,C,A,57,54,1,A51
66,C,A,57,55,1,A53
66,C,A,57,56,1,A50
66,C,A,57,57,1,A57
66,M,A,57,1,1,A2
66,M,A,57,2,1,A1
66,M,A,57,3,1,A7
66,M,A,57,4,1,A5
66,M,A,57,5,1,A10
66,M,A,57,6,1,A8
66,M,A,57,7,1,A6
66,M,A,57,8,1,A3
66,M,A,57,9,1,A9
66,M,A,57,10,1,A4
66,M,A,57,11,1,A11
66,M,A,57,12,0,A23
66,M,A,57,13,1,A18
66,M,A,57,14,1,A22
66,M,A,57,15,1,A14
66,M,A,57,16,1,A17
66,M,A,57,17,1,A12
66,M,A,57,18,1,A13
66,M,A,57,19,1,A21
66,M,A,57,20,1,A16
66,M,A,57,21,1,A19
66,M,A,57,22,1,A20
66,M,A,57,23,1,A15
66,M,A,57,24,1,A28
66,M,A,57,25,1,A31
66,M,A,57,26,1,A36
66,M,A,57,27,1,A32
66,M,A,57,28,1,A26
66,M,A,57,29,1,A29
66,M,A,57,30,1,A35
66,M,A,57,31,1,A25
66,M,A,57,32,1,A33
66,M,A,57,33,1,A30
66,M,A,57,34,1,A34
66,M,A,57,35,0,A27
66,M,A,57,36,1,A24
66,M,A,57,37,1,A46
66,M,A,57,38,1,A42
66,M,A,57,39,1,A37
66,M,A,57,40,0,A45
66,M,A,57,41,1,A43
66,M,A,57,42,1,A44
66,M,A,57,43,1,A40
66,M,A,57,44,1,A39
66,M,A,57,45,1,A41
66,M,A,57,46,1,A38
66,M,A,57,47,1,A56
66,M,A,57,48,1,A53
66,M,A,57,49,1,A52
66,M,A,57,50,1,A55
66,M,A,57,51,1,A54
66,M,A,57,52,1,A51
66,M,A,57,53,1,A57
66,M,A,57,54,1,A47
66,M,A,57,55,1,A49
66,M,A,57,56,1,A50
66,M,A,57,57,0,A48
66,O,B,63,1,1,B2
66,O,B,63,2,1,B1
66,O,B,63,3,1,B7
66,O,B,63,4,1,B9
66,O,B,63,5,1,B6
66,O,B,63,6,1,B10
66,O,B,63,7,0,B11
66,O,B,63,8,1,B12
66,O,B,63,9,1,B4
66,O,B,63,10,1,B5
66,O,B,63,11,1,B3
66,O,B,63,12,1,B8
66,O,B,63,13,1,B13
66,O,B,63,14,1,B20
66,O,B,63,15,1,B14
66,O,B,63,16,1,B18
66,O,B,63,17,1,B24
66,O,B,63,18,1,B15
66,O,B,63,19,1,B16
66,O,B,63,20,1,B22
66,O,B,63,21,1,B19
66,O,B,63,22,1,B17
66,O,B,63,23,1,B23
66,O,B,63,24,1,B25
66,O,B,63,25,1,B26
66,O,B,63,26,1,B21
66,O,B,63,27,1,B38
66,O,B,63,28,1,B35
66,O,B,63,29,1,B34
66,O,B,63,30,1,B29
66,O,B,63,31,1,B30
66,O,B,63,32,1,B31
66,O,B,63,33,1,B28
66,O,B,63,34,1,B36
66,O,B,63,35,1,B27
66,O,B,63,36,1,B33
66,O,B,63,37,1,B37
66,O,B,63,38,1,B32
66,O,B,63,39,1,B43
66,O,B,63,40,1,B49
66,O,B,63,41,1,B47
66,O,B,63,42,1,B39
66,O,B,63,43,1,B48
66,O,B,63,44,1,B42
66,O,B,63,45,1,B44
66,O,B,63,46,1,B46
66,O,B,63,47,0,B50
66,O,B,63,48,1,B41
66,O,B,63,49,1,B45
66,O,B,63,50,1,B40
66,O,B,63,51,1,B56
66,O,B,63,52,1,B63
66,O,B,63,53,1,B57
66,O,B,63,54,0,B55
66,O,B,63,55,1,B59
66,O,B,63,56,1,B53
66,O,B,63,57,1,B61
66,O,B,63,58,1,B52
66,O,B,63,59,1,B58
66,O,B,63,60,0,B62
66,O,B,63,61,1,B51
66,O,B,63,62,0,B60
66,O,B,63,63,1,B54
66,C,B,63,1,1,B1
66,C,B,63,2,1,B6
66,C,B,63,3,1,B4
66,C,B,63,4,1,B10
66,C,B,63,5,1,B2
66,C,B,63,6,1,B5
66,C,B,63,7,1,B11
66,C,B,63,8,1,B9
66,C,B,63,9,1,B7
66,C,B,63,10,1,B3
66,C,B,63,11,1,B12
66,C,B,63,12,1,B8
66,C,B,63,13,1,B13
66,C,B,63,14,1,B19
66,C,B,63,15,1,B18
66,C,B,63,16,1,B14
66,C,B,63,17,1,B24
66,C,B,63,18,1,B22
66,C,B,63,19,1,B23
66,C,B,63,20,1,B25
66,C,B,63,21,1,B15
66,C,B,63,22,1,B17
66,C,B,63,23,1,B20
66,C,B,63,24,1,B16
66,C,B,63,25,1,B21
66,C,B,63,26,1,B26
66,C,B,63,27,1,B34
66,C,B,63,28,1,B28
66,C,B,63,29,1,B27
66,C,B,63,30,1,B31
66,C,B,63,31,1,B37
66,C,B,63,32,1,B29
66,C,B,63,33,1,B32
66,C,B,63,34,1,B30
66,C,B,63,35,1,B33
66,C,B,63,36,1,B38
66,C,B,63,37,1,B36
66,C,B,63,38,1,B35
66,C,B,63,39,1,B46
66,C,B,63,40,1,B39
66,C,B,63,41,1,B43
66,C,B,63,42,1,B47
66,C,B,63,43,1,B42
66,C,B,63,44,1,B45
66,C,B,63,45,1,B48
66,C,B,63,46,1,B44
66,C,B,63,47,1,B40
66,C,B,63,48,1,B50
66,C,B,63,49,1,B49
66,C,B,63,50,1,B41
66,C,B,63,51,1,B53
66,C,B,63,52,1,B58
66,C,B,63,53,1,B56
66,C,B,63,54,1,B52
66,C,B,63,55,1,B62
66,C,B,63,56,1,B59
66,C,B,63,57,1,B51
66,C,B,63,58,1,B60
66,C,B,63,59,1,B54
66,C,B,63,60,1,B55
66,C,B,63,61,1,B63
66,C,B,63,62,1,B61
66,C,B,63,63,1,B57
66,M,B,63,1,1,B10
66,M,B,63,2,1,B1
66,M,B,63,3,1,B5
66,M,B,63,4,1,B4
66,M,B,63,5,1,B6
66,M,B,63,6,1,B12
66,M,B,63,7,1,B2
66,M,B,63,8,1,B3
66,M,B,63,9,1,B11
66,M,B,63,10,1,B9
66,M,B,63,11,1,B7
66,M,B,63,12,1,B8
66,M,B,63,13,1,B14
66,M,B,63,14,1,B18
66,M,B,63,15,1,B17
66,M,B,63,16,1,B23
66,M,B,63,17,1,B16
66,M,B,63,18,1,B13
66,M,B,63,19,1,B25
66,M,B,63,20,1,B24
66,M,B,63,21,1,B19
66,M,B,63,22,1,B26
66,M,B,63,23,1,B22
66,M,B,63,24,1,B21
66,M,B,63,25,0,B20
66,M,B,63,26,1,B15
66,M,B,63,27,1,B34
66,M,B,63,28,1,B29
66,M,B,63,29,1,B38
66,M,B,63,30,1,B28
66,M,B,63,31,1,B30
66,M,B,63,32,1,B36
66,M,B,63,33,1,B27
66,M,B,63,34,1,B31
66,M,B,63,35,1,B33
66,M,B,63,36,1,B32
66,M,B,63,37,1,B37
66,M,B,63,38,1,B35
66,M,B,63,39,1,B39
66,M,B,63,40,1,B43
66,M,B,63,41,1,B46
66,M,B,63,42,0,B50
66,M,B,63,43,1,B44
66,M,B,63,44,1,B45
66,M,B,63,45,1,B42
66,M,B,63,46,1,B48
66,M,B,63,47,1,B41
66,M,B,63,48,1,B40
66,M,B,63,49,1,B47
66,M,B,63,50,1,B49
66,M,B,63,51,1,B53
66,M,B,63,52,1,B60
66,M,B,63,53,1,B52
66,M,B,63,54,1,B58
66,M,B,63,55,1,B51
66,M,B,63,56,1,B56
66,M,B,63,57,1,B62
66,M,B,63,58,1,B54
66,M,B,63,59,1,B55
66,M,B,63,60,1,B59
66,M,B,63,61,1,B61
66,M,B,63,62,1,B63
66,M,B,63,63,1,B57
67,O,A,57,1,1,A9
67,O,A,57,2,1,A3
67,O,A,57,3,1,A11
67,O,A,57,4,0,A4
67,O,A,57,5,0,A5
67,O,A,57,6,1,A8
67,O,A,57,7,1,A2
67,O,A,57,8,1,A1
67,O,A,57,9,0,A10
67,O,A,57,10,0,A7
67,O,A,57,11,1,A6
67,O,A,57,12,1,A22
67,O,A,57,13,1,A17
67,O,A,57,14,0,A12
67,O,A,57,15,0,A23
67,O,A,57,16,1,A18
67,O,A,57,17,1,A19
67,O,A,57,18,1,A14
67,O,A,57,19,0,A13
67,O,A,57,20,0,A21
67,O,A,57,21,0,A20
67,O,A,57,22,1,A16
67,O,A,57,23,0,A15
67,O,A,57,24,1,A32
67,O,A,57,25,1,A24
67,O,A,57,26,0,A33
67,O,A,57,27,1,A26
67,O,A,57,28,0,A36
67,O,A,57,29,1,A28
67,O,A,57,30,0,A30
67,O,A,57,31,1,A31
67,O,A,57,32,1,A34
67,O,A,57,33,1,A35
67,O,A,57,34,0,A29
67,O,A,57,35,0,A25
67,O,A,57,36,0,A27
67,O,A,57,37,1,A42
67,O,A,57,38,1,A43
67,O,A,57,39,0,A44
67,O,A,57,40,1,A46
67,O,A,57,41,1,A38
67,O,A,57,42,1,A45
67,O,A,57,43,1,A40
67,O,A,57,44,1,A37
67,O,A,57,45,0,A39
67,O,A,57,46,0,A41
67,O,A,57,47,0,A48
67,O,A,57,48,1,A53
67,O,A,57,49,1,A57
67,O,A,57,50,0,A49
67,O,A,57,51,1,A54
67,O,A,57,52,0,A56
67,O,A,57,53,1,A55
67,O,A,57,54,1,A52
67,O,A,57,55,0,A51
67,O,A,57,56,0,A50
67,O,A,57,57,1,A47
67,C,A,57,1,1,A3
67,C,A,57,2,1,A1
67,C,A,57,3,1,A10
67,C,A,57,4,1,A4
67,C,A,57,5,1,A2
67,C,A,57,6,1,A5
67,C,A,57,7,1,A7
67,C,A,57,8,1,A9
67,C,A,57,9,1,A11
67,C,A,57,10,1,A6
67,C,A,57,11,1,A8
67,C,A,57,12,1,A18
67,C,A,57,13,1,A13
67,C,A,57,14,0,A23
67,C,A,57,15,1,A16
67,C,A,57,16,1,A19
67,C,A,57,17,1,A12
67,C,A,57,18,1,A14
67,C,A,57,19,1,A22
67,C,A,57,20,1,A15
67,C,A,57,21,1,A17
67,C,A,57,22,1,A21
67,C,A,57,23,1,A20
67,C,A,57,24,1,A28
67,C,A,57,25,1,A31
67,C,A,57,26,1,A32
67,C,A,57,27,1,A36
67,C,A,57,28,1,A29
67,C,A,57,29,1,A26
67,C,A,57,30,1,A25
67,C,A,57,31,1,A24
67,C,A,57,32,1,A35
67,C,A,57,33,1,A30
67,C,A,57,34,1,A33
67,C,A,57,35,1,A27
67,C,A,57,36,1,A34
67,C,A,57,37,1,A42
67,C,A,57,38,1,A46
67,C,A,57,39,1,A39
67,C,A,57,40,1,A43
67,C,A,57,41,1,A41
67,C,A,57,42,1,A37
67,C,A,57,43,1,A44
67,C,A,57,44,1,A40
67,C,A,57,45,1,A45
67,C,A,57,46,1,A38
67,C,A,57,47,1,A56
67,C,A,57,48,1,A49
67,C,A,57,49,1,A52
67,C,A,57,50,1,A51
67,C,A,57,51,1,A50
67,C,A,57,52,1,A55
67,C,A,57,53,1,A53
67,C,A,57,54,1,A57
67,C,A,57,55,1,A48
67,C,A,57,56,1,A54
67,C,A,57,57,1,A47
67,M,A,57,1,1,A3
67,M,A,57,2,1,A1
67,M,A,57,3,1,A2
67,M,A,57,4,1,A10
67,M,A,57,5,0,A7
67,M,A,57,6,1,A9
67,M,A,57,7,1,A6
67,M,A,57,8,1,A5
67,M,A,57,9,1,A8
67,M,A,57,10,1,A11
67,M,A,57,11,1,A4
67,M,A,57,12,1,A18
67,M,A,57,13,1,A17
67,M,A,57,14,1,A14
67,M,A,57,15,0,A22
67,M,A,57,16,0,A23
67,M,A,57,17,1,A16
67,M,A,57,18,1,A21
67,M,A,57,19,1,A19
67,M,A,57,20,1,A12
67,M,A,57,21,1,A13
67,M,A,57,22,0,A20
67,M,A,57,23,0,A15
67,M,A,57,24,1,A26
67,M,A,57,25,1,A29
67,M,A,57,26,1,A28
67,M,A,57,27,1,A36
67,M,A,57,28,1,A31
67,M,A,57,29,1,A35
67,M,A,57,30,0,A25
67,M,A,57,31,1,A32
67,M,A,57,32,1,A24
67,M,A,57,33,0,A33
67,M,A,57,34,0,A30
67,M,A,57,35,1,A34
67,M,A,57,36,0,A27
67,M,A,57,37,1,A46
67,M,A,57,38,1,A37
67,M,A,57,39,0,A42
67,M,A,57,40,1,A44
67,M,A,57,41,1,A43
67,M,A,57,42,1,A41
67,M,A,57,43,1,A40
67,M,A,57,44,1,A39
67,M,A,57,45,1,A45
67,M,A,57,46,1,A38
67,M,A,57,47,1,A56
67,M,A,57,48,1,A55
67,M,A,57,49,1,A53
67,M,A,57,50,1,A57
67,M,A,57,51,1,A52
67,M,A,57,52,1,A51
67,M,A,57,53,1,A54
67,M,A,57,54,1,A49
67,M,A,57,55,1,A47
67,M,A,57,56,0,A48
67,M,A,57,57,1,A50
67,O,B,63,1,1,B5
67,O,B,63,2,1,B11
67,O,B,63,3,0,B1
67,O,B,63,4,0,B10
67,O,B,63,5,0,B4
67,O,B,63,6,1,B6
67,O,B,63,7,1,B2
67,O,B,63,8,0,B12
67,O,B,63,9,1,B7
67,O,B,63,10,1,B9
67,O,B,63,11,0,B3
67,O,B,63,12,1,B8
67,O,B,63,13,1,B21
67,O,B,63,14,0,B14
67,O,B,63,15,1,B24
67,O,B,63,16,0,B19
67,O,B,63,17,1,B16
67,O,B,63,18,1,B26
67,O,B,63,19,1,B13
67,O,B,63,20,1,B18
67,O,B,63,21,0,B23
67,O,B,63,22,1,B15
67,O,B,63,23,0,B25
67,O,B,63,24,1,B22
67,O,B,63,25,0,B17
67,O,B,63,26,0,B20
67,O,B,63,27,1,B30
67,O,B,63,28,0,B31
67,O,B,63,29,1,B28
67,O,B,63,30,1,B34
67,O,B,63,31,1,B38
67,O,B,63,32,0,B36
67,O,B,63,33,1,B29
67,O,B,63,34,1,B37
67,O,B,63,35,1,B33
67,O,B,63,36,0,B32
67,O,B,63,37,1,B27
67,O,B,63,38,1,B35
67,O,B,63,39,1,B47
67,O,B,63,40,0,B46
67,O,B,63,41,0,B48
67,O,B,63,42,1,B43
67,O,B,63,43,1,B45
67,O,B,63,44,1,B50
67,O,B,63,45,1,B40
67,O,B,63,46,0,B39
67,O,B,63,47,1,B44
67,O,B,63,48,0,B49
67,O,B,63,49,1,B41
67,O,B,63,50,1,B42
67,O,B,63,51,0,B53
67,O,B,63,52,1,B56
67,O,B,63,53,1,B61
67,O,B,63,54,0,B54
67,O,B,63,55,1,B57
67,O,B,63,56,1,B62
67,O,B,63,57,0,B58
67,O,B,63,58,1,B55
67,O,B,63,59,1,B60
67,O,B,63,60,0,B52
67,O,B,63,61,1,B51
67,O,B,63,62,1,B59
67,O,B,63,63,0,B63
67,C,B,63,1,0,B10
67,C,B,63,2,1,B1
67,C,B,63,3,1,B5
67,C,B,63,4,1,B9
67,C,B,63,5,1,B3
67,C,B,63,6,1,B7
67,C,B,63,7,1,B4
67,C,B,63,8,0,B12
67,C,B,63,9,1,B2
67,C,B,63,10,1,B11
67,C,B,63,11,0,B6
67,C,B,63,12,1,B8
67,C,B,63,13,1,B14
67,C,B,63,14,1,B13
67,C,B,63,15,0,B19
67,C,B,63,16,1,B18
67,C,B,63,17,1,B25
67,C,B,63,18,1,B24
67,C,B,63,19,1,B15
67,C,B,63,20,1,B22
67,C,B,63,21,0,B23
67,C,B,63,22,1,B17
67,C,B,63,23,1,B26
67,C,B,63,24,1,B16
67,C,B,63,25,1,B21
67,C,B,63,26,1,B20
67,C,B,63,27,1,B34
67,C,B,63,28,1,B29
67,C,B,63,29,1,B28
67,C,B,63,30,1,B30
67,C,B,63,31,1,B38
67,C,B,63,32,0,B31
67,C,B,63,33,0,B32
67,C,B,63,34,1,B37
67,C,B,63,35,1,B33
67,C,B,63,36,1,B36
67,C,B,63,37,1,B27
67,C,B,63,38,1,B35
67,C,B,63,39,1,B43
67,C,B,63,40,1,B39
67,C,B,63,41,1,B47
67,C,B,63,42,1,B44
67,C,B,63,43,1,B48
67,C,B,63,44,1,B45
67,C,B,63,45,1,B50
67,C,B,63,46,1,B46
67,C,B,63,47,0,B41
67,C,B,63,48,1,B40
67,C,B,63,49,1,B49
67,C,B,63,50,1,B42
67,C,B,63,51,1,B53
67,C,B,63,52,1,B59
67,C,B,63,53,1,B51
67,C,B,63,54,1,B61
67,C,B,63,55,1,B60
67,C,B,63,56,1,B52
67,C,B,63,57,1,B55
67,C,B,63,58,1,B62
67,C,B,63,59,1,B58
67,C,B,63,60,1,B56
67,C,B,63,61,1,B54
67,C,B,63,62,0,B63
67,C,B,63,63,1,B57
67,M,B,63,1,0,B10
67,M,B,63,2,1,B1
67,M,B,63,3,1,B5
67,M,B,63,4,1,B11
67,M,B,63,5,1,B2
67,M,B,63,6,1,B9
67,M,B,63,7,1,B7
67,M,B,63,8,0,B12
67,M,B,63,9,0,B6
67,M,B,63,10,1,B3
67,M,B,63,11,1,B8
67,M,B,63,12,0,B4
67,M,B,63,13,1,B14
67,M,B,63,14,1,B25
67,M,B,63,15,1,B13
67,M,B,63,16,0,B18
67,M,B,63,17,0,B19
67,M,B,63,18,0,B23
67,M,B,63,19,1,B24
67,M,B,63,20,1,B22
67,M,B,63,21,1,B17
67,M,B,63,22,1,B16
67,M,B,63,23,1,B26
67,M,B,63,24,1,B21
67,M,B,63,25,1,B20
67,M,B,63,26,0,B15
67,M,B,63,27,1,B34
67,M,B,63,28,1,B29
67,M,B,63,29,1,B28
67,M,B,63,30,1,B38
67,M,B,63,31,1,B36
67,M,B,63,32,1,B33
67,M,B,63,33,0,B31
67,M,B,63,34,1,B27
67,M,B,63,35,1,B37
67,M,B,63,36,0,B30
67,M,B,63,37,0,B32
67,M,B,63,38,1,B35
67,M,B,63,39,0,B46
67,M,B,63,40,1,B43
67,M,B,63,41,1,B44
67,M,B,63,42,1,B40
67,M,B,63,43,1,B48
67,M,B,63,44,1,B39
67,M,B,63,45,0,B41
67,M,B,63,46,1,B50
67,M,B,63,47,1,B42
67,M,B,63,48,1,B45
67,M,B,63,49,1,B49
67,M,B,63,50,1,B47
67,M,B,63,51,1,B53
67,M,B,63,52,0,B58
67,M,B,63,53,1,B52
67,M,B,63,54,1,B56
67,M,B,63,55,1,B54
67,M,B,63,56,1,B55
67,M,B,63,57,1,B61
67,M,B,63,58,1,B60
67,M,B,63,59,1,B62
67,M,B,63,60,1,B51
67,M,B,63,61,1,B59
67,M,B,63,62,0,B63
67,M,B,63,63,1,B57
68,O,A,57,1,1,A10
68,O,A,57,2,1,A7
68,O,A,57,3,0,A6
68,O,A,57,4,1,A4
68,O,A,57,5,1,A2
68,O,A,57,6,1,A9
68,O,A,57,7,1,A3
68,O,A,57,8,1,A11
68,O,A,57,9,1,A1
68,O,A,57,10,1,A5
68,O,A,57,11,1,A8
68,O,A,57,12,1,A23
68,O,A,57,13,1,A13
68,O,A,57,14,0,A14
68,O,A,57,15,1,A16
68,O,A,57,16,1,A18
68,O,A,57,17,0,A21
68,O,A,57,18,1,A17
68,O,A,57,19,1,A15
68,O,A,57,20,1,A19
68,O,A,57,21,0,A12
68,O,A,57,22,1,A22
68,O,A,57,23,1,A20
68,O,A,57,24,1,A24
68,O,A,57,25,0,A27
68,O,A,57,26,1,A33
68,O,A,57,27,1,A29
68,O,A,57,28,0,A28
68,O,A,57,29,1,A31
68,O,A,57,30,1,A35
68,O,A,57,31,1,A36
68,O,A,57,32,1,A30
68,O,A,57,33,0,A26
68,O,A,57,34,0,A32
68,O,A,57,35,0,A34
68,O,A,57,36,1,A25
68,O,A,57,37,1,A42
68,O,A,57,38,1,A45
68,O,A,57,39,0,A43
68,O,A,57,40,1,A39
68,O,A,57,41,1,A46
68,O,A,57,42,0,A44
68,O,A,57,43,1,A41
68,O,A,57,44,1,A37
68,O,A,57,45,1,A40
68,O,A,57,46,1,A38
68,O,A,57,47,1,A47
68,O,A,57,48,1,A55
68,O,A,57,49,1,A49
68,O,A,57,50,0,A54
68,O,A,57,51,1,A48
68,O,A,57,52,1,A51
68,O,A,57,53,1,A53
68,O,A,57,54,1,A57
68,O,A,57,55,1,A56
68,O,A,57,56,1,A52
68,O,A,57,57,1,A50
68,C,A,57,1,1,A4
68,C,A,57,2,1,A1
68,C,A,57,3,1,A2
68,C,A,57,4,1,A7
68,C,A,57,5,1,A3
68,C,A,57,6,1,A9
68,C,A,57,7,1,A11
68,C,A,57,8,1,A6
68,C,A,57,9,1,A10
68,C,A,57,10,1,A5
68,C,A,57,11,1,A8
68,C,A,57,12,1,A18
68,C,A,57,13,1,A16
68,C,A,57,14,1,A23
68,C,A,57,15,1,A17
68,C,A,57,16,1,A12
68,C,A,57,17,1,A13
68,C,A,57,18,1,A14
68,C,A,57,19,1,A21
68,C,A,57,20,1,A22
68,C,A,57,21,1,A15
68,C,A,57,22,1,A19
68,C,A,57,23,1,A20
68,C,A,57,24,0,A28
68,C,A,57,25,1,A26
68,C,A,57,26,1,A31
68,C,A,57,27,1,A29
68,C,A,57,28,1,A35
68,C,A,57,29,1,A36
68,C,A,57,30,1,A30
68,C,A,57,31,1,A25
68,C,A,57,32,1,A32
68,C,A,57,33,1,A24
68,C,A,57,34,1,A33
68,C,A,57,35,1,A27
68,C,A,57,36,1,A34
68,C,A,57,37,1,A46
68,C,A,57,38,1,A37
68,C,A,57,39,1,A39
68,C,A,57,40,1,A44
68,C,A,57,41,1,A40
68,C,A,57,42,1,A42
68,C,A,57,43,1,A41
68,C,A,57,44,1,A43
68,C,A,57,45,1,A45
68,C,A,57,46,1,A38
68,C,A,57,47,1,A56
68,C,A,57,48,1,A55
68,C,A,57,49,1,A54
68,C,A,57,50,1,A51
68,C,A,57,51,1,A48
68,C,A,57,52,1,A52
68,C,A,57,53,1,A53
68,C,A,57,54,1,A57
68,C,A,57,55,1,A49
68,C,A,57,56,1,A47
68,C,A,57,57,1,A50
68,M,A,57,1,1,A10
68,M,A,57,2,1,A4
68,M,A,57,3,1,A7
68,M,A,57,4,0,A6
68,M,A,57,5,1,A8
68,M,A,57,6,1,A2
68,M,A,57,7,1,A1
68,M,A,57,8,1,A9
68,M,A,57,9,1,A5
68,M,A,57,10,1,A3
68,M,A,57,11,1,A11
68,M,A,57,12,1,A18
68,M,A,57,13,1,A14
68,M,A,57,14,1,A19
68,M,A,57,15,1,A23
68,M,A,57,16,1,A16
68,M,A,57,17,1,A17
68,M,A,57,18,1,A21
68,M,A,57,19,1,A22
68,M,A,57,20,1,A15
68,M,A,57,21,1,A12
68,M,A,57,22,1,A20
68,M,A,57,23,1,A13
68,M,A,57,24,1,A28
68,M,A,57,25,1,A29
68,M,A,57,26,1,A26
68,M,A,57,27,1,A31
68,M,A,57,28,0,A32
68,M,A,57,29,1,A36
68,M,A,57,30,1,A35
68,M,A,57,31,1,A33
68,M,A,57,32,1,A30
68,M,A,57,33,1,A25
68,M,A,57,34,1,A34
68,M,A,57,35,0,A27
68,M,A,57,36,1,A24
68,M,A,57,37,1,A44
68,M,A,57,38,1,A46
68,M,A,57,39,1,A40
68,M,A,57,40,0,A37
68,M,A,57,41,1,A41
68,M,A,57,42,0,A43
68,M,A,57,43,1,A39
68,M,A,57,44,1,A42
68,M,A,57,45,1,A45
68,M,A,57,46,1,A38
68,M,A,57,47,1,A56
68,M,A,57,48,1,A52
68,M,A,57,49,1,A53
68,M,A,57,50,1,A51
68,M,A,57,51,1,A48
68,M,A,57,52,1,A49
68,M,A,57,53,0,A54
68,M,A,57,54,1,A57
68,M,A,57,55,1,A55
68,M,A,57,56,1,A50
68,M,A,57,57,1,A47
68,O,B,63,1,0,B2
68,O,B,63,2,1,B12
68,O,B,63,3,1,B8
68,O,B,63,4,0,B10
68,O,B,63,5,1,B7
68,O,B,63,6,1,B11
68,O,B,63,7,1,B1
68,O,B,63,8,0,B9
68,O,B,63,9,1,B6
68,O,B,63,10,1,B5
68,O,B,63,11,1,B4
68,O,B,63,12,1,B3
68,O,B,63,13,1,B26
68,O,B,63,14,1,B18
68,O,B,63,15,1,B19
68,O,B,63,16,1,B23
68,O,B,63,17,1,B25
68,O,B,63,18,1,B22
68,O,B,63,19,0,B17
68,O,B,63,20,1,B14
68,O,B,63,21,0,B13
68,O,B,63,22,1,B16
68,O,B,63,23,1,B15
68,O,B,63,24,0,B20
68,O,B,63,25,1,B24
68,O,B,63,26,0,B21
68,O,B,63,27,1,B30
68,O,B,63,28,0,B32
68,O,B,63,29,0,B34
68,O,B,63,30,1,B29
68,O,B,63,31,1,B33
68,O,B,63,32,1,B38
68,O,B,63,33,1,B37
68,O,B,63,34,1,B35
68,O,B,63,35,1,B27
68,O,B,63,36,1,B28
68,O,B,63,37,1,B31
68,O,B,63,38,1,B36
68,O,B,63,39,1,B46
68,O,B,63,40,1,B41
68,O,B,63,41,0,B43
68,O,B,63,42,1,B47
68,O,B,63,43,1,B50
68,O,B,63,44,1,B39
68,O,B,63,45,1,B42
68,O,B,63,46,1,B48
68,O,B,63,47,1,B40
68,O,B,63,48,1,B45
68,O,B,63,49,0,B49
68,O,B,63,50,0,B44
68,O,B,63,51,1,B63
68,O,B,63,52,1,B53
68,O,B,63,53,1,B61
68,O,B,63,54,1,B56
68,O,B,63,55,0,B60
68,O,B,63,56,0,B55
68,O,B,63,57,1,B54
68,O,B,63,58,1,B52
68,O,B,63,59,1,B57
68,O,B,63,60,1,B58
68,O,B,63,61,1,B62
68,O,B,63,62,0,B59
68,O,B,63,63,0,B51
68,C,B,63,1,1,B1
68,C,B,63,2,1,B10
68,C,B,63,3,1,B9
68,C,B,63,4,1,B5
68,C,B,63,5,1,B11
68,C,B,63,6,1,B2
68,C,B,63,7,1,B6
68,C,B,63,8,1,B3
68,C,B,63,9,1,B4
68,C,B,63,10,1,B12
68,C,B,63,11,1,B7
68,C,B,63,12,1,B8
68,C,B,63,13,1,B18
68,C,B,63,14,1,B25
68,C,B,63,15,1,B13
68,C,B,63,16,1,B14
68,C,B,63,17,1,B24
68,C,B,63,18,1,B19
68,C,B,63,19,1,B23
68,C,B,63,20,1,B17
68,C,B,63,21,1,B26
68,C,B,63,22,1,B21
68,C,B,63,23,1,B22
68,C,B,63,24,1,B16
68,C,B,63,25,1,B20
68,C,B,63,26,1,B15
68,C,B,63,27,1,B34
68,C,B,63,28,1,B29
68,C,B,63,29,1,B28
68,C,B,63,30,1,B30
68,C,B,63,31,1,B37
68,C,B,63,32,1,B38
68,C,B,63,33,1,B32
68,C,B,63,34,1,B27
68,C,B,63,35,1,B31
68,C,B,63,36,1,B36
68,C,B,63,37,1,B35
68,C,B,63,38,1,B33
68,C,B,63,39,1,B39
68,C,B,63,40,1,B46
68,C,B,63,41,1,B47
68,C,B,63,42,0,B43
68,C,B,63,43,1,B44
68,C,B,63,44,1,B49
68,C,B,63,45,1,B45
68,C,B,63,46,1,B48
68,C,B,63,47,1,B42
68,C,B,63,48,1,B50
68,C,B,63,49,1,B41
68,C,B,63,50,1,B40
68,C,B,63,51,1,B53
68,C,B,63,52,0,B55
68,C,B,63,53,1,B60
68,C,B,63,54,1,B63
68,C,B,63,55,0,B58
68,C,B,63,56,1,B52
68,C,B,63,57,1,B56
68,C,B,63,58,0,B51
68,C,B,63,59,1,B62
68,C,B,63,60,1,B61
68,C,B,63,61,1,B59
68,C,B,63,62,1,B54
68,C,B,63,63,1,B57
68,M,B,63,1,1,B10
68,M,B,63,2,1,B11
68,M,B,63,3,1,B5
68,M,B,63,4,1,B1
68,M,B,63,5,1,B4
68,M,B,63,6,1,B3
68,M,B,63,7,1,B12
68,M,B,63,8,1,B6
68,M,B,63,9,1,B8
68,M,B,63,10,1,B7
68,M,B,63,11,1,B9
68,M,B,63,12,1,B2
68,M,B,63,13,1,B14
68,M,B,63,14,1,B25
68,M,B,63,15,1,B18
68,M,B,63,16,1,B13
68,M,B,63,17,1,B23
68,M,B,63,18,1,B22
68,M,B,63,19,1,B24
68,M,B,63,20,1,B19
68,M,B,63,21,1,B26
68,M,B,63,22,0,B17
68,M,B,63,23,1,B16
68,M,B,63,24,1,B21
68,M,B,63,25,0,B20
68,M,B,63,26,1,B15
68,M,B,63,27,1,B34
68,M,B,63,28,1,B28
68,M,B,63,29,1,B29
68,M,B,63,30,1,B38
68,M,B,63,31,1,B30
68,M,B,63,32,1,B36
68,M,B,63,33,1,B31
68,M,B,63,34,0,B32
68,M,B,63,35,1,B27
68,M,B,63,36,1,B35
68,M,B,63,37,1,B33
68,M,B,63,38,1,B37
68,M,B,63,39,1,B46
68,M,B,63,40,0,B43
68,M,B,63,41,1,B48
68,M,B,63,42,0,B39
68,M,B,63,43,1,B50
68,M,B,63,44,1,B44
68,M,B,63,45,1,B42
68,M,B,63,46,1,B49
68,M,B,63,47,1,B45
68,M,B,63,48,1,B40
68,M,B,63,49,1,B47
68,M,B,63,50,1,B41
68,M,B,63,51,1,B53
68,M,B,63,52,1,B52
68,M,B,63,53,1,B56
68,M,B,63,54,0,B58
68,M,B,63,55,1,B54
68,M,B,63,56,1,B60
68,M,B,63,57,1,B63
68,M,B,63,58,1,B55
68,M,B,63,59,0,B51
68,M,B,63,60,1,B62
68,M,B,63,61,1,B61
68,M,B,63,62,1,B59
68,M,B,63,63,1,B57
69,O,A,57,1,0,A3
69,O,A,57,2,1,A2
69,O,A,57,3,0,A8
69,O,A,57,4,1,A1
69,O,A,57,5,0,A5
69,O,A,57,6,1,A7
69,O,A,57,7,1,A4
69,O,A,57,8,0,A11
69,O,A,57,9,0,A6
69,O,A,57,10,1,A10
69,O,A,57,11,0,A9
69,O,A,57,12,0,A19
69,O,A,57,13,1,A16
69,O,A,57,14,0,A14
69,O,A,57,15,1,A22
69,O,A,57,16,0,A18
69,O,A,57,17,1,A15
69,O,A,57,18,1,A23
69,O,A,57,19,1,A13
69,O,A,57,20,0,A17
69,O,A,57,21,1,A12
69,O,A,57,22,1,A21
69,O,A,57,23,0,A20
69,O,A,57,24,0,A28
69,O,A,57,25,1,A35
69,O,A,57,26,0,A32
69,O,A,57,27,1,A26
69,O,A,57,28,0,A25
69,O,A,57,29,1,A24
69,O,A,57,30,1,A29
69,O,A,57,31,1,A31
69,O,A,57,32,0,A36
69,O,A,57,33,1,A34
69,O,A,57,34,0,A27
69,O,A,57,35,0,A33
69,O,A,57,36,0,A30
69,O,A,57,37,0,A43
69,O,A,57,38,1,A37
69,O,A,57,39,0,A44
69,O,A,57,40,0,A42
69,O,A,57,41,0,A38
69,O,A,57,42,1,A45
69,O,A,57,43,1,A46
69,O,A,57,44,1,A40
69,O,A,57,45,0,A41
69,O,A,57,46,1,A39
69,O,A,57,47,0,A49
69,O,A,57,48,0,A57
69,O,A,57,49,1,A56
69,O,A,57,50,0,A52
69,O,A,57,51,1,A51
69,O,A,57,52,1,A55
69,O,A,57,53,1,A54
69,O,A,57,54,0,A53
69,O,A,57,55,1,A50
69,O,A,57,56,0,A48
69,O,A,57,57,0,A47
69,C,A,57,1,0,A4
69,C,A,57,2,0,A8
69,C,A,57,3,1,A1
69,C,A,57,4,0,A3
69,C,A,57,5,0,A2
69,C,A,57,6,0,A5
69,C,A,57,7,0,A11
69,C,A,57,8,0,A10
69,C,A,57,9,1,A7
69,C,A,57,10,0,A6
69,C,A,57,11,0,A9
69,C,A,57,12,0,A18
69,C,A,57,13,1,A21
69,C,A,57,14,1,A15
69,C,A,57,15,0,A13
69,C,A,57,16,1,A16
69,C,A,57,17,0,A14
69,C,A,57,18,1,A23
69,C,A,57,19,1,A12
69,C,A,57,20,0,A17
69,C,A,57,21,0,A22
69,C,A,57,22,0,A20
69,C,A,57,23,0,A19
69,C,A,57,24,0,A28
69,C,A,57,25,0,A32
69,C,A,57,26,1,A26
69,C,A,57,27,0,A31
69,C,A,57,28,0,A29
69,C,A,57,29,0,A25
69,C,A,57,30,0,A36
69,C,A,57,31,0,A35
69,C,A,57,32,0,A30
69,C,A,57,33,0,A33
69,C,A,57,34,1,A24
69,C,A,57,35,0,A34
69,C,A,57,36,0,A27
69,C,A,57,37,0,A42
69,C,A,57,38,1,A40
69,C,A,57,39,0,A46
69,C,A,57,40,1,A37
69,C,A,57,41,1,A39
69,C,A,57,42,0,A44
69,C,A,57,43,0,A43
69,C,A,57,44,0,A41
69,C,A,57,45,1,A45
69,C,A,57,46,0,A38
69,C,A,57,47,0,A56
69,C,A,57,48,0,A50
69,C,A,57,49,0,A52
69,C,A,57,50,0,A57
69,C,A,57,51,0,A49
69,C,A,57,52,1,A51
69,C,A,57,53,0,A53
69,C,A,57,54,0,A48
69,C,A,57,55,0,A47
69,C,A,57,56,0,A54
69,C,A,57,57,0,A55
69,M,A,57,1,0,A2
69,M,A,57,2,0,A10
69,M,A,57,3,1,A6
69,M,A,57,4,1,A7
69,M,A,57,5,1,A1
69,M,A,57,6,1,A3
69,M,A,57,7,1,A9
69,M,A,57,8,0,A4
69,M,A,57,9,0,A11
69,M,A,57,10,1,A5
69,M,A,57,11,0,A8
69,M,A,57,12,1,A18
69,M,A,57,13,1,A23
69,M,A,57,14,0,A14
69,M,A,57,15,0,A17
69,M,A,57,16,1,A16
69,M,A,57,17,0,A22
69,M,A,57,18,0,A13
69,M,A,57,19,1,A21
69,M,A,57,20,0,A19
69,M,A,57,21,1,A12
69,M,A,57,22,1,A15
69,M,A,57,23,0,A20
69,M,A,57,24,1,A29
69,M,A,57,25,0,A28
69,M,A,57,26,1,A26
69,M,A,57,27,0,A36
69,M,A,57,28,0,A31
69,M,A,57,29,1,A35
69,M,A,57,30,0,A32
69,M,A,57,31,1,A24
69,M,A,57,32,0,A30
69,M,A,57,33,0,A33
69,M,A,57,34,1,A25
69,M,A,57,35,0,A27
69,M,A,57,36,0,A34
69,M,A,57,37,0,A46
69,M,A,57,38,1,A44
69,M,A,57,39,1,A37
69,M,A,57,40,0,A41
69,M,A,57,41,1,A40
69,M,A,57,42,1,A42
69,M,A,57,43,0,A43
69,M,A,57,44,1,A39
69,M,A,57,45,1,A45
69,M,A,57,46,1,A38
69,M,A,57,47,1,A56
69,M,A,57,48,0,A54
69,M,A,57,49,1,A53
69,M,A,57,50,0,A52
69,M,A,57,51,1,A51
69,M,A,57,52,0,A57
69,M,A,57,53,1,A55
69,M,A,57,54,0,A47
69,M,A,57,55,0,A48
69,M,A,57,56,0,A49
69,M,A,57,57,1,A50
69,O,B,63,1,0,B6
69,O,B,63,2,0,B9
69,O,B,63,3,0,B2
69,O,B,63,4,1,B1
69,O,B,63,5,0,B10
69,O,B,63,6,0,B11
69,O,B,63,7,0,B4
69,O,B,63,8,0,B8
69,O,B,63,9,1,B5
69,O,B,63,10,1,B7
69,O,B,63,11,1,B12
69,O,B,63,12,1,B3
69,O,B,63,13,0,B20
69,O,B,63,14,1,B18
69,O,B,63,15,0,B13
69,O,B,63,16,1,B15
69,O,B,63,17,0,B26
69,O,B,63,18,0,B14
69,O,B,63,19,0,B23
69,O,B,63,20,0,B21
69,O,B,63,21,1,B17
69,O,B,63,22,0,B16
69,O,B,63,23,0,B25
69,O,B,63,24,0,B24
69,O,B,63,25,0,B19
69,O,B,63,26,1,B22
69,O,B,63,27,1,B38
69,O,B,63,28,1,B27
69,O,B,63,29,1,B32
69,O,B,63,30,0,B31
69,O,B,63,31,0,B29
69,O,B,63,32,0,B28
69,O,B,63,33,0,B34
69,O,B,63,34,1,B30
69,O,B,63,35,0,B36
69,O,B,63,36,1,B37
69,O,B,63,37,1,B35
69,O,B,63,38,1,B33
69,O,B,63,39,0,B39
69,O,B,63,40,0,B46
69,O,B,63,41,0,B49
69,O,B,63,42,0,B44
69,O,B,63,43,0,B41
69,O,B,63,44,0,B50
69,O,B,63,45,0,B48
69,O,B,63,46,0,B43
69,O,B,63,47,0,B40
69,O,B,63,48,0,B47
69,O,B,63,49,1,B45
69,O,B,63,50,1,B42
69,O,B,63,51,1,B55
69,O,B,63,52,1,B62
69,O,B,63,53,0,B58
69,O,B,63,54,1,B59
69,O,B,63,55,1,B52
69,O,B,63,56,1,B53
69,O,B,63,57,0,B54
69,O,B,63,58,1,B56
69,O,B,63,59,0,B60
69,O,B,63,60,0,B61
69,O,B,63,61,0,B63
69,O,B,63,62,1,B51
69,O,B,63,63,0,B57
69,C,B,63,1,1,B1
69,C,B,63,2,0,B10
69,C,B,63,3,1,B12
69,C,B,63,4,1,B5
69,C,B,63,5,0,B2
69,C,B,63,6,1,B11
69,C,B,63,7,1,B7
69,C,B,63,8,1,B3
69,C,B,63,9,0,B9
69,C,B,63,10,0,B4
69,C,B,63,11,0,B6
69,C,B,63,12,1,B8
69,C,B,63,13,1,B18
69,C,B,63,14,0,B14
69,C,B,63,15,0,B13
69,C,B,63,16,0,B25
69,C,B,63,17,1,B22
69,C,B,63,18,1,B16
69,C,B,63,19,0,B20
69,C,B,63,20,0,B23
69,C,B,63,21,0,B19
69,C,B,63,22,0,B24
69,C,B,63,23,1,B17
69,C,B,63,24,0,B26
69,C,B,63,25,0,B21
69,C,B,63,26,1,B15
69,C,B,63,27,0,B29
69,C,B,63,28,0,B34
69,C,B,63,29,0,B30
69,C,B,63,30,0,B28
69,C,B,63,31,1,B27
69,C,B,63,32,1,B38
69,C,B,63,33,0,B31
69,C,B,63,34,1,B37
69,C,B,63,35,0,B36
69,C,B,63,36,1,B33
69,C,B,63,37,1,B32
69,C,B,63,38,1,B35
69,C,B,63,39,0,B43
69,C,B,63,40,0,B44
69,C,B,63,41,0,B46
69,C,B,63,42,1,B45
69,C,B,63,43,0,B41
69,C,B,63,44,0,B50
69,C,B,63,45,0,B47
69,C,B,63,46,0,B49
69,C,B,63,47,0,B39
69,C,B,63,48,0,B48
69,C,B,63,49,0,B42
69,C,B,63,50,0,B40
69,C,B,63,51,0,B53
69,C,B,63,52,0,B58
69,C,B,63,53,0,B52
69,C,B,63,54,1,B59
69,C,B,63,55,1,B56
69,C,B,63,56,1,B55
69,C,B,63,57,0,B63
69,C,B,63,58,1,B62
69,C,B,63,59,0,B54
69,C,B,63,60,0,B60
69,C,B,63,61,1,B51
69,C,B,63,62,0,B57
69,C,B,63,63,0,B61
69,M,B,63,1,1,B5
69,M,B,63,2,0,B9
69,M,B,63,3,0,B10
69,M,B,63,4,1,B1
69,M,B,63,5,0,B2
69,M,B,63,6,1,B11
69,M,B,63,7,1,B3
69,M,B,63,8,0,B6
69,M,B,63,9,0,B4
69,M,B,63,10,0,B7
69,M,B,63,11,1,B12
69,M,B,63,12,0,B8
69,M,B,63,13,0,B14
69,M,B,63,14,0,B13
69,M,B,63,15,0,B17
69,M,B,63,16,1,B24
69,M,B,63,17,1,B18
69,M,B,63,18,1,B25
69,M,B,63,19,0,B16
69,M,B,63,20,0,B23
69,M,B,63,21,1,B22
69,M,B,63,22,0,B19
69,M,B,63,23,0,B20
69,M,B,63,24,0,B21
69,M,B,63,25,0,B26
69,M,B,63,26,1,B15
69,M,B,63,27,0,B34
69,M,B,63,28,0,B28
69,M,B,63,29,1,B29
69,M,B,63,30,1,B38
69,M,B,63,31,0,B30
69,M,B,63,32,1,B27
69,M,B,63,33,0,B36
69,M,B,63,34,1,B37
69,M,B,63,35,1,B35
69,M,B,63,36,0,B31
69,M,B,63,37,1,B32
69,M,B,63,38,1,B33
69,M,B,63,39,0,B46
69,M,B,63,40,0,B44
69,M,B,63,41,0,B43
69,M,B,63,42,0,B48
69,M,B,63,43,0,B47
69,M,B,63,44,1,B45
69,M,B,63,45,0,B39
69,M,B,63,46,0,B40
69,M,B,63,47,0,B50
69,M,B,63,48,0,B49
69,M,B,63,49,0,B42
69,M,B,63,50,1,B41
69,M,B,63,51,0,B53
69,M,B,63,52,0,B58
69,M,B,63,53,1,B56
69,M,B,63,54,0,B52
69,M,B,63,55,1,B55
69,M,B,63,56,1,B62
69,M,B,63,57,0,B60
69,M,B,63,58,0,B54
69,M,B,63,59,0,B61
69,M,B,63,60,1,B51
69,M,B,63,61,0,B63
69,M,B,63,62,1,B59
69,M,B,63,63,0,B57
6,O,A,57,1,1,A7
6,O,A,57,2,0,A8
6,O,A,57,3,1,A1
6,O,A,57,4,0,A11
6,O,A,57,5,1,A2
6,O,A,57,6,0,A3
6,O,A,57,7,1,A9
6,O,A,57,8,1,A4
6,O,A,57,9,1,A10
6,O,A,57,10,0,A5
6,O,A,57,11,1,A6
6,O,A,57,12,1,A12
6,O,A,57,13,0,A23
6,O,A,57,14,1,A15
6,O,A,57,15,0,A22
6,O,A,57,16,1,A21
6,O,A,57,17,0,A17
6,O,A,57,18,1,A16
6,O,A,57,19,0,A19
6,O,A,57,20,0,A18
6,O,A,57,21,1,A14
6,O,A,57,22,1,A13
6,O,A,57,23,0,A20
6,O,A,57,24,1,A24
6,O,A,57,25,1,A28
6,O,A,57,26,1,A31
6,O,A,57,27,1,A26
6,O,A,57,28,1,A34
6,O,A,57,29,1,A36
6,O,A,57,30,1,A30
6,O,A,57,31,0,A29
6,O,A,57,32,1,A32
6,O,A,57,33,0,A25
6,O,A,57,34,0,A33
6,O,A,57,35,0,A35
6,O,A,57,36,1,A27
6,O,A,57,37,0,A45
6,O,A,57,38,0,A40
6,O,A,57,39,0,A38
6,O,A,57,40,0,A37
6,O,A,57,41,0,A39
6,O,A,57,42,1,A44
6,O,A,57,43,0,A46
6,O,A,57,44,1,A42
6,O,A,57,45,1,A41
6,O,A,57,46,1,A43
6,O,A,57,47,0,A49
6,O,A,57,48,1,A48
6,O,A,57,49,0,A50
6,O,A,57,50,1,A52
6,O,A,57,51,0,A54
6,O,A,57,52,1,A56
6,O,A,57,53,1,A47
6,O,A,57,54,0,A57
6,O,A,57,55,0,A53
6,O,A,57,56,0,A51
6,O,A,57,57,0,A55
6,C,A,57,1,1,A2
6,C,A,57,2,1,A11
6,C,A,57,3,1,A7
6,C,A,57,4,1,A3
6,C,A,57,5,1,A6
6,C,A,57,6,1,A10
6,C,A,57,7,1,A4
6,C,A,57,8,1,A9
6,C,A,57,9,1,A1
6,C,A,57,10,1,A8
6,C,A,57,11,1,A5
6,C,A,57,12,1,A18
6,C,A,57,13,1,A14
6,C,A,57,14,1,A21
6,C,A,57,15,1,A12
6,C,A,57,16,1,A16
6,C,A,57,17,0,A19
6,C,A,57,18,0,A23
6,C,A,57,19,1,A17
6,C,A,57,20,1,A13
6,C,A,57,21,1,A22
6,C,A,57,22,1,A20
6,C,A,57,23,1,A15
6,C,A,57,24,1,A26
6,C,A,57,25,1,A34
6,C,A,57,26,1,A28
6,C,A,57,27,1,A31
6,C,A,57,28,1,A32
6,C,A,57,29,1,A35
6,C,A,57,30,1,A24
6,C,A,57,31,0,A33
6,C,A,57,32,1,A27
6,C,A,57,33,1,A36
6,C,A,57,34,1,A29
6,C,A,57,35,1,A30
6,C,A,57,36,1,A25
6,C,A,57,37,1,A37
6,C,A,57,38,1,A44
6,C,A,57,39,1,A40
6,C,A,57,40,0,A38
6,C,A,57,41,1,A42
6,C,A,57,42,1,A46
6,C,A,57,43,1,A43
6,C,A,57,44,0,A45
6,C,A,57,45,1,A41
6,C,A,57,46,0,A39
6,C,A,57,47,1,A52
6,C,A,57,48,1,A54
6,C,A,57,49,1,A56
6,C,A,57,50,1,A47
6,C,A,57,51,1,A48
6,C,A,57,52,0,A53
6,C,A,57,53,1,A49
6,C,A,57,54,0,A55
6,C,A,57,55,0,A50
6,C,A,57,56,1,A57
6,C,A,57,57,1,A51
6,M,A,57,1,0,A3
6,M,A,57,2,1,A2
6,M,A,57,3,1,A7
6,M,A,57,4,1,A10
6,M,A,57,5,1,A11
6,M,A,57,6,1,A8
6,M,A,57,7,1,A1
6,M,A,57,8,0,A4
6,M,A,57,9,1,A5
6,M,A,57,10,1,A9
6,M,A,57,11,0,A6
6,M,A,57,12,1,A18
6,M,A,57,13,1,A21
6,M,A,57,14,1,A14
6,M,A,57,15,0,A19
6,M,A,57,16,0,A23
6,M,A,57,17,1,A16
6,M,A,57,18,0,A22
6,M,A,57,19,1,A12
6,M,A,57,20,1,A17
6,M,A,57,21,1,A13
6,M,A,57,22,1,A20
6,M,A,57,23,1,A15
6,M,A,57,24,1,A26
6,M,A,57,25,1,A34
6,M,A,57,26,1,A31
6,M,A,57,27,1,A36
6,M,A,57,28,0,A32
6,M,A,57,29,1,A35
6,M,A,57,30,0,A33
6,M,A,57,31,0,A24
6,M,A,57,32,1,A30
6,M,A,57,33,0,A25
6,M,A,57,34,1,A29
6,M,A,57,35,0,A27
6,M,A,57,36,1,A28
6,M,A,57,37,1,A38
6,M,A,57,38,1,A42
6,M,A,57,39,1,A44
6,M,A,57,40,0,A43
6,M,A,57,41,1,A46
6,M,A,57,42,1,A37
6,M,A,57,43,0,A40
6,M,A,57,44,0,A45
6,M,A,57,45,1,A41
6,M,A,57,46,0,A39
6,M,A,57,47,0,A53
6,M,A,57,48,1,A52
6,M,A,57,49,0,A55
6,M,A,57,50,1,A56
6,M,A,57,51,1,A49
6,M,A,57,52,1,A51
6,M,A,57,53,0,A48
6,M,A,57,54,1,A57
6,M,A,57,55,0,A50
6,M,A,57,56,0,A47
6,M,A,57,57,0,A54
6,O,B,63,1,0,B1
6,O,B,63,2,1,B11
6,O,B,63,3,1,B4
6,O,B,63,4,1,B12
6,O,B,63,5,0,B8
6,O,B,63,6,1,B6
6,O,B,63,7,1,B7
6,O,B,63,8,1,B2
6,O,B,63,9,1,B9
6,O,B,63,10,1,B5
6,O,B,63,11,0,B10
6,O,B,63,12,0,B3
6,O,B,63,13,1,B14
6,O,B,63,14,0,B17
6,O,B,63,15,1,B22
6,O,B,63,16,0,B16
6,O,B,63,17,0,B19
6,O,B,63,18,0,B26
6,O,B,63,19,0,B13
6,O,B,63,20,0,B18
6,O,B,63,21,1,B20
6,O,B,63,22,0,B25
6,O,B,63,23,0,B23
6,O,B,63,24,0,B15
6,O,B,63,25,1,B24
6,O,B,63,26,0,B21
6,O,B,63,27,0,B35
6,O,B,63,28,1,B30
6,O,B,63,29,0,B32
6,O,B,63,30,1,B36
6,O,B,63,31,0,B29
6,O,B,63,32,1,B34
6,O,B,63,33,1,B33
6,O,B,63,34,1,B28
6,O,B,63,35,0,B37
6,O,B,63,36,0,B38
6,O,B,63,37,1,B27
6,O,B,63,38,0,B31
6,O,B,63,39,1,B48
6,O,B,63,40,1,B41
6,O,B,63,41,0,B43
6,O,B,63,42,0,B46
6,O,B,63,43,1,B40
6,O,B,63,44,1,B49
6,O,B,63,45,0,B45
6,O,B,63,46,1,B47
6,O,B,63,47,1,B50
6,O,B,63,48,0,B39
6,O,B,63,49,1,B42
6,O,B,63,50,1,B44
6,O,B,63,51,0,B53
6,O,B,63,52,1,B55
6,O,B,63,53,0,B54
6,O,B,63,54,1,B60
6,O,B,63,55,1,B58
6,O,B,63,56,0,B52
6,O,B,63,57,1,B62
6,O,B,63,58,1,B56
6,O,B,63,59,0,B57
6,O,B,63,60,1,B61
6,O,B,63,61,1,B51
6,O,B,63,62,1,B59
6,O,B,63,63,0,B63
6,C,B,63,1,0,B1
6,C,B,63,2,0,B10
6,C,B,63,3,1,B7
6,C,B,63,4,0,B6
6,C,B,63,5,1,B5
6,C,B,63,6,1,B2
6,C,B,63,7,0,B3
6,C,B,63,8,1,B12
6,C,B,63,9,1,B9
6,C,B,63,10,1,B11
6,C,B,63,11,0,B8
6,C,B,63,12,1,B4
6,C,B,63,13,0,B16
6,C,B,63,14,0,B18
6,C,B,63,15,1,B14
6,C,B,63,16,0,B25
6,C,B,63,17,0,B13
6,C,B,63,18,0,B19
6,C,B,63,19,0,B17
6,C,B,63,20,0,B23
6,C,B,63,21,0,B24
6,C,B,63,22,0,B15
6,C,B,63,23,1,B22
6,C,B,63,24,0,B26
6,C,B,63,25,0,B20
6,C,B,63,26,0,B21
6,C,B,63,27,0,B34
6,C,B,63,28,1,B28
6,C,B,63,29,1,B38
6,C,B,63,30,0,B32
6,C,B,63,31,1,B29
6,C,B,63,32,1,B27
6,C,B,63,33,1,B30
6,C,B,63,34,0,B33
6,C,B,63,35,0,B36
6,C,B,63,36,0,B31
6,C,B,63,37,0,B35
6,C,B,63,38,0,B37
6,C,B,63,39,0,B43
6,C,B,63,40,1,B48
6,C,B,63,41,0,B46
6,C,B,63,42,0,B45
6,C,B,63,43,0,B39
6,C,B,63,44,0,B42
6,C,B,63,45,1,B50
6,C,B,63,46,0,B49
6,C,B,63,47,0,B40
6,C,B,63,48,0,B47
6,C,B,63,49,1,B41
6,C,B,63,50,1,B44
6,C,B,63,51,0,B53
6,C,B,63,52,0,B52
6,C,B,63,53,1,B61
6,C,B,63,54,0,B55
6,C,B,63,55,0,B58
6,C,B,63,56,1,B56
6,C,B,63,57,0,B60
6,C,B,63,58,0,B51
6,C,B,63,59,0,B54
6,C,B,63,60,1,B62
6,C,B,63,61,0,B59
6,C,B,63,62,0,B57
6,C,B,63,63,0,B63
6,M,B,63,1,1,B6
6,M,B,63,2,1,B9
6,M,B,63,3,0,B5
6,M,B,63,4,0,B1
6,M,B,63,5,1,B11
6,M,B,63,6,0,B10
6,M,B,63,7,1,B2
6,M,B,63,8,1,B12
6,M,B,63,9,0,B3
6,M,B,63,10,1,B7
6,M,B,63,11,0,B8
6,M,B,63,12,1,B4
6,M,B,63,13,1,B14
6,M,B,63,14,0,B18
6,M,B,63,15,0,B13
6,M,B,63,16,0,B16
6,M,B,63,17,0,B17
6,M,B,63,18,1,B25
6,M,B,63,19,1,B23
6,M,B,63,20,0,B19
6,M,B,63,21,0,B24
6,M,B,63,22,1,B22
6,M,B,63,23,1,B20
6,M,B,63,24,0,B26
6,M,B,63,25,1,B15
6,M,B,63,26,1,B21
6,M,B,63,27,1,B34
6,M,B,63,28,1,B28
6,M,B,63,29,0,B38
6,M,B,63,30,0,B30
6,M,B,63,31,1,B29
6,M,B,63,32,0,B32
6,M,B,63,33,0,B31
6,M,B,63,34,1,B27
6,M,B,63,35,0,B35
6,M,B,63,36,1,B36
6,M,B,63,37,0,B33
6,M,B,63,38,0,B37
6,M,B,63,39,0,B43
6,M,B,63,40,1,B48
6,M,B,63,41,0,B39
6,M,B,63,42,0,B40
6,M,B,63,43,0,B45
6,M,B,63,44,0,B46
6,M,B,63,45,1,B50
6,M,B,63,46,1,B42
6,M,B,63,47,1,B49
6,M,B,63,48,1,B41
6,M,B,63,49,1,B44
6,M,B,63,50,1,B47
6,M,B,63,51,0,B53
6,M,B,63,52,0,B52
6,M,B,63,53,0,B58
6,M,B,63,54,0,B55
6,M,B,63,55,1,B56
6,M,B,63,56,0,B60
6,M,B,63,57,1,B62
6,M,B,63,58,1,B51
6,M,B,63,59,1,B54
6,M,B,63,60,1,B61
6,M,B,63,61,0,B57
6,M,B,63,62,0,B63
6,M,B,63,63,0,B59
70,O,A,57,1,1,A4
70,O,A,57,2,1,A8
70,O,A,57,3,1,A5
70,O,A,57,4,1,A3
70,O,A,57,5,1,A7
70,O,A,57,6,0,A2
70,O,A,57,7,0,A6
70,O,A,57,8,1,A1
70,O,A,57,9,0,A10
70,O,A,57,10,1,A11
70,O,A,57,11,1,A9
70,O,A,57,12,1,A20
70,O,A,57,13,0,A17
70,O,A,57,14,1,A19
70,O,A,57,15,1,A23
70,O,A,57,16,0,A22
70,O,A,57,17,0,A12
70,O,A,57,18,0,A16
70,O,A,57,19,1,A14
70,O,A,57,20,0,A18
70,O,A,57,21,1,A13
70,O,A,57,22,0,A21
70,O,A,57,23,1,A15
70,O,A,57,24,0,A30
70,O,A,57,25,1,A24
70,O,A,57,26,0,A35
70,O,A,57,27,1,A29
70,O,A,57,28,0,A33
70,O,A,57,29,0,A36
70,O,A,57,30,1,A25
70,O,A,57,31,1,A28
70,O,A,57,32,0,A31
70,O,A,57,33,0,A27
70,O,A,57,34,0,A34
70,O,A,57,35,0,A32
70,O,A,57,36,1,A26
70,O,A,57,37,1,A41
70,O,A,57,38,0,A46
70,O,A,57,39,1,A43
70,O,A,57,40,1,A42
70,O,A,57,41,1,A45
70,O,A,57,42,1,A44
70,O,A,57,43,0,A39
70,O,A,57,44,1,A37
70,O,A,57,45,1,A40
70,O,A,57,46,0,A38
70,O,A,57,47,1,A52
70,O,A,57,48,1,A48
70,O,A,57,49,1,A54
70,O,A,57,50,1,A56
70,O,A,57,51,1,A51
70,O,A,57,52,1,A53
70,O,A,57,53,1,A49
70,O,A,57,54,1,A50
70,O,A,57,55,1,A55
70,O,A,57,56,1,A57
70,O,A,57,57,1,A47
70,C,A,57,1,1,A1
70,C,A,57,2,0,A5
70,C,A,57,3,0,A2
70,C,A,57,4,0,A6
70,C,A,57,5,1,A4
70,C,A,57,6,1,A3
70,C,A,57,7,0,A10
70,C,A,57,8,1,A8
70,C,A,57,9,1,A7
70,C,A,57,10,1,A11
70,C,A,57,11,1,A9
70,C,A,57,12,1,A14
70,C,A,57,13,1,A18
70,C,A,57,14,1,A17
70,C,A,57,15,1,A23
70,C,A,57,16,1,A13
70,C,A,57,17,1,A16
70,C,A,57,18,0,A22
70,C,A,57,19,1,A15
70,C,A,57,20,1,A21
70,C,A,57,21,1,A19
70,C,A,57,22,0,A12
70,C,A,57,23,1,A20
70,C,A,57,24,1,A26
70,C,A,57,25,1,A28
70,C,A,57,26,1,A31
70,C,A,57,27,1,A29
70,C,A,57,28,1,A24
70,C,A,57,29,0,A35
70,C,A,57,30,0,A32
70,C,A,57,31,1,A36
70,C,A,57,32,1,A25
70,C,A,57,33,1,A33
70,C,A,57,34,1,A34
70,C,A,57,35,1,A30
70,C,A,57,36,1,A27
70,C,A,57,37,1,A43
70,C,A,57,38,1,A46
70,C,A,57,39,1,A39
70,C,A,57,40,1,A44
70,C,A,57,41,1,A37
70,C,A,57,42,1,A41
70,C,A,57,43,1,A42
70,C,A,57,44,1,A40
70,C,A,57,45,1,A45
70,C,A,57,46,1,A38
70,C,A,57,47,1,A56
70,C,A,57,48,1,A52
70,C,A,57,49,1,A53
70,C,A,57,50,1,A49
70,C,A,57,51,1,A51
70,C,A,57,52,1,A48
70,C,A,57,53,1,A55
70,C,A,57,54,1,A57
70,C,A,57,55,1,A54
70,C,A,57,56,1,A47
70,C,A,57,57,1,A50
70,M,A,57,1,0,A10
70,M,A,57,2,1,A3
70,M,A,57,3,1,A4
70,M,A,57,4,1,A2
70,M,A,57,5,1,A1
70,M,A,57,6,1,A6
70,M,A,57,7,1,A7
70,M,A,57,8,1,A5
70,M,A,57,9,1,A11
70,M,A,57,10,1,A8
70,M,A,57,11,1,A9
70,M,A,57,12,1,A18
70,M,A,57,13,1,A23
70,M,A,57,14,1,A21
70,M,A,57,15,0,A22
70,M,A,57,16,1,A19
70,M,A,57,17,1,A16
70,M,A,57,18,1,A14
70,M,A,57,19,1,A17
70,M,A,57,20,1,A20
70,M,A,57,21,1,A12
70,M,A,57,22,1,A13
70,M,A,57,23,1,A15
70,M,A,57,24,1,A28
70,M,A,57,25,0,A31
70,M,A,57,26,1,A26
70,M,A,57,27,1,A36
70,M,A,57,28,1,A29
70,M,A,57,29,0,A35
70,M,A,57,30,0,A32
70,M,A,57,31,0,A27
70,M,A,57,32,1,A25
70,M,A,57,33,1,A24
70,M,A,57,34,0,A30
70,M,A,57,35,1,A33
70,M,A,57,36,1,A34
70,M,A,57,37,1,A46
70,M,A,57,38,1,A37
70,M,A,57,39,1,A44
70,M,A,57,40,1,A40
70,M,A,57,41,1,A42
70,M,A,57,42,1,A43
70,M,A,57,43,1,A45
70,M,A,57,44,1,A41
70,M,A,57,45,1,A39
70,M,A,57,46,1,A38
70,M,A,57,47,1,A56
70,M,A,57,48,1,A57
70,M,A,57,49,1,A54
70,M,A,57,50,1,A52
70,M,A,57,51,1,A53
70,M,A,57,52,1,A55
70,M,A,57,53,1,A49
70,M,A,57,54,1,A47
70,M,A,57,55,1,A48
70,M,A,57,56,1,A51
70,M,A,57,57,1,A50
70,O,B,63,1,1,B6
70,O,B,63,2,1,B5
70,O,B,63,3,0,B2
70,O,B,63,4,1,B11
70,O,B,63,5,1,B8
70,O,B,63,6,1,B9
70,O,B,63,7,0,B10
70,O,B,63,8,1,B12
70,O,B,63,9,0,B1
70,O,B,63,10,0,B3
70,O,B,63,11,0,B7
70,O,B,63,12,0,B4
70,O,B,63,13,1,B20
70,O,B,63,14,1,B21
70,O,B,63,15,1,B17
70,O,B,63,16,0,B14
70,O,B,63,17,1,B18
70,O,B,63,18,1,B19
70,O,B,63,19,0,B25
70,O,B,63,20,1,B13
70,O,B,63,21,1,B16
70,O,B,63,22,1,B26
70,O,B,63,23,1,B15
70,O,B,63,24,0,B23
70,O,B,63,25,1,B24
70,O,B,63,26,0,B22
70,O,B,63,27,1,B28
70,O,B,63,28,1,B34
70,O,B,63,29,0,B30
70,O,B,63,30,0,B29
70,O,B,63,31,0,B33
70,O,B,63,32,1,B31
70,O,B,63,33,0,B37
70,O,B,63,34,1,B38
70,O,B,63,35,0,B27
70,O,B,63,36,0,B36
70,O,B,63,37,1,B32
70,O,B,63,38,0,B35
70,O,B,63,39,1,B39
70,O,B,63,40,0,B44
70,O,B,63,41,1,B50
70,O,B,63,42,0,B41
70,O,B,63,43,1,B48
70,O,B,63,44,0,B45
70,O,B,63,45,1,B43
70,O,B,63,46,1,B42
70,O,B,63,47,1,B46
70,O,B,63,48,0,B47
70,O,B,63,49,1,B40
70,O,B,63,50,1,B49
70,O,B,63,51,1,B59
70,O,B,63,52,1,B53
70,O,B,63,53,1,B62
70,O,B,63,54,1,B56
70,O,B,63,55,0,B63
70,O,B,63,56,0,B61
70,O,B,63,57,0,B60
70,O,B,63,58,1,B54
70,O,B,63,59,1,B58
70,O,B,63,60,1,B52
70,O,B,63,61,0,B55
70,O,B,63,62,1,B57
70,O,B,63,63,0,B51
70,C,B,63,1,1,B10
70,C,B,63,2,0,B1
70,C,B,63,3,1,B5
70,C,B,63,4,1,B11
70,C,B,63,5,1,B9
70,C,B,63,6,1,B2
70,C,B,63,7,1,B4
70,C,B,63,8,1,B12
70,C,B,63,9,1,B6
70,C,B,63,10,1,B7
70,C,B,63,11,1,B3
70,C,B,63,12,1,B8
70,C,B,63,13,1,B13
70,C,B,63,14,1,B18
70,C,B,63,15,1,B14
70,C,B,63,16,1,B24
70,C,B,63,17,0,B23
70,C,B,63,18,1,B19
70,C,B,63,19,1,B25
70,C,B,63,20,1,B22
70,C,B,63,21,1,B17
70,C,B,63,22,1,B16
70,C,B,63,23,1,B20
70,C,B,63,24,1,B21
70,C,B,63,25,1,B26
70,C,B,63,26,1,B15
70,C,B,63,27,1,B34
70,C,B,63,28,1,B30
70,C,B,63,29,1,B38
70,C,B,63,30,1,B27
70,C,B,63,31,1,B29
70,C,B,63,32,1,B28
70,C,B,63,33,1,B33
70,C,B,63,34,1,B32
70,C,B,63,35,0,B37
70,C,B,63,36,1,B31
70,C,B,63,37,1,B35
70,C,B,63,38,1,B36
70,C,B,63,39,0,B43
70,C,B,63,40,1,B39
70,C,B,63,41,1,B48
70,C,B,63,42,1,B44
70,C,B,63,43,1,B45
70,C,B,63,44,1,B46
70,C,B,63,45,1,B50
70,C,B,63,46,1,B40
70,C,B,63,47,1,B42
70,C,B,63,48,1,B49
70,C,B,63,49,1,B47
70,C,B,63,50,0,B41
70,C,B,63,51,1,B53
70,C,B,63,52,1,B52
70,C,B,63,53,1,B54
70,C,B,63,54,1,B55
70,C,B,63,55,1,B58
70,C,B,63,56,1,B62
70,C,B,63,57,1,B51
70,C,B,63,58,1,B56
70,C,B,63,59,1,B61
70,C,B,63,60,1,B60
70,C,B,63,61,1,B57
70,C,B,63,62,1,B63
70,C,B,63,63,1,B59
70,M,B,63,1,0,B1
70,M,B,63,2,1,B5
70,M,B,63,3,1,B10
70,M,B,63,4,1,B11
70,M,B,63,5,1,B9
70,M,B,63,6,1,B6
70,M,B,63,7,1,B3
70,M,B,63,8,1,B12
70,M,B,63,9,1,B2
70,M,B,63,10,1,B8
70,M,B,63,11,1,B7
70,M,B,63,12,1,B4
70,M,B,63,13,1,B14
70,M,B,63,14,1,B13
70,M,B,63,15,0,B23
70,M,B,63,16,1,B18
70,M,B,63,17,1,B25
70,M,B,63,18,1,B19
70,M,B,63,19,1,B17
70,M,B,63,20,0,B22
70,M,B,63,21,1,B26
70,M,B,63,22,0,B24
70,M,B,63,23,1,B16
70,M,B,63,24,1,B20
70,M,B,63,25,1,B21
70,M,B,63,26,1,B15
70,M,B,63,27,1,B34
70,M,B,63,28,1,B29
70,M,B,63,29,1,B27
70,M,B,63,30,1,B38
70,M,B,63,31,1,B31
70,M,B,63,32,1,B28
70,M,B,63,33,1,B30
70,M,B,63,34,0,B33
70,M,B,63,35,1,B36
70,M,B,63,36,1,B35
70,M,B,63,37,1,B32
70,M,B,63,38,0,B37
70,M,B,63,39,1,B43
70,M,B,63,40,1,B44
70,M,B,63,41,1,B42
70,M,B,63,42,1,B45
70,M,B,63,43,1,B39
70,M,B,63,44,1,B50
70,M,B,63,45,1,B46
70,M,B,63,46,1,B47
70,M,B,63,47,1,B48
70,M,B,63,48,1,B41
70,M,B,63,49,1,B40
70,M,B,63,50,1,B49
70,M,B,63,51,1,B53
70,M,B,63,52,1,B52
70,M,B,63,53,1,B60
70,M,B,63,54,0,B58
70,M,B,63,55,1,B55
70,M,B,63,56,1,B56
70,M,B,63,57,1,B51
70,M,B,63,58,1,B59
70,M,B,63,59,1,B61
70,M,B,63,60,1,B54
70,M,B,63,61,1,B62
70,M,B,63,62,1,B63
70,M,B,63,63,1,B57
71,O,A,57,1,1,A8
71,O,A,57,2,1,A3
71,O,A,57,3,1,A2
71,O,A,57,4,0,A4
71,O,A,57,5,1,A9
71,O,A,57,6,1,A6
71,O,A,57,7,1,A5
71,O,A,57,8,1,A7
71,O,A,57,9,1,A1
71,O,A,57,10,0,A10
71,O,A,57,11,1,A11
71,O,A,57,12,1,A12
71,O,A,57,13,1,A20
71,O,A,57,14,0,A23
71,O,A,57,15,1,A13
71,O,A,57,16,0,A19
71,O,A,57,17,1,A16
71,O,A,57,18,0,A14
71,O,A,57,19,1,A18
71,O,A,57,20,1,A15
71,O,A,57,21,0,A22
71,O,A,57,22,1,A17
71,O,A,57,23,0,A21
71,O,A,57,24,1,A35
71,O,A,57,25,1,A26
71,O,A,57,26,1,A27
71,O,A,57,27,1,A28
71,O,A,57,28,0,A31
71,O,A,57,29,0,A36
71,O,A,57,30,1,A33
71,O,A,57,31,1,A29
71,O,A,57,32,1,A25
71,O,A,57,33,1,A34
71,O,A,57,34,1,A32
71,O,A,57,35,0,A30
71,O,A,57,36,1,A24
71,O,A,57,37,0,A37
71,O,A,57,38,1,A43
71,O,A,57,39,0,A40
71,O,A,57,40,1,A42
71,O,A,57,41,1,A44
71,O,A,57,42,1,A39
71,O,A,57,43,0,A41
71,O,A,57,44,0,A46
71,O,A,57,45,1,A45
71,O,A,57,46,0,A38
71,O,A,57,47,1,A53
71,O,A,57,48,1,A57
71,O,A,57,49,1,A49
71,O,A,57,50,0,A47
71,O,A,57,51,0,A56
71,O,A,57,52,1,A48
71,O,A,57,53,0,A50
71,O,A,57,54,0,A55
71,O,A,57,55,1,A54
71,O,A,57,56,0,A51
71,O,A,57,57,1,A52
71,C,A,57,1,1,A1
71,C,A,57,2,1,A4
71,C,A,57,3,1,A2
71,C,A,57,4,1,A7
71,C,A,57,5,1,A10
71,C,A,57,6,1,A6
71,C,A,57,7,1,A8
71,C,A,57,8,1,A3
71,C,A,57,9,1,A9
71,C,A,57,10,1,A5
71,C,A,57,11,1,A11
71,C,A,57,12,1,A18
71,C,A,57,13,1,A14
71,C,A,57,14,1,A15
71,C,A,57,15,1,A17
71,C,A,57,16,1,A13
71,C,A,57,17,1,A23
71,C,A,57,18,1,A16
71,C,A,57,19,1,A22
71,C,A,57,20,1,A12
71,C,A,57,21,1,A19
71,C,A,57,22,1,A21
71,C,A,57,23,1,A20
71,C,A,57,24,1,A26
71,C,A,57,25,1,A28
71,C,A,57,26,1,A36
71,C,A,57,27,1,A31
71,C,A,57,28,1,A35
71,C,A,57,29,1,A25
71,C,A,57,30,1,A29
71,C,A,57,31,1,A32
71,C,A,57,32,1,A27
71,C,A,57,33,1,A30
71,C,A,57,34,1,A34
71,C,A,57,35,1,A33
71,C,A,57,36,1,A24
71,C,A,57,37,1,A46
71,C,A,57,38,1,A37
71,C,A,57,39,1,A44
71,C,A,57,40,1,A41
71,C,A,57,41,1,A43
71,C,A,57,42,1,A42
71,C,A,57,43,1,A40
71,C,A,57,44,1,A39
71,C,A,57,45,1,A45
71,C,A,57,46,1,A38
71,C,A,57,47,1,A56
71,C,A,57,48,1,A52
71,C,A,57,49,1,A49
71,C,A,57,50,1,A55
71,C,A,57,51,1,A47
71,C,A,57,52,1,A54
71,C,A,57,53,1,A53
71,C,A,57,54,1,A51
71,C,A,57,55,1,A48
71,C,A,57,56,1,A57
71,C,A,57,57,1,A50
71,M,A,57,1,1,A10
71,M,A,57,2,1,A2
71,M,A,57,3,1,A1
71,M,A,57,4,1,A3
71,M,A,57,5,1,A7
71,M,A,57,6,1,A8
71,M,A,57,7,1,A5
71,M,A,57,8,1,A4
71,M,A,57,9,1,A6
71,M,A,57,10,1,A9
71,M,A,57,11,1,A11
71,M,A,57,12,1,A18
71,M,A,57,13,0,A23
71,M,A,57,14,1,A22
71,M,A,57,15,1,A14
71,M,A,57,16,1,A17
71,M,A,57,17,1,A16
71,M,A,57,18,1,A15
71,M,A,57,19,1,A12
71,M,A,57,20,1,A21
71,M,A,57,21,1,A13
71,M,A,57,22,1,A19
71,M,A,57,23,1,A20
71,M,A,57,24,1,A28
71,M,A,57,25,1,A29
71,M,A,57,26,1,A26
71,M,A,57,27,1,A36
71,M,A,57,28,1,A25
71,M,A,57,29,1,A31
71,M,A,57,30,0,A32
71,M,A,57,31,1,A35
71,M,A,57,32,1,A27
71,M,A,57,33,1,A34
71,M,A,57,34,0,A30
71,M,A,57,35,1,A33
71,M,A,57,36,1,A24
71,M,A,57,37,0,A37
71,M,A,57,38,1,A42
71,M,A,57,39,1,A46
71,M,A,57,40,1,A40
71,M,A,57,41,1,A44
71,M,A,57,42,1,A45
71,M,A,57,43,1,A39
71,M,A,57,44,0,A43
71,M,A,57,45,1,A41
71,M,A,57,46,1,A38
71,M,A,57,47,1,A56
71,M,A,57,48,1,A52
71,M,A,57,49,1,A53
71,M,A,57,50,1,A55
71,M,A,57,51,1,A48
71,M,A,57,52,1,A49
71,M,A,57,53,1,A57
71,M,A,57,54,1,A51
71,M,A,57,55,0,A50
71,M,A,57,56,1,A54
71,M,A,57,57,1,A47
71,O,B,63,1,0,B11
71,O,B,63,2,0,B9
71,O,B,63,3,1,B12
71,O,B,63,4,0,B2
71,O,B,63,5,0,B7
71,O,B,63,6,0,B5
71,O,B,63,7,0,B1
71,O,B,63,8,0,B4
71,O,B,63,9,1,B6
71,O,B,63,10,1,B10
71,O,B,63,11,0,B3
71,O,B,63,12,0,B8
71,O,B,63,13,0,B14
71,O,B,63,14,0,B18
71,O,B,63,15,0,B19
71,O,B,63,16,0,B21
71,O,B,63,17,0,B23
71,O,B,63,18,1,B13
71,O,B,63,19,1,B16
71,O,B,63,20,0,B22
71,O,B,63,21,0,B17
71,O,B,63,22,1,B25
71,O,B,63,23,1,B15
71,O,B,63,24,0,B20
71,O,B,63,25,1,B24
71,O,B,63,26,1,B26
71,O,B,63,27,0,B28
71,O,B,63,28,0,B33
71,O,B,63,29,1,B34
71,O,B,63,30,0,B32
71,O,B,63,31,1,B30
71,O,B,63,32,0,B31
71,O,B,63,33,1,B38
71,O,B,63,34,1,B36
71,O,B,63,35,0,B37
71,O,B,63,36,1,B29
71,O,B,63,37,0,B27
71,O,B,63,38,0,B35
71,O,B,63,39,1,B48
71,O,B,63,40,1,B46
71,O,B,63,41,1,B40
71,O,B,63,42,0,B43
71,O,B,63,43,0,B42
71,O,B,63,44,0,B47
71,O,B,63,45,0,B41
71,O,B,63,46,0,B39
71,O,B,63,47,1,B50
71,O,B,63,48,0,B45
71,O,B,63,49,1,B44
71,O,B,63,50,1,B49
71,O,B,63,51,1,B59
71,O,B,63,52,1,B61
71,O,B,63,53,1,B54
71,O,B,63,54,1,B52
71,O,B,63,55,0,B53
71,O,B,63,56,0,B55
71,O,B,63,57,0,B62
71,O,B,63,58,1,B63
71,O,B,63,59,1,B58
71,O,B,63,60,1,B56
71,O,B,63,61,0,B51
71,O,B,63,62,1,B60
71,O,B,63,63,0,B57
71,C,B,63,1,0,B10
71,C,B,63,2,0,B6
71,C,B,63,3,0,B5
71,C,B,63,4,0,B1
71,C,B,63,5,0,B11
71,C,B,63,6,0,B3
71,C,B,63,7,0,B9
71,C,B,63,8,0,B12
71,C,B,63,9,0,B2
71,C,B,63,10,0,B4
71,C,B,63,11,0,B8
71,C,B,63,12,0,B7
71,C,B,63,13,0,B14
71,C,B,63,14,0,B18
71,C,B,63,15,0,B19
71,C,B,63,16,0,B17
71,C,B,63,17,1,B13
71,C,B,63,18,0,B23
71,C,B,63,19,0,B22
71,C,B,63,20,0,B24
71,C,B,63,21,0,B25
71,C,B,63,22,0,B21
71,C,B,63,23,0,B26
71,C,B,63,24,0,B20
71,C,B,63,25,1,B16
71,C,B,63,26,1,B15
71,C,B,63,27,0,B34
71,C,B,63,28,0,B29
71,C,B,63,29,0,B30
71,C,B,63,30,0,B27
71,C,B,63,31,1,B38
71,C,B,63,32,0,B31
71,C,B,63,33,0,B28
71,C,B,63,34,0,B32
71,C,B,63,35,0,B33
71,C,B,63,36,0,B37
71,C,B,63,37,0,B36
71,C,B,63,38,0,B35
71,C,B,63,39,0,B43
71,C,B,63,40,0,B39
71,C,B,63,41,0,B46
71,C,B,63,42,0,B45
71,C,B,63,43,0,B41
71,C,B,63,44,1,B48
71,C,B,63,45,0,B47
71,C,B,63,46,0,B44
71,C,B,63,47,0,B50
71,C,B,63,48,0,B42
71,C,B,63,49,0,B49
71,C,B,63,50,0,B40
71,C,B,63,51,0,B53
71,C,B,63,52,1,B58
71,C,B,63,53,0,B59
71,C,B,63,54,0,B52
71,C,B,63,55,0,B54
71,C,B,63,56,0,B56
71,C,B,63,57,0,B60
71,C,B,63,58,0,B55
71,C,B,63,59,1,B63
71,C,B,63,60,0,B51
71,C,B,63,61,0,B61
71,C,B,63,62,0,B62
71,C,B,63,63,0,B57
71,M,B,63,1,0,B10
71,M,B,63,2,0,B1
71,M,B,63,3,0,B5
71,M,B,63,4,0,B9
71,M,B,63,5,0,B2
71,M,B,63,6,0,B12
71,M,B,63,7,1,B6
71,M,B,63,8,0,B11
71,M,B,63,9,0,B3
71,M,B,63,10,0,B7
71,M,B,63,11,0,B4
71,M,B,63,12,0,B8
71,M,B,63,13,0,B14
71,M,B,63,14,0,B19
71,M,B,63,15,0,B18
71,M,B,63,16,0,B23
71,M,B,63,17,0,B25
71,M,B,63,18,1,B13
71,M,B,63,19,1,B22
71,M,B,63,20,0,B24
71,M,B,63,21,0,B17
71,M,B,63,22,1,B16
71,M,B,63,23,0,B26
71,M,B,63,24,0,B20
71,M,B,63,25,0,B21
71,M,B,63,26,1,B15
71,M,B,63,27,0,B34
71,M,B,63,28,0,B29
71,M,B,63,29,0,B28
71,M,B,63,30,0,B30
71,M,B,63,31,0,B32
71,M,B,63,32,1,B38
71,M,B,63,33,0,B36
71,M,B,63,34,0,B35
71,M,B,63,35,0,B31
71,M,B,63,36,0,B27
71,M,B,63,37,0,B33
71,M,B,63,38,0,B37
71,M,B,63,39,0,B46
71,M,B,63,40,0,B43
71,M,B,63,41,0,B44
71,M,B,63,42,0,B47
71,M,B,63,43,1,B48
71,M,B,63,44,0,B39
71,M,B,63,45,0,B50
71,M,B,63,46,0,B49
71,M,B,63,47,0,B40
71,M,B,63,48,0,B45
71,M,B,63,49,0,B42
71,M,B,63,50,1,B41
71,M,B,63,51,0,B53
71,M,B,63,52,0,B52
71,M,B,63,53,1,B58
71,M,B,63,54,0,B62
71,M,B,63,55,0,B51
71,M,B,63,56,0,B56
71,M,B,63,57,0,B59
71,M,B,63,58,0,B60
71,M,B,63,59,0,B55
71,M,B,63,60,0,B61
71,M,B,63,61,0,B54
71,M,B,63,62,1,B63
71,M,B,63,63,0,B57
72,O,A,57,1,1,A10
72,O,A,57,2,1,A4
72,O,A,57,3,1,A8
72,O,A,57,4,1,A7
72,O,A,57,5,1,A3
72,O,A,57,6,0,A5
72,O,A,57,7,1,A1
72,O,A,57,8,1,A2
72,O,A,57,9,1,A11
72,O,A,57,10,1,A6
72,O,A,57,11,1,A9
72,O,A,57,12,1,A15
72,O,A,57,13,1,A13
72,O,A,57,14,1,A16
72,O,A,57,15,1,A22
72,O,A,57,16,1,A17
72,O,A,57,17,1,A14
72,O,A,57,18,1,A21
72,O,A,57,19,0,A18
72,O,A,57,20,1,A19
72,O,A,57,21,1,A23
72,O,A,57,22,1,A12
72,O,A,57,23,1,A20
72,O,A,57,24,1,A34
72,O,A,57,25,1,A31
72,O,A,57,26,1,A30
72,O,A,57,27,1,A35
72,O,A,57,28,1,A36
72,O,A,57,29,0,A26
72,O,A,57,30,1,A28
72,O,A,57,31,1,A25
72,O,A,57,32,1,A33
72,O,A,57,33,1,A29
72,O,A,57,34,1,A32
72,O,A,57,35,1,A24
72,O,A,57,36,1,A27
72,O,A,57,37,1,A39
72,O,A,57,38,0,A46
72,O,A,57,39,1,A40
72,O,A,57,40,1,A37
72,O,A,57,41,1,A41
72,O,A,57,42,1,A43
72,O,A,57,43,0,A44
72,O,A,57,44,1,A42
72,O,A,57,45,1,A45
72,O,A,57,46,1,A38
72,O,A,57,47,1,A51
72,O,A,57,48,1,A57
72,O,A,57,49,1,A53
72,O,A,57,50,1,A55
72,O,A,57,51,1,A54
72,O,A,57,52,1,A52
72,O,A,57,53,1,A48
72,O,A,57,54,0,A56
72,O,A,57,55,1,A50
72,O,A,57,56,1,A49
72,O,A,57,57,1,A47
72,C,A,57,1,1,A4
72,C,A,57,2,1,A3
72,C,A,57,3,1,A5
72,C,A,57,4,1,A6
72,C,A,57,5,1,A2
72,C,A,57,6,1,A1
72,C,A,57,7,1,A7
72,C,A,57,8,1,A10
72,C,A,57,9,1,A8
72,C,A,57,10,1,A11
72,C,A,57,11,1,A9
72,C,A,57,12,1,A18
72,C,A,57,13,1,A22
72,C,A,57,14,1,A23
72,C,A,57,15,1,A14
72,C,A,57,16,1,A19
72,C,A,57,17,1,A21
72,C,A,57,18,1,A16
72,C,A,57,19,1,A13
72,C,A,57,20,1,A17
72,C,A,57,21,1,A12
72,C,A,57,22,1,A20
72,C,A,57,23,1,A15
72,C,A,57,24,1,A26
72,C,A,57,25,1,A36
72,C,A,57,26,1,A28
72,C,A,57,27,1,A29
72,C,A,57,28,1,A33
72,C,A,57,29,1,A35
72,C,A,57,30,1,A32
72,C,A,57,31,1,A31
72,C,A,57,32,1,A30
72,C,A,57,33,1,A25
72,C,A,57,34,1,A27
72,C,A,57,35,1,A34
72,C,A,57,36,1,A24
72,C,A,57,37,1,A37
72,C,A,57,38,1,A43
72,C,A,57,39,1,A44
72,C,A,57,40,1,A46
72,C,A,57,41,1,A40
72,C,A,57,42,1,A42
72,C,A,57,43,1,A45
72,C,A,57,44,1,A41
72,C,A,57,45,1,A39
72,C,A,57,46,1,A38
72,C,A,57,47,1,A56
72,C,A,57,48,1,A54
72,C,A,57,49,1,A55
72,C,A,57,50,1,A52
72,C,A,57,51,1,A49
72,C,A,57,52,1,A53
72,C,A,57,53,1,A57
72,C,A,57,54,1,A51
72,C,A,57,55,1,A47
72,C,A,57,56,1,A48
72,C,A,57,57,1,A50
72,M,A,57,1,1,A10
72,M,A,57,2,1,A1
72,M,A,57,3,1,A3
72,M,A,57,4,1,A2
72,M,A,57,5,1,A6
72,M,A,57,6,1,A5
72,M,A,57,7,1,A7
72,M,A,57,8,1,A8
72,M,A,57,9,1,A9
72,M,A,57,10,1,A4
72,M,A,57,11,1,A11
72,M,A,57,12,1,A14
72,M,A,57,13,1,A17
72,M,A,57,14,1,A23
72,M,A,57,15,1,A12
72,M,A,57,16,1,A18
72,M,A,57,17,1,A19
72,M,A,57,18,1,A22
72,M,A,57,19,1,A21
72,M,A,57,20,1,A16
72,M,A,57,21,1,A13
72,M,A,57,22,1,A15
72,M,A,57,23,1,A20
72,M,A,57,24,1,A26
72,M,A,57,25,1,A36
72,M,A,57,26,1,A28
72,M,A,57,27,1,A32
72,M,A,57,28,1,A29
72,M,A,57,29,1,A31
72,M,A,57,30,1,A25
72,M,A,57,31,1,A35
72,M,A,57,32,1,A27
72,M,A,57,33,1,A30
72,M,A,57,34,1,A33
72,M,A,57,35,1,A24
72,M,A,57,36,1,A34
72,M,A,57,37,1,A37
72,M,A,57,38,1,A46
72,M,A,57,39,1,A44
72,M,A,57,40,1,A43
72,M,A,57,41,1,A42
72,M,A,57,42,1,A40
72,M,A,57,43,1,A41
72,M,A,57,44,1,A45
72,M,A,57,45,1,A39
72,M,A,57,46,1,A38
72,M,A,57,47,1,A56
72,M,A,57,48,1,A52
72,M,A,57,49,1,A48
72,M,A,57,50,1,A57
72,M,A,57,51,1,A54
72,M,A,57,52,1,A55
72,M,A,57,53,1,A47
72,M,A,57,54,1,A53
72,M,A,57,55,1,A49
72,M,A,57,56,1,A51
72,M,A,57,57,1,A50
72,O,B,63,1,1,B9
72,O,B,63,2,1,B11
72,O,B,63,3,1,B3
72,O,B,63,4,1,B5
72,O,B,63,5,1,B1
72,O,B,63,6,1,B10
72,O,B,63,7,1,B7
72,O,B,63,8,1,B12
72,O,B,63,9,1,B4
72,O,B,63,10,1,B6
72,O,B,63,11,1,B2
72,O,B,63,12,1,B8
72,O,B,63,13,1,B19
72,O,B,63,14,1,B14
72,O,B,63,15,1,B18
72,O,B,63,16,1,B24
72,O,B,63,17,0,B23
72,O,B,63,18,0,B15
72,O,B,63,19,0,B22
72,O,B,63,20,1,B25
72,O,B,63,21,0,B21
72,O,B,63,22,1,B13
72,O,B,63,23,1,B16
72,O,B,63,24,1,B17
72,O,B,63,25,1,B20
72,O,B,63,26,0,B26
72,O,B,63,27,1,B30
72,O,B,63,28,1,B31
72,O,B,63,29,1,B37
72,O,B,63,30,1,B28
72,O,B,63,31,0,B29
72,O,B,63,32,0,B34
72,O,B,63,33,1,B32
72,O,B,63,34,1,B27
72,O,B,63,35,1,B33
72,O,B,63,36,1,B38
72,O,B,63,37,0,B36
72,O,B,63,38,1,B35
72,O,B,63,39,1,B43
72,O,B,63,40,1,B44
72,O,B,63,41,1,B46
72,O,B,63,42,1,B45
72,O,B,63,43,1,B39
72,O,B,63,44,0,B42
72,O,B,63,45,1,B41
72,O,B,63,46,1,B50
72,O,B,63,47,1,B49
72,O,B,63,48,1,B47
72,O,B,63,49,1,B48
72,O,B,63,50,0,B40
72,O,B,63,51,1,B58
72,O,B,63,52,1,B56
72,O,B,63,53,1,B61
72,O,B,63,54,1,B51
72,O,B,63,55,1,B62
72,O,B,63,56,1,B63
72,O,B,63,57,0,B55
72,O,B,63,58,1,B53
72,O,B,63,59,1,B59
72,O,B,63,60,1,B60
72,O,B,63,61,1,B52
72,O,B,63,62,1,B57
72,O,B,63,63,0,B54
72,C,B,63,1,1,B10
72,C,B,63,2,1,B1
72,C,B,63,3,1,B5
72,C,B,63,4,1,B11
72,C,B,63,5,1,B9
72,C,B,63,6,1,B4
72,C,B,63,7,1,B6
72,C,B,63,8,1,B8
72,C,B,63,9,1,B2
72,C,B,63,10,1,B12
72,C,B,63,11,1,B3
72,C,B,63,12,1,B7
72,C,B,63,13,1,B13
72,C,B,63,14,1,B23
72,C,B,63,15,1,B19
72,C,B,63,16,1,B25
72,C,B,63,17,1,B18
72,C,B,63,18,1,B14
72,C,B,63,19,1,B22
72,C,B,63,20,1,B16
72,C,B,63,21,1,B24
72,C,B,63,22,1,B20
72,C,B,63,23,1,B17
72,C,B,63,24,1,B26
72,C,B,63,25,1,B21
72,C,B,63,26,1,B15
72,C,B,63,27,1,B34
72,C,B,63,28,1,B30
72,C,B,63,29,1,B29
72,C,B,63,30,1,B38
72,C,B,63,31,1,B36
72,C,B,63,32,1,B33
72,C,B,63,33,1,B28
72,C,B,63,34,1,B27
72,C,B,63,35,1,B31
72,C,B,63,36,1,B37
72,C,B,63,37,1,B32
72,C,B,63,38,1,B35
72,C,B,63,39,1,B43
72,C,B,63,40,1,B46
72,C,B,63,41,1,B48
72,C,B,63,42,1,B39
72,C,B,63,43,1,B50
72,C,B,63,44,1,B45
72,C,B,63,45,1,B47
72,C,B,63,46,1,B44
72,C,B,63,47,1,B41
72,C,B,63,48,1,B42
72,C,B,63,49,1,B49
72,C,B,63,50,0,B40
72,C,B,63,51,1,B55
72,C,B,63,52,1,B53
72,C,B,63,53,1,B52
72,C,B,63,54,1,B51
72,C,B,63,55,1,B56
72,C,B,63,56,1,B60
72,C,B,63,57,1,B58
72,C,B,63,58,1,B62
72,C,B,63,59,1,B54
72,C,B,63,60,1,B59
72,C,B,63,61,1,B61
72,C,B,63,62,1,B57
72,C,B,63,63,1,B63
72,M,B,63,1,1,B1
72,M,B,63,2,1,B5
72,M,B,63,3,1,B10
72,M,B,63,4,1,B11
72,M,B,63,5,1,B3
72,M,B,63,6,1,B9
72,M,B,63,7,1,B2
72,M,B,63,8,1,B6
72,M,B,63,9,1,B12
72,M,B,63,10,1,B8
72,M,B,63,11,1,B7
72,M,B,63,12,1,B4
72,M,B,63,13,1,B14
72,M,B,63,14,1,B23
72,M,B,63,15,1,B18
72,M,B,63,16,0,B22
72,M,B,63,17,1,B19
72,M,B,63,18,1,B17
72,M,B,63,19,1,B13
72,M,B,63,20,1,B25
72,M,B,63,21,1,B16
72,M,B,63,22,1,B20
72,M,B,63,23,1,B24
72,M,B,63,24,1,B26
72,M,B,63,25,1,B21
72,M,B,63,26,1,B15
72,M,B,63,27,1,B34
72,M,B,63,28,1,B29
72,M,B,63,29,1,B28
72,M,B,63,30,1,B36
72,M,B,63,31,0,B27
72,M,B,63,32,1,B38
72,M,B,63,33,1,B32
72,M,B,63,34,1,B31
72,M,B,63,35,1,B35
72,M,B,63,36,1,B33
72,M,B,63,37,1,B30
72,M,B,63,38,1,B37
72,M,B,63,39,1,B48
72,M,B,63,40,1,B39
72,M,B,63,41,1,B43
72,M,B,63,42,1,B45
72,M,B,63,43,1,B42
72,M,B,63,44,1,B44
72,M,B,63,45,1,B50
72,M,B,63,46,1,B46
72,M,B,63,47,1,B49
72,M,B,63,48,0,B40
72,M,B,63,49,1,B47
72,M,B,63,50,1,B41
72,M,B,63,51,1,B53
72,M,B,63,52,1,B58
72,M,B,63,53,1,B56
72,M,B,63,54,1,B60
72,M,B,63,55,1,B62
72,M,B,63,56,1,B52
72,M,B,63,57,1,B61
72,M,B,63,58,1,B54
72,M,B,63,59,1,B55
72,M,B,63,60,1,B59
72,M,B,63,61,1,B51
72,M,B,63,62,1,B63
72,M,B,63,63,1,B57
73,O,A,57,1,1,A1
73,O,A,57,2,0,A3
73,O,A,57,3,0,A9
73,O,A,57,4,1,A2
73,O,A,57,5,1,A4
73,O,A,57,6,1,A11
73,O,A,57,7,1,A10
73,O,A,57,8,1,A7
73,O,A,57,9,1,A8
73,O,A,57,10,0,A6
73,O,A,57,11,1,A5
73,O,A,57,12,0,A13
73,O,A,57,13,1,A19
73,O,A,57,14,0,A17
73,O,A,57,15,1,A12
73,O,A,57,16,1,A14
73,O,A,57,17,1,A18
73,O,A,57,18,0,A21
73,O,A,57,19,1,A20
73,O,A,57,20,1,A23
73,O,A,57,21,1,A15
73,O,A,57,22,0,A16
73,O,A,57,23,1,A22
73,O,A,57,24,1,A35
73,O,A,57,25,0,A27
73,O,A,57,26,1,A26
73,O,A,57,27,1,A25
73,O,A,57,28,0,A34
73,O,A,57,29,0,A29
73,O,A,57,30,0,A31
73,O,A,57,31,0,A28
73,O,A,57,32,1,A36
73,O,A,57,33,0,A32
73,O,A,57,34,1,A33
73,O,A,57,35,1,A30
73,O,A,57,36,1,A24
73,O,A,57,37,0,A39
73,O,A,57,38,0,A37
73,O,A,57,39,0,A41
73,O,A,57,40,1,A46
73,O,A,57,41,0,A44
73,O,A,57,42,1,A43
73,O,A,57,43,1,A42
73,O,A,57,44,0,A45
73,O,A,57,45,1,A40
73,O,A,57,46,1,A38
73,O,A,57,47,1,A56
73,O,A,57,48,0,A48
73,O,A,57,49,1,A50
73,O,A,57,50,1,A53
73,O,A,57,51,1,A52
73,O,A,57,52,1,A47
73,O,A,57,53,1,A54
73,O,A,57,54,1,A51
73,O,A,57,55,1,A57
73,O,A,57,56,1,A55
73,O,A,57,57,0,A49
73,C,A,57,1,1,A2
73,C,A,57,2,1,A3
73,C,A,57,3,1,A4
73,C,A,57,4,1,A1
73,C,A,57,5,1,A10
73,C,A,57,6,1,A11
73,C,A,57,7,1,A5
73,C,A,57,8,1,A7
73,C,A,57,9,1,A9
73,C,A,57,10,1,A6
73,C,A,57,11,1,A8
73,C,A,57,12,1,A18
73,C,A,57,13,1,A23
73,C,A,57,14,1,A21
73,C,A,57,15,1,A22
73,C,A,57,16,1,A14
73,C,A,57,17,1,A17
73,C,A,57,18,1,A12
73,C,A,57,19,1,A15
73,C,A,57,20,1,A13
73,C,A,57,21,1,A16
73,C,A,57,22,1,A19
73,C,A,57,23,1,A20
73,C,A,57,24,0,A28
73,C,A,57,25,1,A26
73,C,A,57,26,0,A31
73,C,A,57,27,1,A29
73,C,A,57,28,1,A32
73,C,A,57,29,1,A25
73,C,A,57,30,1,A36
73,C,A,57,31,1,A35
73,C,A,57,32,1,A30
73,C,A,57,33,1,A34
73,C,A,57,34,1,A33
73,C,A,57,35,1,A24
73,C,A,57,36,1,A27
73,C,A,57,37,1,A44
73,C,A,57,38,1,A41
73,C,A,57,39,1,A42
73,C,A,57,40,1,A46
73,C,A,57,41,1,A37
73,C,A,57,42,1,A43
73,C,A,57,43,1,A45
73,C,A,57,44,1,A39
73,C,A,57,45,1,A40
73,C,A,57,46,1,A38
73,C,A,57,47,1,A52
73,C,A,57,48,1,A51
73,C,A,57,49,1,A56
73,C,A,57,50,1,A57
73,C,A,57,51,1,A54
73,C,A,57,52,1,A53
73,C,A,57,53,1,A47
73,C,A,57,54,1,A55
73,C,A,57,55,1,A49
73,C,A,57,56,1,A48
73,C,A,57,57,1,A50
73,M,A,57,1,1,A2
73,M,A,57,2,1,A10
73,M,A,57,3,1,A4
73,M,A,57,4,1,A1
73,M,A,57,5,1,A7
73,M,A,57,6,0,A6
73,M,A,57,7,1,A3
73,M,A,57,8,1,A8
73,M,A,57,9,1,A5
73,M,A,57,10,1,A9
73,M,A,57,11,1,A11
73,M,A,57,12,1,A18
73,M,A,57,13,1,A14
73,M,A,57,14,1,A21
73,M,A,57,15,1,A12
73,M,A,57,16,1,A23
73,M,A,57,17,1,A13
73,M,A,57,18,1,A22
73,M,A,57,19,1,A17
73,M,A,57,20,1,A15
73,M,A,57,21,1,A19
73,M,A,57,22,1,A16
73,M,A,57,23,1,A20
73,M,A,57,24,0,A28
73,M,A,57,25,1,A26
73,M,A,57,26,1,A29
73,M,A,57,27,0,A31
73,M,A,57,28,1,A36
73,M,A,57,29,1,A25
73,M,A,57,30,1,A32
73,M,A,57,31,1,A35
73,M,A,57,32,0,A33
73,M,A,57,33,1,A30
73,M,A,57,34,0,A27
73,M,A,57,35,1,A34
73,M,A,57,36,1,A24
73,M,A,57,37,1,A46
73,M,A,57,38,1,A44
73,M,A,57,39,1,A43
73,M,A,57,40,1,A42
73,M,A,57,41,1,A37
73,M,A,57,42,1,A40
73,M,A,57,43,1,A39
73,M,A,57,44,1,A45
73,M,A,57,45,1,A41
73,M,A,57,46,1,A38
73,M,A,57,47,1,A56
73,M,A,57,48,1,A52
73,M,A,57,49,1,A55
73,M,A,57,50,1,A53
73,M,A,57,51,1,A51
73,M,A,57,52,1,A49
73,M,A,57,53,1,A57
73,M,A,57,54,0,A50
73,M,A,57,55,1,A54
73,M,A,57,56,1,A48
73,M,A,57,57,1,A47
73,O,B,63,1,0,B6
73,O,B,63,2,1,B9
73,O,B,63,3,1,B10
73,O,B,63,4,1,B7
73,O,B,63,5,0,B11
73,O,B,63,6,0,B1
73,O,B,63,7,0,B5
73,O,B,63,8,0,B4
73,O,B,63,9,1,B2
73,O,B,63,10,0,B3
73,O,B,63,11,1,B12
73,O,B,63,12,1,B8
73,O,B,63,13,0,B14
73,O,B,63,14,0,B24
73,O,B,63,15,1,B16
73,O,B,63,16,1,B22
73,O,B,63,17,0,B23
73,O,B,63,18,0,B17
73,O,B,63,19,1,B15
73,O,B,63,20,1,B20
73,O,B,63,21,1,B19
73,O,B,63,22,1,B18
73,O,B,63,23,0,B13
73,O,B,63,24,1,B21
73,O,B,63,25,1,B25
73,O,B,63,26,0,B26
73,O,B,63,27,0,B33
73,O,B,63,28,0,B34
73,O,B,63,29,1,B36
73,O,B,63,30,0,B30
73,O,B,63,31,0,B32
73,O,B,63,32,0,B31
73,O,B,63,33,1,B28
73,O,B,63,34,1,B38
73,O,B,63,35,1,B27
73,O,B,63,36,1,B37
73,O,B,63,37,1,B35
73,O,B,63,38,1,B29
73,O,B,63,39,1,B39
73,O,B,63,40,0,B49
73,O,B,63,41,0,B40
73,O,B,63,42,0,B41
73,O,B,63,43,1,B42
73,O,B,63,44,1,B50
73,O,B,63,45,0,B48
73,O,B,63,46,1,B47
73,O,B,63,47,1,B44
73,O,B,63,48,1,B46
73,O,B,63,49,0,B43
73,O,B,63,50,1,B45
73,O,B,63,51,1,B53
73,O,B,63,52,1,B51
73,O,B,63,53,1,B58
73,O,B,63,54,1,B52
73,O,B,63,55,1,B57
73,O,B,63,56,0,B55
73,O,B,63,57,1,B56
73,O,B,63,58,1,B59
73,O,B,63,59,1,B62
73,O,B,63,60,0,B60
73,O,B,63,61,1,B63
73,O,B,63,62,1,B61
73,O,B,63,63,0,B54
73,C,B,63,1,1,B5
73,C,B,63,2,1,B10
73,C,B,63,3,1,B1
73,C,B,63,4,0,B3
73,C,B,63,5,1,B2
73,C,B,63,6,1,B4
73,C,B,63,7,1,B9
73,C,B,63,8,1,B11
73,C,B,63,9,1,B7
73,C,B,63,10,1,B12
73,C,B,63,11,0,B6
73,C,B,63,12,1,B8
73,C,B,63,13,1,B14
73,C,B,63,14,1,B23
73,C,B,63,15,1,B16
73,C,B,63,16,1,B18
73,C,B,63,17,0,B13
73,C,B,63,18,1,B22
73,C,B,63,19,1,B19
73,C,B,63,20,1,B24
73,C,B,63,21,1,B25
73,C,B,63,22,1,B26
73,C,B,63,23,1,B17
73,C,B,63,24,1,B21
73,C,B,63,25,1,B20
73,C,B,63,26,1,B15
73,C,B,63,27,1,B34
73,C,B,63,28,1,B29
73,C,B,63,29,1,B27
73,C,B,63,30,1,B28
73,C,B,63,31,1,B36
73,C,B,63,32,1,B33
73,C,B,63,33,1,B30
73,C,B,63,34,1,B32
73,C,B,63,35,1,B38
73,C,B,63,36,1,B35
73,C,B,63,37,1,B37
73,C,B,63,38,0,B31
73,C,B,63,39,1,B43
73,C,B,63,40,1,B44
73,C,B,63,41,1,B47
73,C,B,63,42,1,B39
73,C,B,63,43,1,B46
73,C,B,63,44,1,B40
73,C,B,63,45,1,B42
73,C,B,63,46,1,B41
73,C,B,63,47,1,B49
73,C,B,63,48,1,B50
73,C,B,63,49,1,B48
73,C,B,63,50,1,B45
73,C,B,63,51,1,B58
73,C,B,63,52,1,B55
73,C,B,63,53,1,B53
73,C,B,63,54,1,B59
73,C,B,63,55,1,B52
73,C,B,63,56,1,B61
73,C,B,63,57,1,B56
73,C,B,63,58,1,B62
73,C,B,63,59,1,B60
73,C,B,63,60,1,B54
73,C,B,63,61,1,B57
73,C,B,63,62,1,B51
73,C,B,63,63,1,B63
73,M,B,63,1,1,B10
73,M,B,63,2,0,B1
73,M,B,63,3,1,B11
73,M,B,63,4,0,B5
73,M,B,63,5,0,B6
73,M,B,63,6,1,B9
73,M,B,63,7,1,B2
73,M,B,63,8,0,B3
73,M,B,63,9,0,B4
73,M,B,63,10,1,B12
73,M,B,63,11,1,B7
73,M,B,63,12,1,B8
73,M,B,63,13,1,B18
73,M,B,63,14,1,B14
73,M,B,63,15,1,B13
73,M,B,63,16,1,B23
73,M,B,63,17,1,B25
73,M,B,63,18,1,B17
73,M,B,63,19,1,B19
73,M,B,63,20,1,B26
73,M,B,63,21,0,B24
73,M,B,63,22,1,B16
73,M,B,63,23,1,B22
73,M,B,63,24,1,B21
73,M,B,63,25,1,B20
73,M,B,63,26,1,B15
73,M,B,63,27,1,B34
73,M,B,63,28,0,B29
73,M,B,63,29,1,B30
73,M,B,63,30,1,B28
73,M,B,63,31,1,B27
73,M,B,63,32,1,B38
73,M,B,63,33,1,B37
73,M,B,63,34,1,B32
73,M,B,63,35,1,B36
73,M,B,63,36,0,B31
73,M,B,63,37,1,B33
73,M,B,63,38,1,B35
73,M,B,63,39,1,B44
73,M,B,63,40,1,B46
73,M,B,63,41,1,B43
73,M,B,63,42,1,B39
73,M,B,63,43,0,B41
73,M,B,63,44,1,B49
73,M,B,63,45,1,B48
73,M,B,63,46,1,B45
73,M,B,63,47,1,B50
73,M,B,63,48,1,B42
73,M,B,63,49,1,B40
73,M,B,63,50,1,B47
73,M,B,63,51,1,B58
73,M,B,63,52,1,B53
73,M,B,63,53,1,B60
73,M,B,63,54,1,B52
73,M,B,63,55,1,B55
73,M,B,63,56,1,B54
73,M,B,63,57,0,B62
73,M,B,63,58,1,B56
73,M,B,63,59,1,B61
73,M,B,63,60,1,B51
73,M,B,63,61,1,B59
73,M,B,63,62,1,B63
73,M,B,63,63,0,B57
74,O,A,57,1,0,A8
74,O,A,57,2,0,A3
74,O,A,57,3,0,A10
74,O,A,57,4,0,A11
74,O,A,57,5,0,A1
74,O,A,57,6,1,A9
74,O,A,57,7,0,A5
74,O,A,57,8,1,A2
74,O,A,57,9,0,A7
74,O,A,57,10,1,A6
74,O,A,57,11,0,A4
74,O,A,57,12,1,A21
74,O,A,57,13,1,A15
74,O,A,57,14,0,A14
74,O,A,57,15,0,A22
74,O,A,57,16,1,A18
74,O,A,57,17,1,A12
74,O,A,57,18,1,A16
74,O,A,57,19,0,A23
74,O,A,57,20,0,A13
74,O,A,57,21,0,A17
74,O,A,57,22,0,A19
74,O,A,57,23,0,A20
74,O,A,57,24,0,A34
74,O,A,57,25,0,A31
74,O,A,57,26,0,A26
74,O,A,57,27,0,A28
74,O,A,57,28,0,A27
74,O,A,57,29,0,A33
74,O,A,57,30,0,A32
74,O,A,57,31,1,A29
74,O,A,57,32,1,A35
74,O,A,57,33,1,A36
74,O,A,57,34,0,A25
74,O,A,57,35,0,A24
74,O,A,57,36,0,A30
74,O,A,57,37,1,A44
74,O,A,57,38,0,A37
74,O,A,57,39,0,A39
74,O,A,57,40,1,A43
74,O,A,57,41,0,A38
74,O,A,57,42,0,A46
74,O,A,57,43,0,A42
74,O,A,57,44,0,A45
74,O,A,57,45,0,A40
74,O,A,57,46,1,A41
74,O,A,57,47,0,A50
74,O,A,57,48,1,A53
74,O,A,57,49,1,A55
74,O,A,57,50,1,A48
74,O,A,57,51,1,A52
74,O,A,57,52,0,A56
74,O,A,57,53,1,A57
74,O,A,57,54,1,A47
74,O,A,57,55,1,A49
74,O,A,57,56,0,A51
74,O,A,57,57,0,A54
74,C,A,57,1,1,A2
74,C,A,57,2,0,A10
74,C,A,57,3,1,A8
74,C,A,57,4,1,A7
74,C,A,57,5,1,A3
74,C,A,57,6,1,A5
74,C,A,57,7,0,A1
74,C,A,57,8,1,A11
74,C,A,57,9,1,A9
74,C,A,57,10,1,A4
74,C,A,57,11,1,A6
74,C,A,57,12,0,A23
74,C,A,57,13,1,A18
74,C,A,57,14,0,A17
74,C,A,57,15,0,A14
74,C,A,57,16,1,A16
74,C,A,57,17,1,A21
74,C,A,57,18,1,A15
74,C,A,57,19,1,A22
74,C,A,57,20,1,A12
74,C,A,57,21,1,A13
74,C,A,57,22,0,A19
74,C,A,57,23,1,A20
74,C,A,57,24,1,A26
74,C,A,57,25,1,A31
74,C,A,57,26,1,A35
74,C,A,57,27,1,A28
74,C,A,57,28,1,A29
74,C,A,57,29,1,A25
74,C,A,57,30,1,A36
74,C,A,57,31,1,A30
74,C,A,57,32,0,A32
74,C,A,57,33,1,A27
74,C,A,57,34,1,A24
74,C,A,57,35,0,A33
74,C,A,57,36,1,A34
74,C,A,57,37,1,A46
74,C,A,57,38,1,A44
74,C,A,57,39,0,A40
74,C,A,57,40,1,A42
74,C,A,57,41,1,A41
74,C,A,57,42,1,A45
74,C,A,57,43,1,A43
74,C,A,57,44,1,A37
74,C,A,57,45,1,A39
74,C,A,57,46,1,A38
74,C,A,57,47,1,A56
74,C,A,57,48,1,A49
74,C,A,57,49,1,A54
74,C,A,57,50,1,A48
74,C,A,57,51,1,A52
74,C,A,57,52,1,A57
74,C,A,57,53,1,A53
74,C,A,57,54,0,A51
74,C,A,57,55,1,A55
74,C,A,57,56,1,A50
74,C,A,57,57,1,A47
74,M,A,57,1,1,A2
74,M,A,57,2,0,A1
74,M,A,57,3,0,A10
74,M,A,57,4,1,A3
74,M,A,57,5,1,A9
74,M,A,57,6,1,A7
74,M,A,57,7,1,A5
74,M,A,57,8,1,A8
74,M,A,57,9,1,A4
74,M,A,57,10,1,A6
74,M,A,57,11,1,A11
74,M,A,57,12,0,A23
74,M,A,57,13,1,A18
74,M,A,57,14,1,A21
74,M,A,57,15,1,A13
74,M,A,57,16,0,A17
74,M,A,57,17,1,A22
74,M,A,57,18,0,A19
74,M,A,57,19,0,A14
74,M,A,57,20,1,A12
74,M,A,57,21,1,A16
74,M,A,57,22,1,A15
74,M,A,57,23,1,A20
74,M,A,57,24,1,A26
74,M,A,57,25,1,A28
74,M,A,57,26,1,A29
74,M,A,57,27,1,A31
74,M,A,57,28,1,A36
74,M,A,57,29,1,A35
74,M,A,57,30,0,A32
74,M,A,57,31,1,A25
74,M,A,57,32,0,A33
74,M,A,57,33,1,A24
74,M,A,57,34,0,A27
74,M,A,57,35,1,A34
74,M,A,57,36,0,A30
74,M,A,57,37,1,A37
74,M,A,57,38,1,A46
74,M,A,57,39,1,A42
74,M,A,57,40,0,A43
74,M,A,57,41,0,A40
74,M,A,57,42,1,A44
74,M,A,57,43,1,A41
74,M,A,57,44,0,A45
74,M,A,57,45,0,A39
74,M,A,57,46,1,A38
74,M,A,57,47,1,A56
74,M,A,57,48,1,A48
74,M,A,57,49,1,A53
74,M,A,57,50,1,A52
74,M,A,57,51,1,A55
74,M,A,57,52,1,A57
74,M,A,57,53,1,A51
74,M,A,57,54,1,A47
74,M,A,57,55,1,A49
74,M,A,57,56,0,A54
74,M,A,57,57,0,A50
74,O,B,63,1,1,B10
74,O,B,63,2,0,B11
74,O,B,63,3,0,B6
74,O,B,63,4,1,B2
74,O,B,63,5,0,B12
74,O,B,63,6,0,B5
74,O,B,63,7,1,B9
74,O,B,63,8,0,B4
74,O,B,63,9,0,B1
74,O,B,63,10,0,B3
74,O,B,63,11,1,B7
74,O,B,63,12,1,B8
74,O,B,63,13,1,B17
74,O,B,63,14,1,B16
74,O,B,63,15,0,B24
74,O,B,63,16,0,B25
74,O,B,63,17,1,B19
74,O,B,63,18,0,B18
74,O,B,63,19,1,B23
74,O,B,63,20,0,B20
74,O,B,63,21,1,B14
74,O,B,63,22,1,B13
74,O,B,63,23,1,B22
74,O,B,63,24,1,B21
74,O,B,63,25,0,B15
74,O,B,63,26,1,B26
74,O,B,63,27,0,B27
74,O,B,63,28,0,B29
74,O,B,63,29,0,B32
74,O,B,63,30,0,B35
74,O,B,63,31,0,B34
74,O,B,63,32,1,B36
74,O,B,63,33,0,B31
74,O,B,63,34,1,B30
74,O,B,63,35,0,B28
74,O,B,63,36,0,B38
74,O,B,63,37,0,B37
74,O,B,63,38,1,B33
74,O,B,63,39,1,B43
74,O,B,63,40,1,B49
74,O,B,63,41,0,B44
74,O,B,63,42,0,B39
74,O,B,63,43,0,B42
74,O,B,63,44,1,B45
74,O,B,63,45,0,B48
74,O,B,63,46,0,B50
74,O,B,63,47,0,B46
74,O,B,63,48,0,B47
74,O,B,63,49,0,B40
74,O,B,63,50,0,B41
74,O,B,63,51,0,B59
74,O,B,63,52,0,B56
74,O,B,63,53,0,B61
74,O,B,63,54,1,B55
74,O,B,63,55,1,B53
74,O,B,63,56,1,B52
74,O,B,63,57,0,B58
74,O,B,63,58,0,B63
74,O,B,63,59,0,B54
74,O,B,63,60,0,B60
74,O,B,63,61,0,B62
74,O,B,63,62,1,B51
74,O,B,63,63,0,B57
74,C,B,63,1,1,B10
74,C,B,63,2,1,B6
74,C,B,63,3,1,B1
74,C,B,63,4,0,B5
74,C,B,63,5,1,B9
74,C,B,63,6,1,B11
74,C,B,63,7,1,B7
74,C,B,63,8,1,B3
74,C,B,63,9,1,B2
74,C,B,63,10,1,B8
74,C,B,63,11,1,B4
74,C,B,63,12,0,B12
74,C,B,63,13,1,B18
74,C,B,63,14,1,B14
74,C,B,63,15,1,B13
74,C,B,63,16,1,B23
74,C,B,63,17,1,B19
74,C,B,63,18,1,B20
74,C,B,63,19,1,B16
74,C,B,63,20,1,B26
74,C,B,63,21,1,B25
74,C,B,63,22,1,B22
74,C,B,63,23,1,B24
74,C,B,63,24,1,B17
74,C,B,63,25,1,B21
74,C,B,63,26,0,B15
74,C,B,63,27,1,B34
74,C,B,63,28,1,B30
74,C,B,63,29,1,B29
74,C,B,63,30,0,B38
74,C,B,63,31,0,B31
74,C,B,63,32,1,B27
74,C,B,63,33,1,B28
74,C,B,63,34,1,B36
74,C,B,63,35,0,B37
74,C,B,63,36,1,B33
74,C,B,63,37,1,B32
74,C,B,63,38,1,B35
74,C,B,63,39,1,B47
74,C,B,63,40,1,B50
74,C,B,63,41,1,B46
74,C,B,63,42,1,B39
74,C,B,63,43,1,B42
74,C,B,63,44,0,B43
74,C,B,63,45,1,B48
74,C,B,63,46,1,B40
74,C,B,63,47,1,B45
74,C,B,63,48,1,B44
74,C,B,63,49,1,B49
74,C,B,63,50,1,B41
74,C,B,63,51,1,B53
74,C,B,63,52,1,B58
74,C,B,63,53,1,B56
74,C,B,63,54,1,B52
74,C,B,63,55,1,B62
74,C,B,63,56,1,B60
74,C,B,63,57,1,B55
74,C,B,63,58,1,B54
74,C,B,63,59,1,B59
74,C,B,63,60,1,B51
74,C,B,63,61,0,B61
74,C,B,63,62,1,B57
74,C,B,63,63,0,B63
74,M,B,63,1,1,B1
74,M,B,63,2,1,B10
74,M,B,63,3,1,B11
74,M,B,63,4,0,B5
74,M,B,63,5,1,B2
74,M,B,63,6,1,B9
74,M,B,63,7,0,B4
74,M,B,63,8,1,B7
74,M,B,63,9,1,B6
74,M,B,63,10,1,B3
74,M,B,63,11,0,B12
74,M,B,63,12,1,B8
74,M,B,63,13,1,B18
74,M,B,63,14,1,B13
74,M,B,63,15,1,B14
74,M,B,63,16,1,B22
74,M,B,63,17,1,B25
74,M,B,63,18,1,B17
74,M,B,63,19,1,B19
74,M,B,63,20,1,B23
74,M,B,63,21,1,B16
74,M,B,63,22,1,B24
74,M,B,63,23,0,B20
74,M,B,63,24,1,B21
74,M,B,63,25,1,B26
74,M,B,63,26,0,B15
74,M,B,63,27,1,B34
74,M,B,63,28,1,B29
74,M,B,63,29,0,B38
74,M,B,63,30,1,B36
74,M,B,63,31,0,B28
74,M,B,63,32,0,B31
74,M,B,63,33,1,B27
74,M,B,63,34,1,B32
74,M,B,63,35,0,B37
74,M,B,63,36,0,B35
74,M,B,63,37,1,B30
74,M,B,63,38,1,B33
74,M,B,63,39,1,B46
74,M,B,63,40,1,B48
74,M,B,63,41,1,B44
74,M,B,63,42,0,B43
74,M,B,63,43,0,B50
74,M,B,63,44,1,B47
74,M,B,63,45,1,B40
74,M,B,63,46,1,B49
74,M,B,63,47,1,B42
74,M,B,63,48,0,B39
74,M,B,63,49,1,B45
74,M,B,63,50,1,B41
74,M,B,63,51,1,B53
74,M,B,63,52,0,B58
74,M,B,63,53,1,B52
74,M,B,63,54,1,B56
74,M,B,63,55,1,B55
74,M,B,63,56,1,B60
74,M,B,63,57,1,B51
74,M,B,63,58,1,B62
74,M,B,63,59,1,B54
74,M,B,63,60,0,B61
74,M,B,63,61,1,B57
74,M,B,63,62,0,B59
74,M,B,63,63,0,B63
75,O,A,57,1,0,A11
75,O,A,57,2,0,A8
75,O,A,57,3,1,A3
75,O,A,57,4,0,A5
75,O,A,57,5,0,A10
75,O,A,57,6,0,A9
75,O,A,57,7,1,A2
75,O,A,57,8,1,A4
75,O,A,57,9,1,A1
75,O,A,57,10,1,A6
75,O,A,57,11,1,A7
75,O,A,57,12,1,A16
75,O,A,57,13,1,A12
75,O,A,57,14,0,A23
75,O,A,57,15,0,A22
75,O,A,57,16,1,A17
75,O,A,57,17,1,A21
75,O,A,57,18,0,A18
75,O,A,57,19,0,A13
75,O,A,57,20,0,A20
75,O,A,57,21,0,A14
75,O,A,57,22,1,A15
75,O,A,57,23,0,A19
75,O,A,57,24,0,A36
75,O,A,57,25,0,A35
75,O,A,57,26,0,A28
75,O,A,57,27,0,A27
75,O,A,57,28,1,A34
75,O,A,57,29,0,A31
75,O,A,57,30,0,A24
75,O,A,57,31,1,A29
75,O,A,57,32,0,A26
75,O,A,57,33,0,A32
75,O,A,57,34,0,A30
75,O,A,57,35,0,A33
75,O,A,57,36,0,A25
75,O,A,57,37,0,A37
75,O,A,57,38,1,A44
75,O,A,57,39,0,A40
75,O,A,57,40,1,A46
75,O,A,57,41,1,A43
75,O,A,57,42,0,A45
75,O,A,57,43,1,A41
75,O,A,57,44,1,A39
75,O,A,57,45,1,A38
75,O,A,57,46,1,A42
75,O,A,57,47,1,A57
75,O,A,57,48,0,A50
75,O,A,57,49,1,A56
75,O,A,57,50,0,A55
75,O,A,57,51,0,A54
75,O,A,57,52,0,A52
75,O,A,57,53,0,A47
75,O,A,57,54,0,A53
75,O,A,57,55,0,A51
75,O,A,57,56,0,A49
75,O,A,57,57,1,A48
75,C,A,57,1,1,A4
75,C,A,57,2,1,A7
75,C,A,57,3,1,A10
75,C,A,57,4,0,A8
75,C,A,57,5,1,A5
75,C,A,57,6,1,A2
75,C,A,57,7,1,A1
75,C,A,57,8,1,A3
75,C,A,57,9,1,A11
75,C,A,57,10,1,A6
75,C,A,57,11,0,A9
75,C,A,57,12,0,A18
75,C,A,57,13,0,A14
75,C,A,57,14,1,A22
75,C,A,57,15,1,A12
75,C,A,57,16,0,A23
75,C,A,57,17,1,A16
75,C,A,57,18,1,A15
75,C,A,57,19,1,A13
75,C,A,57,20,1,A21
75,C,A,57,21,0,A19
75,C,A,57,22,1,A17
75,C,A,57,23,1,A20
75,C,A,57,24,1,A28
75,C,A,57,25,0,A26
75,C,A,57,26,1,A31
75,C,A,57,27,1,A29
75,C,A,57,28,0,A35
75,C,A,57,29,1,A32
75,C,A,57,30,1,A25
75,C,A,57,31,1,A36
75,C,A,57,32,1,A30
75,C,A,57,33,1,A24
75,C,A,57,34,1,A27
75,C,A,57,35,0,A33
75,C,A,57,36,1,A34
75,C,A,57,37,0,A44
75,C,A,57,38,1,A43
75,C,A,57,39,1,A37
75,C,A,57,40,1,A42
75,C,A,57,41,1,A45
75,C,A,57,42,1,A46
75,C,A,57,43,1,A41
75,C,A,57,44,1,A40
75,C,A,57,45,1,A39
75,C,A,57,46,1,A38
75,C,A,57,47,1,A56
75,C,A,57,48,1,A54
75,C,A,57,49,1,A57
75,C,A,57,50,1,A53
75,C,A,57,51,0,A50
75,C,A,57,52,1,A48
75,C,A,57,53,0,A52
75,C,A,57,54,1,A49
75,C,A,57,55,1,A55
75,C,A,57,56,0,A51
75,C,A,57,57,0,A47
75,M,A,57,1,1,A1
75,M,A,57,2,1,A2
75,M,A,57,3,0,A8
75,M,A,57,4,1,A10
75,M,A,57,5,1,A3
75,M,A,57,6,1,A7
75,M,A,57,7,1,A6
75,M,A,57,8,1,A5
75,M,A,57,9,1,A4
75,M,A,57,10,1,A9
75,M,A,57,11,1,A11
75,M,A,57,12,1,A18
75,M,A,57,13,0,A23
75,M,A,57,14,1,A17
75,M,A,57,15,1,A21
75,M,A,57,16,1,A16
75,M,A,57,17,0,A14
75,M,A,57,18,0,A19
75,M,A,57,19,1,A15
75,M,A,57,20,1,A13
75,M,A,57,21,1,A12
75,M,A,57,22,0,A22
75,M,A,57,23,0,A20
75,M,A,57,24,0,A26
75,M,A,57,25,0,A28
75,M,A,57,26,1,A36
75,M,A,57,27,1,A29
75,M,A,57,28,1,A32
75,M,A,57,29,1,A31
75,M,A,57,30,0,A25
75,M,A,57,31,0,A35
75,M,A,57,32,0,A33
75,M,A,57,33,0,A30
75,M,A,57,34,1,A24
75,M,A,57,35,0,A27
75,M,A,57,36,1,A34
75,M,A,57,37,1,A46
75,M,A,57,38,1,A37
75,M,A,57,39,1,A41
75,M,A,57,40,0,A44
75,M,A,57,41,0,A45
75,M,A,57,42,1,A43
75,M,A,57,43,1,A39
75,M,A,57,44,1,A42
75,M,A,57,45,1,A40
75,M,A,57,46,0,A38
75,M,A,57,47,0,A54
75,M,A,57,48,1,A48
75,M,A,57,49,0,A49
75,M,A,57,50,1,A56
75,M,A,57,51,1,A55
75,M,A,57,52,0,A52
75,M,A,57,53,0,A51
75,M,A,57,54,1,A57
75,M,A,57,55,1,A53
75,M,A,57,56,0,A47
75,M,A,57,57,0,A50
75,O,B,63,1,1,B9
75,O,B,63,2,0,B5
75,O,B,63,3,1,B1
75,O,B,63,4,1,B7
75,O,B,63,5,1,B10
75,O,B,63,6,1,B2
75,O,B,63,7,0,B4
75,O,B,63,8,0,B8
75,O,B,63,9,0,B11
75,O,B,63,10,0,B12
75,O,B,63,11,0,B6
75,O,B,63,12,1,B3
75,O,B,63,13,0,B22
75,O,B,63,14,1,B14
75,O,B,63,15,1,B17
75,O,B,63,16,1,B24
75,O,B,63,17,0,B13
75,O,B,63,18,0,B23
75,O,B,63,19,1,B18
75,O,B,63,20,0,B15
75,O,B,63,21,0,B19
75,O,B,63,22,1,B21
75,O,B,63,23,0,B26
75,O,B,63,24,1,B25
75,O,B,63,25,1,B16
75,O,B,63,26,1,B20
75,O,B,63,27,1,B27
75,O,B,63,28,1,B34
75,O,B,63,29,0,B38
75,O,B,63,30,0,B30
75,O,B,63,31,0,B37
75,O,B,63,32,1,B28
75,O,B,63,33,0,B36
75,O,B,63,34,0,B29
75,O,B,63,35,1,B35
75,O,B,63,36,0,B32
75,O,B,63,37,0,B31
75,O,B,63,38,1,B33
75,O,B,63,39,1,B39
75,O,B,63,40,1,B49
75,O,B,63,41,0,B50
75,O,B,63,42,1,B46
75,O,B,63,43,1,B48
75,O,B,63,44,0,B43
75,O,B,63,45,1,B47
75,O,B,63,46,0,B44
75,O,B,63,47,1,B45
75,O,B,63,48,0,B41
75,O,B,63,49,0,B42
75,O,B,63,50,0,B40
75,O,B,63,51,0,B56
75,O,B,63,52,1,B60
75,O,B,63,53,0,B59
75,O,B,63,54,0,B54
75,O,B,63,55,1,B53
75,O,B,63,56,0,B61
75,O,B,63,57,1,B51
75,O,B,63,58,1,B58
75,O,B,63,59,1,B55
75,O,B,63,60,1,B63
75,O,B,63,61,0,B62
75,O,B,63,62,1,B52
75,O,B,63,63,0,B57
75,C,B,63,1,1,B1
75,C,B,63,2,1,B10
75,C,B,63,3,0,B11
75,C,B,63,4,0,B5
75,C,B,63,5,1,B3
75,C,B,63,6,1,B7
75,C,B,63,7,0,B9
75,C,B,63,8,0,B8
75,C,B,63,9,1,B2
75,C,B,63,10,0,B12
75,C,B,63,11,0,B4
75,C,B,63,12,0,B6
75,C,B,63,13,1,B14
75,C,B,63,14,0,B19
75,C,B,63,15,0,B18
75,C,B,63,16,1,B13
75,C,B,63,17,1,B17
75,C,B,63,18,0,B22
75,C,B,63,19,1,B25
75,C,B,63,20,0,B23
75,C,B,63,21,1,B24
75,C,B,63,22,1,B20
75,C,B,63,23,1,B16
75,C,B,63,24,0,B26
75,C,B,63,25,1,B21
75,C,B,63,26,0,B15
75,C,B,63,27,1,B34
75,C,B,63,28,1,B31
75,C,B,63,29,1,B27
75,C,B,63,30,0,B29
75,C,B,63,31,1,B30
75,C,B,63,32,1,B28
75,C,B,63,33,0,B32
75,C,B,63,34,1,B35
75,C,B,63,35,1,B36
75,C,B,63,36,0,B38
75,C,B,63,37,1,B33
75,C,B,63,38,0,B37
75,C,B,63,39,1,B46
75,C,B,63,40,0,B43
75,C,B,63,41,0,B40
75,C,B,63,42,1,B50
75,C,B,63,43,0,B42
75,C,B,63,44,1,B48
75,C,B,63,45,1,B45
75,C,B,63,46,1,B39
75,C,B,63,47,0,B41
75,C,B,63,48,0,B44
75,C,B,63,49,1,B47
75,C,B,63,50,1,B49
75,C,B,63,51,1,B53
75,C,B,63,52,1,B56
75,C,B,63,53,1,B52
75,C,B,63,54,0,B59
75,C,B,63,55,1,B61
75,C,B,63,56,1,B60
75,C,B,63,57,1,B51
75,C,B,63,58,1,B54
75,C,B,63,59,1,B58
75,C,B,63,60,1,B55
75,C,B,63,61,1,B57
75,C,B,63,62,0,B62
75,C,B,63,63,1,B63
75,M,B,63,1,1,B1
75,M,B,63,2,1,B10
75,M,B,63,3,0,B5
75,M,B,63,4,0,B11
75,M,B,63,5,1,B3
75,M,B,63,6,0,B9
75,M,B,63,7,0,B4
75,M,B,63,8,0,B12
75,M,B,63,9,0,B8
75,M,B,63,10,0,B6
75,M,B,63,11,1,B7
75,M,B,63,12,1,B2
75,M,B,63,13,0,B23
75,M,B,63,14,1,B14
75,M,B,63,15,1,B18
75,M,B,63,16,0,B13
75,M,B,63,17,1,B25
75,M,B,63,18,1,B17
75,M,B,63,19,1,B16
75,M,B,63,20,0,B22
75,M,B,63,21,1,B24
75,M,B,63,22,0,B26
75,M,B,63,23,0,B19
75,M,B,63,24,1,B21
75,M,B,63,25,1,B20
75,M,B,63,26,0,B15
75,M,B,63,27,0,B34
75,M,B,63,28,0,B38
75,M,B,63,29,1,B27
75,M,B,63,30,1,B31
75,M,B,63,31,0,B29
75,M,B,63,32,1,B28
75,M,B,63,33,1,B36
75,M,B,63,34,0,B37
75,M,B,63,35,1,B35
75,M,B,63,36,0,B32
75,M,B,63,37,1,B30
75,M,B,63,38,1,B33
75,M,B,63,39,0,B43
75,M,B,63,40,0,B44
75,M,B,63,41,1,B48
75,M,B,63,42,1,B46
75,M,B,63,43,1,B39
75,M,B,63,44,1,B45
75,M,B,63,45,0,B42
75,M,B,63,46,0,B41
75,M,B,63,47,0,B40
75,M,B,63,48,1,B50
75,M,B,63,49,0,B47
75,M,B,63,50,1,B49
75,M,B,63,51,1,B53
75,M,B,63,52,0,B56
75,M,B,63,53,1,B52
75,M,B,63,54,0,B61
75,M,B,63,55,0,B54
75,M,B,63,56,1,B55
75,M,B,63,57,0,B58
75,M,B,63,58,1,B60
75,M,B,63,59,0,B62
75,M,B,63,60,1,B63
75,M,B,63,61,1,B51
75,M,B,63,62,1,B57
75,M,B,63,63,0,B59
76,O,A,57,1,1,A2
76,O,A,57,2,1,A4
76,O,A,57,3,1,A5
76,O,A,57,4,1,A3
76,O,A,57,5,1,A7
76,O,A,57,6,0,A1
76,O,A,57,7,1,A8
76,O,A,57,8,1,A6
76,O,A,57,9,1,A10
76,O,A,57,10,0,A9
76,O,A,57,11,1,A11
76,O,A,57,12,1,A19
76,O,A,57,13,1,A14
76,O,A,57,14,1,A21
76,O,A,57,15,0,A23
76,O,A,57,16,1,A18
76,O,A,57,17,0,A22
76,O,A,57,18,1,A20
76,O,A,57,19,1,A15
76,O,A,57,20,0,A12
76,O,A,57,21,0,A17
76,O,A,57,22,0,A13
76,O,A,57,23,1,A16
76,O,A,57,24,0,A34
76,O,A,57,25,0,A31
76,O,A,57,26,1,A30
76,O,A,57,27,0,A36
76,O,A,57,28,1,A26
76,O,A,57,29,0,A33
76,O,A,57,30,0,A35
76,O,A,57,31,1,A32
76,O,A,57,32,1,A28
76,O,A,57,33,0,A29
76,O,A,57,34,1,A27
76,O,A,57,35,1,A25
76,O,A,57,36,1,A24
76,O,A,57,37,0,A41
76,O,A,57,38,1,A46
76,O,A,57,39,1,A44
76,O,A,57,40,1,A40
76,O,A,57,41,0,A39
76,O,A,57,42,0,A42
76,O,A,57,43,1,A37
76,O,A,57,44,0,A38
76,O,A,57,45,1,A43
76,O,A,57,46,0,A45
76,O,A,57,47,0,A54
76,O,A,57,48,1,A49
76,O,A,57,49,0,A51
76,O,A,57,50,1,A50
76,O,A,57,51,1,A47
76,O,A,57,52,1,A56
76,O,A,57,53,0,A57
76,O,A,57,54,0,A52
76,O,A,57,55,0,A53
76,O,A,57,56,0,A55
76,O,A,57,57,0,A48
76,C,A,57,1,1,A2
76,C,A,57,2,1,A3
76,C,A,57,3,1,A4
76,C,A,57,4,1,A5
76,C,A,57,5,0,A1
76,C,A,57,6,1,A8
76,C,A,57,7,1,A7
76,C,A,57,8,1,A6
76,C,A,57,9,1,A10
76,C,A,57,10,1,A11
76,C,A,57,11,1,A9
76,C,A,57,12,1,A14
76,C,A,57,13,1,A18
76,C,A,57,14,1,A22
76,C,A,57,15,1,A12
76,C,A,57,16,1,A16
76,C,A,57,17,1,A17
76,C,A,57,18,0,A23
76,C,A,57,19,1,A13
76,C,A,57,20,1,A21
76,C,A,57,21,1,A15
76,C,A,57,22,1,A19
76,C,A,57,23,1,A20
76,C,A,57,24,1,A28
76,C,A,57,25,1,A26
76,C,A,57,26,1,A32
76,C,A,57,27,1,A31
76,C,A,57,28,0,A35
76,C,A,57,29,1,A29
76,C,A,57,30,1,A36
76,C,A,57,31,1,A24
76,C,A,57,32,1,A27
76,C,A,57,33,1,A25
76,C,A,57,34,1,A33
76,C,A,57,35,1,A30
76,C,A,57,36,1,A34
76,C,A,57,37,1,A42
76,C,A,57,38,1,A44
76,C,A,57,39,1,A46
76,C,A,57,40,1,A43
76,C,A,57,41,1,A37
76,C,A,57,42,0,A45
76,C,A,57,43,1,A39
76,C,A,57,44,1,A41
76,C,A,57,45,1,A40
76,C,A,57,46,1,A38
76,C,A,57,47,1,A52
76,C,A,57,48,1,A49
76,C,A,57,49,0,A51
76,C,A,57,50,0,A53
76,C,A,57,51,1,A50
76,C,A,57,52,1,A48
76,C,A,57,53,1,A56
76,C,A,57,54,1,A57
76,C,A,57,55,1,A47
76,C,A,57,56,0,A55
76,C,A,57,57,1,A54
76,M,A,57,1,1,A2
76,M,A,57,2,1,A10
76,M,A,57,3,0,A1
76,M,A,57,4,1,A7
76,M,A,57,5,1,A4
76,M,A,57,6,1,A5
76,M,A,57,7,1,A6
76,M,A,57,8,1,A8
76,M,A,57,9,0,A9
76,M,A,57,10,1,A3
76,M,A,57,11,1,A11
76,M,A,57,12,0,A23
76,M,A,57,13,1,A14
76,M,A,57,14,1,A18
76,M,A,57,15,1,A12
76,M,A,57,16,1,A15
76,M,A,57,17,1,A17
76,M,A,57,18,1,A13
76,M,A,57,19,1,A16
76,M,A,57,20,1,A19
76,M,A,57,21,1,A22
76,M,A,57,22,1,A21
76,M,A,57,23,1,A20
76,M,A,57,24,1,A26
76,M,A,57,25,1,A28
76,M,A,57,26,1,A36
76,M,A,57,27,0,A35
76,M,A,57,28,1,A31
76,M,A,57,29,1,A29
76,M,A,57,30,1,A25
76,M,A,57,31,1,A32
76,M,A,57,32,1,A24
76,M,A,57,33,1,A30
76,M,A,57,34,0,A27
76,M,A,57,35,0,A33
76,M,A,57,36,1,A34
76,M,A,57,37,1,A44
76,M,A,57,38,1,A46
76,M,A,57,39,1,A41
76,M,A,57,40,1,A37
76,M,A,57,41,0,A45
76,M,A,57,42,1,A40
76,M,A,57,43,1,A42
76,M,A,57,44,1,A43
76,M,A,57,45,1,A39
76,M,A,57,46,1,A38
76,M,A,57,47,1,A52
76,M,A,57,48,1,A56
76,M,A,57,49,1,A49
76,M,A,57,50,1,A55
76,M,A,57,51,1,A50
76,M,A,57,52,0,A51
76,M,A,57,53,0,A48
76,M,A,57,54,0,A54
76,M,A,57,55,1,A53
76,M,A,57,56,1,A47
76,M,A,57,57,1,A57
76,O,B,63,1,1,B8
76,O,B,63,2,1,B12
76,O,B,63,3,1,B5
76,O,B,63,4,1,B3
76,O,B,63,5,0,B2
76,O,B,63,6,0,B11
76,O,B,63,7,1,B10
76,O,B,63,8,1,B4
76,O,B,63,9,1,B1
76,O,B,63,10,0,B9
76,O,B,63,11,0,B7
76,O,B,63,12,0,B6
76,O,B,63,13,1,B13
76,O,B,63,14,1,B25
76,O,B,63,15,0,B20
76,O,B,63,16,1,B23
76,O,B,63,17,1,B14
76,O,B,63,18,1,B16
76,O,B,63,19,0,B19
76,O,B,63,20,1,B22
76,O,B,63,21,0,B26
76,O,B,63,22,1,B18
76,O,B,63,23,0,B17
76,O,B,63,24,0,B21
76,O,B,63,25,1,B24
76,O,B,63,26,0,B15
76,O,B,63,27,1,B33
76,O,B,63,28,1,B29
76,O,B,63,29,1,B34
76,O,B,63,30,1,B37
76,O,B,63,31,1,B38
76,O,B,63,32,0,B31
76,O,B,63,33,1,B27
76,O,B,63,34,0,B28
76,O,B,63,35,1,B36
76,O,B,63,36,1,B30
76,O,B,63,37,1,B32
76,O,B,63,38,1,B35
76,O,B,63,39,1,B43
76,O,B,63,40,1,B46
76,O,B,63,41,0,B50
76,O,B,63,42,0,B47
76,O,B,63,43,1,B40
76,O,B,63,44,1,B44
76,O,B,63,45,1,B39
76,O,B,63,46,1,B41
76,O,B,63,47,1,B48
76,O,B,63,48,0,B42
76,O,B,63,49,1,B49
76,O,B,63,50,0,B45
76,O,B,63,51,0,B52
76,O,B,63,52,1,B60
76,O,B,63,53,0,B54
76,O,B,63,54,1,B53
76,O,B,63,55,1,B51
76,O,B,63,56,1,B62
76,O,B,63,57,1,B58
76,O,B,63,58,0,B57
76,O,B,63,59,0,B56
76,O,B,63,60,0,B63
76,O,B,63,61,0,B55
76,O,B,63,62,0,B61
76,O,B,63,63,1,B59
76,C,B,63,1,0,B1
76,C,B,63,2,0,B10
76,C,B,63,3,0,B6
76,C,B,63,4,0,B5
76,C,B,63,5,0,B4
76,C,B,63,6,0,B9
76,C,B,63,7,0,B12
76,C,B,63,8,0,B3
76,C,B,63,9,0,B11
76,C,B,63,10,0,B2
76,C,B,63,11,0,B8
76,C,B,63,12,0,B7
76,C,B,63,13,0,B18
76,C,B,63,14,0,B14
76,C,B,63,15,0,B13
76,C,B,63,16,0,B23
76,C,B,63,17,0,B25
76,C,B,63,18,0,B24
76,C,B,63,19,0,B22
76,C,B,63,20,0,B17
76,C,B,63,21,0,B19
76,C,B,63,22,0,B21
76,C,B,63,23,0,B16
76,C,B,63,24,0,B26
76,C,B,63,25,0,B20
76,C,B,63,26,0,B15
76,C,B,63,27,0,B34
76,C,B,63,28,0,B29
76,C,B,63,29,0,B38
76,C,B,63,30,0,B30
76,C,B,63,31,0,B27
76,C,B,63,32,0,B31
76,C,B,63,33,0,B36
76,C,B,63,34,0,B35
76,C,B,63,35,0,B28
76,C,B,63,36,0,B33
76,C,B,63,37,0,B37
76,C,B,63,38,0,B32
76,C,B,63,39,0,B43
76,C,B,63,40,0,B50
76,C,B,63,41,0,B39
76,C,B,63,42,0,B42
76,C,B,63,43,0,B44
76,C,B,63,44,0,B49
76,C,B,63,45,0,B46
76,C,B,63,46,0,B48
76,C,B,63,47,0,B45
76,C,B,63,48,0,B47
76,C,B,63,49,0,B40
76,C,B,63,50,0,B41
76,C,B,63,51,0,B53
76,C,B,63,52,0,B56
76,C,B,63,53,0,B59
76,C,B,63,54,0,B58
76,C,B,63,55,0,B63
76,C,B,63,56,0,B51
76,C,B,63,57,0,B60
76,C,B,63,58,0,B62
76,C,B,63,59,0,B52
76,C,B,63,60,0,B55
76,C,B,63,61,0,B61
76,C,B,63,62,0,B54
76,C,B,63,63,0,B57
76,M,B,63,1,0,B10
76,M,B,63,2,1,B5
76,M,B,63,3,1,B1
76,M,B,63,4,0,B11
76,M,B,63,5,0,B2
76,M,B,63,6,0,B7
76,M,B,63,7,0,B3
76,M,B,63,8,0,B9
76,M,B,63,9,1,B12
76,M,B,63,10,0,B6
76,M,B,63,11,0,B4
76,M,B,63,12,0,B8
76,M,B,63,13,1,B23
76,M,B,63,14,0,B14
76,M,B,63,15,0,B25
76,M,B,63,16,0,B18
76,M,B,63,17,1,B13
76,M,B,63,18,1,B22
76,M,B,63,19,0,B17
76,M,B,63,20,0,B19
76,M,B,63,21,0,B26
76,M,B,63,22,0,B21
76,M,B,63,23,1,B24
76,M,B,63,24,0,B16
76,M,B,63,25,0,B20
76,M,B,63,26,0,B15
76,M,B,63,27,0,B34
76,M,B,63,28,0,B29
76,M,B,63,29,0,B28
76,M,B,63,30,0,B30
76,M,B,63,31,0,B31
76,M,B,63,32,0,B38
76,M,B,63,33,0,B32
76,M,B,63,34,0,B35
76,M,B,63,35,0,B37
76,M,B,63,36,0,B36
76,M,B,63,37,0,B27
76,M,B,63,38,0,B33
76,M,B,63,39,0,B46
76,M,B,63,40,1,B39
76,M,B,63,41,0,B43
76,M,B,63,42,0,B44
76,M,B,63,43,0,B48
76,M,B,63,44,0,B50
76,M,B,63,45,0,B45
76,M,B,63,46,0,B41
76,M,B,63,47,0,B49
76,M,B,63,48,0,B42
76,M,B,63,49,0,B40
76,M,B,63,50,0,B47
76,M,B,63,51,0,B53
76,M,B,63,52,0,B52
76,M,B,63,53,0,B58
76,M,B,63,54,0,B54
76,M,B,63,55,0,B55
76,M,B,63,56,0,B56
76,M,B,63,57,0,B60
76,M,B,63,58,0,B62
76,M,B,63,59,0,B61
76,M,B,63,60,0,B63
76,M,B,63,61,0,B51
76,M,B,63,62,0,B59
76,M,B,63,63,0,B57
77,O,A,57,1,0,A6
77,O,A,57,2,0,A1
77,O,A,57,3,0,A11
77,O,A,57,4,1,A9
77,O,A,57,5,1,A3
77,O,A,57,6,1,A8
77,O,A,57,7,1,A7
77,O,A,57,8,0,A4
77,O,A,57,9,0,A10
77,O,A,57,10,0,A2
77,O,A,57,11,0,A5
77,O,A,57,12,0,A21
77,O,A,57,13,1,A17
77,O,A,57,14,1,A12
77,O,A,57,15,1,A15
77,O,A,57,16,1,A22
77,O,A,57,17,1,A19
77,O,A,57,18,0,A18
77,O,A,57,19,1,A23
77,O,A,57,20,0,A14
77,O,A,57,21,0,A13
77,O,A,57,22,1,A16
77,O,A,57,23,0,A20
77,O,A,57,24,0,A30
77,O,A,57,25,0,A36
77,O,A,57,26,0,A32
77,O,A,57,27,0,A35
77,O,A,57,28,0,A27
77,O,A,57,29,1,A24
77,O,A,57,30,0,A26
77,O,A,57,31,0,A28
77,O,A,57,32,1,A31
77,O,A,57,33,0,A33
77,O,A,57,34,1,A25
77,O,A,57,35,0,A29
77,O,A,57,36,0,A34
77,O,A,57,37,0,A43
77,O,A,57,38,0,A42
77,O,A,57,39,0,A45
77,O,A,57,40,1,A41
77,O,A,57,41,1,A39
77,O,A,57,42,0,A40
77,O,A,57,43,1,A37
77,O,A,57,44,0,A44
77,O,A,57,45,0,A46
77,O,A,57,46,1,A38
77,O,A,57,47,1,A56
77,O,A,57,48,0,A54
77,O,A,57,49,1,A48
77,O,A,57,50,0,A52
77,O,A,57,51,1,A51
77,O,A,57,52,1,A47
77,O,A,57,53,0,A55
77,O,A,57,54,1,A57
77,O,A,57,55,1,A49
77,O,A,57,56,1,A53
77,O,A,57,57,0,A50
77,C,A,57,1,1,A3
77,C,A,57,2,0,A1
77,C,A,57,3,0,A2
77,C,A,57,4,0,A6
77,C,A,57,5,1,A8
77,C,A,57,6,0,A4
77,C,A,57,7,0,A10
77,C,A,57,8,1,A7
77,C,A,57,9,1,A5
77,C,A,57,10,1,A9
77,C,A,57,11,0,A11
77,C,A,57,12,1,A23
77,C,A,57,13,0,A18
77,C,A,57,14,0,A14
77,C,A,57,15,0,A16
77,C,A,57,16,1,A17
77,C,A,57,17,1,A19
77,C,A,57,18,1,A12
77,C,A,57,19,1,A15
77,C,A,57,20,1,A22
77,C,A,57,21,1,A13
77,C,A,57,22,1,A21
77,C,A,57,23,1,A20
77,C,A,57,24,1,A31
77,C,A,57,25,1,A26
77,C,A,57,26,1,A28
77,C,A,57,27,0,A32
77,C,A,57,28,1,A29
77,C,A,57,29,1,A24
77,C,A,57,30,0,A25
77,C,A,57,31,1,A36
77,C,A,57,32,1,A33
77,C,A,57,33,1,A30
77,C,A,57,34,0,A35
77,C,A,57,35,1,A34
77,C,A,57,36,1,A27
77,C,A,57,37,1,A46
77,C,A,57,38,1,A43
77,C,A,57,39,1,A42
77,C,A,57,40,0,A44
77,C,A,57,41,0,A45
77,C,A,57,42,1,A41
77,C,A,57,43,1,A37
77,C,A,57,44,1,A40
77,C,A,57,45,0,A39
77,C,A,57,46,1,A38
77,C,A,57,47,1,A52
77,C,A,57,48,0,A56
77,C,A,57,49,1,A54
77,C,A,57,50,1,A57
77,C,A,57,51,1,A47
77,C,A,57,52,1,A51
77,C,A,57,53,1,A49
77,C,A,57,54,0,A55
77,C,A,57,55,0,A50
77,C,A,57,56,1,A48
77,C,A,57,57,1,A53
77,M,A,57,1,0,A2
77,M,A,57,2,1,A1
77,M,A,57,3,0,A10
77,M,A,57,4,0,A4
77,M,A,57,5,0,A3
77,M,A,57,6,0,A5
77,M,A,57,7,1,A8
77,M,A,57,8,0,A9
77,M,A,57,9,1,A7
77,M,A,57,10,0,A6
77,M,A,57,11,0,A11
77,M,A,57,12,0,A18
77,M,A,57,13,1,A23
77,M,A,57,14,1,A17
77,M,A,57,15,0,A13
77,M,A,57,16,0,A21
77,M,A,57,17,0,A14
77,M,A,57,18,0,A12
77,M,A,57,19,1,A19
77,M,A,57,20,1,A16
77,M,A,57,21,1,A22
77,M,A,57,22,1,A15
77,M,A,57,23,0,A20
77,M,A,57,24,0,A26
77,M,A,57,25,0,A28
77,M,A,57,26,0,A29
77,M,A,57,27,1,A36
77,M,A,57,28,0,A31
77,M,A,57,29,0,A32
77,M,A,57,30,0,A35
77,M,A,57,31,1,A24
77,M,A,57,32,1,A25
77,M,A,57,33,1,A27
77,M,A,57,34,0,A34
77,M,A,57,35,1,A30
77,M,A,57,36,0,A33
77,M,A,57,37,0,A37
77,M,A,57,38,0,A46
77,M,A,57,39,0,A44
77,M,A,57,40,1,A41
77,M,A,57,41,0,A39
77,M,A,57,42,1,A42
77,M,A,57,43,0,A43
77,M,A,57,44,1,A40
77,M,A,57,45,0,A45
77,M,A,57,46,0,A38
77,M,A,57,47,0,A56
77,M,A,57,48,0,A49
77,M,A,57,49,1,A51
77,M,A,57,50,0,A52
77,M,A,57,51,1,A57
77,M,A,57,52,1,A53
77,M,A,57,53,0,A55
77,M,A,57,54,0,A48
77,M,A,57,55,1,A54
77,M,A,57,56,0,A47
77,M,A,57,57,0,A50
77,O,B,63,1,0,B3
77,O,B,63,2,1,B6
77,O,B,63,3,0,B1
77,O,B,63,4,1,B11
77,O,B,63,5,0,B5
77,O,B,63,6,0,B9
77,O,B,63,7,0,B10
77,O,B,63,8,1,B7
77,O,B,63,9,1,B2
77,O,B,63,10,0,B4
77,O,B,63,11,1,B12
77,O,B,63,12,0,B8
77,O,B,63,13,0,B21
77,O,B,63,14,1,B26
77,O,B,63,15,0,B18
77,O,B,63,16,0,B19
77,O,B,63,17,1,B16
77,O,B,63,18,0,B13
77,O,B,63,19,0,B25
77,O,B,63,20,0,B23
77,O,B,63,21,0,B15
77,O,B,63,22,0,B14
77,O,B,63,23,1,B20
77,O,B,63,24,1,B17
77,O,B,63,25,0,B22
77,O,B,63,26,1,B24
77,O,B,63,27,0,B34
77,O,B,63,28,1,B30
77,O,B,63,29,1,B38
77,O,B,63,30,0,B32
77,O,B,63,31,0,B29
77,O,B,63,32,0,B36
77,O,B,63,33,1,B28
77,O,B,63,34,1,B27
77,O,B,63,35,0,B31
77,O,B,63,36,1,B37
77,O,B,63,37,0,B33
77,O,B,63,38,1,B35
77,O,B,63,39,0,B46
77,O,B,63,40,0,B48
77,O,B,63,41,1,B39
77,O,B,63,42,0,B50
77,O,B,63,43,1,B47
77,O,B,63,44,1,B40
77,O,B,63,45,1,B41
77,O,B,63,46,1,B44
77,O,B,63,47,1,B43
77,O,B,63,48,1,B45
77,O,B,63,49,0,B42
77,O,B,63,50,0,B49
77,O,B,63,51,1,B57
77,O,B,63,52,1,B58
77,O,B,63,53,0,B52
77,O,B,63,54,0,B53
77,O,B,63,55,1,B51
77,O,B,63,56,0,B60
77,O,B,63,57,1,B59
77,O,B,63,58,0,B62
77,O,B,63,59,0,B56
77,O,B,63,60,0,B61
77,O,B,63,61,0,B54
77,O,B,63,62,0,B63
77,O,B,63,63,1,B55
77,C,B,63,1,0,B10
77,C,B,63,2,0,B2
77,C,B,63,3,0,B4
77,C,B,63,4,0,B1
77,C,B,63,5,0,B5
77,C,B,63,6,0,B11
77,C,B,63,7,0,B9
77,C,B,63,8,0,B12
77,C,B,63,9,0,B7
77,C,B,63,10,0,B6
77,C,B,63,11,0,B3
77,C,B,63,12,0,B8
77,C,B,63,13,0,B18
77,C,B,63,14,0,B14
77,C,B,63,15,0,B25
77,C,B,63,16,0,B13
77,C,B,63,17,0,B17
77,C,B,63,18,0,B23
77,C,B,63,19,0,B19
77,C,B,63,20,0,B24
77,C,B,63,21,0,B26
77,C,B,63,22,1,B16
77,C,B,63,23,0,B22
77,C,B,63,24,0,B20
77,C,B,63,25,0,B21
77,C,B,63,26,0,B15
77,C,B,63,27,0,B34
77,C,B,63,28,1,B38
77,C,B,63,29,0,B29
77,C,B,63,30,1,B28
77,C,B,63,31,0,B30
77,C,B,63,32,1,B31
77,C,B,63,33,1,B27
77,C,B,63,34,0,B36
77,C,B,63,35,0,B37
77,C,B,63,36,0,B35
77,C,B,63,37,0,B33
77,C,B,63,38,0,B32
77,C,B,63,39,1,B43
77,C,B,63,40,0,B39
77,C,B,63,41,0,B47
77,C,B,63,42,0,B50
77,C,B,63,43,0,B42
77,C,B,63,44,0,B44
77,C,B,63,45,0,B45
77,C,B,63,46,0,B46
77,C,B,63,47,0,B48
77,C,B,63,48,0,B40
77,C,B,63,49,1,B41
77,C,B,63,50,0,B49
77,C,B,63,51,0,B53
77,C,B,63,52,0,B58
77,C,B,63,53,0,B56
77,C,B,63,54,0,B52
77,C,B,63,55,0,B55
77,C,B,63,56,0,B63
77,C,B,63,57,0,B51
77,C,B,63,58,0,B54
77,C,B,63,59,0,B62
77,C,B,63,60,0,B60
77,C,B,63,61,0,B61
77,C,B,63,62,1,B59
77,C,B,63,63,0,B57
77,M,B,63,1,0,B1
77,M,B,63,2,0,B10
77,M,B,63,3,0,B9
77,M,B,63,4,0,B5
77,M,B,63,5,0,B3
77,M,B,63,6,0,B11
77,M,B,63,7,0,B12
77,M,B,63,8,0,B7
77,M,B,63,9,0,B6
77,M,B,63,10,1,B4
77,M,B,63,11,0,B2
77,M,B,63,12,0,B8
77,M,B,63,13,0,B18
77,M,B,63,14,0,B19
77,M,B,63,15,0,B23
77,M,B,63,16,0,B14
77,M,B,63,17,1,B16
77,M,B,63,18,1,B13
77,M,B,63,19,0,B26
77,M,B,63,20,0,B25
77,M,B,63,21,0,B22
77,M,B,63,22,1,B24
77,M,B,63,23,1,B17
77,M,B,63,24,0,B21
77,M,B,63,25,1,B20
77,M,B,63,26,0,B15
77,M,B,63,27,0,B34
77,M,B,63,28,0,B29
77,M,B,63,29,1,B28
77,M,B,63,30,1,B38
77,M,B,63,31,0,B36
77,M,B,63,32,0,B37
77,M,B,63,33,1,B31
77,M,B,63,34,0,B30
77,M,B,63,35,0,B32
77,M,B,63,36,1,B27
77,M,B,63,37,0,B33
77,M,B,63,38,0,B35
77,M,B,63,39,0,B46
77,M,B,63,40,1,B43
77,M,B,63,41,0,B50
77,M,B,63,42,0,B44
77,M,B,63,43,0,B48
77,M,B,63,44,0,B39
77,M,B,63,45,0,B47
77,M,B,63,46,0,B49
77,M,B,63,47,0,B45
77,M,B,63,48,0,B40
77,M,B,63,49,0,B42
77,M,B,63,50,1,B41
77,M,B,63,51,0,B53
77,M,B,63,52,0,B52
77,M,B,63,53,0,B60
77,M,B,63,54,0,B55
77,M,B,63,55,0,B61
77,M,B,63,56,1,B58
77,M,B,63,57,0,B51
77,M,B,63,58,0,B56
77,M,B,63,59,0,B62
77,M,B,63,60,0,B54
77,M,B,63,61,1,B59
77,M,B,63,62,0,B63
77,M,B,63,63,0,B57
78,O,A,57,1,1,A10
78,O,A,57,2,0,A9
78,O,A,57,3,0,A2
78,O,A,57,4,1,A5
78,O,A,57,5,1,A11
78,O,A,57,6,0,A8
78,O,A,57,7,0,A7
78,O,A,57,8,0,A3
78,O,A,57,9,1,A4
78,O,A,57,10,1,A1
78,O,A,57,11,1,A6
78,O,A,57,12,1,A21
78,O,A,57,13,1,A19
78,O,A,57,14,1,A14
78,O,A,57,15,1,A23
78,O,A,57,16,1,A13
78,O,A,57,17,0,A12
78,O,A,57,18,0,A18
78,O,A,57,19,0,A16
78,O,A,57,20,1,A17
78,O,A,57,21,0,A15
78,O,A,57,22,1,A22
78,O,A,57,23,0,A20
78,O,A,57,24,0,A31
78,O,A,57,25,0,A30
78,O,A,57,26,1,A27
78,O,A,57,27,0,A26
78,O,A,57,28,1,A28
78,O,A,57,29,0,A33
78,O,A,57,30,1,A34
78,O,A,57,31,0,A25
78,O,A,57,32,1,A36
78,O,A,57,33,0,A29
78,O,A,57,34,0,A35
78,O,A,57,35,0,A32
78,O,A,57,36,0,A24
78,O,A,57,37,0,A43
78,O,A,57,38,1,A44
78,O,A,57,39,0,A42
78,O,A,57,40,1,A38
78,O,A,57,41,1,A46
78,O,A,57,42,0,A45
78,O,A,57,43,1,A40
78,O,A,57,44,1,A39
78,O,A,57,45,0,A37
78,O,A,57,46,1,A41
78,O,A,57,47,1,A47
78,O,A,57,48,0,A49
78,O,A,57,49,1,A55
78,O,A,57,50,1,A56
78,O,A,57,51,0,A57
78,O,A,57,52,0,A51
78,O,A,57,53,0,A52
78,O,A,57,54,0,A53
78,O,A,57,55,1,A54
78,O,A,57,56,0,A50
78,O,A,57,57,1,A48
78,C,A,57,1,0,A3
78,C,A,57,2,0,A2
78,C,A,57,3,0,A7
78,C,A,57,4,0,A11
78,C,A,57,5,0,A6
78,C,A,57,6,0,A9
78,C,A,57,7,0,A4
78,C,A,57,8,0,A8
78,C,A,57,9,0,A1
78,C,A,57,10,0,A10
78,C,A,57,11,0,A5
78,C,A,57,12,0,A18
78,C,A,57,13,1,A23
78,C,A,57,14,0,A15
78,C,A,57,15,0,A13
78,C,A,57,16,0,A12
78,C,A,57,17,0,A14
78,C,A,57,18,0,A22
78,C,A,57,19,1,A17
78,C,A,57,20,0,A21
78,C,A,57,21,0,A16
78,C,A,57,22,1,A19
78,C,A,57,23,0,A20
78,C,A,57,24,0,A28
78,C,A,57,25,0,A31
78,C,A,57,26,0,A36
78,C,A,57,27,0,A29
78,C,A,57,28,0,A26
78,C,A,57,29,0,A25
78,C,A,57,30,0,A32
78,C,A,57,31,0,A35
78,C,A,57,32,0,A24
78,C,A,57,33,0,A34
78,C,A,57,34,0,A33
78,C,A,57,35,0,A30
78,C,A,57,36,0,A27
78,C,A,57,37,0,A37
78,C,A,57,38,0,A46
78,C,A,57,39,0,A44
78,C,A,57,40,0,A40
78,C,A,57,41,0,A43
78,C,A,57,42,0,A39
78,C,A,57,43,0,A42
78,C,A,57,44,0,A41
78,C,A,57,45,0,A45
78,C,A,57,46,0,A38
78,C,A,57,47,0,A53
78,C,A,57,48,0,A49
78,C,A,57,49,0,A52
78,C,A,57,50,0,A54
78,C,A,57,51,0,A56
78,C,A,57,52,0,A48
78,C,A,57,53,0,A57
78,C,A,57,54,0,A50
78,C,A,57,55,0,A55
78,C,A,57,56,0,A51
78,C,A,57,57,1,A47
78,M,A,57,1,0,A1
78,M,A,57,2,0,A2
78,M,A,57,3,0,A10
78,M,A,57,4,0,A9
78,M,A,57,5,1,A6
78,M,A,57,6,0,A7
78,M,A,57,7,1,A4
78,M,A,57,8,0,A8
78,M,A,57,9,0,A5
78,M,A,57,10,1,A3
78,M,A,57,11,0,A11
78,M,A,57,12,0,A18
78,M,A,57,13,1,A23
78,M,A,57,14,1,A12
78,M,A,57,15,0,A14
78,M,A,57,16,1,A19
78,M,A,57,17,0,A21
78,M,A,57,18,1,A17
78,M,A,57,19,0,A16
78,M,A,57,20,0,A13
78,M,A,57,21,0,A22
78,M,A,57,22,0,A15
78,M,A,57,23,0,A20
78,M,A,57,24,0,A28
78,M,A,57,25,0,A36
78,M,A,57,26,0,A31
78,M,A,57,27,0,A29
78,M,A,57,28,0,A35
78,M,A,57,29,0,A26
78,M,A,57,30,1,A25
78,M,A,57,31,0,A32
78,M,A,57,32,0,A24
78,M,A,57,33,0,A33
78,M,A,57,34,0,A34
78,M,A,57,35,1,A30
78,M,A,57,36,1,A27
78,M,A,57,37,0,A37
78,M,A,57,38,0,A46
78,M,A,57,39,1,A44
78,M,A,57,40,1,A43
78,M,A,57,41,0,A42
78,M,A,57,42,1,A40
78,M,A,57,43,0,A45
78,M,A,57,44,0,A41
78,M,A,57,45,0,A39
78,M,A,57,46,0,A38
78,M,A,57,47,1,A56
78,M,A,57,48,1,A54
78,M,A,57,49,0,A57
78,M,A,57,50,0,A55
78,M,A,57,51,0,A52
78,M,A,57,52,1,A53
78,M,A,57,53,0,A51
78,M,A,57,54,1,A48
78,M,A,57,55,0,A49
78,M,A,57,56,1,A47
78,M,A,57,57,0,A50
78,O,B,63,1,1,B1
78,O,B,63,2,1,B10
78,O,B,63,3,1,B5
78,O,B,63,4,1,B6
78,O,B,63,5,0,B2
78,O,B,63,6,0,B9
78,O,B,63,7,1,B12
78,O,B,63,8,0,B8
78,O,B,63,9,0,B11
78,O,B,63,10,1,B4
78,O,B,63,11,0,B7
78,O,B,63,12,0,B3
78,O,B,63,13,1,B18
78,O,B,63,14,1,B15
78,O,B,63,15,0,B26
78,O,B,63,16,0,B22
78,O,B,63,17,0,B25
78,O,B,63,18,0,B16
78,O,B,63,19,1,B13
78,O,B,63,20,0,B14
78,O,B,63,21,1,B19
78,O,B,63,22,0,B24
78,O,B,63,23,0,B23
78,O,B,63,24,1,B17
78,O,B,63,25,0,B21
78,O,B,63,26,0,B20
78,O,B,63,27,0,B29
78,O,B,63,28,1,B28
78,O,B,63,29,1,B32
78,O,B,63,30,1,B34
78,O,B,63,31,1,B27
78,O,B,63,32,1,B35
78,O,B,63,33,0,B38
78,O,B,63,34,1,B30
78,O,B,63,35,1,B31
78,O,B,63,36,0,B33
78,O,B,63,37,1,B36
78,O,B,63,38,1,B37
78,O,B,63,39,0,B44
78,O,B,63,40,0,B45
78,O,B,63,41,1,B46
78,O,B,63,42,1,B48
78,O,B,63,43,1,B39
78,O,B,63,44,1,B43
78,O,B,63,45,1,B40
78,O,B,63,46,1,B50
78,O,B,63,47,0,B47
78,O,B,63,48,1,B41
78,O,B,63,49,0,B49
78,O,B,63,50,1,B42
78,O,B,63,51,0,B58
78,O,B,63,52,1,B63
78,O,B,63,53,1,B56
78,O,B,63,54,0,B53
78,O,B,63,55,0,B61
78,O,B,63,56,1,B62
78,O,B,63,57,0,B59
78,O,B,63,58,1,B55
78,O,B,63,59,1,B54
78,O,B,63,60,0,B60
78,O,B,63,61,0,B52
78,O,B,63,62,0,B57
78,O,B,63,63,0,B51
78,C,B,63,1,0,B5
78,C,B,63,2,1,B10
78,C,B,63,3,0,B4
78,C,B,63,4,0,B1
78,C,B,63,5,0,B9
78,C,B,63,6,0,B3
78,C,B,63,7,1,B6
78,C,B,63,8,0,B11
78,C,B,63,9,0,B7
78,C,B,63,10,0,B2
78,C,B,63,11,0,B12
78,C,B,63,12,0,B8
78,C,B,63,13,0,B18
78,C,B,63,14,0,B14
78,C,B,63,15,1,B13
78,C,B,63,16,0,B23
78,C,B,63,17,0,B19
78,C,B,63,18,0,B22
78,C,B,63,19,0,B25
78,C,B,63,20,0,B24
78,C,B,63,21,0,B17
78,C,B,63,22,0,B26
78,C,B,63,23,0,B20
78,C,B,63,24,0,B16
78,C,B,63,25,0,B21
78,C,B,63,26,1,B15
78,C,B,63,27,0,B34
78,C,B,63,28,0,B30
78,C,B,63,29,0,B29
78,C,B,63,30,1,B38
78,C,B,63,31,0,B31
78,C,B,63,32,1,B28
78,C,B,63,33,0,B35
78,C,B,63,34,1,B32
78,C,B,63,35,0,B27
78,C,B,63,36,0,B36
78,C,B,63,37,0,B37
78,C,B,63,38,0,B33
78,C,B,63,39,0,B39
78,C,B,63,40,1,B43
78,C,B,63,41,0,B44
78,C,B,63,42,0,B50
78,C,B,63,43,0,B48
78,C,B,63,44,0,B46
78,C,B,63,45,0,B41
78,C,B,63,46,0,B42
78,C,B,63,47,0,B47
78,C,B,63,48,1,B40
78,C,B,63,49,0,B45
78,C,B,63,50,0,B49
78,C,B,63,51,0,B53
78,C,B,63,52,0,B55
78,C,B,63,53,0,B56
78,C,B,63,54,0,B59
78,C,B,63,55,0,B61
78,C,B,63,56,0,B58
78,C,B,63,57,0,B60
78,C,B,63,58,0,B52
78,C,B,63,59,0,B63
78,C,B,63,60,0,B54
78,C,B,63,61,0,B51
78,C,B,63,62,1,B62
78,C,B,63,63,0,B57
78,M,B,63,1,1,B1
78,M,B,63,2,0,B5
78,M,B,63,3,1,B10
78,M,B,63,4,0,B2
78,M,B,63,5,1,B6
78,M,B,63,6,0,B11
78,M,B,63,7,0,B3
78,M,B,63,8,0,B9
78,M,B,63,9,0,B12
78,M,B,63,10,0,B7
78,M,B,63,11,1,B4
78,M,B,63,12,0,B8
78,M,B,63,13,0,B13
78,M,B,63,14,1,B18
78,M,B,63,15,0,B14
78,M,B,63,16,0,B23
78,M,B,63,17,0,B25
78,M,B,63,18,1,B24
78,M,B,63,19,0,B17
78,M,B,63,20,0,B19
78,M,B,63,21,0,B22
78,M,B,63,22,0,B16
78,M,B,63,23,0,B21
78,M,B,63,24,0,B26
78,M,B,63,25,1,B20
78,M,B,63,26,1,B15
78,M,B,63,27,0,B34
78,M,B,63,28,1,B28
78,M,B,63,29,1,B38
78,M,B,63,30,0,B29
78,M,B,63,31,1,B31
78,M,B,63,32,1,B32
78,M,B,63,33,1,B30
78,M,B,63,34,1,B27
78,M,B,63,35,0,B36
78,M,B,63,36,0,B33
78,M,B,63,37,0,B37
78,M,B,63,38,0,B35
78,M,B,63,39,1,B50
78,M,B,63,40,1,B43
78,M,B,63,41,1,B39
78,M,B,63,42,0,B44
78,M,B,63,43,1,B40
78,M,B,63,44,0,B45
78,M,B,63,45,0,B46
78,M,B,63,46,0,B49
78,M,B,63,47,1,B41
78,M,B,63,48,0,B48
78,M,B,63,49,0,B47
78,M,B,63,50,0,B42
78,M,B,63,51,0,B53
78,M,B,63,52,0,B52
78,M,B,63,53,0,B55
78,M,B,63,54,1,B51
78,M,B,63,55,0,B58
78,M,B,63,56,0,B56
78,M,B,63,57,1,B62
78,M,B,63,58,0,B54
78,M,B,63,59,0,B60
78,M,B,63,60,1,B61
78,M,B,63,61,0,B59
78,M,B,63,62,1,B63
78,M,B,63,63,1,B57
79,O,A,57,1,0,A9
79,O,A,57,2,0,A10
79,O,A,57,3,0,A3
79,O,A,57,4,0,A2
79,O,A,57,5,1,A1
79,O,A,57,6,0,A11
79,O,A,57,7,1,A5
79,O,A,57,8,0,A4
79,O,A,57,9,1,A7
79,O,A,57,10,1,A8
79,O,A,57,11,1,A6
79,O,A,57,12,0,A15
79,O,A,57,13,1,A18
79,O,A,57,14,1,A22
79,O,A,57,15,0,A13
79,O,A,57,16,0,A14
79,O,A,57,17,0,A17
79,O,A,57,18,1,A21
79,O,A,57,19,0,A16
79,O,A,57,20,0,A23
79,O,A,57,21,1,A19
79,O,A,57,22,0,A12
79,O,A,57,23,0,A20
79,O,A,57,24,0,A28
79,O,A,57,25,1,A32
79,O,A,57,26,1,A31
79,O,A,57,27,0,A26
79,O,A,57,28,0,A27
79,O,A,57,29,1,A35
79,O,A,57,30,0,A33
79,O,A,57,31,0,A29
79,O,A,57,32,1,A25
79,O,A,57,33,0,A30
79,O,A,57,34,0,A36
79,O,A,57,35,0,A24
79,O,A,57,36,0,A34
79,O,A,57,37,0,A41
79,O,A,57,38,0,A44
79,O,A,57,39,0,A46
79,O,A,57,40,0,A39
79,O,A,57,41,1,A43
79,O,A,57,42,0,A37
79,O,A,57,43,1,A42
79,O,A,57,44,0,A38
79,O,A,57,45,0,A45
79,O,A,57,46,1,A40
79,O,A,57,47,1,A51
79,O,A,57,48,0,A52
79,O,A,57,49,0,A48
79,O,A,57,50,0,A53
79,O,A,57,51,1,A56
79,O,A,57,52,1,A55
79,O,A,57,53,0,A54
79,O,A,57,54,0,A49
79,O,A,57,55,0,A57
79,O,A,57,56,0,A50
79,O,A,57,57,0,A47
79,C,A,57,1,1,A6
79,C,A,57,2,0,A4
79,C,A,57,3,0,A5
79,C,A,57,4,0,A3
79,C,A,57,5,0,A10
79,C,A,57,6,0,A2
79,C,A,57,7,0,A1
79,C,A,57,8,0,A7
79,C,A,57,9,0,A11
79,C,A,57,10,0,A9
79,C,A,57,11,0,A8
79,C,A,57,12,0,A12
79,C,A,57,13,0,A18
79,C,A,57,14,0,A15
79,C,A,57,15,0,A22
79,C,A,57,16,0,A23
79,C,A,57,17,0,A14
79,C,A,57,18,0,A17
79,C,A,57,19,0,A16
79,C,A,57,20,0,A19
79,C,A,57,21,0,A13
79,C,A,57,22,0,A20
79,C,A,57,23,0,A21
79,C,A,57,24,0,A26
79,C,A,57,25,0,A28
79,C,A,57,26,0,A29
79,C,A,57,27,0,A35
79,C,A,57,28,0,A32
79,C,A,57,29,0,A31
79,C,A,57,30,1,A30
79,C,A,57,31,0,A33
79,C,A,57,32,0,A36
79,C,A,57,33,0,A25
79,C,A,57,34,0,A27
79,C,A,57,35,0,A24
79,C,A,57,36,0,A34
79,C,A,57,37,0,A46
79,C,A,57,38,0,A41
79,C,A,57,39,0,A45
79,C,A,57,40,0,A44
79,C,A,57,41,0,A37
79,C,A,57,42,0,A42
79,C,A,57,43,1,A40
79,C,A,57,44,0,A43
79,C,A,57,45,0,A39
79,C,A,57,46,0,A38
79,C,A,57,47,0,A56
79,C,A,57,48,0,A48
79,C,A,57,49,0,A49
79,C,A,57,50,0,A57
79,C,A,57,51,1,A55
79,C,A,57,52,0,A52
79,C,A,57,53,1,A51
79,C,A,57,54,0,A53
79,C,A,57,55,0,A54
79,C,A,57,56,0,A47
79,C,A,57,57,0,A50
79,M,A,57,1,0,A2
79,M,A,57,2,0,A10
79,M,A,57,3,1,A7
79,M,A,57,4,1,A5
79,M,A,57,5,0,A4
79,M,A,57,6,0,A1
79,M,A,57,7,0,A9
79,M,A,57,8,1,A6
79,M,A,57,9,0,A3
79,M,A,57,10,0,A8
79,M,A,57,11,0,A11
79,M,A,57,12,0,A18
79,M,A,57,13,0,A23
79,M,A,57,14,0,A17
79,M,A,57,15,1,A19
79,M,A,57,16,0,A13
79,M,A,57,17,0,A12
79,M,A,57,18,0,A21
79,M,A,57,19,0,A14
79,M,A,57,20,0,A15
79,M,A,57,21,0,A16
79,M,A,57,22,1,A22
79,M,A,57,23,0,A20
79,M,A,57,24,0,A28
79,M,A,57,25,0,A26
79,M,A,57,26,0,A31
79,M,A,57,27,1,A32
79,M,A,57,28,0,A29
79,M,A,57,29,0,A36
79,M,A,57,30,0,A35
79,M,A,57,31,1,A27
79,M,A,57,32,1,A25
79,M,A,57,33,1,A30
79,M,A,57,34,0,A34
79,M,A,57,35,0,A24
79,M,A,57,36,0,A33
79,M,A,57,37,1,A44
79,M,A,57,38,0,A46
79,M,A,57,39,0,A42
79,M,A,57,40,0,A37
79,M,A,57,41,1,A40
79,M,A,57,42,1,A43
79,M,A,57,43,0,A39
79,M,A,57,44,0,A41
79,M,A,57,45,0,A45
79,M,A,57,46,1,A38
79,M,A,57,47,0,A56
79,M,A,57,48,1,A55
79,M,A,57,49,1,A51
79,M,A,57,50,0,A52
79,M,A,57,51,0,A57
79,M,A,57,52,0,A53
79,M,A,57,53,0,A50
79,M,A,57,54,0,A54
79,M,A,57,55,1,A48
79,M,A,57,56,0,A47
79,M,A,57,57,0,A49
79,O,B,63,1,1,B12
79,O,B,63,2,0,B2
79,O,B,63,3,0,B10
79,O,B,63,4,0,B9
79,O,B,63,5,0,B8
79,O,B,63,6,0,B1
79,O,B,63,7,1,B6
79,O,B,63,8,0,B4
79,O,B,63,9,0,B5
79,O,B,63,10,0,B7
79,O,B,63,11,0,B11
79,O,B,63,12,0,B3
79,O,B,63,13,0,B22
79,O,B,63,14,0,B18
79,O,B,63,15,0,B19
79,O,B,63,16,0,B14
79,O,B,63,17,0,B20
79,O,B,63,18,1,B17
79,O,B,63,19,1,B16
79,O,B,63,20,0,B21
79,O,B,63,21,0,B13
79,O,B,63,22,1,B24
79,O,B,63,23,0,B26
79,O,B,63,24,0,B23
79,O,B,63,25,0,B25
79,O,B,63,26,1,B15
79,O,B,63,27,0,B29
79,O,B,63,28,1,B35
79,O,B,63,29,0,B30
79,O,B,63,30,1,B32
79,O,B,63,31,0,B31
79,O,B,63,32,1,B34
79,O,B,63,33,0,B33
79,O,B,63,34,0,B38
79,O,B,63,35,1,B28
79,O,B,63,36,1,B27
79,O,B,63,37,0,B36
79,O,B,63,38,0,B37
79,O,B,63,39,0,B43
79,O,B,63,40,1,B47
79,O,B,63,41,1,B48
79,O,B,63,42,0,B50
79,O,B,63,43,1,B45
79,O,B,63,44,1,B42
79,O,B,63,45,0,B40
79,O,B,63,46,0,B46
79,O,B,63,47,1,B39
79,O,B,63,48,1,B41
79,O,B,63,49,0,B44
79,O,B,63,50,1,B49
79,O,B,63,51,1,B56
79,O,B,63,52,1,B58
79,O,B,63,53,1,B55
79,O,B,63,54,0,B62
79,O,B,63,55,0,B54
79,O,B,63,56,0,B60
79,O,B,63,57,1,B53
79,O,B,63,58,0,B59
79,O,B,63,59,0,B52
79,O,B,63,60,0,B51
79,O,B,63,61,1,B63
79,O,B,63,62,0,B61
79,O,B,63,63,1,B57
79,C,B,63,1,0,B9
79,C,B,63,2,0,B1
79,C,B,63,3,0,B4
79,C,B,63,4,0,B10
79,C,B,63,5,0,B2
79,C,B,63,6,0,B5
79,C,B,63,7,0,B7
79,C,B,63,8,0,B11
79,C,B,63,9,1,B12
79,C,B,63,10,0,B3
79,C,B,63,11,0,B6
79,C,B,63,12,0,B8
79,C,B,63,13,0,B18
79,C,B,63,14,0,B23
79,C,B,63,15,0,B14
79,C,B,63,16,0,B17
79,C,B,63,17,0,B13
79,C,B,63,18,0,B16
79,C,B,63,19,0,B19
79,C,B,63,20,0,B22
79,C,B,63,21,0,B20
79,C,B,63,22,0,B25
79,C,B,63,23,0,B24
79,C,B,63,24,0,B26
79,C,B,63,25,0,B21
79,C,B,63,26,1,B15
79,C,B,63,27,0,B34
79,C,B,63,28,0,B30
79,C,B,63,29,0,B29
79,C,B,63,30,1,B28
79,C,B,63,31,0,B33
79,C,B,63,32,0,B31
79,C,B,63,33,0,B32
79,C,B,63,34,1,B38
79,C,B,63,35,0,B27
79,C,B,63,36,0,B37
79,C,B,63,37,0,B36
79,C,B,63,38,0,B35
79,C,B,63,39,0,B43
79,C,B,63,40,0,B39
79,C,B,63,41,0,B48
79,C,B,63,42,0,B46
79,C,B,63,43,0,B44
79,C,B,63,44,0,B41
79,C,B,63,45,0,B42
79,C,B,63,46,0,B50
79,C,B,63,47,0,B40
79,C,B,63,48,0,B45
79,C,B,63,49,0,B49
79,C,B,63,50,0,B47
79,C,B,63,51,0,B58
79,C,B,63,52,0,B53
79,C,B,63,53,0,B52
79,C,B,63,54,0,B51
79,C,B,63,55,0,B63
79,C,B,63,56,0,B54
79,C,B,63,57,0,B60
79,C,B,63,58,1,B55
79,C,B,63,59,0,B62
79,C,B,63,60,0,B56
79,C,B,63,61,0,B59
79,C,B,63,62,0,B61
79,C,B,63,63,0,B57
79,M,B,63,1,0,B10
79,M,B,63,2,0,B1
79,M,B,63,3,0,B9
79,M,B,63,4,1,B5
79,M,B,63,5,0,B3
79,M,B,63,6,0,B11
79,M,B,63,7,1,B12
79,M,B,63,8,0,B7
79,M,B,63,9,0,B2
79,M,B,63,10,0,B6
79,M,B,63,11,1,B4
79,M,B,63,12,0,B8
79,M,B,63,13,0,B18
79,M,B,63,14,0,B14
79,M,B,63,15,0,B19
79,M,B,63,16,1,B17
79,M,B,63,17,0,B13
79,M,B,63,18,0,B23
79,M,B,63,19,1,B24
79,M,B,63,20,0,B22
79,M,B,63,21,0,B25
79,M,B,63,22,0,B16
79,M,B,63,23,0,B26
79,M,B,63,24,0,B21
79,M,B,63,25,0,B20
79,M,B,63,26,1,B15
79,M,B,63,27,0,B34
79,M,B,63,28,0,B30
79,M,B,63,29,1,B28
79,M,B,63,30,0,B29
79,M,B,63,31,1,B27
79,M,B,63,32,1,B31
79,M,B,63,33,0,B36
79,M,B,63,34,1,B38
79,M,B,63,35,0,B32
79,M,B,63,36,1,B37
79,M,B,63,37,0,B35
79,M,B,63,38,0,B33
79,M,B,63,39,0,B43
79,M,B,63,40,0,B39
79,M,B,63,41,0,B44
79,M,B,63,42,0,B45
79,M,B,63,43,0,B50
79,M,B,63,44,0,B46
79,M,B,63,45,0,B40
79,M,B,63,46,1,B42
79,M,B,63,47,1,B49
79,M,B,63,48,0,B47
79,M,B,63,49,0,B48
79,M,B,63,50,0,B41
79,M,B,63,51,0,B53
79,M,B,63,52,0,B56
79,M,B,63,53,0,B52
79,M,B,63,54,0,B60
79,M,B,63,55,1,B58
79,M,B,63,56,1,B62
79,M,B,63,57,1,B55
79,M,B,63,58,0,B61
79,M,B,63,59,0,B63
79,M,B,63,60,0,B54
79,M,B,63,61,0,B51
79,M,B,63,62,0,B59
79,M,B,63,63,1,B57
7,O,A,57,1,1,A11
7,O,A,57,2,1,A7
7,O,A,57,3,1,A8
7,O,A,57,4,1,A6
7,O,A,57,5,0,A4
7,O,A,57,6,1,A3
7,O,A,57,7,0,A10
7,O,A,57,8,1,A2
7,O,A,57,9,0,A9
7,O,A,57,10,0,A1
7,O,A,57,11,0,A5
7,O,A,57,12,0,A16
7,O,A,57,13,1,A21
7,O,A,57,14,0,A19
7,O,A,57,15,0,A13
7,O,A,57,16,1,A17
7,O,A,57,17,0,A18
7,O,A,57,18,1,A12
7,O,A,57,19,1,A14
7,O,A,57,20,0,A23
7,O,A,57,21,0,A20
7,O,A,57,22,1,A15
7,O,A,57,23,0,A22
7,O,A,57,24,0,A26
7,O,A,57,25,1,A25
7,O,A,57,26,0,A24
7,O,A,57,27,0,A36
7,O,A,57,28,1,A28
7,O,A,57,29,0,A30
7,O,A,57,30,1,A27
7,O,A,57,31,0,A33
7,O,A,57,32,0,A31
7,O,A,57,33,0,A32
7,O,A,57,34,0,A35
7,O,A,57,35,0,A34
7,O,A,57,36,1,A29
7,O,A,57,37,0,A46
7,O,A,57,38,1,A45
7,O,A,57,39,0,A38
7,O,A,57,40,0,A43
7,O,A,57,41,1,A41
7,O,A,57,42,0,A44
7,O,A,57,43,0,A40
7,O,A,57,44,0,A42
7,O,A,57,45,0,A37
7,O,A,57,46,0,A39
7,O,A,57,47,0,A52
7,O,A,57,48,0,A53
7,O,A,57,49,1,A57
7,O,A,57,50,1,A47
7,O,A,57,51,0,A49
7,O,A,57,52,0,A55
7,O,A,57,53,1,A54
7,O,A,57,54,1,A56
7,O,A,57,55,0,A50
7,O,A,57,56,0,A51
7,O,A,57,57,1,A48
7,C,A,57,1,1,A8
7,C,A,57,2,1,A2
7,C,A,57,3,1,A7
7,C,A,57,4,1,A3
7,C,A,57,5,1,A4
7,C,A,57,6,0,A9
7,C,A,57,7,0,A5
7,C,A,57,8,0,A1
7,C,A,57,9,1,A11
7,C,A,57,10,1,A10
7,C,A,57,11,1,A6
7,C,A,57,12,1,A14
7,C,A,57,13,1,A12
7,C,A,57,14,1,A18
7,C,A,57,15,0,A23
7,C,A,57,16,0,A16
7,C,A,57,17,0,A19
7,C,A,57,18,0,A13
7,C,A,57,19,1,A21
7,C,A,57,20,0,A22
7,C,A,57,21,1,A17
7,C,A,57,22,0,A20
7,C,A,57,23,1,A15
7,C,A,57,24,0,A32
7,C,A,57,25,0,A26
7,C,A,57,26,0,A35
7,C,A,57,27,0,A24
7,C,A,57,28,0,A31
7,C,A,57,29,0,A34
7,C,A,57,30,1,A29
7,C,A,57,31,1,A28
7,C,A,57,32,1,A33
7,C,A,57,33,0,A30
7,C,A,57,34,0,A36
7,C,A,57,35,1,A27
7,C,A,57,36,1,A25
7,C,A,57,37,0,A44
7,C,A,57,38,1,A45
7,C,A,57,39,1,A42
7,C,A,57,40,1,A40
7,C,A,57,41,1,A43
7,C,A,57,42,1,A37
7,C,A,57,43,0,A38
7,C,A,57,44,1,A46
7,C,A,57,45,1,A41
7,C,A,57,46,1,A39
7,C,A,57,47,1,A56
7,C,A,57,48,1,A49
7,C,A,57,49,0,A52
7,C,A,57,50,0,A55
7,C,A,57,51,1,A47
7,C,A,57,52,0,A53
7,C,A,57,53,1,A48
7,C,A,57,54,0,A50
7,C,A,57,55,1,A57
7,C,A,57,56,0,A51
7,C,A,57,57,0,A54
7,M,A,53,1,1,A2
7,M,A,53,2,1,A3
7,M,A,53,3,1,A7
7,M,A,53,4,1,A10
7,M,A,53,5,0,A1
7,M,A,53,6,1,A4
7,M,A,53,7,1,A8
7,M,A,53,8,0,A6
7,M,A,53,9,1,A11
7,M,A,53,10,0,A5
7,M,A,53,11,0,A9
7,M,A,53,12,0,A18
7,M,A,53,13,1,A14
7,M,A,53,14,0,A23
7,M,A,53,15,1,A12
7,M,A,53,16,1,A21
7,M,A,53,17,0,A19
7,M,A,53,18,0,A16
7,M,A,53,19,0,A13
7,M,A,53,20,1,A17
7,M,A,53,21,0,A20
7,M,A,53,22,0,A22
7,M,A,53,23,1,A15
7,M,A,53,24,0,A34
7,M,A,53,25,0,A31
7,M,A,53,26,0,A26
7,M,A,53,27,0,A36
7,M,A,53,28,1,A28
7,M,A,53,29,1,A27
7,M,A,53,30,1,A29
7,M,A,53,31,1,A33
7,M,A,53,32,0,A24
7,M,A,53,33,0,A44
7,M,A,53,34,0,A37
7,M,A,53,35,0,A46
7,M,A,53,36,0,A38
7,M,A,53,37,1,A45
7,M,A,53,38,0,A42
7,M,A,53,39,1,A43
7,M,A,53,40,0,A40
7,M,A,53,41,1,A41
7,M,A,53,42,1,A39
7,M,A,53,43,0,A52
7,M,A,53,44,0,A55
7,M,A,53,45,1,A56
7,M,A,53,46,0,A51
7,M,A,53,47,1,A53
7,M,A,53,48,1,A48
7,M,A,53,49,0,A49
7,M,A,53,50,1,A57
7,M,A,53,51,1,A47
7,M,A,53,52,1,A50
7,M,A,53,53,1,A54
7,O,B,63,1,1,B1
7,O,B,63,2,0,B9
7,O,B,63,3,0,B7
7,O,B,63,4,0,B3
7,O,B,63,5,0,B11
7,O,B,63,6,1,B5
7,O,B,63,7,1,B6
7,O,B,63,8,1,B10
7,O,B,63,9,1,B4
7,O,B,63,10,0,B12
7,O,B,63,11,1,B8
7,O,B,63,12,1,B2
7,O,B,63,13,0,B17
7,O,B,63,14,0,B19
7,O,B,63,15,0,B16
7,O,B,63,16,1,B24
7,O,B,63,17,0,B20
7,O,B,63,18,0,B26
7,O,B,63,19,0,B25
7,O,B,63,20,1,B13
7,O,B,63,21,0,B14
7,O,B,63,22,0,B18
7,O,B,63,23,1,B21
7,O,B,63,24,1,B22
7,O,B,63,25,1,B23
7,O,B,63,26,1,B15
7,O,B,63,27,0,B31
7,O,B,63,28,0,B28
7,O,B,63,29,0,B30
7,O,B,63,30,0,B37
7,O,B,63,31,1,B38
7,O,B,63,32,0,B33
7,O,B,63,33,1,B34
7,O,B,63,34,0,B29
7,O,B,63,35,0,B35
7,O,B,63,36,0,B27
7,O,B,63,37,0,B32
7,O,B,63,38,1,B36
7,O,B,63,39,0,B45
7,O,B,63,40,0,B50
7,O,B,63,41,1,B41
7,O,B,63,42,1,B48
7,O,B,63,43,1,B43
7,O,B,63,44,0,B47
7,O,B,63,45,1,B46
7,O,B,63,46,0,B44
7,O,B,63,47,0,B49
7,O,B,63,48,1,B40
7,O,B,63,49,1,B39
7,O,B,63,50,1,B42
7,O,B,63,51,0,B55
7,O,B,63,52,0,B51
7,O,B,63,53,1,B58
7,O,B,63,54,0,B63
7,O,B,63,55,1,B59
7,O,B,63,56,0,B61
7,O,B,63,57,0,B54
7,O,B,63,58,0,B56
7,O,B,63,59,1,B53
7,O,B,63,60,1,B52
7,O,B,63,61,0,B60
7,O,B,63,62,0,B62
7,O,B,63,63,1,B57
7,C,B,63,1,0,B9
7,C,B,63,2,0,B12
7,C,B,63,3,1,B6
7,C,B,63,4,1,B1
7,C,B,63,5,0,B7
7,C,B,63,6,0,B3
7,C,B,63,7,1,B10
7,C,B,63,8,1,B5
7,C,B,63,9,0,B11
7,C,B,63,10,1,B4
7,C,B,63,11,1,B8
7,C,B,63,12,1,B2
7,C,B,63,13,1,B13
7,C,B,63,14,1,B14
7,C,B,63,15,0,B18
7,C,B,63,16,0,B25
7,C,B,63,17,0,B17
7,C,B,63,18,1,B16
7,C,B,63,19,1,B23
7,C,B,63,20,1,B22
7,C,B,63,21,0,B19
7,C,B,63,22,1,B26
7,C,B,63,23,0,B20
7,C,B,63,24,1,B24
7,C,B,63,25,1,B15
7,C,B,63,26,1,B21
7,C,B,63,27,0,B29
7,C,B,63,28,1,B38
7,C,B,63,29,1,B34
7,C,B,63,30,0,B28
7,C,B,63,31,0,B31
7,C,B,63,32,0,B32
7,C,B,63,33,0,B37
7,C,B,63,34,0,B30
7,C,B,63,35,1,B36
7,C,B,63,36,0,B33
7,C,B,63,37,0,B27
7,C,B,63,38,0,B35
7,C,B,63,39,0,B43
7,C,B,63,40,1,B39
7,C,B,63,41,0,B50
7,C,B,63,42,0,B45
7,C,B,63,43,1,B46
7,C,B,63,44,0,B48
7,C,B,63,45,1,B42
7,C,B,63,46,1,B49
7,C,B,63,47,1,B41
7,C,B,63,48,0,B47
7,C,B,63,49,1,B40
7,C,B,63,50,1,B44
7,C,B,63,51,1,B52
7,C,B,63,52,1,B53
7,C,B,63,53,1,B58
7,C,B,63,54,0,B56
7,C,B,63,55,1,B51
7,C,B,63,56,0,B55
7,C,B,63,57,0,B62
7,C,B,63,58,0,B54
7,C,B,63,59,0,B61
7,C,B,63,60,0,B60
7,C,B,63,61,1,B59
7,C,B,63,62,1,B57
7,C,B,63,63,0,B63
7,M,B,63,1,1,B1
7,M,B,63,2,1,B10
7,M,B,63,3,1,B6
7,M,B,63,4,0,B12
7,M,B,63,5,0,B9
7,M,B,63,6,1,B5
7,M,B,63,7,0,B3
7,M,B,63,8,0,B11
7,M,B,63,9,1,B2
7,M,B,63,10,0,B7
7,M,B,63,11,1,B8
7,M,B,63,12,0,B4
7,M,B,63,13,1,B13
7,M,B,63,14,1,B14
7,M,B,63,15,0,B19
7,M,B,63,16,0,B18
7,M,B,63,17,0,B25
7,M,B,63,18,0,B17
7,M,B,63,19,1,B23
7,M,B,63,20,1,B22
7,M,B,63,21,1,B16
7,M,B,63,22,1,B26
7,M,B,63,23,0,B20
7,M,B,63,24,1,B15
7,M,B,63,25,1,B24
7,M,B,63,26,1,B21
7,M,B,63,27,1,B34
7,M,B,63,28,0,B28
7,M,B,63,29,0,B29
7,M,B,63,30,1,B38
7,M,B,63,31,0,B33
7,M,B,63,32,0,B32
7,M,B,63,33,0,B35
7,M,B,63,34,0,B27
7,M,B,63,35,0,B30
7,M,B,63,36,0,B31
7,M,B,63,37,1,B36
7,M,B,63,38,0,B37
7,M,B,63,39,0,B43
7,M,B,63,40,0,B45
7,M,B,63,41,1,B48
7,M,B,63,42,1,B46
7,M,B,63,43,1,B39
7,M,B,63,44,1,B40
7,M,B,63,45,0,B49
7,M,B,63,46,0,B50
7,M,B,63,47,1,B42
7,M,B,63,48,1,B41
7,M,B,63,49,1,B44
7,M,B,63,50,1,B47
7,M,B,63,51,1,B52
7,M,B,63,52,1,B53
7,M,B,63,53,1,B58
7,M,B,63,54,0,B55
7,M,B,63,55,0,B56
7,M,B,63,56,0,B54
7,M,B,63,57,0,B62
7,M,B,63,58,0,B61
7,M,B,63,59,0,B60
7,M,B,63,60,0,B51
7,M,B,63,61,1,B59
7,M,B,63,62,0,B63
7,M,B,63,63,1,B57
80,O,A,57,1,1,A2
80,O,A,57,2,0,A3
80,O,A,57,3,0,A10
80,O,A,57,4,1,A9
80,O,A,57,5,0,A7
80,O,A,57,6,0,A1
80,O,A,57,7,1,A4
80,O,A,57,8,1,A8
80,O,A,57,9,0,A11
80,O,A,57,10,1,A5
80,O,A,57,11,1,A6
80,O,A,57,12,1,A23
80,O,A,57,13,1,A19
80,O,A,57,14,1,A22
80,O,A,57,15,1,A20
80,O,A,57,16,0,A18
80,O,A,57,17,0,A12
80,O,A,57,18,1,A16
80,O,A,57,19,1,A15
80,O,A,57,20,1,A14
80,O,A,57,21,0,A17
80,O,A,57,22,1,A21
80,O,A,57,23,0,A13
80,O,A,57,24,1,A31
80,O,A,57,25,0,A28
80,O,A,57,26,1,A26
80,O,A,57,27,0,A35
80,O,A,57,28,1,A25
80,O,A,57,29,0,A30
80,O,A,57,30,1,A34
80,O,A,57,31,0,A27
80,O,A,57,32,1,A32
80,O,A,57,33,1,A36
80,O,A,57,34,1,A29
80,O,A,57,35,1,A24
80,O,A,57,36,0,A33
80,O,A,57,37,0,A40
80,O,A,57,38,1,A39
80,O,A,57,39,1,A46
80,O,A,57,40,1,A37
80,O,A,57,41,0,A41
80,O,A,57,42,1,A42
80,O,A,57,43,1,A44
80,O,A,57,44,1,A43
80,O,A,57,45,1,A45
80,O,A,57,46,0,A38
80,O,A,57,47,1,A51
80,O,A,57,48,1,A49
80,O,A,57,49,0,A48
80,O,A,57,50,1,A56
80,O,A,57,51,1,A47
80,O,A,57,52,0,A57
80,O,A,57,53,1,A55
80,O,A,57,54,1,A53
80,O,A,57,55,0,A52
80,O,A,57,56,0,A54
80,O,A,57,57,0,A50
80,C,A,57,1,0,A3
80,C,A,57,2,1,A4
80,C,A,57,3,0,A7
80,C,A,57,4,1,A2
80,C,A,57,5,1,A9
80,C,A,57,6,1,A10
80,C,A,57,7,0,A1
80,C,A,57,8,0,A11
80,C,A,57,9,0,A5
80,C,A,57,10,1,A8
80,C,A,57,11,1,A6
80,C,A,57,12,1,A18
80,C,A,57,13,0,A23
80,C,A,57,14,0,A17
80,C,A,57,15,1,A13
80,C,A,57,16,1,A15
80,C,A,57,17,0,A14
80,C,A,57,18,0,A12
80,C,A,57,19,1,A21
80,C,A,57,20,1,A19
80,C,A,57,21,1,A22
80,C,A,57,22,1,A16
80,C,A,57,23,1,A20
80,C,A,57,24,1,A31
80,C,A,57,25,0,A35
80,C,A,57,26,1,A26
80,C,A,57,27,1,A36
80,C,A,57,28,1,A28
80,C,A,57,29,1,A32
80,C,A,57,30,1,A29
80,C,A,57,31,1,A24
80,C,A,57,32,1,A25
80,C,A,57,33,0,A33
80,C,A,57,34,1,A27
80,C,A,57,35,1,A34
80,C,A,57,36,0,A30
80,C,A,57,37,1,A43
80,C,A,57,38,1,A44
80,C,A,57,39,0,A37
80,C,A,57,40,0,A41
80,C,A,57,41,1,A42
80,C,A,57,42,1,A46
80,C,A,57,43,1,A40
80,C,A,57,44,1,A45
80,C,A,57,45,1,A39
80,C,A,57,46,0,A38
80,C,A,57,47,1,A56
80,C,A,57,48,0,A52
80,C,A,57,49,1,A57
80,C,A,57,50,1,A54
80,C,A,57,51,1,A49
80,C,A,57,52,0,A47
80,C,A,57,53,1,A51
80,C,A,57,54,1,A48
80,C,A,57,55,1,A55
80,C,A,57,56,1,A53
80,C,A,57,57,0,A50
80,M,A,57,1,0,A7
80,M,A,57,2,0,A2
80,M,A,57,3,0,A1
80,M,A,57,4,0,A5
80,M,A,57,5,0,A3
80,M,A,57,6,1,A10
80,M,A,57,7,0,A4
80,M,A,57,8,0,A11
80,M,A,57,9,1,A6
80,M,A,57,10,1,A9
80,M,A,57,11,1,A8
80,M,A,57,12,1,A18
80,M,A,57,13,1,A23
80,M,A,57,14,1,A22
80,M,A,57,15,1,A21
80,M,A,57,16,0,A13
80,M,A,57,17,0,A14
80,M,A,57,18,0,A12
80,M,A,57,19,0,A17
80,M,A,57,20,1,A19
80,M,A,57,21,1,A16
80,M,A,57,22,1,A15
80,M,A,57,23,0,A20
80,M,A,57,24,1,A29
80,M,A,57,25,1,A36
80,M,A,57,26,1,A28
80,M,A,57,27,1,A26
80,M,A,57,28,0,A25
80,M,A,57,29,1,A35
80,M,A,57,30,1,A31
80,M,A,57,31,1,A32
80,M,A,57,32,0,A33
80,M,A,57,33,1,A34
80,M,A,57,34,0,A27
80,M,A,57,35,0,A30
80,M,A,57,36,1,A24
80,M,A,57,37,1,A37
80,M,A,57,38,1,A46
80,M,A,57,39,1,A42
80,M,A,57,40,0,A41
80,M,A,57,41,0,A43
80,M,A,57,42,1,A40
80,M,A,57,43,0,A44
80,M,A,57,44,0,A39
80,M,A,57,45,1,A45
80,M,A,57,46,1,A38
80,M,A,57,47,0,A56
80,M,A,57,48,0,A52
80,M,A,57,49,0,A53
80,M,A,57,50,1,A57
80,M,A,57,51,1,A55
80,M,A,57,52,1,A48
80,M,A,57,53,0,A54
80,M,A,57,54,1,A49
80,M,A,57,55,1,A51
80,M,A,57,56,0,A50
80,M,A,57,57,0,A47
80,O,B,63,1,1,B12
80,O,B,63,2,0,B3
80,O,B,63,3,1,B2
80,O,B,63,4,0,B1
80,O,B,63,5,0,B6
80,O,B,63,6,0,B11
80,O,B,63,7,0,B8
80,O,B,63,8,0,B10
80,O,B,63,9,1,B7
80,O,B,63,10,0,B5
80,O,B,63,11,0,B9
80,O,B,63,12,0,B4
80,O,B,63,13,1,B23
80,O,B,63,14,1,B14
80,O,B,63,15,0,B25
80,O,B,63,16,0,B20
80,O,B,63,17,1,B24
80,O,B,63,18,0,B18
80,O,B,63,19,0,B16
80,O,B,63,20,0,B17
80,O,B,63,21,0,B13
80,O,B,63,22,0,B26
80,O,B,63,23,0,B19
80,O,B,63,24,0,B21
80,O,B,63,25,1,B22
80,O,B,63,26,1,B15
80,O,B,63,27,0,B32
80,O,B,63,28,1,B36
80,O,B,63,29,1,B34
80,O,B,63,30,1,B28
80,O,B,63,31,1,B29
80,O,B,63,32,0,B33
80,O,B,63,33,0,B30
80,O,B,63,34,0,B37
80,O,B,63,35,1,B27
80,O,B,63,36,1,B38
80,O,B,63,37,0,B31
80,O,B,63,38,0,B35
80,O,B,63,39,0,B46
80,O,B,63,40,0,B47
80,O,B,63,41,0,B50
80,O,B,63,42,1,B44
80,O,B,63,43,1,B41
80,O,B,63,44,1,B49
80,O,B,63,45,1,B43
80,O,B,63,46,0,B48
80,O,B,63,47,0,B39
80,O,B,63,48,0,B42
80,O,B,63,49,1,B45
80,O,B,63,50,0,B40
80,O,B,63,51,1,B53
80,O,B,63,52,1,B52
80,O,B,63,53,0,B62
80,O,B,63,54,1,B58
80,O,B,63,55,1,B61
80,O,B,63,56,0,B54
80,O,B,63,57,0,B51
80,O,B,63,58,0,B56
80,O,B,63,59,1,B59
80,O,B,63,60,0,B55
80,O,B,63,61,1,B63
80,O,B,63,62,0,B60
80,O,B,63,63,0,B57
80,C,B,63,1,0,B1
80,C,B,63,2,0,B5
80,C,B,63,3,0,B10
80,C,B,63,4,0,B9
80,C,B,63,5,0,B4
80,C,B,63,6,0,B3
80,C,B,63,7,0,B2
80,C,B,63,8,0,B8
80,C,B,63,9,0,B11
80,C,B,63,10,0,B7
80,C,B,63,11,0,B6
80,C,B,63,12,0,B12
80,C,B,63,13,0,B14
80,C,B,63,14,0,B18
80,C,B,63,15,0,B23
80,C,B,63,16,0,B16
80,C,B,63,17,0,B13
80,C,B,63,18,0,B25
80,C,B,63,19,0,B24
80,C,B,63,20,0,B19
80,C,B,63,21,0,B20
80,C,B,63,22,0,B17
80,C,B,63,23,0,B26
80,C,B,63,24,1,B22
80,C,B,63,25,0,B21
80,C,B,63,26,1,B15
80,C,B,63,27,0,B34
80,C,B,63,28,0,B30
80,C,B,63,29,0,B28
80,C,B,63,30,1,B27
80,C,B,63,31,1,B29
80,C,B,63,32,0,B36
80,C,B,63,33,0,B32
80,C,B,63,34,0,B38
80,C,B,63,35,0,B33
80,C,B,63,36,0,B31
80,C,B,63,37,0,B37
80,C,B,63,38,0,B35
80,C,B,63,39,0,B46
80,C,B,63,40,1,B43
80,C,B,63,41,0,B42
80,C,B,63,42,0,B44
80,C,B,63,43,0,B48
80,C,B,63,44,0,B39
80,C,B,63,45,0,B47
80,C,B,63,46,1,B49
80,C,B,63,47,0,B50
80,C,B,63,48,0,B41
80,C,B,63,49,1,B45
80,C,B,63,50,0,B40
80,C,B,63,51,0,B58
80,C,B,63,52,0,B53
80,C,B,63,53,0,B52
80,C,B,63,54,0,B56
80,C,B,63,55,0,B51
80,C,B,63,56,0,B60
80,C,B,63,57,0,B54
80,C,B,63,58,0,B55
80,C,B,63,59,0,B62
80,C,B,63,60,1,B61
80,C,B,63,61,1,B59
80,C,B,63,62,1,B63
80,C,B,63,63,0,B57
80,M,B,63,1,0,B10
80,M,B,63,2,0,B5
80,M,B,63,3,0,B11
80,M,B,63,4,1,B1
80,M,B,63,5,0,B12
80,M,B,63,6,0,B9
80,M,B,63,7,1,B2
80,M,B,63,8,0,B6
80,M,B,63,9,0,B7
80,M,B,63,10,0,B8
80,M,B,63,11,0,B3
80,M,B,63,12,0,B4
80,M,B,63,13,0,B18
80,M,B,63,14,0,B23
80,M,B,63,15,0,B13
80,M,B,63,16,0,B14
80,M,B,63,17,0,B25
80,M,B,63,18,0,B16
80,M,B,63,19,1,B22
80,M,B,63,20,1,B24
80,M,B,63,21,0,B19
80,M,B,63,22,0,B17
80,M,B,63,23,0,B21
80,M,B,63,24,0,B26
80,M,B,63,25,0,B20
80,M,B,63,26,1,B15
80,M,B,63,27,0,B34
80,M,B,63,28,1,B29
80,M,B,63,29,0,B31
80,M,B,63,30,1,B38
80,M,B,63,31,0,B36
80,M,B,63,32,0,B28
80,M,B,63,33,0,B30
80,M,B,63,34,0,B33
80,M,B,63,35,0,B32
80,M,B,63,36,1,B27
80,M,B,63,37,0,B37
80,M,B,63,38,0,B35
80,M,B,63,39,0,B39
80,M,B,63,40,0,B44
80,M,B,63,41,0,B47
80,M,B,63,42,1,B43
80,M,B,63,43,0,B46
80,M,B,63,44,1,B45
80,M,B,63,45,1,B42
80,M,B,63,46,0,B50
80,M,B,63,47,0,B48
80,M,B,63,48,1,B49
80,M,B,63,49,0,B40
80,M,B,63,50,0,B41
80,M,B,63,51,0,B53
80,M,B,63,52,0,B58
80,M,B,63,53,0,B52
80,M,B,63,54,0,B62
80,M,B,63,55,0,B56
80,M,B,63,56,0,B60
80,M,B,63,57,1,B59
80,M,B,63,58,0,B54
80,M,B,63,59,0,B51
80,M,B,63,60,1,B63
80,M,B,63,61,0,B55
80,M,B,63,62,0,B57
80,M,B,63,63,1,B61
81,O,A,57,1,0,A7
81,O,A,57,2,1,A4
81,O,A,57,3,0,A2
81,O,A,57,4,0,A10
81,O,A,57,5,0,A3
81,O,A,57,6,1,A9
81,O,A,57,7,0,A1
81,O,A,57,8,0,A6
81,O,A,57,9,0,A5
81,O,A,57,10,1,A11
81,O,A,57,11,0,A8
81,O,A,57,12,0,A20
81,O,A,57,13,0,A16
81,O,A,57,14,1,A23
81,O,A,57,15,1,A14
81,O,A,57,16,1,A17
81,O,A,57,17,0,A18
81,O,A,57,18,0,A12
81,O,A,57,19,1,A15
81,O,A,57,20,1,A13
81,O,A,57,21,1,A22
81,O,A,57,22,1,A19
81,O,A,57,23,0,A21
81,O,A,57,24,0,A26
81,O,A,57,25,1,A25
81,O,A,57,26,1,A24
81,O,A,57,27,0,A33
81,O,A,57,28,0,A30
81,O,A,57,29,0,A31
81,O,A,57,30,1,A36
81,O,A,57,31,0,A35
81,O,A,57,32,1,A32
81,O,A,57,33,1,A28
81,O,A,57,34,0,A29
81,O,A,57,35,0,A34
81,O,A,57,36,1,A27
81,O,A,57,37,0,A46
81,O,A,57,38,0,A40
81,O,A,57,39,1,A39
81,O,A,57,40,1,A38
81,O,A,57,41,1,A42
81,O,A,57,42,0,A43
81,O,A,57,43,0,A44
81,O,A,57,44,0,A37
81,O,A,57,45,1,A41
81,O,A,57,46,0,A45
81,O,A,57,47,1,A56
81,O,A,57,48,1,A53
81,O,A,57,49,1,A55
81,O,A,57,50,0,A47
81,O,A,57,51,1,A48
81,O,A,57,52,1,A52
81,O,A,57,53,1,A49
81,O,A,57,54,0,A57
81,O,A,57,55,1,A51
81,O,A,57,56,0,A54
81,O,A,57,57,0,A50
81,C,A,57,1,1,A4
81,C,A,57,2,0,A2
81,C,A,57,3,0,A7
81,C,A,57,4,0,A10
81,C,A,57,5,0,A8
81,C,A,57,6,1,A1
81,C,A,57,7,0,A11
81,C,A,57,8,0,A6
81,C,A,57,9,1,A9
81,C,A,57,10,0,A5
81,C,A,57,11,0,A3
81,C,A,57,12,1,A23
81,C,A,57,13,1,A17
81,C,A,57,14,1,A15
81,C,A,57,15,0,A12
81,C,A,57,16,1,A18
81,C,A,57,17,0,A14
81,C,A,57,18,0,A22
81,C,A,57,19,0,A21
81,C,A,57,20,0,A16
81,C,A,57,21,0,A13
81,C,A,57,22,1,A19
81,C,A,57,23,0,A20
81,C,A,57,24,0,A28
81,C,A,57,25,0,A26
81,C,A,57,26,0,A29
81,C,A,57,27,0,A25
81,C,A,57,28,0,A35
81,C,A,57,29,0,A30
81,C,A,57,30,0,A36
81,C,A,57,31,0,A31
81,C,A,57,32,0,A32
81,C,A,57,33,0,A27
81,C,A,57,34,0,A33
81,C,A,57,35,0,A34
81,C,A,57,36,0,A24
81,C,A,57,37,0,A46
81,C,A,57,38,0,A37
81,C,A,57,39,0,A43
81,C,A,57,40,0,A44
81,C,A,57,41,0,A40
81,C,A,57,42,0,A42
81,C,A,57,43,0,A41
81,C,A,57,44,0,A39
81,C,A,57,45,0,A45
81,C,A,57,46,0,A38
81,C,A,57,47,0,A56
81,C,A,57,48,0,A52
81,C,A,57,49,0,A53
81,C,A,57,50,0,A55
81,C,A,57,51,1,A51
81,C,A,57,52,0,A57
81,C,A,57,53,0,A50
81,C,A,57,54,0,A54
81,C,A,57,55,0,A48
81,C,A,57,56,0,A49
81,C,A,57,57,0,A47
81,M,A,57,1,0,A5
81,M,A,57,2,0,A3
81,M,A,57,3,0,A2
81,M,A,57,4,1,A4
81,M,A,57,5,0,A7
81,M,A,57,6,0,A10
81,M,A,57,7,0,A1
81,M,A,57,8,0,A11
81,M,A,57,9,0,A8
81,M,A,57,10,1,A9
81,M,A,57,11,1,A6
81,M,A,57,12,1,A23
81,M,A,57,13,0,A18
81,M,A,57,14,0,A14
81,M,A,57,15,0,A21
81,M,A,57,16,0,A22
81,M,A,57,17,1,A17
81,M,A,57,18,1,A19
81,M,A,57,19,0,A12
81,M,A,57,20,0,A15
81,M,A,57,21,0,A20
81,M,A,57,22,0,A16
81,M,A,57,23,0,A13
81,M,A,57,24,0,A28
81,M,A,57,25,0,A26
81,M,A,57,26,1,A25
81,M,A,57,27,0,A29
81,M,A,57,28,0,A36
81,M,A,57,29,0,A31
81,M,A,57,30,1,A32
81,M,A,57,31,0,A33
81,M,A,57,32,0,A35
81,M,A,57,33,0,A30
81,M,A,57,34,0,A24
81,M,A,57,35,0,A34
81,M,A,57,36,1,A27
81,M,A,57,37,0,A43
81,M,A,57,38,0,A46
81,M,A,57,39,0,A37
81,M,A,57,40,0,A40
81,M,A,57,41,0,A45
81,M,A,57,42,0,A42
81,M,A,57,43,1,A44
81,M,A,57,44,0,A39
81,M,A,57,45,0,A41
81,M,A,57,46,0,A38
81,M,A,57,47,0,A56
81,M,A,57,48,0,A52
81,M,A,57,49,1,A53
81,M,A,57,50,1,A51
81,M,A,57,51,0,A57
81,M,A,57,52,0,A49
81,M,A,57,53,1,A55
81,M,A,57,54,1,A48
81,M,A,57,55,0,A54
81,M,A,57,56,0,A50
81,M,A,57,57,0,A47
81,O,B,63,1,0,B11
81,O,B,63,2,1,B3
81,O,B,63,3,0,B2
81,O,B,63,4,1,B6
81,O,B,63,5,0,B7
81,O,B,63,6,0,B4
81,O,B,63,7,0,B10
81,O,B,63,8,1,B1
81,O,B,63,9,1,B5
81,O,B,63,10,0,B12
81,O,B,63,11,1,B9
81,O,B,63,12,1,B8
81,O,B,63,13,0,B22
81,O,B,63,14,1,B16
81,O,B,63,15,1,B25
81,O,B,63,16,0,B23
81,O,B,63,17,0,B13
81,O,B,63,18,0,B24
81,O,B,63,19,0,B17
81,O,B,63,20,0,B18
81,O,B,63,21,0,B14
81,O,B,63,22,1,B20
81,O,B,63,23,1,B19
81,O,B,63,24,1,B21
81,O,B,63,25,0,B26
81,O,B,63,26,1,B15
81,O,B,63,27,1,B28
81,O,B,63,28,0,B34
81,O,B,63,29,0,B38
81,O,B,63,30,1,B29
81,O,B,63,31,0,B31
81,O,B,63,32,0,B30
81,O,B,63,33,1,B33
81,O,B,63,34,1,B27
81,O,B,63,35,1,B32
81,O,B,63,36,0,B37
81,O,B,63,37,0,B36
81,O,B,63,38,1,B35
81,O,B,63,39,1,B46
81,O,B,63,40,1,B47
81,O,B,63,41,1,B45
81,O,B,63,42,1,B41
81,O,B,63,43,0,B43
81,O,B,63,44,0,B44
81,O,B,63,45,0,B39
81,O,B,63,46,0,B49
81,O,B,63,47,1,B50
81,O,B,63,48,1,B48
81,O,B,63,49,1,B42
81,O,B,63,50,0,B40
81,O,B,63,51,1,B55
81,O,B,63,52,0,B62
81,O,B,63,53,1,B56
81,O,B,63,54,1,B53
81,O,B,63,55,1,B58
81,O,B,63,56,0,B52
81,O,B,63,57,0,B61
81,O,B,63,58,0,B63
81,O,B,63,59,1,B51
81,O,B,63,60,1,B59
81,O,B,63,61,0,B60
81,O,B,63,62,0,B54
81,O,B,63,63,1,B57
81,C,B,63,1,0,B10
81,C,B,63,2,0,B9
81,C,B,63,3,0,B11
81,C,B,63,4,1,B1
81,C,B,63,5,0,B5
81,C,B,63,6,1,B3
81,C,B,63,7,0,B2
81,C,B,63,8,0,B7
81,C,B,63,9,0,B12
81,C,B,63,10,0,B4
81,C,B,63,11,1,B6
81,C,B,63,12,0,B8
81,C,B,63,13,0,B18
81,C,B,63,14,0,B14
81,C,B,63,15,0,B23
81,C,B,63,16,1,B19
81,C,B,63,17,0,B13
81,C,B,63,18,0,B17
81,C,B,63,19,0,B24
81,C,B,63,20,1,B16
81,C,B,63,21,0,B25
81,C,B,63,22,0,B22
81,C,B,63,23,0,B21
81,C,B,63,24,0,B26
81,C,B,63,25,1,B20
81,C,B,63,26,1,B15
81,C,B,63,27,0,B34
81,C,B,63,28,1,B29
81,C,B,63,29,0,B38
81,C,B,63,30,0,B31
81,C,B,63,31,0,B30
81,C,B,63,32,0,B28
81,C,B,63,33,0,B36
81,C,B,63,34,0,B27
81,C,B,63,35,0,B32
81,C,B,63,36,0,B35
81,C,B,63,37,0,B37
81,C,B,63,38,0,B33
81,C,B,63,39,0,B46
81,C,B,63,40,1,B43
81,C,B,63,41,0,B48
81,C,B,63,42,0,B39
81,C,B,63,43,0,B45
81,C,B,63,44,0,B42
81,C,B,63,45,0,B44
81,C,B,63,46,0,B50
81,C,B,63,47,0,B47
81,C,B,63,48,0,B40
81,C,B,63,49,0,B49
81,C,B,63,50,1,B41
81,C,B,63,51,0,B58
81,C,B,63,52,0,B53
81,C,B,63,53,0,B62
81,C,B,63,54,0,B63
81,C,B,63,55,0,B52
81,C,B,63,56,0,B55
81,C,B,63,57,0,B56
81,C,B,63,58,0,B54
81,C,B,63,59,0,B61
81,C,B,63,60,0,B60
81,C,B,63,61,1,B59
81,C,B,63,62,1,B51
81,C,B,63,63,0,B57
81,M,B,63,1,0,B10
81,M,B,63,2,0,B9
81,M,B,63,3,1,B1
81,M,B,63,4,0,B11
81,M,B,63,5,1,B5
81,M,B,63,6,0,B4
81,M,B,63,7,1,B3
81,M,B,63,8,0,B12
81,M,B,63,9,1,B6
81,M,B,63,10,0,B2
81,M,B,63,11,0,B7
81,M,B,63,12,0,B8
81,M,B,63,13,0,B13
81,M,B,63,14,0,B14
81,M,B,63,15,0,B23
81,M,B,63,16,0,B22
81,M,B,63,17,0,B18
81,M,B,63,18,1,B16
81,M,B,63,19,1,B19
81,M,B,63,20,1,B25
81,M,B,63,21,0,B17
81,M,B,63,22,1,B24
81,M,B,63,23,1,B20
81,M,B,63,24,0,B21
81,M,B,63,25,0,B26
81,M,B,63,26,1,B15
81,M,B,63,27,0,B34
81,M,B,63,28,1,B28
81,M,B,63,29,0,B29
81,M,B,63,30,0,B38
81,M,B,63,31,0,B27
81,M,B,63,32,0,B31
81,M,B,63,33,0,B32
81,M,B,63,34,0,B37
81,M,B,63,35,0,B36
81,M,B,63,36,0,B30
81,M,B,63,37,1,B33
81,M,B,63,38,0,B35
81,M,B,63,39,0,B46
81,M,B,63,40,1,B43
81,M,B,63,41,0,B45
81,M,B,63,42,0,B44
81,M,B,63,43,0,B48
81,M,B,63,44,0,B47
81,M,B,63,45,0,B50
81,M,B,63,46,1,B39
81,M,B,63,47,0,B49
81,M,B,63,48,0,B40
81,M,B,63,49,1,B41
81,M,B,63,50,0,B42
81,M,B,63,51,0,B53
81,M,B,63,52,0,B56
81,M,B,63,53,0,B60
81,M,B,63,54,0,B52
81,M,B,63,55,1,B54
81,M,B,63,56,0,B62
81,M,B,63,57,1,B58
81,M,B,63,58,0,B59
81,M,B,63,59,0,B55
81,M,B,63,60,1,B51
81,M,B,63,61,0,B61
81,M,B,63,62,0,B63
81,M,B,63,63,0,B57
82,O,A,57,1,1,A8
82,O,A,57,2,1,A7
82,O,A,57,3,0,A11
82,O,A,57,4,0,A5
82,O,A,57,5,1,A6
82,O,A,57,6,1,A9
82,O,A,57,7,0,A4
82,O,A,57,8,1,A2
82,O,A,57,9,0,A3
82,O,A,57,10,0,A1
82,O,A,57,11,1,A10
82,O,A,57,12,1,A18
82,O,A,57,13,0,A22
82,O,A,57,14,1,A14
82,O,A,57,15,0,A12
82,O,A,57,16,1,A17
82,O,A,57,17,1,A15
82,O,A,57,18,0,A13
82,O,A,57,19,1,A16
82,O,A,57,20,0,A23
82,O,A,57,21,1,A19
82,O,A,57,22,1,A21
82,O,A,57,23,1,A20
82,O,A,57,24,1,A35
82,O,A,57,25,0,A30
82,O,A,57,26,1,A36
82,O,A,57,27,0,A34
82,O,A,57,28,0,A26
82,O,A,57,29,1,A31
82,O,A,57,30,1,A28
82,O,A,57,31,0,A24
82,O,A,57,32,0,A32
82,O,A,57,33,0,A29
82,O,A,57,34,0,A33
82,O,A,57,35,0,A25
82,O,A,57,36,0,A27
82,O,A,57,37,1,A45
82,O,A,57,38,0,A42
82,O,A,57,39,1,A41
82,O,A,57,40,1,A37
82,O,A,57,41,1,A44
82,O,A,57,42,1,A39
82,O,A,57,43,1,A40
82,O,A,57,44,1,A46
82,O,A,57,45,0,A43
82,O,A,57,46,1,A38
82,O,A,57,47,0,A52
82,O,A,57,48,1,A53
82,O,A,57,49,0,A47
82,O,A,57,50,0,A54
82,O,A,57,51,0,A56
82,O,A,57,52,0,A49
82,O,A,57,53,0,A51
82,O,A,57,54,1,A55
82,O,A,57,55,1,A50
82,O,A,57,56,1,A48
82,O,A,57,57,1,A57
82,C,A,57,1,1,A4
82,C,A,57,2,1,A2
82,C,A,57,3,1,A10
82,C,A,57,4,1,A1
82,C,A,57,5,1,A3
82,C,A,57,6,1,A7
82,C,A,57,7,1,A8
82,C,A,57,8,1,A5
82,C,A,57,9,0,A11
82,C,A,57,10,1,A6
82,C,A,57,11,1,A9
82,C,A,57,12,0,A23
82,C,A,57,13,1,A18
82,C,A,57,14,1,A12
82,C,A,57,15,1,A21
82,C,A,57,16,1,A19
82,C,A,57,17,1,A14
82,C,A,57,18,1,A17
82,C,A,57,19,1,A13
82,C,A,57,20,1,A15
82,C,A,57,21,1,A16
82,C,A,57,22,1,A22
82,C,A,57,23,1,A20
82,C,A,57,24,1,A31
82,C,A,57,25,1,A28
82,C,A,57,26,1,A36
82,C,A,57,27,0,A26
82,C,A,57,28,0,A32
82,C,A,57,29,0,A33
82,C,A,57,30,0,A30
82,C,A,57,31,0,A24
82,C,A,57,32,1,A29
82,C,A,57,33,1,A35
82,C,A,57,34,1,A25
82,C,A,57,35,1,A27
82,C,A,57,36,1,A34
82,C,A,57,37,1,A46
82,C,A,57,38,1,A41
82,C,A,57,39,1,A39
82,C,A,57,40,1,A37
82,C,A,57,41,1,A40
82,C,A,57,42,1,A43
82,C,A,57,43,1,A44
82,C,A,57,44,1,A42
82,C,A,57,45,1,A45
82,C,A,57,46,1,A38
82,C,A,57,47,0,A52
82,C,A,57,48,1,A56
82,C,A,57,49,1,A57
82,C,A,57,50,0,A51
82,C,A,57,51,1,A53
82,C,A,57,52,1,A49
82,C,A,57,53,1,A55
82,C,A,57,54,1,A50
82,C,A,57,55,1,A48
82,C,A,57,56,1,A54
82,C,A,57,57,0,A47
82,M,A,57,1,1,A2
82,M,A,57,2,1,A8
82,M,A,57,3,1,A1
82,M,A,57,4,1,A10
82,M,A,57,5,1,A7
82,M,A,57,6,0,A11
82,M,A,57,7,1,A9
82,M,A,57,8,1,A6
82,M,A,57,9,0,A4
82,M,A,57,10,1,A3
82,M,A,57,11,1,A5
82,M,A,57,12,1,A18
82,M,A,57,13,0,A23
82,M,A,57,14,1,A13
82,M,A,57,15,1,A14
82,M,A,57,16,1,A21
82,M,A,57,17,1,A12
82,M,A,57,18,1,A17
82,M,A,57,19,1,A16
82,M,A,57,20,0,A22
82,M,A,57,21,1,A19
82,M,A,57,22,1,A20
82,M,A,57,23,1,A15
82,M,A,57,24,1,A28
82,M,A,57,25,1,A29
82,M,A,57,26,1,A36
82,M,A,57,27,0,A32
82,M,A,57,28,0,A26
82,M,A,57,29,1,A31
82,M,A,57,30,0,A25
82,M,A,57,31,0,A30
82,M,A,57,32,0,A24
82,M,A,57,33,1,A35
82,M,A,57,34,0,A27
82,M,A,57,35,1,A34
82,M,A,57,36,0,A33
82,M,A,57,37,1,A37
82,M,A,57,38,1,A46
82,M,A,57,39,0,A43
82,M,A,57,40,0,A44
82,M,A,57,41,1,A40
82,M,A,57,42,1,A39
82,M,A,57,43,1,A41
82,M,A,57,44,0,A42
82,M,A,57,45,1,A45
82,M,A,57,46,1,A38
82,M,A,57,47,0,A52
82,M,A,57,48,1,A56
82,M,A,57,49,1,A49
82,M,A,57,50,1,A48
82,M,A,57,51,0,A51
82,M,A,57,52,1,A50
82,M,A,57,53,1,A54
82,M,A,57,54,1,A57
82,M,A,57,55,1,A53
82,M,A,57,56,1,A55
82,M,A,57,57,0,A47
82,O,B,63,1,0,B5
82,O,B,63,2,0,B9
82,O,B,63,3,0,B3
82,O,B,63,4,1,B10
82,O,B,63,5,1,B8
82,O,B,63,6,0,B7
82,O,B,63,7,1,B4
82,O,B,63,8,1,B2
82,O,B,63,9,1,B1
82,O,B,63,10,1,B11
82,O,B,63,11,0,B6
82,O,B,63,12,1,B12
82,O,B,63,13,0,B23
82,O,B,63,14,1,B14
82,O,B,63,15,0,B20
82,O,B,63,16,1,B17
82,O,B,63,17,1,B16
82,O,B,63,18,1,B13
82,O,B,63,19,1,B18
82,O,B,63,20,0,B21
82,O,B,63,21,1,B24
82,O,B,63,22,0,B22
82,O,B,63,23,1,B19
82,O,B,63,24,1,B15
82,O,B,63,25,1,B25
82,O,B,63,26,0,B26
82,O,B,63,27,1,B28
82,O,B,63,28,1,B38
82,O,B,63,29,0,B35
82,O,B,63,30,0,B27
82,O,B,63,31,0,B31
82,O,B,63,32,1,B34
82,O,B,63,33,1,B29
82,O,B,63,34,1,B30
82,O,B,63,35,1,B36
82,O,B,63,36,1,B32
82,O,B,63,37,1,B33
82,O,B,63,38,0,B37
82,O,B,63,39,0,B42
82,O,B,63,40,1,B46
82,O,B,63,41,0,B43
82,O,B,63,42,1,B40
82,O,B,63,43,0,B50
82,O,B,63,44,1,B47
82,O,B,63,45,1,B48
82,O,B,63,46,0,B44
82,O,B,63,47,1,B39
82,O,B,63,48,0,B41
82,O,B,63,49,1,B45
82,O,B,63,50,1,B49
82,O,B,63,51,1,B53
82,O,B,63,52,0,B52
82,O,B,63,53,1,B58
82,O,B,63,54,1,B56
82,O,B,63,55,1,B62
82,O,B,63,56,0,B51
82,O,B,63,57,1,B54
82,O,B,63,58,0,B63
82,O,B,63,59,0,B57
82,O,B,63,60,1,B59
82,O,B,63,61,1,B55
82,O,B,63,62,1,B60
82,O,B,63,63,1,B61
82,C,B,63,1,1,B10
82,C,B,63,2,1,B1
82,C,B,63,3,1,B9
82,C,B,63,4,1,B11
82,C,B,63,5,1,B6
82,C,B,63,6,0,B5
82,C,B,63,7,1,B2
82,C,B,63,8,1,B4
82,C,B,63,9,1,B7
82,C,B,63,10,1,B12
82,C,B,63,11,1,B3
82,C,B,63,12,1,B8
82,C,B,63,13,1,B18
82,C,B,63,14,1,B14
82,C,B,63,15,0,B23
82,C,B,63,16,1,B19
82,C,B,63,17,1,B25
82,C,B,63,18,0,B13
82,C,B,63,19,1,B22
82,C,B,63,20,1,B17
82,C,B,63,21,1,B24
82,C,B,63,22,1,B16
82,C,B,63,23,1,B26
82,C,B,63,24,1,B21
82,C,B,63,25,1,B20
82,C,B,63,26,1,B15
82,C,B,63,27,1,B34
82,C,B,63,28,1,B28
82,C,B,63,29,1,B31
82,C,B,63,30,1,B29
82,C,B,63,31,1,B30
82,C,B,63,32,1,B33
82,C,B,63,33,1,B36
82,C,B,63,34,0,B35
82,C,B,63,35,1,B27
82,C,B,63,36,1,B32
82,C,B,63,37,1,B38
82,C,B,63,38,1,B37
82,C,B,63,39,0,B43
82,C,B,63,40,1,B46
82,C,B,63,41,1,B48
82,C,B,63,42,1,B47
82,C,B,63,43,1,B40
82,C,B,63,44,1,B39
82,C,B,63,45,1,B41
82,C,B,63,46,1,B49
82,C,B,63,47,1,B50
82,C,B,63,48,1,B44
82,C,B,63,49,1,B42
82,C,B,63,50,1,B45
82,C,B,63,51,1,B53
82,C,B,63,52,1,B58
82,C,B,63,53,1,B56
82,C,B,63,54,1,B62
82,C,B,63,55,1,B59
82,C,B,63,56,1,B55
82,C,B,63,57,1,B51
82,C,B,63,58,1,B54
82,C,B,63,59,1,B52
82,C,B,63,60,1,B60
82,C,B,63,61,1,B63
82,C,B,63,62,1,B61
82,C,B,63,63,1,B57
82,M,B,63,1,1,B10
82,M,B,63,2,1,B1
82,M,B,63,3,0,B5
82,M,B,63,4,1,B2
82,M,B,63,5,1,B9
82,M,B,63,6,1,B11
82,M,B,63,7,1,B3
82,M,B,63,8,0,B7
82,M,B,63,9,1,B4
82,M,B,63,10,1,B6
82,M,B,63,11,1,B12
82,M,B,63,12,1,B8
82,M,B,63,13,1,B18
82,M,B,63,14,0,B13
82,M,B,63,15,1,B14
82,M,B,63,16,0,B23
82,M,B,63,17,1,B25
82,M,B,63,18,1,B17
82,M,B,63,19,1,B19
82,M,B,63,20,1,B24
82,M,B,63,21,0,B22
82,M,B,63,22,1,B16
82,M,B,63,23,1,B21
82,M,B,63,24,0,B20
82,M,B,63,25,1,B26
82,M,B,63,26,1,B15
82,M,B,63,27,1,B34
82,M,B,63,28,1,B30
82,M,B,63,29,1,B29
82,M,B,63,30,1,B28
82,M,B,63,31,1,B36
82,M,B,63,32,0,B27
82,M,B,63,33,1,B38
82,M,B,63,34,1,B32
82,M,B,63,35,0,B31
82,M,B,63,36,1,B37
82,M,B,63,37,0,B35
82,M,B,63,38,1,B33
82,M,B,63,39,1,B46
82,M,B,63,40,0,B43
82,M,B,63,41,1,B39
82,M,B,63,42,1,B42
82,M,B,63,43,1,B48
82,M,B,63,44,1,B44
82,M,B,63,45,1,B45
82,M,B,63,46,1,B50
82,M,B,63,47,1,B47
82,M,B,63,48,1,B41
82,M,B,63,49,1,B40
82,M,B,63,50,1,B49
82,M,B,63,51,1,B53
82,M,B,63,52,1,B56
82,M,B,63,53,1,B52
82,M,B,63,54,1,B55
82,M,B,63,55,1,B60
82,M,B,63,56,0,B58
82,M,B,63,57,1,B61
82,M,B,63,58,1,B63
82,M,B,63,59,1,B51
82,M,B,63,60,1,B59
82,M,B,63,61,1,B62
82,M,B,63,62,1,B54
82,M,B,63,63,1,B57
83,O,A,57,1,0,A4
83,O,A,57,2,1,A2
83,O,A,57,3,1,A10
83,O,A,57,4,0,A6
83,O,A,57,5,1,A5
83,O,A,57,6,1,A3
83,O,A,57,7,0,A8
83,O,A,57,8,0,A9
83,O,A,57,9,1,A11
83,O,A,57,10,0,A7
83,O,A,57,11,0,A1
83,O,A,57,12,0,A19
83,O,A,57,13,1,A13
83,O,A,57,14,0,A22
83,O,A,57,15,0,A17
83,O,A,57,16,0,A18
83,O,A,57,17,1,A21
83,O,A,57,18,0,A20
83,O,A,57,19,0,A23
83,O,A,57,20,0,A15
83,O,A,57,21,0,A14
83,O,A,57,22,0,A12
83,O,A,57,23,0,A16
83,O,A,57,24,0,A36
83,O,A,57,25,1,A24
83,O,A,57,26,0,A32
83,O,A,57,27,0,A33
83,O,A,57,28,0,A28
83,O,A,57,29,0,A26
83,O,A,57,30,1,A29
83,O,A,57,31,1,A35
83,O,A,57,32,0,A31
83,O,A,57,33,0,A27
83,O,A,57,34,0,A30
83,O,A,57,35,0,A25
83,O,A,57,36,0,A34
83,O,A,57,37,1,A37
83,O,A,57,38,1,A39
83,O,A,57,39,0,A40
83,O,A,57,40,0,A38
83,O,A,57,41,0,A43
83,O,A,57,42,0,A45
83,O,A,57,43,1,A42
83,O,A,57,44,0,A41
83,O,A,57,45,1,A44
83,O,A,57,46,1,A46
83,O,A,57,47,1,A54
83,O,A,57,48,1,A52
83,O,A,57,49,0,A57
83,O,A,57,50,1,A55
83,O,A,57,51,1,A50
83,O,A,57,52,0,A48
83,O,A,57,53,0,A49
83,O,A,57,54,0,A53
83,O,A,57,55,1,A56
83,O,A,57,56,0,A51
83,O,A,57,57,0,A47
83,C,A,57,1,0,A5
83,C,A,57,2,0,A10
83,C,A,57,3,0,A7
83,C,A,57,4,0,A1
83,C,A,57,5,0,A3
83,C,A,57,6,1,A2
83,C,A,57,7,0,A4
83,C,A,57,8,0,A6
83,C,A,57,9,0,A9
83,C,A,57,10,0,A8
83,C,A,57,11,0,A11
83,C,A,57,12,0,A14
83,C,A,57,13,1,A23
83,C,A,57,14,0,A18
83,C,A,57,15,0,A22
83,C,A,57,16,0,A21
83,C,A,57,17,0,A17
83,C,A,57,18,0,A19
83,C,A,57,19,0,A12
83,C,A,57,20,0,A15
83,C,A,57,21,0,A13
83,C,A,57,22,0,A16
83,C,A,57,23,0,A20
83,C,A,57,24,0,A28
83,C,A,57,25,0,A26
83,C,A,57,26,0,A25
83,C,A,57,27,0,A36
83,C,A,57,28,1,A35
83,C,A,57,29,0,A29
83,C,A,57,30,0,A31
83,C,A,57,31,0,A33
83,C,A,57,32,1,A30
83,C,A,57,33,0,A32
83,C,A,57,34,0,A27
83,C,A,57,35,0,A24
83,C,A,57,36,0,A34
83,C,A,57,37,0,A43
83,C,A,57,38,0,A44
83,C,A,57,39,0,A46
83,C,A,57,40,0,A41
83,C,A,57,41,0,A37
83,C,A,57,42,0,A42
83,C,A,57,43,0,A39
83,C,A,57,44,0,A45
83,C,A,57,45,0,A40
83,C,A,57,46,0,A38
83,C,A,57,47,0,A56
83,C,A,57,48,0,A52
83,C,A,57,49,0,A51
83,C,A,57,50,1,A53
83,C,A,57,51,0,A47
83,C,A,57,52,0,A57
83,C,A,57,53,0,A55
83,C,A,57,54,0,A48
83,C,A,57,55,0,A54
83,C,A,57,56,0,A49
83,C,A,57,57,0,A50
83,M,A,57,1,1,A2
83,M,A,57,2,0,A7
83,M,A,57,3,0,A4
83,M,A,57,4,0,A5
83,M,A,57,5,0,A10
83,M,A,57,6,0,A1
83,M,A,57,7,0,A8
83,M,A,57,8,0,A9
83,M,A,57,9,0,A3
83,M,A,57,10,1,A6
83,M,A,57,11,0,A11
83,M,A,57,12,0,A18
83,M,A,57,13,1,A23
83,M,A,57,14,0,A13
83,M,A,57,15,0,A17
83,M,A,57,16,0,A21
83,M,A,57,17,0,A16
83,M,A,57,18,0,A14
83,M,A,57,19,0,A19
83,M,A,57,20,0,A22
83,M,A,57,21,0,A12
83,M,A,57,22,0,A15
83,M,A,57,23,0,A20
83,M,A,57,24,0,A28
83,M,A,57,25,0,A26
83,M,A,57,26,0,A29
83,M,A,57,27,1,A35
83,M,A,57,28,0,A36
83,M,A,57,29,1,A25
83,M,A,57,30,1,A32
83,M,A,57,31,0,A31
83,M,A,57,32,1,A30
83,M,A,57,33,1,A27
83,M,A,57,34,0,A24
83,M,A,57,35,0,A34
83,M,A,57,36,0,A33
83,M,A,57,37,0,A46
83,M,A,57,38,0,A42
83,M,A,57,39,0,A37
83,M,A,57,40,0,A41
83,M,A,57,41,0,A40
83,M,A,57,42,0,A43
83,M,A,57,43,1,A44
83,M,A,57,44,1,A45
83,M,A,57,45,0,A39
83,M,A,57,46,0,A38
83,M,A,57,47,0,A52
83,M,A,57,48,0,A56
83,M,A,57,49,0,A55
83,M,A,57,50,0,A57
83,M,A,57,51,0,A53
83,M,A,57,52,0,A48
83,M,A,57,53,0,A51
83,M,A,57,54,0,A54
83,M,A,57,55,0,A49
83,M,A,57,56,0,A47
83,M,A,57,57,0,A50
83,O,B,63,1,0,B2
83,O,B,63,2,1,B8
83,O,B,63,3,0,B6
83,O,B,63,4,1,B9
83,O,B,63,5,0,B1
83,O,B,63,6,1,B7
83,O,B,63,7,0,B4
83,O,B,63,8,1,B10
83,O,B,63,9,0,B5
83,O,B,63,10,1,B3
83,O,B,63,11,1,B12
83,O,B,63,12,0,B11
83,O,B,63,13,0,B19
83,O,B,63,14,0,B22
83,O,B,63,15,1,B26
83,O,B,63,16,1,B25
83,O,B,63,17,0,B20
83,O,B,63,18,1,B17
83,O,B,63,19,1,B14
83,O,B,63,20,0,B18
83,O,B,63,21,1,B16
83,O,B,63,22,1,B13
83,O,B,63,23,0,B23
83,O,B,63,24,1,B24
83,O,B,63,25,0,B15
83,O,B,63,26,1,B21
83,O,B,63,27,0,B27
83,O,B,63,28,1,B34
83,O,B,63,29,0,B33
83,O,B,63,30,0,B29
83,O,B,63,31,0,B38
83,O,B,63,32,0,B32
83,O,B,63,33,0,B30
83,O,B,63,34,0,B31
83,O,B,63,35,1,B28
83,O,B,63,36,1,B35
83,O,B,63,37,0,B36
83,O,B,63,38,1,B37
83,O,B,63,39,1,B39
83,O,B,63,40,0,B43
83,O,B,63,41,0,B42
83,O,B,63,42,1,B41
83,O,B,63,43,1,B47
83,O,B,63,44,0,B44
83,O,B,63,45,0,B45
83,O,B,63,46,0,B46
83,O,B,63,47,0,B48
83,O,B,63,48,0,B50
83,O,B,63,49,0,B49
83,O,B,63,50,1,B40
83,O,B,63,51,1,B55
83,O,B,63,52,0,B56
83,O,B,63,53,1,B53
83,O,B,63,54,1,B58
83,O,B,63,55,1,B52
83,O,B,63,56,0,B51
83,O,B,63,57,1,B59
83,O,B,63,58,1,B63
83,O,B,63,59,0,B62
83,O,B,63,60,1,B57
83,O,B,63,61,1,B61
83,O,B,63,62,0,B60
83,O,B,63,63,1,B54
83,C,B,63,1,0,B1
83,C,B,63,2,0,B10
83,C,B,63,3,0,B9
83,C,B,63,4,0,B5
83,C,B,63,5,0,B7
83,C,B,63,6,0,B12
83,C,B,63,7,0,B11
83,C,B,63,8,0,B2
83,C,B,63,9,0,B3
83,C,B,63,10,0,B6
83,C,B,63,11,0,B8
83,C,B,63,12,0,B4
83,C,B,63,13,0,B13
83,C,B,63,14,0,B14
83,C,B,63,15,0,B18
83,C,B,63,16,0,B25
83,C,B,63,17,0,B23
83,C,B,63,18,0,B16
83,C,B,63,19,0,B17
83,C,B,63,20,0,B24
83,C,B,63,21,0,B19
83,C,B,63,22,0,B21
83,C,B,63,23,0,B22
83,C,B,63,24,0,B20
83,C,B,63,25,0,B26
83,C,B,63,26,0,B15
83,C,B,63,27,0,B34
83,C,B,63,28,0,B31
83,C,B,63,29,1,B28
83,C,B,63,30,0,B27
83,C,B,63,31,0,B29
83,C,B,63,32,0,B38
83,C,B,63,33,0,B30
83,C,B,63,34,0,B36
83,C,B,63,35,0,B33
83,C,B,63,36,1,B37
83,C,B,63,37,0,B35
83,C,B,63,38,0,B32
83,C,B,63,39,0,B39
83,C,B,63,40,0,B43
83,C,B,63,41,0,B45
83,C,B,63,42,0,B50
83,C,B,63,43,0,B44
83,C,B,63,44,0,B46
83,C,B,63,45,0,B42
83,C,B,63,46,0,B47
83,C,B,63,47,0,B48
83,C,B,63,48,0,B41
83,C,B,63,49,0,B40
83,C,B,63,50,0,B49
83,C,B,63,51,0,B53
83,C,B,63,52,0,B56
83,C,B,63,53,0,B52
83,C,B,63,54,0,B61
83,C,B,63,55,1,B55
83,C,B,63,56,0,B58
83,C,B,63,57,0,B59
83,C,B,63,58,1,B63
83,C,B,63,59,0,B60
83,C,B,63,60,0,B54
83,C,B,63,61,0,B62
83,C,B,63,62,0,B51
83,C,B,63,63,0,B57
83,M,B,63,1,0,B1
83,M,B,63,2,0,B10
83,M,B,63,3,1,B5
83,M,B,63,4,0,B3
83,M,B,63,5,0,B4
83,M,B,63,6,0,B11
83,M,B,63,7,0,B6
83,M,B,63,8,0,B12
83,M,B,63,9,0,B8
83,M,B,63,10,0,B9
83,M,B,63,11,0,B2
83,M,B,63,12,0,B7
83,M,B,63,13,0,B18
83,M,B,63,14,1,B13
83,M,B,63,15,0,B14
83,M,B,63,16,0,B17
83,M,B,63,17,1,B24
83,M,B,63,18,0,B19
83,M,B,63,19,0,B23
83,M,B,63,20,0,B22
83,M,B,63,21,0,B26
83,M,B,63,22,0,B25
83,M,B,63,23,1,B16
83,M,B,63,24,0,B21
83,M,B,63,25,1,B20
83,M,B,63,26,0,B15
83,M,B,63,27,0,B29
83,M,B,63,28,0,B34
83,M,B,63,29,0,B36
83,M,B,63,30,1,B38
83,M,B,63,31,1,B28
83,M,B,63,32,0,B33
83,M,B,63,33,0,B35
83,M,B,63,34,0,B31
83,M,B,63,35,0,B27
83,M,B,63,36,1,B30
83,M,B,63,37,0,B32
83,M,B,63,38,1,B37
83,M,B,63,39,0,B46
83,M,B,63,40,0,B50
83,M,B,63,41,1,B43
83,M,B,63,42,0,B44
83,M,B,63,43,0,B42
83,M,B,63,44,1,B39
83,M,B,63,45,0,B48
83,M,B,63,46,0,B47
83,M,B,63,47,0,B45
83,M,B,63,48,0,B49
83,M,B,63,49,0,B40
83,M,B,63,50,0,B41
83,M,B,63,51,0,B53
83,M,B,63,52,1,B58
83,M,B,63,53,0,B52
83,M,B,63,54,1,B55
83,M,B,63,55,0,B54
83,M,B,63,56,0,B60
83,M,B,63,57,0,B61
83,M,B,63,58,0,B56
83,M,B,63,59,0,B51
83,M,B,63,60,0,B62
83,M,B,63,61,1,B63
83,M,B,63,62,1,B59
83,M,B,63,63,0,B57
84,O,A,57,1,0,A10
84,O,A,57,2,1,A4
84,O,A,57,3,0,A1
84,O,A,57,4,1,A6
84,O,A,57,5,1,A3
84,O,A,57,6,1,A2
84,O,A,57,7,1,A8
84,O,A,57,8,0,A7
84,O,A,57,9,0,A5
84,O,A,57,10,0,A11
84,O,A,57,11,1,A9
84,O,A,57,12,1,A23
84,O,A,57,13,1,A20
84,O,A,57,14,1,A19
84,O,A,57,15,1,A21
84,O,A,57,16,0,A14
84,O,A,57,17,1,A18
84,O,A,57,18,1,A15
84,O,A,57,19,0,A22
84,O,A,57,20,1,A17
84,O,A,57,21,1,A13
84,O,A,57,22,1,A16
84,O,A,57,23,0,A12
84,O,A,57,24,1,A25
84,O,A,57,25,0,A28
84,O,A,57,26,0,A30
84,O,A,57,27,0,A32
84,O,A,57,28,1,A26
84,O,A,57,29,0,A35
84,O,A,57,30,0,A34
84,O,A,57,31,1,A31
84,O,A,57,32,0,A29
84,O,A,57,33,1,A24
84,O,A,57,34,1,A36
84,O,A,57,35,1,A33
84,O,A,57,36,1,A27
84,O,A,57,37,0,A38
84,O,A,57,38,0,A39
84,O,A,57,39,1,A46
84,O,A,57,40,1,A44
84,O,A,57,41,0,A40
84,O,A,57,42,1,A42
84,O,A,57,43,0,A43
84,O,A,57,44,0,A37
84,O,A,57,45,0,A45
84,O,A,57,46,1,A41
84,O,A,57,47,1,A52
84,O,A,57,48,1,A49
84,O,A,57,49,0,A54
84,O,A,57,50,0,A51
84,O,A,57,51,0,A56
84,O,A,57,52,0,A47
84,O,A,57,53,0,A55
84,O,A,57,54,1,A57
84,O,A,57,55,0,A53
84,O,A,57,56,1,A50
84,O,A,57,57,1,A48
84,C,A,57,1,1,A2
84,C,A,57,2,0,A1
84,C,A,57,3,0,A7
84,C,A,57,4,0,A3
84,C,A,57,5,1,A9
84,C,A,57,6,0,A10
84,C,A,57,7,1,A4
84,C,A,57,8,1,A6
84,C,A,57,9,1,A5
84,C,A,57,10,1,A8
84,C,A,57,11,0,A11
84,C,A,57,12,0,A12
84,C,A,57,13,1,A18
84,C,A,57,14,0,A23
84,C,A,57,15,0,A14
84,C,A,57,16,1,A17
84,C,A,57,17,1,A15
84,C,A,57,18,1,A21
84,C,A,57,19,1,A19
84,C,A,57,20,1,A13
84,C,A,57,21,0,A22
84,C,A,57,22,0,A20
84,C,A,57,23,1,A16
84,C,A,57,24,1,A28
84,C,A,57,25,1,A35
84,C,A,57,26,1,A29
84,C,A,57,27,1,A26
84,C,A,57,28,0,A25
84,C,A,57,29,0,A32
84,C,A,57,30,1,A36
84,C,A,57,31,1,A31
84,C,A,57,32,0,A24
84,C,A,57,33,0,A30
84,C,A,57,34,1,A34
84,C,A,57,35,1,A27
84,C,A,57,36,0,A33
84,C,A,57,37,1,A44
84,C,A,57,38,1,A46
84,C,A,57,39,1,A42
84,C,A,57,40,1,A37
84,C,A,57,41,1,A43
84,C,A,57,42,0,A40
84,C,A,57,43,1,A41
84,C,A,57,44,0,A45
84,C,A,57,45,0,A39
84,C,A,57,46,1,A38
84,C,A,57,47,1,A56
84,C,A,57,48,1,A52
84,C,A,57,49,1,A51
84,C,A,57,50,1,A53
84,C,A,57,51,1,A50
84,C,A,57,52,1,A57
84,C,A,57,53,0,A55
84,C,A,57,54,1,A49
84,C,A,57,55,1,A54
84,C,A,57,56,1,A48
84,C,A,57,57,0,A47
84,M,A,57,1,1,A2
84,M,A,57,2,0,A1
84,M,A,57,3,1,A4
84,M,A,57,4,0,A10
84,M,A,57,5,0,A7
84,M,A,57,6,1,A3
84,M,A,57,7,1,A8
84,M,A,57,8,1,A9
84,M,A,57,9,0,A6
84,M,A,57,10,1,A5
84,M,A,57,11,0,A11
84,M,A,57,12,1,A18
84,M,A,57,13,1,A17
84,M,A,57,14,0,A14
84,M,A,57,15,0,A15
84,M,A,57,16,0,A16
84,M,A,57,17,0,A21
84,M,A,57,18,0,A12
84,M,A,57,19,1,A23
84,M,A,57,20,1,A19
84,M,A,57,21,1,A13
84,M,A,57,22,0,A22
84,M,A,57,23,1,A20
84,M,A,57,24,1,A26
84,M,A,57,25,1,A28
84,M,A,57,26,1,A32
84,M,A,57,27,1,A29
84,M,A,57,28,0,A25
84,M,A,57,29,1,A36
84,M,A,57,30,1,A31
84,M,A,57,31,0,A30
84,M,A,57,32,1,A35
84,M,A,57,33,1,A33
84,M,A,57,34,1,A34
84,M,A,57,35,0,A24
84,M,A,57,36,0,A27
84,M,A,57,37,1,A42
84,M,A,57,38,1,A46
84,M,A,57,39,1,A44
84,M,A,57,40,0,A37
84,M,A,57,41,1,A41
84,M,A,57,42,0,A40
84,M,A,57,43,1,A43
84,M,A,57,44,0,A39
84,M,A,57,45,0,A45
84,M,A,57,46,1,A38
84,M,A,57,47,1,A56
84,M,A,57,48,1,A52
84,M,A,57,49,0,A55
84,M,A,57,50,0,A48
84,M,A,57,51,1,A49
84,M,A,57,52,0,A47
84,M,A,57,53,1,A51
84,M,A,57,54,1,A57
84,M,A,57,55,1,A53
84,M,A,57,56,0,A54
84,M,A,57,57,1,A50
84,O,B,63,1,1,B1
84,O,B,63,2,1,B3
84,O,B,63,3,1,B4
84,O,B,63,4,1,B10
84,O,B,63,5,1,B9
84,O,B,63,6,1,B12
84,O,B,63,7,1,B7
84,O,B,63,8,0,B6
84,O,B,63,9,0,B2
84,O,B,63,10,1,B5
84,O,B,63,11,1,B11
84,O,B,63,12,1,B8
84,O,B,63,13,1,B18
84,O,B,63,14,0,B13
84,O,B,63,15,0,B20
84,O,B,63,16,1,B25
84,O,B,63,17,0,B17
84,O,B,63,18,1,B14
84,O,B,63,19,1,B22
84,O,B,63,20,1,B16
84,O,B,63,21,1,B15
84,O,B,63,22,1,B19
84,O,B,63,23,1,B23
84,O,B,63,24,1,B24
84,O,B,63,25,1,B21
84,O,B,63,26,1,B26
84,O,B,63,27,1,B33
84,O,B,63,28,1,B27
84,O,B,63,29,1,B37
84,O,B,63,30,0,B28
84,O,B,63,31,0,B34
84,O,B,63,32,0,B36
84,O,B,63,33,0,B38
84,O,B,63,34,0,B30
84,O,B,63,35,0,B32
84,O,B,63,36,1,B29
84,O,B,63,37,1,B31
84,O,B,63,38,1,B35
84,O,B,63,39,0,B42
84,O,B,63,40,1,B43
84,O,B,63,41,1,B48
84,O,B,63,42,0,B46
84,O,B,63,43,1,B47
84,O,B,63,44,1,B50
84,O,B,63,45,1,B44
84,O,B,63,46,1,B41
84,O,B,63,47,1,B45
84,O,B,63,48,0,B39
84,O,B,63,49,1,B40
84,O,B,63,50,0,B49
84,O,B,63,51,0,B52
84,O,B,63,52,0,B62
84,O,B,63,53,0,B59
84,O,B,63,54,0,B56
84,O,B,63,55,0,B60
84,O,B,63,56,1,B55
84,O,B,63,57,1,B61
84,O,B,63,58,0,B51
84,O,B,63,59,0,B53
84,O,B,63,60,1,B58
84,O,B,63,61,0,B54
84,O,B,63,62,1,B63
84,O,B,63,63,0,B57
84,C,B,63,1,1,B10
84,C,B,63,2,1,B9
84,C,B,63,3,1,B6
84,C,B,63,4,1,B1
84,C,B,63,5,1,B5
84,C,B,63,6,1,B11
84,C,B,63,7,1,B8
84,C,B,63,8,1,B2
84,C,B,63,9,1,B12
84,C,B,63,10,1,B4
84,C,B,63,11,1,B3
84,C,B,63,12,1,B7
84,C,B,63,13,1,B25
84,C,B,63,14,1,B23
84,C,B,63,15,1,B18
84,C,B,63,16,1,B14
84,C,B,63,17,1,B19
84,C,B,63,18,1,B24
84,C,B,63,19,1,B16
84,C,B,63,20,1,B17
84,C,B,63,21,1,B13
84,C,B,63,22,1,B20
84,C,B,63,23,1,B26
84,C,B,63,24,1,B21
84,C,B,63,25,1,B22
84,C,B,63,26,1,B15
84,C,B,63,27,1,B34
84,C,B,63,28,1,B29
84,C,B,63,29,1,B30
84,C,B,63,30,1,B38
84,C,B,63,31,1,B28
84,C,B,63,32,1,B31
84,C,B,63,33,1,B27
84,C,B,63,34,1,B36
84,C,B,63,35,1,B37
84,C,B,63,36,1,B32
84,C,B,63,37,1,B35
84,C,B,63,38,1,B33
84,C,B,63,39,1,B39
84,C,B,63,40,1,B43
84,C,B,63,41,1,B46
84,C,B,63,42,1,B47
84,C,B,63,43,1,B44
84,C,B,63,44,1,B50
84,C,B,63,45,1,B48
84,C,B,63,46,1,B42
84,C,B,63,47,1,B45
84,C,B,63,48,1,B40
84,C,B,63,49,1,B41
84,C,B,63,50,1,B49
84,C,B,63,51,1,B58
84,C,B,63,52,1,B53
84,C,B,63,53,1,B51
84,C,B,63,54,1,B63
84,C,B,63,55,1,B52
84,C,B,63,56,1,B56
84,C,B,63,57,1,B55
84,C,B,63,58,1,B60
84,C,B,63,59,1,B61
84,C,B,63,60,1,B62
84,C,B,63,61,1,B54
84,C,B,63,62,1,B59
84,C,B,63,63,1,B57
84,M,B,63,1,1,B10
84,M,B,63,2,1,B1
84,M,B,63,3,1,B5
84,M,B,63,4,1,B11
84,M,B,63,5,1,B12
84,M,B,63,6,1,B4
84,M,B,63,7,1,B9
84,M,B,63,8,1,B3
84,M,B,63,9,1,B8
84,M,B,63,10,1,B6
84,M,B,63,11,1,B7
84,M,B,63,12,1,B2
84,M,B,63,13,1,B13
84,M,B,63,14,1,B14
84,M,B,63,15,1,B18
84,M,B,63,16,1,B23
84,M,B,63,17,1,B19
84,M,B,63,18,1,B16
84,M,B,63,19,0,B22
84,M,B,63,20,1,B17
84,M,B,63,21,1,B25
84,M,B,63,22,1,B24
84,M,B,63,23,1,B21
84,M,B,63,24,0,B20
84,M,B,63,25,1,B26
84,M,B,63,26,1,B15
84,M,B,63,27,1,B34
84,M,B,63,28,1,B29
84,M,B,63,29,0,B30
84,M,B,63,30,1,B36
84,M,B,63,31,0,B28
84,M,B,63,32,1,B32
84,M,B,63,33,0,B27
84,M,B,63,34,1,B37
84,M,B,63,35,1,B31
84,M,B,63,36,0,B38
84,M,B,63,37,1,B33
84,M,B,63,38,1,B35
84,M,B,63,39,1,B39
84,M,B,63,40,1,B43
84,M,B,63,41,1,B44
84,M,B,63,42,1,B48
84,M,B,63,43,1,B47
84,M,B,63,44,1,B40
84,M,B,63,45,1,B46
84,M,B,63,46,1,B50
84,M,B,63,47,1,B45
84,M,B,63,48,1,B42
84,M,B,63,49,1,B49
84,M,B,63,50,1,B41
84,M,B,63,51,1,B53
84,M,B,63,52,1,B58
84,M,B,63,53,1,B52
84,M,B,63,54,1,B56
84,M,B,63,55,1,B60
84,M,B,63,56,1,B54
84,M,B,63,57,1,B51
84,M,B,63,58,1,B55
84,M,B,63,59,1,B62
84,M,B,63,60,1,B61
84,M,B,63,61,1,B63
84,M,B,63,62,1,B59
84,M,B,63,63,1,B57
85,O,A,57,1,1,A4
85,O,A,57,2,1,A2
85,O,A,57,3,1,A10
85,O,A,57,4,1,A5
85,O,A,57,5,1,A7
85,O,A,57,6,1,A3
85,O,A,57,7,1,A1
85,O,A,57,8,1,A9
85,O,A,57,9,1,A11
85,O,A,57,10,1,A8
85,O,A,57,11,1,A6
85,O,A,57,12,0,A15
85,O,A,57,13,0,A14
85,O,A,57,14,0,A18
85,O,A,57,15,1,A20
85,O,A,57,16,0,A13
85,O,A,57,17,1,A23
85,O,A,57,18,1,A12
85,O,A,57,19,0,A16
85,O,A,57,20,1,A17
85,O,A,57,21,0,A22
85,O,A,57,22,1,A19
85,O,A,57,23,0,A21
85,O,A,57,24,0,A26
85,O,A,57,25,1,A36
85,O,A,57,26,1,A24
85,O,A,57,27,1,A35
85,O,A,57,28,1,A32
85,O,A,57,29,1,A29
85,O,A,57,30,0,A28
85,O,A,57,31,0,A31
85,O,A,57,32,1,A34
85,O,A,57,33,0,A25
85,O,A,57,34,1,A33
85,O,A,57,35,0,A30
85,O,A,57,36,1,A27
85,O,A,57,37,0,A44
85,O,A,57,38,1,A45
85,O,A,57,39,0,A46
85,O,A,57,40,0,A39
85,O,A,57,41,1,A40
85,O,A,57,42,1,A37
85,O,A,57,43,0,A41
85,O,A,57,44,0,A43
85,O,A,57,45,1,A42
85,O,A,57,46,1,A38
85,O,A,57,47,1,A49
85,O,A,57,48,1,A56
85,O,A,57,49,1,A52
85,O,A,57,50,1,A53
85,O,A,57,51,0,A48
85,O,A,57,52,1,A55
85,O,A,57,53,1,A54
85,O,A,57,54,1,A50
85,O,A,57,55,1,A51
85,O,A,57,56,1,A57
85,O,A,57,57,1,A47
85,C,A,57,1,1,A3
85,C,A,57,2,1,A1
85,C,A,57,3,1,A2
85,C,A,57,4,1,A7
85,C,A,57,5,1,A4
85,C,A,57,6,1,A8
85,C,A,57,7,1,A10
85,C,A,57,8,1,A6
85,C,A,57,9,1,A5
85,C,A,57,10,1,A9
85,C,A,57,11,1,A11
85,C,A,57,12,1,A22
85,C,A,57,13,1,A18
85,C,A,57,14,1,A21
85,C,A,57,15,1,A15
85,C,A,57,16,1,A14
85,C,A,57,17,1,A23
85,C,A,57,18,1,A17
85,C,A,57,19,1,A19
85,C,A,57,20,1,A13
85,C,A,57,21,1,A12
85,C,A,57,22,1,A16
85,C,A,57,23,1,A20
85,C,A,57,24,1,A29
85,C,A,57,25,1,A26
85,C,A,57,26,1,A28
85,C,A,57,27,1,A31
85,C,A,57,28,1,A36
85,C,A,57,29,1,A35
85,C,A,57,30,1,A32
85,C,A,57,31,1,A27
85,C,A,57,32,1,A25
85,C,A,57,33,1,A30
85,C,A,57,34,1,A33
85,C,A,57,35,1,A24
85,C,A,57,36,1,A34
85,C,A,57,37,1,A46
85,C,A,57,38,1,A44
85,C,A,57,39,1,A43
85,C,A,57,40,1,A37
85,C,A,57,41,1,A42
85,C,A,57,42,1,A40
85,C,A,57,43,1,A45
85,C,A,57,44,1,A41
85,C,A,57,45,1,A39
85,C,A,57,46,1,A38
85,C,A,57,47,1,A53
85,C,A,57,48,1,A56
85,C,A,57,49,1,A52
85,C,A,57,50,1,A57
85,C,A,57,51,1,A50
85,C,A,57,52,1,A48
85,C,A,57,53,1,A54
85,C,A,57,54,1,A55
85,C,A,57,55,1,A49
85,C,A,57,56,1,A51
85,C,A,57,57,1,A47
85,M,A,57,1,1,A7
85,M,A,57,2,1,A6
85,M,A,57,3,1,A1
85,M,A,57,4,1,A2
85,M,A,57,5,1,A5
85,M,A,57,6,1,A10
85,M,A,57,7,1,A3
85,M,A,57,8,1,A9
85,M,A,57,9,1,A8
85,M,A,57,10,1,A4
85,M,A,57,11,1,A11
85,M,A,57,12,1,A18
85,M,A,57,13,0,A14
85,M,A,57,14,1,A21
85,M,A,57,15,1,A19
85,M,A,57,16,1,A22
85,M,A,57,17,1,A15
85,M,A,57,18,1,A23
85,M,A,57,19,1,A13
85,M,A,57,20,1,A17
85,M,A,57,21,1,A12
85,M,A,57,22,1,A16
85,M,A,57,23,1,A20
85,M,A,57,24,1,A26
85,M,A,57,25,1,A28
85,M,A,57,26,0,A32
85,M,A,57,27,1,A29
85,M,A,57,28,1,A35
85,M,A,57,29,1,A36
85,M,A,57,30,1,A31
85,M,A,57,31,1,A25
85,M,A,57,32,0,A30
85,M,A,57,33,1,A24
85,M,A,57,34,0,A27
85,M,A,57,35,1,A33
85,M,A,57,36,1,A34
85,M,A,57,37,1,A43
85,M,A,57,38,1,A37
85,M,A,57,39,1,A46
85,M,A,57,40,1,A40
85,M,A,57,41,1,A44
85,M,A,57,42,0,A39
85,M,A,57,43,1,A41
85,M,A,57,44,0,A42
85,M,A,57,45,1,A45
85,M,A,57,46,1,A38
85,M,A,57,47,1,A52
85,M,A,57,48,1,A54
85,M,A,57,49,1,A56
85,M,A,57,50,1,A51
85,M,A,57,51,1,A48
85,M,A,57,52,1,A53
85,M,A,57,53,1,A55
85,M,A,57,54,1,A57
85,M,A,57,55,1,A50
85,M,A,57,56,1,A49
85,M,A,57,57,1,A47
85,O,B,63,1,1,B1
85,O,B,63,2,1,B12
85,O,B,63,3,1,B9
85,O,B,63,4,1,B3
85,O,B,63,5,0,B4
85,O,B,63,6,0,B2
85,O,B,63,7,1,B10
85,O,B,63,8,1,B7
85,O,B,63,9,1,B6
85,O,B,63,10,0,B5
85,O,B,63,11,0,B11
85,O,B,63,12,1,B8
85,O,B,63,13,1,B18
85,O,B,63,14,1,B23
85,O,B,63,15,1,B25
85,O,B,63,16,0,B13
85,O,B,63,17,1,B14
85,O,B,63,18,1,B15
85,O,B,63,19,1,B21
85,O,B,63,20,1,B24
85,O,B,63,21,1,B20
85,O,B,63,22,0,B19
85,O,B,63,23,1,B16
85,O,B,63,24,1,B17
85,O,B,63,25,0,B22
85,O,B,63,26,0,B26
85,O,B,63,27,1,B34
85,O,B,63,28,0,B33
85,O,B,63,29,1,B27
85,O,B,63,30,0,B31
85,O,B,63,31,1,B29
85,O,B,63,32,1,B28
85,O,B,63,33,1,B37
85,O,B,63,34,0,B32
85,O,B,63,35,0,B30
85,O,B,63,36,1,B35
85,O,B,63,37,1,B38
85,O,B,63,38,1,B36
85,O,B,63,39,0,B49
85,O,B,63,40,0,B43
85,O,B,63,41,1,B40
85,O,B,63,42,1,B42
85,O,B,63,43,1,B48
85,O,B,63,44,1,B46
85,O,B,63,45,1,B39
85,O,B,63,46,0,B47
85,O,B,63,47,0,B41
85,O,B,63,48,0,B50
85,O,B,63,49,1,B45
85,O,B,63,50,0,B44
85,O,B,63,51,1,B62
85,O,B,63,52,0,B61
85,O,B,63,53,0,B60
85,O,B,63,54,1,B51
85,O,B,63,55,0,B63
85,O,B,63,56,0,B52
85,O,B,63,57,0,B56
85,O,B,63,58,1,B55
85,O,B,63,59,1,B53
85,O,B,63,60,1,B58
85,O,B,63,61,1,B54
85,O,B,63,62,1,B59
85,O,B,63,63,0,B57
85,C,B,63,1,1,B10
85,C,B,63,2,1,B1
85,C,B,63,3,1,B2
85,C,B,63,4,1,B5
85,C,B,63,5,1,B6
85,C,B,63,6,1,B12
85,C,B,63,7,1,B9
85,C,B,63,8,1,B4
85,C,B,63,9,1,B7
85,C,B,63,10,1,B11
85,C,B,63,11,1,B3
85,C,B,63,12,1,B8
85,C,B,63,13,1,B14
85,C,B,63,14,1,B13
85,C,B,63,15,1,B18
85,C,B,63,16,1,B16
85,C,B,63,17,1,B25
85,C,B,63,18,1,B20
85,C,B,63,19,1,B19
85,C,B,63,20,1,B23
85,C,B,63,21,1,B17
85,C,B,63,22,1,B24
85,C,B,63,23,1,B26
85,C,B,63,24,1,B22
85,C,B,63,25,1,B21
85,C,B,63,26,1,B15
85,C,B,63,27,1,B34
85,C,B,63,28,1,B30
85,C,B,63,29,1,B38
85,C,B,63,30,1,B29
85,C,B,63,31,1,B27
85,C,B,63,32,1,B28
85,C,B,63,33,1,B37
85,C,B,63,34,1,B31
85,C,B,63,35,1,B32
85,C,B,63,36,1,B36
85,C,B,63,37,1,B35
85,C,B,63,38,1,B33
85,C,B,63,39,0,B43
85,C,B,63,40,1,B46
85,C,B,63,41,1,B42
85,C,B,63,42,1,B39
85,C,B,63,43,1,B48
85,C,B,63,44,1,B45
85,C,B,63,45,1,B47
85,C,B,63,46,1,B50
85,C,B,63,47,1,B44
85,C,B,63,48,1,B49
85,C,B,63,49,1,B40
85,C,B,63,50,1,B41
85,C,B,63,51,1,B58
85,C,B,63,52,1,B53
85,C,B,63,53,1,B59
85,C,B,63,54,1,B56
85,C,B,63,55,1,B62
85,C,B,63,56,1,B54
85,C,B,63,57,1,B52
85,C,B,63,58,1,B55
85,C,B,63,59,0,B63
85,C,B,63,60,1,B60
85,C,B,63,61,1,B61
85,C,B,63,62,1,B51
85,C,B,63,63,1,B57
85,M,B,63,1,1,B1
85,M,B,63,2,1,B10
85,M,B,63,3,1,B9
85,M,B,63,4,1,B11
85,M,B,63,5,0,B5
85,M,B,63,6,0,B4
85,M,B,63,7,1,B2
85,M,B,63,8,1,B6
85,M,B,63,9,1,B3
85,M,B,63,10,1,B7
85,M,B,63,11,1,B12
85,M,B,63,12,1,B8
85,M,B,63,13,1,B14
85,M,B,63,14,1,B18
85,M,B,63,15,1,B19
85,M,B,63,16,1,B25
85,M,B,63,17,1,B13
85,M,B,63,18,0,B22
85,M,B,63,19,0,B23
85,M,B,63,20,1,B16
85,M,B,63,21,1,B17
85,M,B,63,22,0,B20
85,M,B,63,23,1,B24
85,M,B,63,24,1,B26
85,M,B,63,25,1,B21
85,M,B,63,26,1,B15
85,M,B,63,27,1,B34
85,M,B,63,28,1,B29
85,M,B,63,29,1,B38
85,M,B,63,30,0,B30
85,M,B,63,31,1,B32
85,M,B,63,32,1,B28
85,M,B,63,33,1,B37
85,M,B,63,34,1,B35
85,M,B,63,35,1,B27
85,M,B,63,36,1,B36
85,M,B,63,37,0,B31
85,M,B,63,38,1,B33
85,M,B,63,39,0,B43
85,M,B,63,40,1,B46
85,M,B,63,41,1,B48
85,M,B,63,42,1,B47
85,M,B,63,43,1,B39
85,M,B,63,44,1,B50
85,M,B,63,45,1,B44
85,M,B,63,46,1,B45
85,M,B,63,47,1,B40
85,M,B,63,48,1,B49
85,M,B,63,49,1,B42
85,M,B,63,50,1,B41
85,M,B,63,51,1,B53
85,M,B,63,52,1,B52
85,M,B,63,53,1,B56
85,M,B,63,54,1,B55
85,M,B,63,55,1,B60
85,M,B,63,56,1,B58
85,M,B,63,57,0,B63
85,M,B,63,58,1,B51
85,M,B,63,59,1,B62
85,M,B,63,60,1,B59
85,M,B,63,61,1,B61
85,M,B,63,62,1,B54
85,M,B,63,63,0,B57
86,O,A,57,1,0,A9
86,O,A,57,2,0,A11
86,O,A,57,3,1,A6
86,O,A,57,4,1,A4
86,O,A,57,5,0,A1
86,O,A,57,6,0,A8
86,O,A,57,7,1,A5
86,O,A,57,8,0,A3
86,O,A,57,9,0,A10
86,O,A,57,10,1,A7
86,O,A,57,11,1,A2
86,O,A,57,12,1,A12
86,O,A,57,13,0,A13
86,O,A,57,14,1,A22
86,O,A,57,15,1,A20
86,O,A,57,16,1,A18
86,O,A,57,17,1,A23
86,O,A,57,18,0,A21
86,O,A,57,19,0,A17
86,O,A,57,20,1,A16
86,O,A,57,21,1,A14
86,O,A,57,22,0,A15
86,O,A,57,23,1,A19
86,O,A,57,24,0,A25
86,O,A,57,25,1,A35
86,O,A,57,26,1,A26
86,O,A,57,27,0,A29
86,O,A,57,28,1,A28
86,O,A,57,29,1,A31
86,O,A,57,30,1,A33
86,O,A,57,31,1,A34
86,O,A,57,32,1,A32
86,O,A,57,33,1,A24
86,O,A,57,34,1,A30
86,O,A,57,35,0,A36
86,O,A,57,36,1,A27
86,O,A,57,37,0,A44
86,O,A,57,38,0,A37
86,O,A,57,39,1,A41
86,O,A,57,40,0,A40
86,O,A,57,41,0,A42
86,O,A,57,42,0,A43
86,O,A,57,43,0,A45
86,O,A,57,44,1,A38
86,O,A,57,45,1,A46
86,O,A,57,46,0,A39
86,O,A,57,47,1,A48
86,O,A,57,48,0,A54
86,O,A,57,49,1,A51
86,O,A,57,50,0,A49
86,O,A,57,51,0,A50
86,O,A,57,52,1,A56
86,O,A,57,53,0,A52
86,O,A,57,54,1,A47
86,O,A,57,55,0,A55
86,O,A,57,56,0,A53
86,O,A,57,57,1,A57
86,C,A,57,1,1,A4
86,C,A,57,2,0,A1
86,C,A,57,3,1,A2
86,C,A,57,4,1,A7
86,C,A,57,5,1,A10
86,C,A,57,6,1,A5
86,C,A,57,7,0,A8
86,C,A,57,8,0,A11
86,C,A,57,9,1,A6
86,C,A,57,10,1,A3
86,C,A,57,11,0,A9
86,C,A,57,12,0,A18
86,C,A,57,13,1,A14
86,C,A,57,14,1,A19
86,C,A,57,15,0,A17
86,C,A,57,16,0,A21
86,C,A,57,17,0,A13
86,C,A,57,18,1,A23
86,C,A,57,19,1,A12
86,C,A,57,20,0,A15
86,C,A,57,21,0,A20
86,C,A,57,22,1,A16
86,C,A,57,23,1,A22
86,C,A,57,24,1,A26
86,C,A,57,25,1,A28
86,C,A,57,26,1,A35
86,C,A,57,27,1,A31
86,C,A,57,28,1,A29
86,C,A,57,29,1,A36
86,C,A,57,30,1,A25
86,C,A,57,31,1,A33
86,C,A,57,32,1,A32
86,C,A,57,33,1,A24
86,C,A,57,34,1,A27
86,C,A,57,35,1,A30
86,C,A,57,36,1,A34
86,C,A,57,37,0,A44
86,C,A,57,38,1,A46
86,C,A,57,39,1,A43
86,C,A,57,40,1,A42
86,C,A,57,41,1,A37
86,C,A,57,42,1,A39
86,C,A,57,43,0,A45
86,C,A,57,44,1,A41
86,C,A,57,45,0,A40
86,C,A,57,46,1,A38
86,C,A,57,47,1,A53
86,C,A,57,48,1,A56
86,C,A,57,49,1,A49
86,C,A,57,50,0,A55
86,C,A,57,51,1,A57
86,C,A,57,52,0,A52
86,C,A,57,53,1,A50
86,C,A,57,54,1,A51
86,C,A,57,55,1,A54
86,C,A,57,56,1,A48
86,C,A,57,57,1,A47
86,M,A,57,1,1,A10
86,M,A,57,2,1,A2
86,M,A,57,3,0,A1
86,M,A,57,4,1,A7
86,M,A,57,5,0,A9
86,M,A,57,6,0,A8
86,M,A,57,7,1,A3
86,M,A,57,8,1,A5
86,M,A,57,9,0,A11
86,M,A,57,10,1,A6
86,M,A,57,11,1,A4
86,M,A,57,12,1,A14
86,M,A,57,13,1,A23
86,M,A,57,14,1,A18
86,M,A,57,15,1,A19
86,M,A,57,16,1,A22
86,M,A,57,17,0,A17
86,M,A,57,18,1,A16
86,M,A,57,19,1,A12
86,M,A,57,20,0,A13
86,M,A,57,21,1,A21
86,M,A,57,22,0,A15
86,M,A,57,23,1,A20
86,M,A,57,24,1,A26
86,M,A,57,25,1,A28
86,M,A,57,26,1,A31
86,M,A,57,27,1,A29
86,M,A,57,28,0,A36
86,M,A,57,29,0,A32
86,M,A,57,30,0,A25
86,M,A,57,31,1,A35
86,M,A,57,32,0,A27
86,M,A,57,33,1,A34
86,M,A,57,34,1,A24
86,M,A,57,35,1,A33
86,M,A,57,36,0,A30
86,M,A,57,37,1,A46
86,M,A,57,38,0,A43
86,M,A,57,39,1,A41
86,M,A,57,40,1,A37
86,M,A,57,41,0,A45
86,M,A,57,42,0,A44
86,M,A,57,43,1,A42
86,M,A,57,44,0,A40
86,M,A,57,45,1,A39
86,M,A,57,46,1,A38
86,M,A,57,47,1,A56
86,M,A,57,48,0,A52
86,M,A,57,49,1,A53
86,M,A,57,50,1,A48
86,M,A,57,51,0,A50
86,M,A,57,52,1,A57
86,M,A,57,53,1,A49
86,M,A,57,54,0,A55
86,M,A,57,55,0,A54
86,M,A,57,56,1,A51
86,M,A,57,57,1,A47
86,O,B,63,1,0,B1
86,O,B,63,2,0,B8
86,O,B,63,3,0,B4
86,O,B,63,4,0,B9
86,O,B,63,5,1,B2
86,O,B,63,6,1,B3
86,O,B,63,7,1,B12
86,O,B,63,8,0,B10
86,O,B,63,9,1,B6
86,O,B,63,10,1,B11
86,O,B,63,11,1,B5
86,O,B,63,12,0,B7
86,O,B,63,13,1,B15
86,O,B,63,14,0,B17
86,O,B,63,15,1,B18
86,O,B,63,16,1,B25
86,O,B,63,17,0,B19
86,O,B,63,18,0,B24
86,O,B,63,19,1,B16
86,O,B,63,20,1,B23
86,O,B,63,21,1,B22
86,O,B,63,22,1,B14
86,O,B,63,23,1,B13
86,O,B,63,24,1,B20
86,O,B,63,25,0,B26
86,O,B,63,26,1,B21
86,O,B,63,27,1,B34
86,O,B,63,28,1,B29
86,O,B,63,29,0,B30
86,O,B,63,30,0,B36
86,O,B,63,31,1,B32
86,O,B,63,32,0,B33
86,O,B,63,33,1,B35
86,O,B,63,34,1,B38
86,O,B,63,35,1,B31
86,O,B,63,36,0,B27
86,O,B,63,37,1,B28
86,O,B,63,38,1,B37
86,O,B,63,39,0,B43
86,O,B,63,40,1,B47
86,O,B,63,41,1,B45
86,O,B,63,42,0,B46
86,O,B,63,43,1,B49
86,O,B,63,44,1,B50
86,O,B,63,45,0,B39
86,O,B,63,46,0,B48
86,O,B,63,47,1,B42
86,O,B,63,48,1,B44
86,O,B,63,49,1,B41
86,O,B,63,50,0,B40
86,O,B,63,51,0,B53
86,O,B,63,52,0,B54
86,O,B,63,53,0,B61
86,O,B,63,54,0,B59
86,O,B,63,55,0,B60
86,O,B,63,56,1,B56
86,O,B,63,57,1,B55
86,O,B,63,58,1,B58
86,O,B,63,59,0,B52
86,O,B,63,60,1,B62
86,O,B,63,61,1,B51
86,O,B,63,62,1,B63
86,O,B,63,63,0,B57
86,C,B,63,1,0,B1
86,C,B,63,2,1,B5
86,C,B,63,3,0,B9
86,C,B,63,4,1,B2
86,C,B,63,5,0,B10
86,C,B,63,6,0,B6
86,C,B,63,7,1,B4
86,C,B,63,8,1,B11
86,C,B,63,9,1,B3
86,C,B,63,10,0,B8
86,C,B,63,11,1,B12
86,C,B,63,12,1,B7
86,C,B,63,13,1,B18
86,C,B,63,14,1,B23
86,C,B,63,15,1,B14
86,C,B,63,16,1,B24
86,C,B,63,17,1,B25
86,C,B,63,18,1,B13
86,C,B,63,19,1,B15
86,C,B,63,20,1,B20
86,C,B,63,21,0,B17
86,C,B,63,22,1,B16
86,C,B,63,23,1,B19
86,C,B,63,24,0,B26
86,C,B,63,25,0,B22
86,C,B,63,26,1,B21
86,C,B,63,27,1,B34
86,C,B,63,28,1,B38
86,C,B,63,29,0,B31
86,C,B,63,30,1,B30
86,C,B,63,31,0,B29
86,C,B,63,32,1,B28
86,C,B,63,33,0,B27
86,C,B,63,34,1,B35
86,C,B,63,35,1,B32
86,C,B,63,36,1,B36
86,C,B,63,37,1,B33
86,C,B,63,38,1,B37
86,C,B,63,39,0,B43
86,C,B,63,40,1,B47
86,C,B,63,41,0,B46
86,C,B,63,42,1,B49
86,C,B,63,43,1,B44
86,C,B,63,44,0,B39
86,C,B,63,45,1,B48
86,C,B,63,46,1,B41
86,C,B,63,47,1,B50
86,C,B,63,48,1,B42
86,C,B,63,49,0,B40
86,C,B,63,50,1,B45
86,C,B,63,51,0,B53
86,C,B,63,52,1,B56
86,C,B,63,53,0,B52
86,C,B,63,54,1,B62
86,C,B,63,55,1,B61
86,C,B,63,56,1,B58
86,C,B,63,57,1,B51
86,C,B,63,58,1,B54
86,C,B,63,59,1,B60
86,C,B,63,60,1,B55
86,C,B,63,61,1,B63
86,C,B,63,62,0,B59
86,C,B,63,63,1,B57
86,M,B,63,1,1,B5
86,M,B,63,2,0,B10
86,M,B,63,3,0,B2
86,M,B,63,4,1,B11
86,M,B,63,5,0,B1
86,M,B,63,6,1,B12
86,M,B,63,7,0,B9
86,M,B,63,8,1,B3
86,M,B,63,9,0,B6
86,M,B,63,10,0,B4
86,M,B,63,11,0,B7
86,M,B,63,12,0,B8
86,M,B,63,13,1,B13
86,M,B,63,14,1,B14
86,M,B,63,15,1,B24
86,M,B,63,16,1,B18
86,M,B,63,17,1,B16
86,M,B,63,18,0,B17
86,M,B,63,19,0,B22
86,M,B,63,20,1,B25
86,M,B,63,21,1,B23
86,M,B,63,22,1,B19
86,M,B,63,23,1,B20
86,M,B,63,24,0,B26
86,M,B,63,25,1,B21
86,M,B,63,26,1,B15
86,M,B,63,27,1,B34
86,M,B,63,28,0,B29
86,M,B,63,29,1,B31
86,M,B,63,30,1,B36
86,M,B,63,31,1,B28
86,M,B,63,32,0,B27
86,M,B,63,33,1,B38
86,M,B,63,34,1,B32
86,M,B,63,35,1,B30
86,M,B,63,36,1,B37
86,M,B,63,37,0,B33
86,M,B,63,38,1,B35
86,M,B,63,39,0,B43
86,M,B,63,40,0,B39
86,M,B,63,41,0,B46
86,M,B,63,42,1,B50
86,M,B,63,43,1,B47
86,M,B,63,44,0,B40
86,M,B,63,45,1,B44
86,M,B,63,46,1,B42
86,M,B,63,47,1,B48
86,M,B,63,48,1,B49
86,M,B,63,49,1,B45
86,M,B,63,50,1,B41
86,M,B,63,51,0,B53
86,M,B,63,52,1,B52
86,M,B,63,53,1,B56
86,M,B,63,54,1,B51
86,M,B,63,55,0,B59
86,M,B,63,56,1,B55
86,M,B,63,57,1,B58
86,M,B,63,58,1,B60
86,M,B,63,59,1,B63
86,M,B,63,60,1,B54
86,M,B,63,61,1,B61
86,M,B,63,62,1,B62
86,M,B,63,63,1,B57
87,O,A,57,1,0,A8
87,O,A,57,2,1,A10
87,O,A,57,3,0,A6
87,O,A,57,4,1,A5
87,O,A,57,5,0,A2
87,O,A,57,6,1,A7
87,O,A,57,7,0,A1
87,O,A,57,8,0,A3
87,O,A,57,9,1,A11
87,O,A,57,10,1,A4
87,O,A,57,11,0,A9
87,O,A,57,12,0,A12
87,O,A,57,13,0,A19
87,O,A,57,14,0,A16
87,O,A,57,15,0,A15
87,O,A,57,16,1,A22
87,O,A,57,17,1,A13
87,O,A,57,18,1,A14
87,O,A,57,19,1,A18
87,O,A,57,20,1,A23
87,O,A,57,21,0,A17
87,O,A,57,22,1,A20
87,O,A,57,23,1,A21
87,O,A,57,24,0,A28
87,O,A,57,25,0,A26
87,O,A,57,26,1,A32
87,O,A,57,27,1,A34
87,O,A,57,28,1,A24
87,O,A,57,29,1,A30
87,O,A,57,30,1,A27
87,O,A,57,31,1,A35
87,O,A,57,32,0,A29
87,O,A,57,33,1,A36
87,O,A,57,34,0,A33
87,O,A,57,35,1,A31
87,O,A,57,36,1,A25
87,O,A,57,37,0,A46
87,O,A,57,38,0,A44
87,O,A,57,39,0,A40
87,O,A,57,40,1,A43
87,O,A,57,41,1,A37
87,O,A,57,42,1,A38
87,O,A,57,43,1,A45
87,O,A,57,44,0,A42
87,O,A,57,45,1,A41
87,O,A,57,46,1,A39
87,O,A,57,47,1,A56
87,O,A,57,48,1,A57
87,O,A,57,49,1,A51
87,O,A,57,50,0,A49
87,O,A,57,51,0,A54
87,O,A,57,52,1,A53
87,O,A,57,53,0,A50
87,O,A,57,54,1,A48
87,O,A,57,55,0,A52
87,O,A,57,56,1,A55
87,O,A,57,57,1,A47
87,C,A,57,1,1,A10
87,C,A,57,2,0,A1
87,C,A,57,3,1,A2
87,C,A,57,4,1,A6
87,C,A,57,5,0,A8
87,C,A,57,6,1,A4
87,C,A,57,7,1,A9
87,C,A,57,8,1,A7
87,C,A,57,9,1,A3
87,C,A,57,10,1,A5
87,C,A,57,11,1,A11
87,C,A,57,12,1,A14
87,C,A,57,13,1,A18
87,C,A,57,14,0,A23
87,C,A,57,15,1,A15
87,C,A,57,16,1,A17
87,C,A,57,17,1,A19
87,C,A,57,18,1,A13
87,C,A,57,19,1,A22
87,C,A,57,20,1,A12
87,C,A,57,21,1,A21
87,C,A,57,22,1,A20
87,C,A,57,23,1,A16
87,C,A,57,24,1,A28
87,C,A,57,25,1,A26
87,C,A,57,26,1,A36
87,C,A,57,27,1,A31
87,C,A,57,28,1,A32
87,C,A,57,29,1,A35
87,C,A,57,30,1,A25
87,C,A,57,31,1,A29
87,C,A,57,32,1,A27
87,C,A,57,33,1,A24
87,C,A,57,34,1,A33
87,C,A,57,35,1,A30
87,C,A,57,36,1,A34
87,C,A,57,37,1,A44
87,C,A,57,38,1,A46
87,C,A,57,39,1,A42
87,C,A,57,40,1,A43
87,C,A,57,41,1,A40
87,C,A,57,42,1,A39
87,C,A,57,43,1,A37
87,C,A,57,44,1,A41
87,C,A,57,45,1,A45
87,C,A,57,46,1,A38
87,C,A,57,47,0,A52
87,C,A,57,48,1,A49
87,C,A,57,49,1,A55
87,C,A,57,50,1,A53
87,C,A,57,51,1,A50
87,C,A,57,52,1,A56
87,C,A,57,53,1,A48
87,C,A,57,54,1,A54
87,C,A,57,55,1,A47
87,C,A,57,56,1,A51
87,C,A,57,57,1,A57
87,M,A,57,1,1,A7
87,M,A,57,2,1,A2
87,M,A,57,3,1,A4
87,M,A,57,4,1,A10
87,M,A,57,5,0,A8
87,M,A,57,6,1,A1
87,M,A,57,7,1,A5
87,M,A,57,8,0,A6
87,M,A,57,9,1,A3
87,M,A,57,10,1,A11
87,M,A,57,11,1,A9
87,M,A,57,12,0,A23
87,M,A,57,13,1,A14
87,M,A,57,14,1,A18
87,M,A,57,15,1,A19
87,M,A,57,16,1,A15
87,M,A,57,17,0,A22
87,M,A,57,18,1,A17
87,M,A,57,19,1,A13
87,M,A,57,20,0,A16
87,M,A,57,21,1,A21
87,M,A,57,22,0,A12
87,M,A,57,23,1,A20
87,M,A,57,24,1,A28
87,M,A,57,25,1,A29
87,M,A,57,26,1,A36
87,M,A,57,27,1,A32
87,M,A,57,28,1,A31
87,M,A,57,29,1,A26
87,M,A,57,30,1,A25
87,M,A,57,31,1,A35
87,M,A,57,32,1,A24
87,M,A,57,33,1,A33
87,M,A,57,34,0,A27
87,M,A,57,35,1,A34
87,M,A,57,36,0,A30
87,M,A,57,37,1,A46
87,M,A,57,38,1,A42
87,M,A,57,39,1,A43
87,M,A,57,40,0,A40
87,M,A,57,41,1,A37
87,M,A,57,42,1,A41
87,M,A,57,43,1,A44
87,M,A,57,44,1,A39
87,M,A,57,45,0,A45
87,M,A,57,46,1,A38
87,M,A,57,47,1,A56
87,M,A,57,48,0,A52
87,M,A,57,49,1,A53
87,M,A,57,50,1,A51
87,M,A,57,51,0,A48
87,M,A,57,52,1,A49
87,M,A,57,53,1,A55
87,M,A,57,54,1,A54
87,M,A,57,55,1,A57
87,M,A,57,56,1,A47
87,M,A,57,57,1,A50
87,O,B,63,1,1,B12
87,O,B,63,2,0,B2
87,O,B,63,3,1,B7
87,O,B,63,4,0,B1
87,O,B,63,5,1,B10
87,O,B,63,6,1,B8
87,O,B,63,7,1,B9
87,O,B,63,8,1,B6
87,O,B,63,9,0,B11
87,O,B,63,10,1,B5
87,O,B,63,11,1,B4
87,O,B,63,12,1,B3
87,O,B,63,13,0,B13
87,O,B,63,14,0,B20
87,O,B,63,15,0,B21
87,O,B,63,16,1,B22
87,O,B,63,17,1,B18
87,O,B,63,18,1,B15
87,O,B,63,19,1,B23
87,O,B,63,20,1,B14
87,O,B,63,21,1,B17
87,O,B,63,22,0,B25
87,O,B,63,23,0,B24
87,O,B,63,24,1,B19
87,O,B,63,25,1,B16
87,O,B,63,26,0,B26
87,O,B,63,27,1,B34
87,O,B,63,28,1,B28
87,O,B,63,29,1,B31
87,O,B,63,30,1,B29
87,O,B,63,31,0,B27
87,O,B,63,32,0,B35
87,O,B,63,33,1,B30
87,O,B,63,34,1,B38
87,O,B,63,35,1,B32
87,O,B,63,36,1,B36
87,O,B,63,37,1,B33
87,O,B,63,38,0,B37
87,O,B,63,39,1,B41
87,O,B,63,40,0,B49
87,O,B,63,41,1,B39
87,O,B,63,42,1,B42
87,O,B,63,43,0,B45
87,O,B,63,44,0,B40
87,O,B,63,45,1,B48
87,O,B,63,46,1,B46
87,O,B,63,47,0,B43
87,O,B,63,48,0,B44
87,O,B,63,49,1,B50
87,O,B,63,50,1,B47
87,O,B,63,51,1,B54
87,O,B,63,52,1,B52
87,O,B,63,53,1,B51
87,O,B,63,54,1,B61
87,O,B,63,55,1,B59
87,O,B,63,56,0,B60
87,O,B,63,57,1,B58
87,O,B,63,58,1,B57
87,O,B,63,59,0,B56
87,O,B,63,60,1,B63
87,O,B,63,61,1,B53
87,O,B,63,62,1,B62
87,O,B,63,63,0,B55
87,C,B,63,1,1,B10
87,C,B,63,2,1,B9
87,C,B,63,3,1,B11
87,C,B,63,4,1,B4
87,C,B,63,5,1,B1
87,C,B,63,6,1,B5
87,C,B,63,7,1,B6
87,C,B,63,8,1,B12
87,C,B,63,9,1,B2
87,C,B,63,10,1,B7
87,C,B,63,11,1,B3
87,C,B,63,12,1,B8
87,C,B,63,13,1,B14
87,C,B,63,14,1,B18
87,C,B,63,15,1,B24
87,C,B,63,16,1,B13
87,C,B,63,17,1,B16
87,C,B,63,18,1,B22
87,C,B,63,19,1,B23
87,C,B,63,20,1,B19
87,C,B,63,21,1,B25
87,C,B,63,22,1,B17
87,C,B,63,23,1,B26
87,C,B,63,24,1,B20
87,C,B,63,25,1,B21
87,C,B,63,26,1,B15
87,C,B,63,27,1,B34
87,C,B,63,28,1,B29
87,C,B,63,29,1,B30
87,C,B,63,30,1,B38
87,C,B,63,31,1,B28
87,C,B,63,32,1,B27
87,C,B,63,33,1,B37
87,C,B,63,34,1,B33
87,C,B,63,35,1,B31
87,C,B,63,36,1,B32
87,C,B,63,37,1,B36
87,C,B,63,38,1,B35
87,C,B,63,39,1,B43
87,C,B,63,40,1,B50
87,C,B,63,41,1,B48
87,C,B,63,42,1,B47
87,C,B,63,43,1,B46
87,C,B,63,44,1,B40
87,C,B,63,45,1,B42
87,C,B,63,46,1,B41
87,C,B,63,47,1,B39
87,C,B,63,48,1,B44
87,C,B,63,49,1,B45
87,C,B,63,50,1,B49
87,C,B,63,51,1,B53
87,C,B,63,52,1,B58
87,C,B,63,53,1,B55
87,C,B,63,54,1,B62
87,C,B,63,55,1,B59
87,C,B,63,56,1,B52
87,C,B,63,57,1,B56
87,C,B,63,58,1,B54
87,C,B,63,59,1,B63
87,C,B,63,60,1,B61
87,C,B,63,61,1,B51
87,C,B,63,62,1,B60
87,C,B,63,63,1,B57
87,M,B,63,1,1,B10
87,M,B,63,2,1,B5
87,M,B,63,3,1,B1
87,M,B,63,4,1,B2
87,M,B,63,5,1,B3
87,M,B,63,6,0,B9
87,M,B,63,7,1,B6
87,M,B,63,8,1,B11
87,M,B,63,9,1,B12
87,M,B,63,10,1,B8
87,M,B,63,11,1,B4
87,M,B,63,12,1,B7
87,M,B,63,13,1,B23
87,M,B,63,14,1,B14
87,M,B,63,15,1,B18
87,M,B,63,16,1,B17
87,M,B,63,17,1,B13
87,M,B,63,18,0,B24
87,M,B,63,19,1,B19
87,M,B,63,20,1,B16
87,M,B,63,21,1,B25
87,M,B,63,22,1,B22
87,M,B,63,23,1,B21
87,M,B,63,24,0,B20
87,M,B,63,25,1,B26
87,M,B,63,26,0,B15
87,M,B,63,27,1,B34
87,M,B,63,28,0,B30
87,M,B,63,29,1,B27
87,M,B,63,30,1,B29
87,M,B,63,31,1,B28
87,M,B,63,32,0,B38
87,M,B,63,33,0,B37
87,M,B,63,34,1,B32
87,M,B,63,35,1,B36
87,M,B,63,36,1,B31
87,M,B,63,37,1,B35
87,M,B,63,38,0,B33
87,M,B,63,39,1,B43
87,M,B,63,40,1,B46
87,M,B,63,41,1,B50
87,M,B,63,42,1,B48
87,M,B,63,43,1,B47
87,M,B,63,44,1,B39
87,M,B,63,45,1,B44
87,M,B,63,46,1,B49
87,M,B,63,47,1,B45
87,M,B,63,48,1,B42
87,M,B,63,49,1,B41
87,M,B,63,50,1,B40
87,M,B,63,51,1,B53
87,M,B,63,52,1,B52
87,M,B,63,53,1,B60
87,M,B,63,54,1,B56
87,M,B,63,55,1,B58
87,M,B,63,56,1,B62
87,M,B,63,57,1,B55
87,M,B,63,58,1,B51
87,M,B,63,59,1,B61
87,M,B,63,60,1,B59
87,M,B,63,61,1,B54
87,M,B,63,62,1,B63
87,M,B,63,63,1,B57
88,O,A,57,1,1,A4
88,O,A,57,2,1,A8
88,O,A,57,3,1,A10
88,O,A,57,4,0,A6
88,O,A,57,5,1,A5
88,O,A,57,6,0,A3
88,O,A,57,7,1,A11
88,O,A,57,8,0,A2
88,O,A,57,9,1,A1
88,O,A,57,10,0,A7
88,O,A,57,11,1,A9
88,O,A,57,12,1,A20
88,O,A,57,13,1,A15
88,O,A,57,14,1,A17
88,O,A,57,15,1,A12
88,O,A,57,16,1,A18
88,O,A,57,17,0,A14
88,O,A,57,18,0,A22
88,O,A,57,19,0,A23
88,O,A,57,20,1,A16
88,O,A,57,21,0,A19
88,O,A,57,22,0,A13
88,O,A,57,23,0,A21
88,O,A,57,24,1,A33
88,O,A,57,25,1,A29
88,O,A,57,26,1,A26
88,O,A,57,27,0,A28
88,O,A,57,28,1,A25
88,O,A,57,29,1,A35
88,O,A,57,30,0,A24
88,O,A,57,31,1,A32
88,O,A,57,32,0,A27
88,O,A,57,33,0,A31
88,O,A,57,34,0,A30
88,O,A,57,35,1,A36
88,O,A,57,36,0,A34
88,O,A,57,37,0,A40
88,O,A,57,38,0,A43
88,O,A,57,39,1,A37
88,O,A,57,40,1,A45
88,O,A,57,41,0,A44
88,O,A,57,42,1,A46
88,O,A,57,43,1,A39
88,O,A,57,44,1,A41
88,O,A,57,45,1,A42
88,O,A,57,46,0,A38
88,O,A,57,47,1,A47
88,O,A,57,48,1,A52
88,O,A,57,49,1,A48
88,O,A,57,50,0,A56
88,O,A,57,51,1,A49
88,O,A,57,52,1,A57
88,O,A,57,53,1,A50
88,O,A,57,54,1,A53
88,O,A,57,55,1,A55
88,O,A,57,56,1,A51
88,O,A,57,57,1,A54
88,C,A,57,1,0,A2
88,C,A,57,2,1,A1
88,C,A,57,3,0,A4
88,C,A,57,4,0,A3
88,C,A,57,5,0,A7
88,C,A,57,6,0,A6
88,C,A,57,7,1,A11
88,C,A,57,8,1,A8
88,C,A,57,9,1,A10
88,C,A,57,10,1,A9
88,C,A,57,11,0,A5
88,C,A,57,12,0,A23
88,C,A,57,13,0,A14
88,C,A,57,14,1,A15
88,C,A,57,15,1,A18
88,C,A,57,16,1,A12
88,C,A,57,17,0,A22
88,C,A,57,18,1,A17
88,C,A,57,19,1,A16
88,C,A,57,20,1,A13
88,C,A,57,21,0,A19
88,C,A,57,22,0,A21
88,C,A,57,23,0,A20
88,C,A,57,24,0,A28
88,C,A,57,25,0,A31
88,C,A,57,26,1,A26
88,C,A,57,27,1,A25
88,C,A,57,28,1,A36
88,C,A,57,29,0,A32
88,C,A,57,30,0,A24
88,C,A,57,31,0,A29
88,C,A,57,32,0,A33
88,C,A,57,33,1,A35
88,C,A,57,34,1,A30
88,C,A,57,35,0,A27
88,C,A,57,36,0,A34
88,C,A,57,37,1,A41
88,C,A,57,38,0,A46
88,C,A,57,39,0,A39
88,C,A,57,40,0,A44
88,C,A,57,41,0,A37
88,C,A,57,42,0,A43
88,C,A,57,43,0,A42
88,C,A,57,44,0,A40
88,C,A,57,45,0,A45
88,C,A,57,46,0,A38
88,C,A,57,47,0,A56
88,C,A,57,48,0,A55
88,C,A,57,49,1,A53
88,C,A,57,50,0,A49
88,C,A,57,51,1,A47
88,C,A,57,52,0,A57
88,C,A,57,53,0,A54
88,C,A,57,54,0,A52
88,C,A,57,55,0,A48
88,C,A,57,56,1,A51
88,C,A,57,57,1,A50
88,M,A,57,1,0,A2
88,M,A,57,2,1,A10
88,M,A,57,3,0,A7
88,M,A,57,4,1,A1
88,M,A,57,5,1,A5
88,M,A,57,6,0,A6
88,M,A,57,7,1,A9
88,M,A,57,8,1,A11
88,M,A,57,9,1,A3
88,M,A,57,10,0,A4
88,M,A,57,11,1,A8
88,M,A,57,12,0,A18
88,M,A,57,13,0,A23
88,M,A,57,14,1,A21
88,M,A,57,15,0,A14
88,M,A,57,16,1,A17
88,M,A,57,17,0,A22
88,M,A,57,18,1,A16
88,M,A,57,19,0,A19
88,M,A,57,20,1,A15
88,M,A,57,21,1,A12
88,M,A,57,22,1,A13
88,M,A,57,23,1,A20
88,M,A,57,24,1,A26
88,M,A,57,25,1,A29
88,M,A,57,26,1,A36
88,M,A,57,27,0,A28
88,M,A,57,28,0,A31
88,M,A,57,29,1,A25
88,M,A,57,30,1,A35
88,M,A,57,31,0,A24
88,M,A,57,32,0,A32
88,M,A,57,33,1,A34
88,M,A,57,34,1,A33
88,M,A,57,35,0,A27
88,M,A,57,36,0,A30
88,M,A,57,37,0,A43
88,M,A,57,38,1,A37
88,M,A,57,39,1,A46
88,M,A,57,40,1,A41
88,M,A,57,41,1,A42
88,M,A,57,42,0,A40
88,M,A,57,43,0,A44
88,M,A,57,44,0,A45
88,M,A,57,45,1,A39
88,M,A,57,46,1,A38
88,M,A,57,47,0,A52
88,M,A,57,48,0,A56
88,M,A,57,49,1,A48
88,M,A,57,50,1,A53
88,M,A,57,51,1,A49
88,M,A,57,52,1,A51
88,M,A,57,53,1,A47
88,M,A,57,54,0,A57
88,M,A,57,55,0,A54
88,M,A,57,56,1,A55
88,M,A,57,57,1,A50
88,O,B,63,1,1,B1
88,O,B,63,2,0,B11
88,O,B,63,3,1,B4
88,O,B,63,4,1,B10
88,O,B,63,5,1,B9
88,O,B,63,6,0,B2
88,O,B,63,7,1,B5
88,O,B,63,8,0,B6
88,O,B,63,9,0,B8
88,O,B,63,10,0,B7
88,O,B,63,11,0,B12
88,O,B,63,12,1,B3
88,O,B,63,13,0,B15
88,O,B,63,14,1,B16
88,O,B,63,15,0,B19
88,O,B,63,16,0,B25
88,O,B,63,17,0,B23
88,O,B,63,18,0,B14
88,O,B,63,19,0,B13
88,O,B,63,20,0,B18
88,O,B,63,21,1,B17
88,O,B,63,22,1,B21
88,O,B,63,23,1,B24
88,O,B,63,24,1,B20
88,O,B,63,25,1,B22
88,O,B,63,26,1,B26
88,O,B,63,27,0,B28
88,O,B,63,28,0,B37
88,O,B,63,29,0,B36
88,O,B,63,30,0,B34
88,O,B,63,31,0,B32
88,O,B,63,32,1,B38
88,O,B,63,33,1,B29
88,O,B,63,34,1,B33
88,O,B,63,35,1,B35
88,O,B,63,36,0,B30
88,O,B,63,37,0,B31
88,O,B,63,38,0,B27
88,O,B,63,39,0,B45
88,O,B,63,40,1,B43
88,O,B,63,41,0,B50
88,O,B,63,42,0,B40
88,O,B,63,43,0,B42
88,O,B,63,44,0,B46
88,O,B,63,45,1,B39
88,O,B,63,46,1,B44
88,O,B,63,47,1,B48
88,O,B,63,48,1,B47
88,O,B,63,49,0,B49
88,O,B,63,50,0,B41
88,O,B,63,51,0,B56
88,O,B,63,52,0,B54
88,O,B,63,53,0,B58
88,O,B,63,54,1,B55
88,O,B,63,55,1,B53
88,O,B,63,56,0,B60
88,O,B,63,57,1,B59
88,O,B,63,58,0,B61
88,O,B,63,59,0,B52
88,O,B,63,60,1,B62
88,O,B,63,61,1,B51
88,O,B,63,62,0,B63
88,O,B,63,63,1,B57
88,C,B,63,1,0,B10
88,C,B,63,2,0,B6
88,C,B,63,3,0,B1
88,C,B,63,4,0,B5
88,C,B,63,5,0,B2
88,C,B,63,6,0,B11
88,C,B,63,7,0,B4
88,C,B,63,8,0,B12
88,C,B,63,9,0,B9
88,C,B,63,10,0,B3
88,C,B,63,11,0,B7
88,C,B,63,12,0,B8
88,C,B,63,13,0,B14
88,C,B,63,14,0,B18
88,C,B,63,15,0,B23
88,C,B,63,16,0,B19
88,C,B,63,17,0,B13
88,C,B,63,18,1,B17
88,C,B,63,19,0,B25
88,C,B,63,20,0,B16
88,C,B,63,21,0,B24
88,C,B,63,22,1,B22
88,C,B,63,23,1,B20
88,C,B,63,24,0,B26
88,C,B,63,25,0,B21
88,C,B,63,26,0,B15
88,C,B,63,27,0,B34
88,C,B,63,28,0,B28
88,C,B,63,29,0,B29
88,C,B,63,30,0,B38
88,C,B,63,31,0,B32
88,C,B,63,32,0,B27
88,C,B,63,33,0,B36
88,C,B,63,34,0,B30
88,C,B,63,35,0,B37
88,C,B,63,36,0,B31
88,C,B,63,37,0,B35
88,C,B,63,38,0,B33
88,C,B,63,39,1,B43
88,C,B,63,40,1,B39
88,C,B,63,41,0,B50
88,C,B,63,42,0,B48
88,C,B,63,43,0,B45
88,C,B,63,44,0,B40
88,C,B,63,45,0,B41
88,C,B,63,46,0,B46
88,C,B,63,47,0,B44
88,C,B,63,48,0,B42
88,C,B,63,49,0,B49
88,C,B,63,50,0,B47
88,C,B,63,51,0,B58
88,C,B,63,52,0,B56
88,C,B,63,53,0,B53
88,C,B,63,54,1,B62
88,C,B,63,55,0,B54
88,C,B,63,56,0,B55
88,C,B,63,57,0,B61
88,C,B,63,58,0,B60
88,C,B,63,59,1,B51
88,C,B,63,60,0,B52
88,C,B,63,61,1,B59
88,C,B,63,62,0,B63
88,C,B,63,63,0,B57
88,M,B,63,1,1,B10
88,M,B,63,2,1,B1
88,M,B,63,3,0,B11
88,M,B,63,4,0,B5
88,M,B,63,5,0,B6
88,M,B,63,6,0,B12
88,M,B,63,7,0,B3
88,M,B,63,8,0,B7
88,M,B,63,9,0,B9
88,M,B,63,10,0,B2
88,M,B,63,11,0,B4
88,M,B,63,12,0,B8
88,M,B,63,13,0,B23
88,M,B,63,14,0,B14
88,M,B,63,15,0,B13
88,M,B,63,16,1,B17
88,M,B,63,17,0,B18
88,M,B,63,18,1,B22
88,M,B,63,19,0,B19
88,M,B,63,20,0,B25
88,M,B,63,21,0,B26
88,M,B,63,22,0,B24
88,M,B,63,23,0,B16
88,M,B,63,24,0,B21
88,M,B,63,25,1,B20
88,M,B,63,26,1,B15
88,M,B,63,27,0,B34
88,M,B,63,28,0,B29
88,M,B,63,29,0,B28
88,M,B,63,30,1,B38
88,M,B,63,31,1,B31
88,M,B,63,32,1,B30
88,M,B,63,33,1,B33
88,M,B,63,34,0,B36
88,M,B,63,35,0,B35
88,M,B,63,36,0,B27
88,M,B,63,37,0,B32
88,M,B,63,38,0,B37
88,M,B,63,39,1,B44
88,M,B,63,40,1,B48
88,M,B,63,41,1,B43
88,M,B,63,42,0,B47
88,M,B,63,43,1,B39
88,M,B,63,44,0,B50
88,M,B,63,45,0,B46
88,M,B,63,46,0,B41
88,M,B,63,47,0,B45
88,M,B,63,48,0,B42
88,M,B,63,49,0,B49
88,M,B,63,50,0,B40
88,M,B,63,51,0,B53
88,M,B,63,52,0,B58
88,M,B,63,53,0,B52
88,M,B,63,54,0,B60
88,M,B,63,55,0,B56
88,M,B,63,56,1,B51
88,M,B,63,57,0,B61
88,M,B,63,58,1,B62
88,M,B,63,59,0,B63
88,M,B,63,60,0,B55
88,M,B,63,61,1,B59
88,M,B,63,62,0,B54
88,M,B,63,63,1,B57
89,O,A,57,1,0,A2
89,O,A,57,2,0,A1
89,O,A,57,3,1,A9
89,O,A,57,4,0,A11
89,O,A,57,5,0,A3
89,O,A,57,6,0,A6
89,O,A,57,7,0,A7
89,O,A,57,8,0,A8
89,O,A,57,9,0,A4
89,O,A,57,10,0,A10
89,O,A,57,11,0,A5
89,O,A,57,12,0,A20
89,O,A,57,13,0,A13
89,O,A,57,14,0,A17
89,O,A,57,15,0,A16
89,O,A,57,16,0,A15
89,O,A,57,17,0,A19
89,O,A,57,18,0,A23
89,O,A,57,19,0,A12
89,O,A,57,20,0,A18
89,O,A,57,21,0,A14
89,O,A,57,22,0,A22
89,O,A,57,23,1,A21
89,O,A,57,24,0,A28
89,O,A,57,25,1,A26
89,O,A,57,26,0,A27
89,O,A,57,27,1,A29
89,O,A,57,28,1,A32
89,O,A,57,29,0,A24
89,O,A,57,30,0,A31
89,O,A,57,31,0,A33
89,O,A,57,32,0,A35
89,O,A,57,33,0,A36
89,O,A,57,34,0,A25
89,O,A,57,35,0,A34
89,O,A,57,36,1,A30
89,O,A,57,37,0,A39
89,O,A,57,38,1,A42
89,O,A,57,39,0,A44
89,O,A,57,40,0,A46
89,O,A,57,41,0,A41
89,O,A,57,42,0,A43
89,O,A,57,43,1,A40
89,O,A,57,44,0,A45
89,O,A,57,45,0,A37
89,O,A,57,46,0,A38
89,O,A,57,47,1,A51
89,O,A,57,48,0,A57
89,O,A,57,49,1,A53
89,O,A,57,50,0,A55
89,O,A,57,51,0,A52
89,O,A,57,52,1,A56
89,O,A,57,53,0,A50
89,O,A,57,54,0,A49
89,O,A,57,55,0,A54
89,O,A,57,56,1,A48
89,O,A,57,57,1,A47
89,C,A,57,1,0,A1
89,C,A,57,2,0,A7
89,C,A,57,3,0,A6
89,C,A,57,4,0,A3
89,C,A,57,5,0,A8
89,C,A,57,6,0,A2
89,C,A,57,7,0,A5
89,C,A,57,8,0,A11
89,C,A,57,9,0,A4
89,C,A,57,10,0,A10
89,C,A,57,11,0,A9
89,C,A,57,12,0,A18
89,C,A,57,13,0,A14
89,C,A,57,14,0,A21
89,C,A,57,15,0,A16
89,C,A,57,16,0,A17
89,C,A,57,17,0,A15
89,C,A,57,18,0,A19
89,C,A,57,19,0,A22
89,C,A,57,20,0,A23
89,C,A,57,21,0,A13
89,C,A,57,22,0,A12
89,C,A,57,23,0,A20
89,C,A,57,24,0,A28
89,C,A,57,25,0,A29
89,C,A,57,26,0,A36
89,C,A,57,27,0,A26
89,C,A,57,28,1,A32
89,C,A,57,29,0,A31
89,C,A,57,30,0,A25
89,C,A,57,31,0,A24
89,C,A,57,32,0,A35
89,C,A,57,33,0,A30
89,C,A,57,34,0,A33
89,C,A,57,35,0,A27
89,C,A,57,36,0,A34
89,C,A,57,37,0,A44
89,C,A,57,38,0,A46
89,C,A,57,39,0,A37
89,C,A,57,40,0,A42
89,C,A,57,41,0,A40
89,C,A,57,42,0,A43
89,C,A,57,43,0,A41
89,C,A,57,44,0,A45
89,C,A,57,45,0,A39
89,C,A,57,46,0,A38
89,C,A,57,47,0,A56
89,C,A,57,48,1,A51
89,C,A,57,49,0,A52
89,C,A,57,50,0,A54
89,C,A,57,51,0,A50
89,C,A,57,52,0,A57
89,C,A,57,53,0,A55
89,C,A,57,54,1,A53
89,C,A,57,55,0,A48
89,C,A,57,56,0,A49
89,C,A,57,57,0,A47
89,M,A,57,1,0,A1
89,M,A,57,2,0,A4
89,M,A,57,3,0,A2
89,M,A,57,4,0,A5
89,M,A,57,5,0,A3
89,M,A,57,6,1,A7
89,M,A,57,7,0,A6
89,M,A,57,8,0,A8
89,M,A,57,9,0,A10
89,M,A,57,10,0,A11
89,M,A,57,11,0,A9
89,M,A,57,12,0,A18
89,M,A,57,13,0,A23
89,M,A,57,14,0,A15
89,M,A,57,15,0,A21
89,M,A,57,16,0,A19
89,M,A,57,17,0,A16
89,M,A,57,18,0,A14
89,M,A,57,19,1,A22
89,M,A,57,20,0,A13
89,M,A,57,21,0,A17
89,M,A,57,22,0,A12
89,M,A,57,23,0,A20
89,M,A,57,24,0,A28
89,M,A,57,25,0,A26
89,M,A,57,26,0,A29
89,M,A,57,27,0,A36
89,M,A,57,28,0,A31
89,M,A,57,29,1,A32
89,M,A,57,30,1,A25
89,M,A,57,31,0,A35
89,M,A,57,32,1,A27
89,M,A,57,33,0,A34
89,M,A,57,34,0,A33
89,M,A,57,35,0,A24
89,M,A,57,36,1,A30
89,M,A,57,37,0,A46
89,M,A,57,38,0,A44
89,M,A,57,39,1,A37
89,M,A,57,40,0,A42
89,M,A,57,41,0,A43
89,M,A,57,42,0,A41
89,M,A,57,43,1,A40
89,M,A,57,44,0,A45
89,M,A,57,45,0,A39
89,M,A,57,46,0,A38
89,M,A,57,47,0,A52
89,M,A,57,48,0,A56
89,M,A,57,49,1,A48
89,M,A,57,50,0,A54
89,M,A,57,51,0,A55
89,M,A,57,52,0,A49
89,M,A,57,53,1,A53
89,M,A,57,54,0,A57
89,M,A,57,55,1,A51
89,M,A,57,56,1,A47
89,M,A,57,57,1,A50
89,O,B,63,1,1,B7
89,O,B,63,2,0,B4
89,O,B,63,3,0,B11
89,O,B,63,4,0,B12
89,O,B,63,5,1,B1
89,O,B,63,6,1,B8
89,O,B,63,7,0,B10
89,O,B,63,8,0,B5
89,O,B,63,9,1,B9
89,O,B,63,10,0,B2
89,O,B,63,11,0,B6
89,O,B,63,12,1,B3
89,O,B,63,13,0,B19
89,O,B,63,14,1,B13
89,O,B,63,15,1,B15
89,O,B,63,16,0,B18
89,O,B,63,17,1,B16
89,O,B,63,18,0,B25
89,O,B,63,19,0,B14
89,O,B,63,20,0,B26
89,O,B,63,21,1,B17
89,O,B,63,22,0,B21
89,O,B,63,23,0,B23
89,O,B,63,24,1,B22
89,O,B,63,25,0,B20
89,O,B,63,26,0,B24
89,O,B,63,27,1,B27
89,O,B,63,28,1,B38
89,O,B,63,29,1,B29
89,O,B,63,30,1,B36
89,O,B,63,31,1,B35
89,O,B,63,32,1,B28
89,O,B,63,33,0,B34
89,O,B,63,34,1,B30
89,O,B,63,35,1,B33
89,O,B,63,36,1,B31
89,O,B,63,37,0,B37
89,O,B,63,38,0,B32
89,O,B,63,39,1,B43
89,O,B,63,40,0,B40
89,O,B,63,41,0,B49
89,O,B,63,42,0,B46
89,O,B,63,43,1,B47
89,O,B,63,44,0,B39
89,O,B,63,45,0,B44
89,O,B,63,46,0,B42
89,O,B,63,47,0,B45
89,O,B,63,48,0,B50
89,O,B,63,49,0,B48
89,O,B,63,50,1,B41
89,O,B,63,51,1,B60
89,O,B,63,52,1,B54
89,O,B,63,53,0,B63
89,O,B,63,54,0,B53
89,O,B,63,55,1,B62
89,O,B,63,56,0,B51
89,O,B,63,57,0,B58
89,O,B,63,58,0,B56
89,O,B,63,59,0,B59
89,O,B,63,60,1,B52
89,O,B,63,61,0,B55
89,O,B,63,62,0,B61
89,O,B,63,63,0,B57
89,C,B,63,1,1,B1
89,C,B,63,2,1,B9
89,C,B,63,3,1,B6
89,C,B,63,4,1,B10
89,C,B,63,5,1,B11
89,C,B,63,6,1,B5
89,C,B,63,7,1,B4
89,C,B,63,8,1,B2
89,C,B,63,9,1,B8
89,C,B,63,10,1,B7
89,C,B,63,11,1,B3
89,C,B,63,12,1,B12
89,C,B,63,13,1,B18
89,C,B,63,14,0,B23
89,C,B,63,15,1,B13
89,C,B,63,16,1,B14
89,C,B,63,17,1,B16
89,C,B,63,18,1,B24
89,C,B,63,19,1,B17
89,C,B,63,20,1,B15
89,C,B,63,21,1,B19
89,C,B,63,22,1,B25
89,C,B,63,23,1,B22
89,C,B,63,24,1,B26
89,C,B,63,25,1,B21
89,C,B,63,26,1,B20
89,C,B,63,27,1,B34
89,C,B,63,28,1,B29
89,C,B,63,29,1,B28
89,C,B,63,30,0,B31
89,C,B,63,31,1,B27
89,C,B,63,32,1,B32
89,C,B,63,33,1,B30
89,C,B,63,34,1,B38
89,C,B,63,35,1,B35
89,C,B,63,36,1,B36
89,C,B,63,37,1,B37
89,C,B,63,38,1,B33
89,C,B,63,39,1,B43
89,C,B,63,40,1,B39
89,C,B,63,41,1,B47
89,C,B,63,42,1,B50
89,C,B,63,43,1,B45
89,C,B,63,44,1,B42
89,C,B,63,45,1,B46
89,C,B,63,46,1,B44
89,C,B,63,47,1,B48
89,C,B,63,48,1,B49
89,C,B,63,49,1,B41
89,C,B,63,50,1,B40
89,C,B,63,51,1,B53
89,C,B,63,52,1,B62
89,C,B,63,53,1,B58
89,C,B,63,54,1,B52
89,C,B,63,55,0,B56
89,C,B,63,56,1,B51
89,C,B,63,57,1,B55
89,C,B,63,58,1,B54
89,C,B,63,59,0,B59
89,C,B,63,60,1,B60
89,C,B,63,61,1,B61
89,C,B,63,62,1,B57
89,C,B,63,63,0,B63
89,M,B,63,1,1,B10
89,M,B,63,2,1,B1
89,M,B,63,3,1,B2
89,M,B,63,4,0,B5
89,M,B,63,5,1,B11
89,M,B,63,6,1,B4
89,M,B,63,7,0,B6
89,M,B,63,8,1,B9
89,M,B,63,9,1,B3
89,M,B,63,10,1,B7
89,M,B,63,11,1,B8
89,M,B,63,12,1,B12
89,M,B,63,13,1,B14
89,M,B,63,14,1,B13
89,M,B,63,15,1,B18
89,M,B,63,16,0,B23
89,M,B,63,17,1,B25
89,M,B,63,18,0,B24
89,M,B,63,19,1,B17
89,M,B,63,20,1,B22
89,M,B,63,21,1,B19
89,M,B,63,22,1,B21
89,M,B,63,23,1,B16
89,M,B,63,24,1,B26
89,M,B,63,25,0,B20
89,M,B,63,26,0,B15
89,M,B,63,27,1,B34
89,M,B,63,28,1,B28
89,M,B,63,29,1,B29
89,M,B,63,30,1,B38
89,M,B,63,31,1,B30
89,M,B,63,32,1,B37
89,M,B,63,33,1,B36
89,M,B,63,34,1,B33
89,M,B,63,35,0,B32
89,M,B,63,36,1,B27
89,M,B,63,37,0,B31
89,M,B,63,38,1,B35
89,M,B,63,39,1,B43
89,M,B,63,40,1,B46
89,M,B,63,41,1,B44
89,M,B,63,42,0,B50
89,M,B,63,43,1,B48
89,M,B,63,44,0,B41
89,M,B,63,45,0,B39
89,M,B,63,46,1,B49
89,M,B,63,47,0,B40
89,M,B,63,48,0,B45
89,M,B,63,49,1,B47
89,M,B,63,50,1,B42
89,M,B,63,51,1,B53
89,M,B,63,52,1,B58
89,M,B,63,53,1,B52
89,M,B,63,54,1,B61
89,M,B,63,55,1,B56
89,M,B,63,56,1,B60
89,M,B,63,57,1,B55
89,M,B,63,58,1,B54
89,M,B,63,59,1,B62
89,M,B,63,60,0,B63
89,M,B,63,61,1,B51
89,M,B,63,62,0,B59
89,M,B,63,63,1,B57
8,O,A,57,1,1,A3
8,O,A,57,2,1,A4
8,O,A,57,3,0,A1
8,O,A,57,4,0,A2
8,O,A,57,5,0,A10
8,O,A,57,6,0,A8
8,O,A,57,7,1,A9
8,O,A,57,8,0,A11
8,O,A,57,9,1,A6
8,O,A,57,10,1,A7
8,O,A,57,11,1,A5
8,O,A,57,12,0,A12
8,O,A,57,13,0,A18
8,O,A,57,14,0,A16
8,O,A,57,15,1,A17
8,O,A,57,16,0,A14
8,O,A,57,17,1,A15
8,O,A,57,18,0,A22
8,O,A,57,19,0,A21
8,O,A,57,20,0,A23
8,O,A,57,21,1,A20
8,O,A,57,22,1,A19
8,O,A,57,23,1,A13
8,O,A,57,24,1,A26
8,O,A,57,25,1,A28
8,O,A,57,26,1,A33
8,O,A,57,27,1,A29
8,O,A,57,28,0,A25
8,O,A,57,29,1,A35
8,O,A,57,30,0,A27
8,O,A,57,31,0,A31
8,O,A,57,32,0,A32
8,O,A,57,33,1,A24
8,O,A,57,34,1,A30
8,O,A,57,35,0,A36
8,O,A,57,36,1,A34
8,O,A,57,37,0,A45
8,O,A,57,38,1,A39
8,O,A,57,39,0,A42
8,O,A,57,40,0,A46
8,O,A,57,41,1,A43
8,O,A,57,42,0,A41
8,O,A,57,43,1,A38
8,O,A,57,44,0,A37
8,O,A,57,45,0,A44
8,O,A,57,46,1,A40
8,O,A,57,47,0,A49
8,O,A,57,48,0,A51
8,O,A,57,49,0,A54
8,O,A,57,50,0,A48
8,O,A,57,51,0,A56
8,O,A,57,52,1,A52
8,O,A,57,53,1,A53
8,O,A,57,54,1,A50
8,O,A,57,55,1,A55
8,O,A,57,56,1,A57
8,O,A,57,57,1,A47
8,C,A,57,1,1,A3
8,C,A,57,2,1,A7
8,C,A,57,3,1,A2
8,C,A,57,4,1,A1
8,C,A,57,5,1,A6
8,C,A,57,6,1,A11
8,C,A,57,7,1,A8
8,C,A,57,8,1,A10
8,C,A,57,9,1,A4
8,C,A,57,10,1,A5
8,C,A,57,11,1,A9
8,C,A,57,12,1,A18
8,C,A,57,13,1,A14
8,C,A,57,14,1,A16
8,C,A,57,15,1,A21
8,C,A,57,16,0,A23
8,C,A,57,17,1,A19
8,C,A,57,18,0,A12
8,C,A,57,19,1,A17
8,C,A,57,20,1,A13
8,C,A,57,21,1,A20
8,C,A,57,22,1,A15
8,C,A,57,23,1,A22
8,C,A,57,24,1,A26
8,C,A,57,25,1,A32
8,C,A,57,26,1,A34
8,C,A,57,27,1,A31
8,C,A,57,28,1,A28
8,C,A,57,29,1,A35
8,C,A,57,30,1,A30
8,C,A,57,31,1,A33
8,C,A,57,32,1,A36
8,C,A,57,33,1,A29
8,C,A,57,34,1,A24
8,C,A,57,35,0,A27
8,C,A,57,36,1,A25
8,C,A,57,37,1,A44
8,C,A,57,38,1,A43
8,C,A,57,39,1,A38
8,C,A,57,40,1,A42
8,C,A,57,41,1,A46
8,C,A,57,42,0,A40
8,C,A,57,43,1,A41
8,C,A,57,44,1,A45
8,C,A,57,45,1,A37
8,C,A,57,46,1,A39
8,C,A,57,47,1,A52
8,C,A,57,48,1,A53
8,C,A,57,49,1,A56
8,C,A,57,50,1,A49
8,C,A,57,51,1,A55
8,C,A,57,52,1,A54
8,C,A,57,53,1,A51
8,C,A,57,54,1,A57
8,C,A,57,55,1,A48
8,C,A,57,56,1,A50
8,C,A,57,57,1,A47
8,M,A,56,1,1,A3
8,M,A,56,2,1,A7
8,M,A,56,3,1,A10
8,M,A,56,4,0,A2
8,M,A,56,5,1,A5
8,M,A,56,6,0,A1
8,M,A,56,7,1,A6
8,M,A,56,8,1,A4
8,M,A,56,9,1,A8
8,M,A,56,10,1,A11
8,M,A,56,11,1,A9
8,M,A,56,12,0,A18
8,M,A,56,13,0,A23
8,M,A,56,14,1,A14
8,M,A,56,15,1,A19
8,M,A,56,16,1,A21
8,M,A,56,17,1,A16
8,M,A,56,18,0,A12
8,M,A,56,19,1,A17
8,M,A,56,20,1,A13
8,M,A,56,21,1,A22
8,M,A,56,22,1,A20
8,M,A,56,23,1,A15
8,M,A,56,24,1,A26
8,M,A,56,25,1,A31
8,M,A,56,26,1,A34
8,M,A,56,27,0,A33
8,M,A,56,28,0,A32
8,M,A,56,29,0,A36
8,M,A,56,30,1,A35
8,M,A,56,31,0,A25
8,M,A,56,32,1,A29
8,M,A,56,33,1,A30
8,M,A,56,34,0,A27
8,M,A,56,35,1,A24
8,M,A,56,36,0,A44
8,M,A,56,37,1,A38
8,M,A,56,38,0,A37
8,M,A,56,39,1,A40
8,M,A,56,40,1,A46
8,M,A,56,41,1,A43
8,M,A,56,42,0,A45
8,M,A,56,43,1,A42
8,M,A,56,44,0,A41
8,M,A,56,45,1,A39
8,M,A,56,46,1,A52
8,M,A,56,47,1,A55
8,M,A,56,48,1,A56
8,M,A,56,49,1,A53
8,M,A,56,50,1,A49
8,M,A,56,51,0,A47
8,M,A,56,52,1,A54
8,M,A,56,53,0,A48
8,M,A,56,54,1,A57
8,M,A,56,55,1,A50
8,M,A,56,56,1,A51
8,O,B,63,1,1,B2
8,O,B,63,2,1,B1
8,O,B,63,3,0,B4
8,O,B,63,4,0,B12
8,O,B,63,5,0,B10
8,O,B,63,6,0,B9
8,O,B,63,7,1,B11
8,O,B,63,8,1,B3
8,O,B,63,9,0,B6
8,O,B,63,10,1,B7
8,O,B,63,11,1,B5
8,O,B,63,12,0,B8
8,O,B,63,13,1,B13
8,O,B,63,14,0,B15
8,O,B,63,15,1,B14
8,O,B,63,16,1,B18
8,O,B,63,17,1,B21
8,O,B,63,18,0,B20
8,O,B,63,19,1,B17
8,O,B,63,20,0,B24
8,O,B,63,21,1,B19
8,O,B,63,22,0,B26
8,O,B,63,23,0,B16
8,O,B,63,24,0,B23
8,O,B,63,25,1,B25
8,O,B,63,26,0,B22
8,O,B,63,27,0,B31
8,O,B,63,28,0,B28
8,O,B,63,29,1,B32
8,O,B,63,30,0,B36
8,O,B,63,31,0,B35
8,O,B,63,32,0,B30
8,O,B,63,33,0,B34
8,O,B,63,34,0,B29
8,O,B,63,35,1,B38
8,O,B,63,36,1,B27
8,O,B,63,37,1,B37
8,O,B,63,38,0,B33
8,O,B,63,39,0,B45
8,O,B,63,40,1,B46
8,O,B,63,41,1,B42
8,O,B,63,42,0,B44
8,O,B,63,43,1,B48
8,O,B,63,44,0,B39
8,O,B,63,45,1,B43
8,O,B,63,46,0,B50
8,O,B,63,47,0,B40
8,O,B,63,48,1,B47
8,O,B,63,49,0,B49
8,O,B,63,50,1,B41
8,O,B,63,51,0,B53
8,O,B,63,52,0,B57
8,O,B,63,53,1,B62
8,O,B,63,54,1,B60
8,O,B,63,55,0,B52
8,O,B,63,56,0,B54
8,O,B,63,57,1,B51
8,O,B,63,58,1,B58
8,O,B,63,59,1,B61
8,O,B,63,60,0,B55
8,O,B,63,61,0,B59
8,O,B,63,62,0,B56
8,O,B,63,63,1,B63
8,C,B,63,1,0,B1
8,C,B,63,2,1,B6
8,C,B,63,3,0,B10
8,C,B,63,4,0,B5
8,C,B,63,5,1,B3
8,C,B,63,6,1,B11
8,C,B,63,7,1,B7
8,C,B,63,8,1,B9
8,C,B,63,9,1,B12
8,C,B,63,10,1,B4
8,C,B,63,11,1,B8
8,C,B,63,12,1,B2
8,C,B,63,13,1,B18
8,C,B,63,14,1,B14
8,C,B,63,15,1,B19
8,C,B,63,16,0,B13
8,C,B,63,17,1,B17
8,C,B,63,18,1,B25
8,C,B,63,19,0,B15
8,C,B,63,20,1,B16
8,C,B,63,21,0,B23
8,C,B,63,22,1,B26
8,C,B,63,23,0,B22
8,C,B,63,24,1,B20
8,C,B,63,25,1,B24
8,C,B,63,26,1,B21
8,C,B,63,27,1,B34
8,C,B,63,28,1,B32
8,C,B,63,29,1,B30
8,C,B,63,30,0,B28
8,C,B,63,31,1,B38
8,C,B,63,32,1,B29
8,C,B,63,33,0,B33
8,C,B,63,34,1,B37
8,C,B,63,35,1,B27
8,C,B,63,36,1,B35
8,C,B,63,37,1,B36
8,C,B,63,38,0,B31
8,C,B,63,39,1,B39
8,C,B,63,40,0,B43
8,C,B,63,41,1,B45
8,C,B,63,42,1,B46
8,C,B,63,43,1,B48
8,C,B,63,44,1,B44
8,C,B,63,45,1,B50
8,C,B,63,46,1,B40
8,C,B,63,47,1,B49
8,C,B,63,48,1,B42
8,C,B,63,49,1,B41
8,C,B,63,50,1,B47
8,C,B,63,51,1,B52
8,C,B,63,52,1,B58
8,C,B,63,53,1,B53
8,C,B,63,54,1,B55
8,C,B,63,55,1,B51
8,C,B,63,56,1,B61
8,C,B,63,57,1,B60
8,C,B,63,58,1,B62
8,C,B,63,59,1,B54
8,C,B,63,60,1,B59
8,C,B,63,61,0,B56
8,C,B,63,62,1,B57
8,C,B,63,63,1,B63
8,M,B,63,1,0,B1
8,M,B,63,2,1,B9
8,M,B,63,3,0,B10
8,M,B,63,4,0,B6
8,M,B,63,5,1,B11
8,M,B,63,6,0,B3
8,M,B,63,7,0,B5
8,M,B,63,8,1,B2
8,M,B,63,9,0,B12
8,M,B,63,10,1,B7
8,M,B,63,11,0,B8
8,M,B,63,12,1,B4
8,M,B,63,13,0,B14
8,M,B,63,14,1,B18
8,M,B,63,15,0,B23
8,M,B,63,16,0,B13
8,M,B,63,17,1,B25
8,M,B,63,18,0,B17
8,M,B,63,19,1,B19
8,M,B,63,20,0,B16
8,M,B,63,21,1,B26
8,M,B,63,22,0,B15
8,M,B,63,23,0,B20
8,M,B,63,24,1,B24
8,M,B,63,25,1,B22
8,M,B,63,26,1,B21
8,M,B,63,27,1,B34
8,M,B,63,28,1,B29
8,M,B,63,29,1,B30
8,M,B,63,30,0,B28
8,M,B,63,31,1,B38
8,M,B,63,32,1,B32
8,M,B,63,33,1,B36
8,M,B,63,34,1,B37
8,M,B,63,35,1,B27
8,M,B,63,36,0,B31
8,M,B,63,37,0,B33
8,M,B,63,38,1,B35
8,M,B,63,39,1,B43
8,M,B,63,40,1,B45
8,M,B,63,41,0,B39
8,M,B,63,42,1,B46
8,M,B,63,43,0,B48
8,M,B,63,44,1,B50
8,M,B,63,45,1,B40
8,M,B,63,46,1,B49
8,M,B,63,47,1,B41
8,M,B,63,48,1,B42
8,M,B,63,49,1,B44
8,M,B,63,50,1,B47
8,M,B,63,51,0,B52
8,M,B,63,52,1,B53
8,M,B,63,53,1,B58
8,M,B,63,54,1,B62
8,M,B,63,55,1,B55
8,M,B,63,56,0,B59
8,M,B,63,57,1,B56
8,M,B,63,58,1,B51
8,M,B,63,59,1,B60
8,M,B,63,60,0,B54
8,M,B,63,61,1,B61
8,M,B,63,62,0,B57
8,M,B,63,63,1,B63
90,O,A,57,1,0,A11
90,O,A,57,2,1,A8
90,O,A,57,3,1,A2
90,O,A,57,4,1,A10
90,O,A,57,5,0,A1
90,O,A,57,6,1,A7
90,O,A,57,7,0,A4
90,O,A,57,8,0,A3
90,O,A,57,9,1,A5
90,O,A,57,10,1,A6
90,O,A,57,11,0,A9
90,O,A,57,12,1,A21
90,O,A,57,13,0,A23
90,O,A,57,14,1,A13
90,O,A,57,15,0,A14
90,O,A,57,16,1,A19
90,O,A,57,17,0,A18
90,O,A,57,18,1,A12
90,O,A,57,19,0,A16
90,O,A,57,20,1,A15
90,O,A,57,21,0,A22
90,O,A,57,22,1,A20
90,O,A,57,23,1,A17
90,O,A,57,24,1,A31
90,O,A,57,25,1,A26
90,O,A,57,26,0,A25
90,O,A,57,27,0,A28
90,O,A,57,28,1,A29
90,O,A,57,29,1,A34
90,O,A,57,30,1,A30
90,O,A,57,31,0,A36
90,O,A,57,32,0,A32
90,O,A,57,33,1,A27
90,O,A,57,34,1,A35
90,O,A,57,35,0,A33
90,O,A,57,36,1,A24
90,O,A,57,37,1,A38
90,O,A,57,38,0,A44
90,O,A,57,39,1,A43
90,O,A,57,40,1,A46
90,O,A,57,41,0,A37
90,O,A,57,42,1,A39
90,O,A,57,43,0,A42
90,O,A,57,44,1,A45
90,O,A,57,45,1,A40
90,O,A,57,46,1,A41
90,O,A,57,47,1,A48
90,O,A,57,48,0,A56
90,O,A,57,49,0,A50
90,O,A,57,50,1,A47
90,O,A,57,51,1,A57
90,O,A,57,52,1,A51
90,O,A,57,53,0,A55
90,O,A,57,54,1,A49
90,O,A,57,55,0,A54
90,O,A,57,56,1,A53
90,O,A,57,57,0,A52
90,C,A,57,1,0,A3
90,C,A,57,2,0,A4
90,C,A,57,3,1,A10
90,C,A,57,4,0,A1
90,C,A,57,5,1,A2
90,C,A,57,6,0,A11
90,C,A,57,7,1,A8
90,C,A,57,8,1,A5
90,C,A,57,9,1,A7
90,C,A,57,10,0,A9
90,C,A,57,11,1,A6
90,C,A,57,12,0,A23
90,C,A,57,13,0,A18
90,C,A,57,14,0,A22
90,C,A,57,15,0,A14
90,C,A,57,16,1,A21
90,C,A,57,17,1,A12
90,C,A,57,18,1,A13
90,C,A,57,19,1,A17
90,C,A,57,20,0,A16
90,C,A,57,21,1,A15
90,C,A,57,22,1,A19
90,C,A,57,23,1,A20
90,C,A,57,24,1,A26
90,C,A,57,25,1,A31
90,C,A,57,26,0,A32
90,C,A,57,27,1,A28
90,C,A,57,28,1,A29
90,C,A,57,29,1,A35
90,C,A,57,30,1,A36
90,C,A,57,31,1,A27
90,C,A,57,32,1,A34
90,C,A,57,33,1,A25
90,C,A,57,34,1,A24
90,C,A,57,35,0,A33
90,C,A,57,36,0,A30
90,C,A,57,37,1,A46
90,C,A,57,38,1,A43
90,C,A,57,39,1,A37
90,C,A,57,40,1,A40
90,C,A,57,41,1,A44
90,C,A,57,42,1,A42
90,C,A,57,43,1,A41
90,C,A,57,44,1,A45
90,C,A,57,45,1,A39
90,C,A,57,46,1,A38
90,C,A,57,47,0,A52
90,C,A,57,48,0,A56
90,C,A,57,49,1,A55
90,C,A,57,50,1,A54
90,C,A,57,51,1,A53
90,C,A,57,52,1,A49
90,C,A,57,53,1,A57
90,C,A,57,54,1,A48
90,C,A,57,55,0,A50
90,C,A,57,56,1,A51
90,C,A,57,57,1,A47
90,M,A,57,1,0,A4
90,M,A,57,2,1,A5
90,M,A,57,3,1,A2
90,M,A,57,4,0,A3
90,M,A,57,5,1,A7
90,M,A,57,6,0,A1
90,M,A,57,7,1,A6
90,M,A,57,8,1,A10
90,M,A,57,9,0,A11
90,M,A,57,10,0,A9
90,M,A,57,11,1,A8
90,M,A,57,12,0,A18
90,M,A,57,13,0,A23
90,M,A,57,14,0,A14
90,M,A,57,15,1,A17
90,M,A,57,16,1,A12
90,M,A,57,17,1,A15
90,M,A,57,18,1,A21
90,M,A,57,19,1,A13
90,M,A,57,20,0,A22
90,M,A,57,21,1,A19
90,M,A,57,22,1,A16
90,M,A,57,23,1,A20
90,M,A,57,24,1,A26
90,M,A,57,25,1,A28
90,M,A,57,26,1,A29
90,M,A,57,27,0,A36
90,M,A,57,28,1,A31
90,M,A,57,29,1,A35
90,M,A,57,30,1,A25
90,M,A,57,31,0,A32
90,M,A,57,32,0,A33
90,M,A,57,33,1,A24
90,M,A,57,34,1,A34
90,M,A,57,35,0,A30
90,M,A,57,36,0,A27
90,M,A,57,37,1,A44
90,M,A,57,38,0,A37
90,M,A,57,39,1,A46
90,M,A,57,40,1,A40
90,M,A,57,41,1,A39
90,M,A,57,42,1,A41
90,M,A,57,43,1,A43
90,M,A,57,44,1,A42
90,M,A,57,45,1,A45
90,M,A,57,46,1,A38
90,M,A,57,47,0,A52
90,M,A,57,48,1,A56
90,M,A,57,49,1,A49
90,M,A,57,50,0,A54
90,M,A,57,51,1,A57
90,M,A,57,52,1,A53
90,M,A,57,53,0,A48
90,M,A,57,54,1,A55
90,M,A,57,55,1,A51
90,M,A,57,56,0,A50
90,M,A,57,57,1,A47
90,O,B,63,1,1,B7
90,O,B,63,2,1,B4
90,O,B,63,3,1,B8
90,O,B,63,4,1,B11
90,O,B,63,5,0,B2
90,O,B,63,6,1,B6
90,O,B,63,7,0,B10
90,O,B,63,8,1,B1
90,O,B,63,9,0,B5
90,O,B,63,10,1,B9
90,O,B,63,11,1,B12
90,O,B,63,12,0,B3
90,O,B,63,13,0,B13
90,O,B,63,14,1,B18
90,O,B,63,15,1,B22
90,O,B,63,16,0,B17
90,O,B,63,17,1,B25
90,O,B,63,18,1,B14
90,O,B,63,19,0,B15
90,O,B,63,20,1,B24
90,O,B,63,21,0,B23
90,O,B,63,22,0,B26
90,O,B,63,23,1,B19
90,O,B,63,24,1,B16
90,O,B,63,25,1,B20
90,O,B,63,26,0,B21
90,O,B,63,27,1,B37
90,O,B,63,28,0,B34
90,O,B,63,29,1,B27
90,O,B,63,30,1,B38
90,O,B,63,31,0,B30
90,O,B,63,32,0,B29
90,O,B,63,33,1,B35
90,O,B,63,34,0,B28
90,O,B,63,35,0,B32
90,O,B,63,36,0,B31
90,O,B,63,37,1,B33
90,O,B,63,38,0,B36
90,O,B,63,39,0,B42
90,O,B,63,40,0,B40
90,O,B,63,41,0,B46
90,O,B,63,42,0,B48
90,O,B,63,43,0,B50
90,O,B,63,44,1,B45
90,O,B,63,45,1,B47
90,O,B,63,46,0,B43
90,O,B,63,47,0,B39
90,O,B,63,48,1,B44
90,O,B,63,49,0,B41
90,O,B,63,50,0,B49
90,O,B,63,51,0,B56
90,O,B,63,52,0,B59
90,O,B,63,53,1,B52
90,O,B,63,54,1,B63
90,O,B,63,55,0,B55
90,O,B,63,56,1,B57
90,O,B,63,57,0,B53
90,O,B,63,58,1,B54
90,O,B,63,59,0,B51
90,O,B,63,60,1,B60
90,O,B,63,61,0,B58
90,O,B,63,62,1,B61
90,O,B,63,63,0,B62
90,C,B,63,1,1,B10
90,C,B,63,2,1,B11
90,C,B,63,3,1,B9
90,C,B,63,4,1,B1
90,C,B,63,5,1,B5
90,C,B,63,6,1,B4
90,C,B,63,7,0,B3
90,C,B,63,8,0,B2
90,C,B,63,9,1,B7
90,C,B,63,10,1,B6
90,C,B,63,11,1,B12
90,C,B,63,12,1,B8
90,C,B,63,13,1,B18
90,C,B,63,14,1,B14
90,C,B,63,15,1,B25
90,C,B,63,16,0,B23
90,C,B,63,17,0,B13
90,C,B,63,18,1,B19
90,C,B,63,19,1,B20
90,C,B,63,20,1,B24
90,C,B,63,21,1,B16
90,C,B,63,22,1,B22
90,C,B,63,23,0,B17
90,C,B,63,24,1,B26
90,C,B,63,25,1,B21
90,C,B,63,26,0,B15
90,C,B,63,27,1,B34
90,C,B,63,28,1,B30
90,C,B,63,29,0,B29
90,C,B,63,30,0,B28
90,C,B,63,31,1,B27
90,C,B,63,32,1,B38
90,C,B,63,33,1,B36
90,C,B,63,34,1,B33
90,C,B,63,35,1,B35
90,C,B,63,36,1,B37
90,C,B,63,37,1,B31
90,C,B,63,38,0,B32
90,C,B,63,39,1,B43
90,C,B,63,40,1,B48
90,C,B,63,41,1,B46
90,C,B,63,42,1,B50
90,C,B,63,43,1,B47
90,C,B,63,44,1,B39
90,C,B,63,45,1,B45
90,C,B,63,46,1,B44
90,C,B,63,47,1,B42
90,C,B,63,48,0,B41
90,C,B,63,49,1,B40
90,C,B,63,50,1,B49
90,C,B,63,51,1,B53
90,C,B,63,52,1,B58
90,C,B,63,53,1,B52
90,C,B,63,54,1,B55
90,C,B,63,55,1,B56
90,C,B,63,56,1,B60
90,C,B,63,57,1,B54
90,C,B,63,58,0,B51
90,C,B,63,59,0,B62
90,C,B,63,60,1,B61
90,C,B,63,61,1,B63
90,C,B,63,62,0,B59
90,C,B,63,63,1,B57
90,M,B,63,1,1,B1
90,M,B,63,2,0,B10
90,M,B,63,3,1,B5
90,M,B,63,4,1,B9
90,M,B,63,5,1,B11
90,M,B,63,6,1,B12
90,M,B,63,7,1,B6
90,M,B,63,8,1,B4
90,M,B,63,9,1,B7
90,M,B,63,10,0,B3
90,M,B,63,11,0,B2
90,M,B,63,12,1,B8
90,M,B,63,13,1,B14
90,M,B,63,14,1,B18
90,M,B,63,15,1,B19
90,M,B,63,16,0,B13
90,M,B,63,17,1,B25
90,M,B,63,18,1,B22
90,M,B,63,19,0,B17
90,M,B,63,20,1,B24
90,M,B,63,21,0,B23
90,M,B,63,22,1,B26
90,M,B,63,23,1,B16
90,M,B,63,24,1,B20
90,M,B,63,25,1,B21
90,M,B,63,26,0,B15
90,M,B,63,27,1,B34
90,M,B,63,28,1,B29
90,M,B,63,29,0,B28
90,M,B,63,30,1,B38
90,M,B,63,31,1,B30
90,M,B,63,32,1,B27
90,M,B,63,33,1,B31
90,M,B,63,34,1,B33
90,M,B,63,35,1,B36
90,M,B,63,36,0,B32
90,M,B,63,37,1,B37
90,M,B,63,38,1,B35
90,M,B,63,39,1,B39
90,M,B,63,40,0,B43
90,M,B,63,41,1,B46
90,M,B,63,42,1,B44
90,M,B,63,43,1,B47
90,M,B,63,44,1,B40
90,M,B,63,45,1,B45
90,M,B,63,46,1,B48
90,M,B,63,47,1,B42
90,M,B,63,48,1,B50
90,M,B,63,49,0,B41
90,M,B,63,50,1,B49
90,M,B,63,51,1,B53
90,M,B,63,52,1,B52
90,M,B,63,53,1,B58
90,M,B,63,54,1,B60
90,M,B,63,55,0,B62
90,M,B,63,56,1,B61
90,M,B,63,57,1,B56
90,M,B,63,58,1,B55
90,M,B,63,59,0,B59
90,M,B,63,60,1,B63
90,M,B,63,61,0,B51
90,M,B,63,62,1,B54
90,M,B,63,63,1,B57
91,O,A,57,1,0,A7
91,O,A,57,2,1,A1
91,O,A,57,3,0,A2
91,O,A,57,4,1,A6
91,O,A,57,5,1,A3
91,O,A,57,6,1,A10
91,O,A,57,7,0,A8
91,O,A,57,8,1,A11
91,O,A,57,9,1,A5
91,O,A,57,10,0,A4
91,O,A,57,11,0,A9
91,O,A,57,12,1,A18
91,O,A,57,13,0,A13
91,O,A,57,14,1,A16
91,O,A,57,15,1,A14
91,O,A,57,16,1,A23
91,O,A,57,17,1,A21
91,O,A,57,18,0,A19
91,O,A,57,19,0,A22
91,O,A,57,20,1,A17
91,O,A,57,21,0,A20
91,O,A,57,22,1,A15
91,O,A,57,23,1,A12
91,O,A,57,24,1,A28
91,O,A,57,25,1,A35
91,O,A,57,26,1,A29
91,O,A,57,27,0,A25
91,O,A,57,28,0,A34
91,O,A,57,29,0,A27
91,O,A,57,30,1,A31
91,O,A,57,31,1,A32
91,O,A,57,32,1,A26
91,O,A,57,33,1,A33
91,O,A,57,34,1,A36
91,O,A,57,35,1,A30
91,O,A,57,36,0,A24
91,O,A,57,37,1,A46
91,O,A,57,38,1,A39
91,O,A,57,39,1,A41
91,O,A,57,40,1,A43
91,O,A,57,41,0,A44
91,O,A,57,42,0,A37
91,O,A,57,43,1,A38
91,O,A,57,44,0,A40
91,O,A,57,45,1,A45
91,O,A,57,46,0,A42
91,O,A,57,47,1,A50
91,O,A,57,48,1,A51
91,O,A,57,49,1,A55
91,O,A,57,50,0,A48
91,O,A,57,51,1,A52
91,O,A,57,52,0,A57
91,O,A,57,53,1,A56
91,O,A,57,54,1,A53
91,O,A,57,55,0,A54
91,O,A,57,56,1,A49
91,O,A,57,57,0,A47
91,C,A,57,1,1,A3
91,C,A,57,2,0,A2
91,C,A,57,3,0,A4
91,C,A,57,4,0,A7
91,C,A,57,5,0,A1
91,C,A,57,6,1,A5
91,C,A,57,7,0,A10
91,C,A,57,8,0,A9
91,C,A,57,9,0,A6
91,C,A,57,10,1,A11
91,C,A,57,11,0,A8
91,C,A,57,12,1,A18
91,C,A,57,13,0,A12
91,C,A,57,14,0,A19
91,C,A,57,15,1,A23
91,C,A,57,16,0,A16
91,C,A,57,17,0,A22
91,C,A,57,18,0,A14
91,C,A,57,19,1,A15
91,C,A,57,20,0,A13
91,C,A,57,21,0,A17
91,C,A,57,22,0,A21
91,C,A,57,23,0,A20
91,C,A,57,24,0,A28
91,C,A,57,25,0,A26
91,C,A,57,26,1,A35
91,C,A,57,27,0,A25
91,C,A,57,28,1,A31
91,C,A,57,29,0,A29
91,C,A,57,30,0,A36
91,C,A,57,31,0,A33
91,C,A,57,32,1,A32
91,C,A,57,33,0,A24
91,C,A,57,34,0,A34
91,C,A,57,35,0,A27
91,C,A,57,36,0,A30
91,C,A,57,37,0,A44
91,C,A,57,38,0,A46
91,C,A,57,39,0,A42
91,C,A,57,40,0,A43
91,C,A,57,41,0,A37
91,C,A,57,42,0,A39
91,C,A,57,43,1,A45
91,C,A,57,44,0,A41
91,C,A,57,45,0,A40
91,C,A,57,46,0,A38
91,C,A,57,47,0,A56
91,C,A,57,48,0,A52
91,C,A,57,49,1,A53
91,C,A,57,50,0,A48
91,C,A,57,51,0,A47
91,C,A,57,52,0,A54
91,C,A,57,53,0,A50
91,C,A,57,54,0,A51
91,C,A,57,55,0,A55
91,C,A,57,56,0,A57
91,C,A,57,57,0,A49
91,M,A,57,1,0,A2
91,M,A,57,2,1,A5
91,M,A,57,3,0,A1
91,M,A,57,4,0,A10
91,M,A,57,5,0,A8
91,M,A,57,6,1,A3
91,M,A,57,7,0,A6
91,M,A,57,8,0,A9
91,M,A,57,9,0,A7
91,M,A,57,10,0,A4
91,M,A,57,11,1,A11
91,M,A,57,12,0,A18
91,M,A,57,13,1,A17
91,M,A,57,14,0,A14
91,M,A,57,15,0,A12
91,M,A,57,16,1,A23
91,M,A,57,17,0,A19
91,M,A,57,18,1,A16
91,M,A,57,19,0,A21
91,M,A,57,20,0,A15
91,M,A,57,21,0,A22
91,M,A,57,22,0,A13
91,M,A,57,23,0,A20
91,M,A,57,24,0,A26
91,M,A,57,25,0,A28
91,M,A,57,26,0,A29
91,M,A,57,27,1,A31
91,M,A,57,28,0,A36
91,M,A,57,29,0,A25
91,M,A,57,30,0,A35
91,M,A,57,31,1,A32
91,M,A,57,32,1,A30
91,M,A,57,33,1,A27
91,M,A,57,34,0,A34
91,M,A,57,35,0,A33
91,M,A,57,36,0,A24
91,M,A,57,37,0,A46
91,M,A,57,38,1,A42
91,M,A,57,39,0,A37
91,M,A,57,40,0,A43
91,M,A,57,41,0,A40
91,M,A,57,42,0,A44
91,M,A,57,43,0,A41
91,M,A,57,44,1,A45
91,M,A,57,45,0,A39
91,M,A,57,46,1,A38
91,M,A,57,47,0,A56
91,M,A,57,48,0,A49
91,M,A,57,49,0,A51
91,M,A,57,50,0,A52
91,M,A,57,51,0,A57
91,M,A,57,52,0,A54
91,M,A,57,53,0,A50
91,M,A,57,54,1,A53
91,M,A,57,55,0,A55
91,M,A,57,56,0,A48
91,M,A,57,57,0,A47
91,O,B,63,1,1,B6
91,O,B,63,2,0,B7
91,O,B,63,3,1,B1
91,O,B,63,4,0,B11
91,O,B,63,5,1,B10
91,O,B,63,6,1,B9
91,O,B,63,7,0,B4
91,O,B,63,8,0,B12
91,O,B,63,9,0,B5
91,O,B,63,10,1,B2
91,O,B,63,11,0,B8
91,O,B,63,12,1,B3
91,O,B,63,13,1,B18
91,O,B,63,14,1,B22
91,O,B,63,15,0,B21
91,O,B,63,16,1,B19
91,O,B,63,17,1,B13
91,O,B,63,18,0,B14
91,O,B,63,19,0,B23
91,O,B,63,20,1,B25
91,O,B,63,21,1,B17
91,O,B,63,22,1,B16
91,O,B,63,23,1,B24
91,O,B,63,24,0,B15
91,O,B,63,25,0,B20
91,O,B,63,26,1,B26
91,O,B,63,27,0,B29
91,O,B,63,28,1,B35
91,O,B,63,29,1,B31
91,O,B,63,30,1,B30
91,O,B,63,31,1,B32
91,O,B,63,32,1,B27
91,O,B,63,33,0,B34
91,O,B,63,34,1,B33
91,O,B,63,35,0,B28
91,O,B,63,36,0,B37
91,O,B,63,37,0,B38
91,O,B,63,38,0,B36
91,O,B,63,39,0,B49
91,O,B,63,40,1,B39
91,O,B,63,41,0,B42
91,O,B,63,42,0,B44
91,O,B,63,43,1,B41
91,O,B,63,44,1,B45
91,O,B,63,45,0,B43
91,O,B,63,46,1,B48
91,O,B,63,47,0,B47
91,O,B,63,48,1,B40
91,O,B,63,49,0,B46
91,O,B,63,50,1,B50
91,O,B,63,51,1,B56
91,O,B,63,52,0,B59
91,O,B,63,53,1,B53
91,O,B,63,54,0,B54
91,O,B,63,55,1,B51
91,O,B,63,56,1,B52
91,O,B,63,57,1,B55
91,O,B,63,58,0,B57
91,O,B,63,59,1,B58
91,O,B,63,60,1,B62
91,O,B,63,61,0,B63
91,O,B,63,62,1,B61
91,O,B,63,63,0,B60
91,C,B,63,1,1,B1
91,C,B,63,2,1,B10
91,C,B,63,3,1,B9
91,C,B,63,4,1,B11
91,C,B,63,5,1,B5
91,C,B,63,6,1,B2
91,C,B,63,7,1,B7
91,C,B,63,8,1,B4
91,C,B,63,9,1,B6
91,C,B,63,10,1,B3
91,C,B,63,11,1,B8
91,C,B,63,12,1,B12
91,C,B,63,13,0,B23
91,C,B,63,14,0,B14
91,C,B,63,15,1,B18
91,C,B,63,16,1,B13
91,C,B,63,17,1,B19
91,C,B,63,18,1,B20
91,C,B,63,19,1,B16
91,C,B,63,20,1,B22
91,C,B,63,21,1,B24
91,C,B,63,22,1,B17
91,C,B,63,23,1,B25
91,C,B,63,24,1,B26
91,C,B,63,25,1,B21
91,C,B,63,26,0,B15
91,C,B,63,27,1,B34
91,C,B,63,28,1,B29
91,C,B,63,29,1,B31
91,C,B,63,30,1,B27
91,C,B,63,31,1,B36
91,C,B,63,32,0,B37
91,C,B,63,33,1,B28
91,C,B,63,34,1,B30
91,C,B,63,35,0,B38
91,C,B,63,36,1,B32
91,C,B,63,37,1,B35
91,C,B,63,38,1,B33
91,C,B,63,39,0,B43
91,C,B,63,40,1,B46
91,C,B,63,41,1,B39
91,C,B,63,42,1,B44
91,C,B,63,43,1,B45
91,C,B,63,44,0,B49
91,C,B,63,45,1,B41
91,C,B,63,46,1,B48
91,C,B,63,47,1,B47
91,C,B,63,48,1,B50
91,C,B,63,49,1,B42
91,C,B,63,50,1,B40
91,C,B,63,51,1,B53
91,C,B,63,52,1,B56
91,C,B,63,53,1,B52
91,C,B,63,54,1,B54
91,C,B,63,55,1,B62
91,C,B,63,56,1,B58
91,C,B,63,57,1,B51
91,C,B,63,58,1,B60
91,C,B,63,59,1,B55
91,C,B,63,60,1,B63
91,C,B,63,61,1,B61
91,C,B,63,62,1,B59
91,C,B,63,63,1,B57
91,M,B,63,1,1,B10
91,M,B,63,2,1,B1
91,M,B,63,3,1,B9
91,M,B,63,4,0,B5
91,M,B,63,5,1,B11
91,M,B,63,6,1,B6
91,M,B,63,7,1,B2
91,M,B,63,8,1,B3
91,M,B,63,9,0,B12
91,M,B,63,10,0,B4
91,M,B,63,11,1,B7
91,M,B,63,12,1,B8
91,M,B,63,13,0,B14
91,M,B,63,14,1,B18
91,M,B,63,15,0,B23
91,M,B,63,16,1,B19
91,M,B,63,17,1,B24
91,M,B,63,18,0,B13
91,M,B,63,19,1,B25
91,M,B,63,20,0,B17
91,M,B,63,21,1,B22
91,M,B,63,22,1,B26
91,M,B,63,23,1,B16
91,M,B,63,24,1,B21
91,M,B,63,25,0,B20
91,M,B,63,26,0,B15
91,M,B,63,27,1,B34
91,M,B,63,28,1,B29
91,M,B,63,29,0,B38
91,M,B,63,30,0,B28
91,M,B,63,31,1,B27
91,M,B,63,32,1,B36
91,M,B,63,33,0,B37
91,M,B,63,34,1,B32
91,M,B,63,35,0,B30
91,M,B,63,36,1,B33
91,M,B,63,37,1,B31
91,M,B,63,38,1,B35
91,M,B,63,39,0,B43
91,M,B,63,40,1,B39
91,M,B,63,41,1,B44
91,M,B,63,42,1,B46
91,M,B,63,43,1,B50
91,M,B,63,44,1,B45
91,M,B,63,45,1,B48
91,M,B,63,46,0,B49
91,M,B,63,47,1,B47
91,M,B,63,48,1,B42
91,M,B,63,49,1,B40
91,M,B,63,50,1,B41
91,M,B,63,51,1,B53
91,M,B,63,52,1,B52
91,M,B,63,53,1,B55
91,M,B,63,54,0,B58
91,M,B,63,55,1,B51
91,M,B,63,56,1,B62
91,M,B,63,57,1,B60
91,M,B,63,58,1,B54
91,M,B,63,59,1,B59
91,M,B,63,60,1,B61
91,M,B,63,61,1,B56
91,M,B,63,62,1,B63
91,M,B,63,63,0,B57
92,O,A,57,1,1,A2
92,O,A,57,2,0,A4
92,O,A,57,3,1,A7
92,O,A,57,4,1,A10
92,O,A,57,5,1,A3
92,O,A,57,6,1,A9
92,O,A,57,7,0,A1
92,O,A,57,8,1,A8
92,O,A,57,9,0,A6
92,O,A,57,10,1,A5
92,O,A,57,11,1,A11
92,O,A,57,12,0,A16
92,O,A,57,13,1,A14
92,O,A,57,14,0,A17
92,O,A,57,15,0,A18
92,O,A,57,16,0,A13
92,O,A,57,17,1,A23
92,O,A,57,18,0,A21
92,O,A,57,19,1,A22
92,O,A,57,20,1,A15
92,O,A,57,21,0,A20
92,O,A,57,22,0,A19
92,O,A,57,23,1,A12
92,O,A,57,24,1,A32
92,O,A,57,25,0,A25
92,O,A,57,26,1,A29
92,O,A,57,27,1,A24
92,O,A,57,28,1,A36
92,O,A,57,29,0,A27
92,O,A,57,30,0,A31
92,O,A,57,31,1,A26
92,O,A,57,32,0,A33
92,O,A,57,33,1,A28
92,O,A,57,34,1,A34
92,O,A,57,35,1,A35
92,O,A,57,36,1,A30
92,O,A,57,37,1,A45
92,O,A,57,38,0,A43
92,O,A,57,39,1,A37
92,O,A,57,40,0,A39
92,O,A,57,41,1,A41
92,O,A,57,42,1,A42
92,O,A,57,43,0,A40
92,O,A,57,44,1,A44
92,O,A,57,45,1,A46
92,O,A,57,46,1,A38
92,O,A,57,47,1,A53
92,O,A,57,48,0,A55
92,O,A,57,49,0,A52
92,O,A,57,50,1,A48
92,O,A,57,51,0,A51
92,O,A,57,52,1,A57
92,O,A,57,53,0,A49
92,O,A,57,54,1,A47
92,O,A,57,55,1,A54
92,O,A,57,56,1,A50
92,O,A,57,57,1,A56
92,C,A,57,1,1,A3
92,C,A,57,2,1,A1
92,C,A,57,3,1,A2
92,C,A,57,4,1,A7
92,C,A,57,5,1,A6
92,C,A,57,6,1,A4
92,C,A,57,7,1,A10
92,C,A,57,8,1,A8
92,C,A,57,9,1,A5
92,C,A,57,10,1,A9
92,C,A,57,11,1,A11
92,C,A,57,12,1,A18
92,C,A,57,13,0,A17
92,C,A,57,14,1,A23
92,C,A,57,15,1,A13
92,C,A,57,16,1,A15
92,C,A,57,17,1,A22
92,C,A,57,18,1,A14
92,C,A,57,19,1,A12
92,C,A,57,20,1,A21
92,C,A,57,21,0,A19
92,C,A,57,22,1,A16
92,C,A,57,23,0,A20
92,C,A,57,24,1,A26
92,C,A,57,25,1,A28
92,C,A,57,26,1,A32
92,C,A,57,27,1,A31
92,C,A,57,28,1,A25
92,C,A,57,29,1,A33
92,C,A,57,30,1,A29
92,C,A,57,31,1,A36
92,C,A,57,32,1,A35
92,C,A,57,33,1,A30
92,C,A,57,34,1,A27
92,C,A,57,35,1,A34
92,C,A,57,36,1,A24
92,C,A,57,37,1,A43
92,C,A,57,38,1,A46
92,C,A,57,39,1,A37
92,C,A,57,40,1,A44
92,C,A,57,41,1,A42
92,C,A,57,42,1,A40
92,C,A,57,43,1,A41
92,C,A,57,44,1,A45
92,C,A,57,45,1,A39
92,C,A,57,46,1,A38
92,C,A,57,47,0,A52
92,C,A,57,48,1,A53
92,C,A,57,49,1,A48
92,C,A,57,50,0,A51
92,C,A,57,51,1,A56
92,C,A,57,52,1,A49
92,C,A,57,53,1,A55
92,C,A,57,54,1,A54
92,C,A,57,55,1,A50
92,C,A,57,56,1,A57
92,C,A,57,57,1,A47
92,M,A,57,1,1,A2
92,M,A,57,2,1,A7
92,M,A,57,3,1,A10
92,M,A,57,4,0,A6
92,M,A,57,5,1,A1
92,M,A,57,6,1,A5
92,M,A,57,7,1,A4
92,M,A,57,8,1,A11
92,M,A,57,9,1,A3
92,M,A,57,10,1,A8
92,M,A,57,11,1,A9
92,M,A,57,12,1,A23
92,M,A,57,13,1,A14
92,M,A,57,14,0,A17
92,M,A,57,15,0,A18
92,M,A,57,16,1,A21
92,M,A,57,17,0,A19
92,M,A,57,18,1,A12
92,M,A,57,19,1,A13
92,M,A,57,20,0,A20
92,M,A,57,21,1,A22
92,M,A,57,22,0,A16
92,M,A,57,23,1,A15
92,M,A,57,24,1,A26
92,M,A,57,25,1,A28
92,M,A,57,26,1,A31
92,M,A,57,27,1,A35
92,M,A,57,28,1,A29
92,M,A,57,29,1,A36
92,M,A,57,30,1,A25
92,M,A,57,31,0,A32
92,M,A,57,32,1,A34
92,M,A,57,33,0,A27
92,M,A,57,34,1,A30
92,M,A,57,35,0,A33
92,M,A,57,36,1,A24
92,M,A,57,37,1,A44
92,M,A,57,38,1,A46
92,M,A,57,39,0,A40
92,M,A,57,40,1,A37
92,M,A,57,41,0,A43
92,M,A,57,42,1,A42
92,M,A,57,43,1,A45
92,M,A,57,44,0,A39
92,M,A,57,45,1,A41
92,M,A,57,46,1,A38
92,M,A,57,47,1,A56
92,M,A,57,48,0,A52
92,M,A,57,49,1,A51
92,M,A,57,50,1,A54
92,M,A,57,51,1,A49
92,M,A,57,52,1,A53
92,M,A,57,53,1,A57
92,M,A,57,54,0,A48
92,M,A,57,55,1,A55
92,M,A,57,56,1,A50
92,M,A,57,57,1,A47
92,O,B,63,1,1,B5
92,O,B,63,2,0,B2
92,O,B,63,3,0,B1
92,O,B,63,4,0,B9
92,O,B,63,5,1,B7
92,O,B,63,6,1,B10
92,O,B,63,7,0,B12
92,O,B,63,8,1,B8
92,O,B,63,9,1,B3
92,O,B,63,10,1,B11
92,O,B,63,11,1,B6
92,O,B,63,12,0,B4
92,O,B,63,13,0,B18
92,O,B,63,14,1,B13
92,O,B,63,15,1,B23
92,O,B,63,16,0,B19
92,O,B,63,17,0,B17
92,O,B,63,18,1,B24
92,O,B,63,19,1,B16
92,O,B,63,20,0,B25
92,O,B,63,21,1,B26
92,O,B,63,22,1,B14
92,O,B,63,23,1,B22
92,O,B,63,24,1,B20
92,O,B,63,25,0,B15
92,O,B,63,26,1,B21
92,O,B,63,27,0,B33
92,O,B,63,28,1,B32
92,O,B,63,29,1,B38
92,O,B,63,30,1,B29
92,O,B,63,31,1,B34
92,O,B,63,32,0,B35
92,O,B,63,33,1,B27
92,O,B,63,34,1,B28
92,O,B,63,35,0,B30
92,O,B,63,36,1,B36
92,O,B,63,37,0,B31
92,O,B,63,38,0,B37
92,O,B,63,39,1,B44
92,O,B,63,40,0,B49
92,O,B,63,41,1,B40
92,O,B,63,42,1,B43
92,O,B,63,43,1,B39
92,O,B,63,44,1,B48
92,O,B,63,45,0,B50
92,O,B,63,46,0,B41
92,O,B,63,47,1,B42
92,O,B,63,48,1,B46
92,O,B,63,49,1,B47
92,O,B,63,50,0,B45
92,O,B,63,51,0,B61
92,O,B,63,52,0,B52
92,O,B,63,53,1,B53
92,O,B,63,54,0,B56
92,O,B,63,55,0,B51
92,O,B,63,56,0,B58
92,O,B,63,57,1,B62
92,O,B,63,58,1,B63
92,O,B,63,59,0,B59
92,O,B,63,60,1,B57
92,O,B,63,61,0,B54
92,O,B,63,62,1,B55
92,O,B,63,63,0,B60
92,C,B,63,1,0,B9
92,C,B,63,2,0,B1
92,C,B,63,3,1,B10
92,C,B,63,4,1,B4
92,C,B,63,5,1,B5
92,C,B,63,6,1,B3
92,C,B,63,7,1,B12
92,C,B,63,8,1,B11
92,C,B,63,9,1,B2
92,C,B,63,10,1,B7
92,C,B,63,11,1,B8
92,C,B,63,12,1,B6
92,C,B,63,13,1,B14
92,C,B,63,14,1,B18
92,C,B,63,15,1,B23
92,C,B,63,16,1,B25
92,C,B,63,17,1,B13
92,C,B,63,18,1,B16
92,C,B,63,19,1,B17
92,C,B,63,20,1,B22
92,C,B,63,21,1,B19
92,C,B,63,22,1,B24
92,C,B,63,23,1,B20
92,C,B,63,24,1,B26
92,C,B,63,25,1,B21
92,C,B,63,26,1,B15
92,C,B,63,27,1,B34
92,C,B,63,28,1,B30
92,C,B,63,29,1,B28
92,C,B,63,30,1,B29
92,C,B,63,31,1,B31
92,C,B,63,32,1,B38
92,C,B,63,33,1,B27
92,C,B,63,34,1,B32
92,C,B,63,35,1,B33
92,C,B,63,36,1,B36
92,C,B,63,37,0,B37
92,C,B,63,38,1,B35
92,C,B,63,39,1,B39
92,C,B,63,40,1,B43
92,C,B,63,41,1,B50
92,C,B,63,42,1,B44
92,C,B,63,43,1,B48
92,C,B,63,44,1,B40
92,C,B,63,45,1,B42
92,C,B,63,46,1,B46
92,C,B,63,47,1,B47
92,C,B,63,48,1,B45
92,C,B,63,49,0,B41
92,C,B,63,50,1,B49
92,C,B,63,51,1,B53
92,C,B,63,52,0,B56
92,C,B,63,53,1,B58
92,C,B,63,54,1,B63
92,C,B,63,55,1,B51
92,C,B,63,56,1,B52
92,C,B,63,57,1,B62
92,C,B,63,58,1,B55
92,C,B,63,59,1,B60
92,C,B,63,60,1,B54
92,C,B,63,61,1,B59
92,C,B,63,62,1,B61
92,C,B,63,63,1,B57
92,M,B,63,1,1,B10
92,M,B,63,2,1,B5
92,M,B,63,3,0,B1
92,M,B,63,4,1,B11
92,M,B,63,5,1,B9
92,M,B,63,6,1,B6
92,M,B,63,7,1,B12
92,M,B,63,8,0,B4
92,M,B,63,9,1,B2
92,M,B,63,10,1,B3
92,M,B,63,11,1,B8
92,M,B,63,12,1,B7
92,M,B,63,13,1,B18
92,M,B,63,14,1,B14
92,M,B,63,15,1,B23
92,M,B,63,16,1,B13
92,M,B,63,17,1,B25
92,M,B,63,18,0,B17
92,M,B,63,19,1,B19
92,M,B,63,20,1,B21
92,M,B,63,21,1,B22
92,M,B,63,22,1,B16
92,M,B,63,23,1,B24
92,M,B,63,24,1,B26
92,M,B,63,25,1,B20
92,M,B,63,26,0,B15
92,M,B,63,27,1,B34
92,M,B,63,28,1,B29
92,M,B,63,29,1,B27
92,M,B,63,30,1,B38
92,M,B,63,31,1,B36
92,M,B,63,32,1,B30
92,M,B,63,33,1,B28
92,M,B,63,34,1,B32
92,M,B,63,35,1,B33
92,M,B,63,36,1,B31
92,M,B,63,37,1,B35
92,M,B,63,38,0,B37
92,M,B,63,39,1,B39
92,M,B,63,40,1,B44
92,M,B,63,41,1,B46
92,M,B,63,42,1,B45
92,M,B,63,43,1,B43
92,M,B,63,44,1,B42
92,M,B,63,45,0,B47
92,M,B,63,46,0,B50
92,M,B,63,47,0,B41
92,M,B,63,48,1,B48
92,M,B,63,49,1,B49
92,M,B,63,50,1,B40
92,M,B,63,51,1,B53
92,M,B,63,52,1,B56
92,M,B,63,53,1,B52
92,M,B,63,54,1,B55
92,M,B,63,55,1,B59
92,M,B,63,56,1,B60
92,M,B,63,57,0,B58
92,M,B,63,58,1,B54
92,M,B,63,59,0,B61
92,M,B,63,60,1,B62
92,M,B,63,61,1,B63
92,M,B,63,62,0,B51
92,M,B,63,63,1,B57
93,O,A,57,1,0,A4
93,O,A,57,2,0,A3
93,O,A,57,3,0,A6
93,O,A,57,4,0,A2
93,O,A,57,5,1,A10
93,O,A,57,6,1,A5
93,O,A,57,7,0,A1
93,O,A,57,8,0,A7
93,O,A,57,9,1,A9
93,O,A,57,10,1,A8
93,O,A,57,11,0,A11
93,O,A,57,12,1,A22
93,O,A,57,13,1,A23
93,O,A,57,14,1,A17
93,O,A,57,15,1,A18
93,O,A,57,16,1,A15
93,O,A,57,17,0,A13
93,O,A,57,18,1,A20
93,O,A,57,19,1,A19
93,O,A,57,20,1,A14
93,O,A,57,21,0,A12
93,O,A,57,22,0,A21
93,O,A,57,23,0,A16
93,O,A,57,24,0,A28
93,O,A,57,25,1,A36
93,O,A,57,26,1,A26
93,O,A,57,27,0,A31
93,O,A,57,28,0,A24
93,O,A,57,29,0,A29
93,O,A,57,30,0,A30
93,O,A,57,31,0,A32
93,O,A,57,32,0,A33
93,O,A,57,33,0,A27
93,O,A,57,34,1,A35
93,O,A,57,35,0,A25
93,O,A,57,36,0,A34
93,O,A,57,37,0,A39
93,O,A,57,38,1,A43
93,O,A,57,39,1,A46
93,O,A,57,40,1,A40
93,O,A,57,41,0,A44
93,O,A,57,42,0,A38
93,O,A,57,43,0,A37
93,O,A,57,44,1,A42
93,O,A,57,45,1,A45
93,O,A,57,46,0,A41
93,O,A,57,47,1,A49
93,O,A,57,48,0,A47
93,O,A,57,49,0,A53
93,O,A,57,50,0,A50
93,O,A,57,51,1,A57
93,O,A,57,52,0,A54
93,O,A,57,53,0,A48
93,O,A,57,54,0,A56
93,O,A,57,55,0,A55
93,O,A,57,56,1,A52
93,O,A,57,57,0,A51
93,C,A,57,1,0,A3
93,C,A,57,2,0,A1
93,C,A,57,3,0,A2
93,C,A,57,4,1,A10
93,C,A,57,5,0,A11
93,C,A,57,6,0,A7
93,C,A,57,7,0,A4
93,C,A,57,8,0,A5
93,C,A,57,9,0,A9
93,C,A,57,10,1,A8
93,C,A,57,11,0,A6
93,C,A,57,12,1,A14
93,C,A,57,13,0,A12
93,C,A,57,14,1,A23
93,C,A,57,15,1,A18
93,C,A,57,16,1,A17
93,C,A,57,17,0,A16
93,C,A,57,18,1,A15
93,C,A,57,19,0,A21
93,C,A,57,20,1,A19
93,C,A,57,21,0,A13
93,C,A,57,22,0,A22
93,C,A,57,23,1,A20
93,C,A,57,24,1,A35
93,C,A,57,25,0,A28
93,C,A,57,26,0,A29
93,C,A,57,27,0,A32
93,C,A,57,28,0,A26
93,C,A,57,29,0,A31
93,C,A,57,30,1,A36
93,C,A,57,31,0,A25
93,C,A,57,32,0,A24
93,C,A,57,33,0,A33
93,C,A,57,34,0,A30
93,C,A,57,35,0,A34
93,C,A,57,36,0,A27
93,C,A,57,37,0,A44
93,C,A,57,38,0,A46
93,C,A,57,39,0,A37
93,C,A,57,40,0,A42
93,C,A,57,41,1,A43
93,C,A,57,42,0,A41
93,C,A,57,43,0,A39
93,C,A,57,44,1,A40
93,C,A,57,45,1,A45
93,C,A,57,46,1,A38
93,C,A,57,47,0,A56
93,C,A,57,48,0,A51
93,C,A,57,49,0,A55
93,C,A,57,50,0,A49
93,C,A,57,51,1,A52
93,C,A,57,52,0,A50
93,C,A,57,53,0,A48
93,C,A,57,54,0,A53
93,C,A,57,55,0,A54
93,C,A,57,56,0,A47
93,C,A,57,57,0,A57
93,M,A,57,1,0,A7
93,M,A,57,2,0,A1
93,M,A,57,3,1,A10
93,M,A,57,4,0,A2
93,M,A,57,5,0,A5
93,M,A,57,6,1,A8
93,M,A,57,7,0,A4
93,M,A,57,8,0,A3
93,M,A,57,9,0,A9
93,M,A,57,10,0,A6
93,M,A,57,11,0,A11
93,M,A,57,12,0,A18
93,M,A,57,13,0,A13
93,M,A,57,14,0,A16
93,M,A,57,15,1,A19
93,M,A,57,16,0,A12
93,M,A,57,17,1,A23
93,M,A,57,18,1,A15
93,M,A,57,19,1,A14
93,M,A,57,20,0,A21
93,M,A,57,21,1,A17
93,M,A,57,22,0,A22
93,M,A,57,23,1,A20
93,M,A,57,24,0,A28
93,M,A,57,25,0,A29
93,M,A,57,26,0,A26
93,M,A,57,27,1,A36
93,M,A,57,28,0,A32
93,M,A,57,29,1,A35
93,M,A,57,30,0,A31
93,M,A,57,31,0,A25
93,M,A,57,32,0,A33
93,M,A,57,33,1,A27
93,M,A,57,34,0,A30
93,M,A,57,35,0,A34
93,M,A,57,36,0,A24
93,M,A,57,37,1,A44
93,M,A,57,38,0,A46
93,M,A,57,39,1,A40
93,M,A,57,40,0,A37
93,M,A,57,41,1,A43
93,M,A,57,42,1,A42
93,M,A,57,43,0,A41
93,M,A,57,44,0,A39
93,M,A,57,45,1,A45
93,M,A,57,46,0,A38
93,M,A,57,47,0,A56
93,M,A,57,48,0,A55
93,M,A,57,49,0,A52
93,M,A,57,50,0,A49
93,M,A,57,51,0,A57
93,M,A,57,52,0,A53
93,M,A,57,53,0,A48
93,M,A,57,54,0,A54
93,M,A,57,55,0,A51
93,M,A,57,56,0,A50
93,M,A,57,57,0,A47
93,O,B,63,1,1,B6
93,O,B,63,2,0,B3
93,O,B,63,3,0,B5
93,O,B,63,4,0,B8
93,O,B,63,5,0,B10
93,O,B,63,6,0,B1
93,O,B,63,7,0,B12
93,O,B,63,8,1,B9
93,O,B,63,9,0,B4
93,O,B,63,10,0,B2
93,O,B,63,11,1,B11
93,O,B,63,12,1,B7
93,O,B,63,13,0,B22
93,O,B,63,14,1,B24
93,O,B,63,15,0,B19
93,O,B,63,16,1,B13
93,O,B,63,17,1,B18
93,O,B,63,18,0,B17
93,O,B,63,19,1,B23
93,O,B,63,20,0,B26
93,O,B,63,21,0,B14
93,O,B,63,22,0,B25
93,O,B,63,23,1,B16
93,O,B,63,24,0,B20
93,O,B,63,25,0,B15
93,O,B,63,26,0,B21
93,O,B,63,27,1,B30
93,O,B,63,28,1,B36
93,O,B,63,29,0,B34
93,O,B,63,30,0,B31
93,O,B,63,31,0,B32
93,O,B,63,32,0,B37
93,O,B,63,33,1,B28
93,O,B,63,34,0,B35
93,O,B,63,35,0,B29
93,O,B,63,36,0,B38
93,O,B,63,37,1,B27
93,O,B,63,38,0,B33
93,O,B,63,39,0,B48
93,O,B,63,40,0,B43
93,O,B,63,41,0,B50
93,O,B,63,42,1,B42
93,O,B,63,43,0,B45
93,O,B,63,44,0,B41
93,O,B,63,45,1,B39
93,O,B,63,46,0,B46
93,O,B,63,47,0,B44
93,O,B,63,48,0,B47
93,O,B,63,49,1,B49
93,O,B,63,50,0,B40
93,O,B,63,51,0,B56
93,O,B,63,52,0,B57
93,O,B,63,53,1,B53
93,O,B,63,54,1,B58
93,O,B,63,55,0,B54
93,O,B,63,56,1,B59
93,O,B,63,57,1,B55
93,O,B,63,58,1,B52
93,O,B,63,59,0,B51
93,O,B,63,60,0,B62
93,O,B,63,61,0,B61
93,O,B,63,62,1,B63
93,O,B,63,63,0,B60
93,C,B,63,1,0,B10
93,C,B,63,2,0,B9
93,C,B,63,3,0,B12
93,C,B,63,4,0,B1
93,C,B,63,5,0,B6
93,C,B,63,6,0,B5
93,C,B,63,7,0,B7
93,C,B,63,8,0,B4
93,C,B,63,9,0,B8
93,C,B,63,10,0,B2
93,C,B,63,11,0,B11
93,C,B,63,12,0,B3
93,C,B,63,13,0,B18
93,C,B,63,14,0,B14
93,C,B,63,15,1,B23
93,C,B,63,16,0,B22
93,C,B,63,17,1,B24
93,C,B,63,18,1,B13
93,C,B,63,19,1,B16
93,C,B,63,20,0,B19
93,C,B,63,21,0,B25
93,C,B,63,22,0,B26
93,C,B,63,23,0,B17
93,C,B,63,24,0,B21
93,C,B,63,25,0,B20
93,C,B,63,26,0,B15
93,C,B,63,27,0,B34
93,C,B,63,28,0,B30
93,C,B,63,29,0,B29
93,C,B,63,30,1,B28
93,C,B,63,31,0,B38
93,C,B,63,32,0,B27
93,C,B,63,33,0,B31
93,C,B,63,34,0,B33
93,C,B,63,35,0,B32
93,C,B,63,36,0,B36
93,C,B,63,37,0,B37
93,C,B,63,38,0,B35
93,C,B,63,39,0,B43
93,C,B,63,40,0,B46
93,C,B,63,41,0,B39
93,C,B,63,42,0,B44
93,C,B,63,43,0,B50
93,C,B,63,44,0,B42
93,C,B,63,45,0,B41
93,C,B,63,46,0,B45
93,C,B,63,47,0,B47
93,C,B,63,48,0,B48
93,C,B,63,49,0,B40
93,C,B,63,50,1,B49
93,C,B,63,51,1,B53
93,C,B,63,52,0,B58
93,C,B,63,53,0,B56
93,C,B,63,54,0,B52
93,C,B,63,55,0,B61
93,C,B,63,56,0,B51
93,C,B,63,57,1,B55
93,C,B,63,58,0,B54
93,C,B,63,59,0,B62
93,C,B,63,60,0,B60
93,C,B,63,61,1,B59
93,C,B,63,62,1,B63
93,C,B,63,63,0,B57
93,M,B,63,1,0,B5
93,M,B,63,2,0,B10
93,M,B,63,3,0,B1
93,M,B,63,4,0,B6
93,M,B,63,5,0,B4
93,M,B,63,6,0,B12
93,M,B,63,7,0,B11
93,M,B,63,8,0,B3
93,M,B,63,9,0,B9
93,M,B,63,10,0,B2
93,M,B,63,11,0,B7
93,M,B,63,12,0,B8
93,M,B,63,13,0,B18
93,M,B,63,14,0,B14
93,M,B,63,15,0,B19
93,M,B,63,16,1,B23
93,M,B,63,17,1,B24
93,M,B,63,18,1,B16
93,M,B,63,19,1,B13
93,M,B,63,20,0,B25
93,M,B,63,21,1,B22
93,M,B,63,22,0,B17
93,M,B,63,23,0,B26
93,M,B,63,24,0,B20
93,M,B,63,25,0,B21
93,M,B,63,26,0,B15
93,M,B,63,27,0,B34
93,M,B,63,28,0,B29
93,M,B,63,29,0,B38
93,M,B,63,30,0,B27
93,M,B,63,31,0,B31
93,M,B,63,32,0,B30
93,M,B,63,33,1,B28
93,M,B,63,34,0,B36
93,M,B,63,35,0,B32
93,M,B,63,36,0,B37
93,M,B,63,37,0,B35
93,M,B,63,38,0,B33
93,M,B,63,39,0,B43
93,M,B,63,40,0,B44
93,M,B,63,41,0,B42
93,M,B,63,42,0,B50
93,M,B,63,43,1,B39
93,M,B,63,44,0,B46
93,M,B,63,45,1,B49
93,M,B,63,46,0,B48
93,M,B,63,47,0,B45
93,M,B,63,48,0,B41
93,M,B,63,49,0,B47
93,M,B,63,50,0,B40
93,M,B,63,51,1,B53
93,M,B,63,52,0,B52
93,M,B,63,53,0,B56
93,M,B,63,54,0,B60
93,M,B,63,55,0,B51
93,M,B,63,56,1,B58
93,M,B,63,57,0,B61
93,M,B,63,58,1,B55
93,M,B,63,59,0,B62
93,M,B,63,60,0,B54
93,M,B,63,61,1,B63
93,M,B,63,62,1,B59
93,M,B,63,63,0,B57
94,O,A,57,1,1,A3
94,O,A,57,2,0,A5
94,O,A,57,3,1,A10
94,O,A,57,4,0,A4
94,O,A,57,5,0,A2
94,O,A,57,6,1,A1
94,O,A,57,7,0,A11
94,O,A,57,8,1,A7
94,O,A,57,9,1,A8
94,O,A,57,10,1,A6
94,O,A,57,11,0,A9
94,O,A,57,12,1,A17
94,O,A,57,13,1,A12
94,O,A,57,14,0,A21
94,O,A,57,15,0,A18
94,O,A,57,16,1,A22
94,O,A,57,17,0,A16
94,O,A,57,18,1,A14
94,O,A,57,19,1,A23
94,O,A,57,20,0,A19
94,O,A,57,21,1,A13
94,O,A,57,22,1,A15
94,O,A,57,23,1,A20
94,O,A,57,24,0,A28
94,O,A,57,25,1,A35
94,O,A,57,26,1,A34
94,O,A,57,27,1,A31
94,O,A,57,28,0,A29
94,O,A,57,29,0,A26
94,O,A,57,30,0,A36
94,O,A,57,31,1,A25
94,O,A,57,32,0,A32
94,O,A,57,33,1,A27
94,O,A,57,34,0,A30
94,O,A,57,35,1,A24
94,O,A,57,36,0,A33
94,O,A,57,37,1,A37
94,O,A,57,38,1,A38
94,O,A,57,39,0,A40
94,O,A,57,40,0,A44
94,O,A,57,41,1,A46
94,O,A,57,42,1,A42
94,O,A,57,43,0,A43
94,O,A,57,44,1,A41
94,O,A,57,45,0,A39
94,O,A,57,46,0,A45
94,O,A,57,47,0,A54
94,O,A,57,48,1,A56
94,O,A,57,49,0,A57
94,O,A,57,50,1,A49
94,O,A,57,51,0,A53
94,O,A,57,52,1,A51
94,O,A,57,53,0,A55
94,O,A,57,54,1,A52
94,O,A,57,55,0,A50
94,O,A,57,56,0,A48
94,O,A,57,57,1,A47
94,C,A,57,1,1,A1
94,C,A,57,2,1,A10
94,C,A,57,3,0,A2
94,C,A,57,4,1,A4
94,C,A,57,5,1,A3
94,C,A,57,6,1,A8
94,C,A,57,7,1,A5
94,C,A,57,8,1,A7
94,C,A,57,9,0,A11
94,C,A,57,10,1,A6
94,C,A,57,11,1,A9
94,C,A,57,12,1,A14
94,C,A,57,13,0,A18
94,C,A,57,14,1,A23
94,C,A,57,15,1,A21
94,C,A,57,16,1,A16
94,C,A,57,17,0,A19
94,C,A,57,18,1,A13
94,C,A,57,19,1,A22
94,C,A,57,20,1,A12
94,C,A,57,21,1,A17
94,C,A,57,22,1,A15
94,C,A,57,23,1,A20
94,C,A,57,24,1,A28
94,C,A,57,25,0,A26
94,C,A,57,26,0,A32
94,C,A,57,27,1,A36
94,C,A,57,28,1,A31
94,C,A,57,29,1,A25
94,C,A,57,30,1,A29
94,C,A,57,31,1,A35
94,C,A,57,32,1,A24
94,C,A,57,33,1,A33
94,C,A,57,34,1,A30
94,C,A,57,35,1,A27
94,C,A,57,36,1,A34
94,C,A,57,37,1,A46
94,C,A,57,38,1,A37
94,C,A,57,39,1,A44
94,C,A,57,40,1,A40
94,C,A,57,41,1,A42
94,C,A,57,42,1,A43
94,C,A,57,43,0,A45
94,C,A,57,44,1,A41
94,C,A,57,45,1,A39
94,C,A,57,46,1,A38
94,C,A,57,47,1,A56
94,C,A,57,48,0,A55
94,C,A,57,49,1,A48
94,C,A,57,50,1,A57
94,C,A,57,51,1,A54
94,C,A,57,52,1,A49
94,C,A,57,53,1,A52
94,C,A,57,54,1,A53
94,C,A,57,55,1,A50
94,C,A,57,56,1,A51
94,C,A,57,57,1,A47
94,M,A,57,1,1,A1
94,M,A,57,2,0,A2
94,M,A,57,3,1,A10
94,M,A,57,4,1,A7
94,M,A,57,5,1,A3
94,M,A,57,6,1,A8
94,M,A,57,7,1,A4
94,M,A,57,8,1,A5
94,M,A,57,9,0,A9
94,M,A,57,10,0,A11
94,M,A,57,11,1,A6
94,M,A,57,12,1,A18
94,M,A,57,13,1,A23
94,M,A,57,14,1,A22
94,M,A,57,15,1,A21
94,M,A,57,16,0,A19
94,M,A,57,17,1,A14
94,M,A,57,18,1,A17
94,M,A,57,19,1,A16
94,M,A,57,20,1,A15
94,M,A,57,21,1,A12
94,M,A,57,22,1,A13
94,M,A,57,23,0,A20
94,M,A,57,24,1,A28
94,M,A,57,25,0,A26
94,M,A,57,26,1,A31
94,M,A,57,27,0,A32
94,M,A,57,28,1,A29
94,M,A,57,29,0,A36
94,M,A,57,30,1,A25
94,M,A,57,31,1,A35
94,M,A,57,32,0,A30
94,M,A,57,33,1,A33
94,M,A,57,34,1,A24
94,M,A,57,35,1,A34
94,M,A,57,36,0,A27
94,M,A,57,37,1,A46
94,M,A,57,38,0,A44
94,M,A,57,39,1,A37
94,M,A,57,40,1,A42
94,M,A,57,41,0,A43
94,M,A,57,42,1,A41
94,M,A,57,43,0,A45
94,M,A,57,44,1,A39
94,M,A,57,45,1,A40
94,M,A,57,46,1,A38
94,M,A,57,47,1,A52
94,M,A,57,48,0,A53
94,M,A,57,49,0,A55
94,M,A,57,50,1,A56
94,M,A,57,51,1,A51
94,M,A,57,52,1,A54
94,M,A,57,53,1,A57
94,M,A,57,54,1,A50
94,M,A,57,55,1,A48
94,M,A,57,56,1,A49
94,M,A,57,57,1,A47
94,O,B,63,1,1,B4
94,O,B,63,2,0,B3
94,O,B,63,3,0,B7
94,O,B,63,4,1,B5
94,O,B,63,5,0,B6
94,O,B,63,6,1,B11
94,O,B,63,7,0,B10
94,O,B,63,8,0,B1
94,O,B,63,9,0,B9
94,O,B,63,10,0,B2
94,O,B,63,11,0,B8
94,O,B,63,12,0,B12
94,O,B,63,13,1,B24
94,O,B,63,14,0,B18
94,O,B,63,15,1,B13
94,O,B,63,16,0,B21
94,O,B,63,17,1,B26
94,O,B,63,18,1,B16
94,O,B,63,19,1,B14
94,O,B,63,20,0,B23
94,O,B,63,21,0,B25
94,O,B,63,22,1,B19
94,O,B,63,23,1,B17
94,O,B,63,24,1,B22
94,O,B,63,25,1,B20
94,O,B,63,26,1,B15
94,O,B,63,27,1,B28
94,O,B,63,28,0,B29
94,O,B,63,29,0,B34
94,O,B,63,30,0,B35
94,O,B,63,31,0,B37
94,O,B,63,32,1,B33
94,O,B,63,33,0,B27
94,O,B,63,34,0,B30
94,O,B,63,35,1,B31
94,O,B,63,36,0,B38
94,O,B,63,37,0,B32
94,O,B,63,38,1,B36
94,O,B,63,39,1,B42
94,O,B,63,40,1,B45
94,O,B,63,41,0,B39
94,O,B,63,42,0,B47
94,O,B,63,43,0,B44
94,O,B,63,44,0,B43
94,O,B,63,45,0,B48
94,O,B,63,46,0,B41
94,O,B,63,47,0,B46
94,O,B,63,48,1,B49
94,O,B,63,49,1,B50
94,O,B,63,50,0,B40
94,O,B,63,51,0,B58
94,O,B,63,52,1,B63
94,O,B,63,53,0,B51
94,O,B,63,54,1,B52
94,O,B,63,55,1,B53
94,O,B,63,56,1,B55
94,O,B,63,57,0,B56
94,O,B,63,58,1,B62
94,O,B,63,59,1,B54
94,O,B,63,60,0,B59
94,O,B,63,61,0,B61
94,O,B,63,62,1,B60
94,O,B,63,63,1,B57
94,C,B,63,1,0,B10
94,C,B,63,2,1,B5
94,C,B,63,3,0,B6
94,C,B,63,4,0,B1
94,C,B,63,5,0,B11
94,C,B,63,6,0,B4
94,C,B,63,7,0,B12
94,C,B,63,8,0,B2
94,C,B,63,9,0,B9
94,C,B,63,10,0,B8
94,C,B,63,11,0,B3
94,C,B,63,12,0,B7
94,C,B,63,13,1,B14
94,C,B,63,14,0,B13
94,C,B,63,15,1,B19
94,C,B,63,16,0,B18
94,C,B,63,17,0,B16
94,C,B,63,18,1,B23
94,C,B,63,19,0,B25
94,C,B,63,20,1,B22
94,C,B,63,21,0,B24
94,C,B,63,22,1,B17
94,C,B,63,23,0,B21
94,C,B,63,24,0,B20
94,C,B,63,25,0,B26
94,C,B,63,26,1,B15
94,C,B,63,27,0,B34
94,C,B,63,28,0,B30
94,C,B,63,29,0,B29
94,C,B,63,30,0,B31
94,C,B,63,31,0,B36
94,C,B,63,32,0,B28
94,C,B,63,33,0,B38
94,C,B,63,34,0,B35
94,C,B,63,35,0,B37
94,C,B,63,36,0,B33
94,C,B,63,37,0,B27
94,C,B,63,38,0,B32
94,C,B,63,39,0,B39
94,C,B,63,40,0,B43
94,C,B,63,41,0,B45
94,C,B,63,42,0,B46
94,C,B,63,43,0,B40
94,C,B,63,44,0,B48
94,C,B,63,45,0,B47
94,C,B,63,46,0,B42
94,C,B,63,47,0,B44
94,C,B,63,48,1,B50
94,C,B,63,49,1,B49
94,C,B,63,50,0,B41
94,C,B,63,51,0,B53
94,C,B,63,52,0,B58
94,C,B,63,53,0,B62
94,C,B,63,54,0,B60
94,C,B,63,55,0,B52
94,C,B,63,56,0,B55
94,C,B,63,57,0,B54
94,C,B,63,58,0,B56
94,C,B,63,59,0,B59
94,C,B,63,60,0,B51
94,C,B,63,61,1,B63
94,C,B,63,62,0,B61
94,C,B,63,63,0,B57
94,M,B,63,1,0,B10
94,M,B,63,2,1,B11
94,M,B,63,3,1,B5
94,M,B,63,4,0,B1
94,M,B,63,5,0,B2
94,M,B,63,6,0,B6
94,M,B,63,7,0,B3
94,M,B,63,8,1,B4
94,M,B,63,9,0,B7
94,M,B,63,10,1,B9
94,M,B,63,11,1,B12
94,M,B,63,12,0,B8
94,M,B,63,13,1,B14
94,M,B,63,14,1,B19
94,M,B,63,15,0,B13
94,M,B,63,16,0,B18
94,M,B,63,17,1,B16
94,M,B,63,18,1,B22
94,M,B,63,19,1,B23
94,M,B,63,20,1,B17
94,M,B,63,21,0,B25
94,M,B,63,22,0,B21
94,M,B,63,23,1,B26
94,M,B,63,24,1,B24
94,M,B,63,25,0,B20
94,M,B,63,26,1,B15
94,M,B,63,27,1,B34
94,M,B,63,28,0,B29
94,M,B,63,29,0,B38
94,M,B,63,30,0,B28
94,M,B,63,31,0,B36
94,M,B,63,32,0,B32
94,M,B,63,33,0,B27
94,M,B,63,34,1,B31
94,M,B,63,35,0,B35
94,M,B,63,36,0,B37
94,M,B,63,37,0,B30
94,M,B,63,38,1,B33
94,M,B,63,39,1,B43
94,M,B,63,40,0,B48
94,M,B,63,41,0,B44
94,M,B,63,42,0,B45
94,M,B,63,43,0,B39
94,M,B,63,44,0,B46
94,M,B,63,45,0,B41
94,M,B,63,46,0,B40
94,M,B,63,47,1,B50
94,M,B,63,48,1,B42
94,M,B,63,49,1,B49
94,M,B,63,50,1,B47
94,M,B,63,51,0,B53
94,M,B,63,52,0,B52
94,M,B,63,53,0,B56
94,M,B,63,54,0,B55
94,M,B,63,55,0,B58
94,M,B,63,56,0,B60
94,M,B,63,57,1,B62
94,M,B,63,58,0,B51
94,M,B,63,59,1,B63
94,M,B,63,60,0,B61
94,M,B,63,61,1,B54
94,M,B,63,62,0,B57
94,M,B,63,63,0,B59
95,O,A,57,1,0,A1
95,O,A,57,2,0,A3
95,O,A,57,3,1,A2
95,O,A,57,4,1,A9
95,O,A,57,5,0,A7
95,O,A,57,6,1,A5
95,O,A,57,7,1,A8
95,O,A,57,8,1,A10
95,O,A,57,9,1,A4
95,O,A,57,10,0,A11
95,O,A,57,11,1,A6
95,O,A,57,12,0,A18
95,O,A,57,13,0,A13
95,O,A,57,14,1,A21
95,O,A,57,15,0,A15
95,O,A,57,16,1,A23
95,O,A,57,17,0,A20
95,O,A,57,18,1,A16
95,O,A,57,19,0,A19
95,O,A,57,20,1,A14
95,O,A,57,21,1,A12
95,O,A,57,22,1,A22
95,O,A,57,23,1,A17
95,O,A,57,24,1,A31
95,O,A,57,25,0,A27
95,O,A,57,26,1,A36
95,O,A,57,27,1,A28
95,O,A,57,28,1,A32
95,O,A,57,29,1,A25
95,O,A,57,30,0,A26
95,O,A,57,31,1,A35
95,O,A,57,32,1,A29
95,O,A,57,33,1,A30
95,O,A,57,34,0,A24
95,O,A,57,35,0,A33
95,O,A,57,36,1,A34
95,O,A,57,37,0,A41
95,O,A,57,38,1,A42
95,O,A,57,39,1,A46
95,O,A,57,40,0,A45
95,O,A,57,41,0,A40
95,O,A,57,42,1,A44
95,O,A,57,43,1,A37
95,O,A,57,44,1,A43
95,O,A,57,45,0,A39
95,O,A,57,46,0,A38
95,O,A,57,47,0,A54
95,O,A,57,48,1,A52
95,O,A,57,49,1,A55
95,O,A,57,50,0,A56
95,O,A,57,51,0,A53
95,O,A,57,52,1,A47
95,O,A,57,53,1,A49
95,O,A,57,54,1,A48
95,O,A,57,55,1,A51
95,O,A,57,56,1,A57
95,O,A,57,57,1,A50
95,C,A,57,1,1,A2
95,C,A,57,2,1,A10
95,C,A,57,3,1,A6
95,C,A,57,4,1,A1
95,C,A,57,5,1,A8
95,C,A,57,6,1,A3
95,C,A,57,7,1,A7
95,C,A,57,8,1,A5
95,C,A,57,9,0,A4
95,C,A,57,10,1,A9
95,C,A,57,11,1,A11
95,C,A,57,12,1,A18
95,C,A,57,13,1,A23
95,C,A,57,14,1,A13
95,C,A,57,15,1,A12
95,C,A,57,16,1,A21
95,C,A,57,17,1,A15
95,C,A,57,18,0,A19
95,C,A,57,19,1,A14
95,C,A,57,20,1,A17
95,C,A,57,21,1,A22
95,C,A,57,22,1,A16
95,C,A,57,23,1,A20
95,C,A,57,24,1,A28
95,C,A,57,25,1,A31
95,C,A,57,26,1,A26
95,C,A,57,27,1,A32
95,C,A,57,28,1,A25
95,C,A,57,29,1,A36
95,C,A,57,30,1,A29
95,C,A,57,31,1,A35
95,C,A,57,32,1,A33
95,C,A,57,33,1,A27
95,C,A,57,34,1,A24
95,C,A,57,35,1,A30
95,C,A,57,36,1,A34
95,C,A,57,37,1,A44
95,C,A,57,38,1,A43
95,C,A,57,39,1,A46
95,C,A,57,40,0,A41
95,C,A,57,41,1,A42
95,C,A,57,42,1,A40
95,C,A,57,43,1,A37
95,C,A,57,44,0,A45
95,C,A,57,45,0,A39
95,C,A,57,46,1,A38
95,C,A,57,47,1,A56
95,C,A,57,48,1,A49
95,C,A,57,49,1,A48
95,C,A,57,50,1,A52
95,C,A,57,51,1,A55
95,C,A,57,52,1,A50
95,C,A,57,53,1,A54
95,C,A,57,54,1,A53
95,C,A,57,55,1,A57
95,C,A,57,56,1,A51
95,C,A,57,57,1,A47
95,M,A,57,1,1,A2
95,M,A,57,2,0,A4
95,M,A,57,3,1,A8
95,M,A,57,4,1,A1
95,M,A,57,5,1,A5
95,M,A,57,6,1,A9
95,M,A,57,7,1,A10
95,M,A,57,8,1,A7
95,M,A,57,9,1,A11
95,M,A,57,10,1,A3
95,M,A,57,11,1,A6
95,M,A,57,12,1,A18
95,M,A,57,13,1,A23
95,M,A,57,14,1,A12
95,M,A,57,15,1,A17
95,M,A,57,16,1,A16
95,M,A,57,17,0,A19
95,M,A,57,18,1,A22
95,M,A,57,19,1,A14
95,M,A,57,20,1,A13
95,M,A,57,21,1,A21
95,M,A,57,22,1,A15
95,M,A,57,23,1,A20
95,M,A,57,24,1,A28
95,M,A,57,25,1,A26
95,M,A,57,26,1,A29
95,M,A,57,27,1,A36
95,M,A,57,28,0,A25
95,M,A,57,29,1,A32
95,M,A,57,30,1,A31
95,M,A,57,31,0,A30
95,M,A,57,32,1,A35
95,M,A,57,33,0,A27
95,M,A,57,34,0,A24
95,M,A,57,35,1,A34
95,M,A,57,36,1,A33
95,M,A,57,37,1,A46
95,M,A,57,38,1,A44
95,M,A,57,39,1,A37
95,M,A,57,40,1,A42
95,M,A,57,41,0,A45
95,M,A,57,42,0,A43
95,M,A,57,43,1,A40
95,M,A,57,44,1,A41
95,M,A,57,45,0,A39
95,M,A,57,46,1,A38
95,M,A,57,47,1,A56
95,M,A,57,48,1,A52
95,M,A,57,49,1,A55
95,M,A,57,50,1,A54
95,M,A,57,51,0,A49
95,M,A,57,52,1,A53
95,M,A,57,53,0,A48
95,M,A,57,54,1,A57
95,M,A,57,55,1,A47
95,M,A,57,56,1,A51
95,M,A,57,57,1,A50
95,O,B,63,1,1,B2
95,O,B,63,2,0,B5
95,O,B,63,3,1,B11
95,O,B,63,4,0,B10
95,O,B,63,5,0,B1
95,O,B,63,6,1,B7
95,O,B,63,7,0,B6
95,O,B,63,8,1,B9
95,O,B,63,9,1,B12
95,O,B,63,10,1,B4
95,O,B,63,11,0,B3
95,O,B,63,12,1,B8
95,O,B,63,13,1,B25
95,O,B,63,14,0,B26
95,O,B,63,15,1,B15
95,O,B,63,16,0,B24
95,O,B,63,17,1,B14
95,O,B,63,18,0,B20
95,O,B,63,19,1,B16
95,O,B,63,20,1,B22
95,O,B,63,21,0,B18
95,O,B,63,22,0,B13
95,O,B,63,23,0,B19
95,O,B,63,24,0,B23
95,O,B,63,25,1,B17
95,O,B,63,26,1,B21
95,O,B,63,27,0,B27
95,O,B,63,28,0,B37
95,O,B,63,29,1,B35
95,O,B,63,30,0,B29
95,O,B,63,31,1,B36
95,O,B,63,32,0,B34
95,O,B,63,33,1,B31
95,O,B,63,34,1,B38
95,O,B,63,35,1,B28
95,O,B,63,36,1,B30
95,O,B,63,37,1,B32
95,O,B,63,38,1,B33
95,O,B,63,39,1,B45
95,O,B,63,40,0,B39
95,O,B,63,41,0,B41
95,O,B,63,42,1,B40
95,O,B,63,43,1,B43
95,O,B,63,44,1,B46
95,O,B,63,45,1,B48
95,O,B,63,46,0,B50
95,O,B,63,47,1,B44
95,O,B,63,48,1,B47
95,O,B,63,49,1,B42
95,O,B,63,50,1,B49
95,O,B,63,51,1,B59
95,O,B,63,52,1,B62
95,O,B,63,53,0,B55
95,O,B,63,54,1,B53
95,O,B,63,55,0,B51
95,O,B,63,56,1,B58
95,O,B,63,57,1,B60
95,O,B,63,58,1,B56
95,O,B,63,59,0,B61
95,O,B,63,60,0,B54
95,O,B,63,61,0,B52
95,O,B,63,62,0,B63
95,O,B,63,63,0,B57
95,C,B,63,1,1,B9
95,C,B,63,2,1,B1
95,C,B,63,3,0,B5
95,C,B,63,4,0,B10
95,C,B,63,5,1,B11
95,C,B,63,6,1,B8
95,C,B,63,7,0,B3
95,C,B,63,8,1,B4
95,C,B,63,9,1,B2
95,C,B,63,10,1,B12
95,C,B,63,11,1,B6
95,C,B,63,12,1,B7
95,C,B,63,13,1,B18
95,C,B,63,14,0,B19
95,C,B,63,15,1,B25
95,C,B,63,16,1,B14
95,C,B,63,17,1,B22
95,C,B,63,18,0,B20
95,C,B,63,19,1,B17
95,C,B,63,20,0,B23
95,C,B,63,21,0,B13
95,C,B,63,22,0,B24
95,C,B,63,23,1,B26
95,C,B,63,24,1,B16
95,C,B,63,25,1,B21
95,C,B,63,26,1,B15
95,C,B,63,27,1,B34
95,C,B,63,28,0,B29
95,C,B,63,29,1,B30
95,C,B,63,30,0,B27
95,C,B,63,31,1,B36
95,C,B,63,32,1,B28
95,C,B,63,33,1,B38
95,C,B,63,34,1,B31
95,C,B,63,35,1,B32
95,C,B,63,36,1,B37
95,C,B,63,37,1,B33
95,C,B,63,38,1,B35
95,C,B,63,39,1,B39
95,C,B,63,40,1,B47
95,C,B,63,41,1,B43
95,C,B,63,42,0,B50
95,C,B,63,43,1,B49
95,C,B,63,44,1,B45
95,C,B,63,45,1,B46
95,C,B,63,46,1,B44
95,C,B,63,47,1,B48
95,C,B,63,48,1,B42
95,C,B,63,49,1,B41
95,C,B,63,50,1,B40
95,C,B,63,51,1,B53
95,C,B,63,52,1,B56
95,C,B,63,53,1,B61
95,C,B,63,54,1,B54
95,C,B,63,55,1,B58
95,C,B,63,56,0,B51
95,C,B,63,57,1,B52
95,C,B,63,58,1,B60
95,C,B,63,59,0,B55
95,C,B,63,60,1,B62
95,C,B,63,61,1,B59
95,C,B,63,62,1,B63
95,C,B,63,63,1,B57
95,M,B,63,1,0,B10
95,M,B,63,2,1,B5
95,M,B,63,3,1,B9
95,M,B,63,4,1,B4
95,M,B,63,5,0,B3
95,M,B,63,6,0,B1
95,M,B,63,7,1,B6
95,M,B,63,8,1,B11
95,M,B,63,9,1,B2
95,M,B,63,10,1,B12
95,M,B,63,11,1,B8
95,M,B,63,12,1,B7
95,M,B,63,13,1,B14
95,M,B,63,14,0,B18
95,M,B,63,15,0,B23
95,M,B,63,16,0,B24
95,M,B,63,17,1,B17
95,M,B,63,18,0,B13
95,M,B,63,19,0,B19
95,M,B,63,20,1,B22
95,M,B,63,21,1,B25
95,M,B,63,22,1,B26
95,M,B,63,23,1,B16
95,M,B,63,24,1,B21
95,M,B,63,25,0,B20
95,M,B,63,26,1,B15
95,M,B,63,27,1,B34
95,M,B,63,28,1,B29
95,M,B,63,29,1,B28
95,M,B,63,30,1,B38
95,M,B,63,31,1,B36
95,M,B,63,32,1,B27
95,M,B,63,33,1,B32
95,M,B,63,34,1,B35
95,M,B,63,35,1,B30
95,M,B,63,36,1,B31
95,M,B,63,37,1,B33
95,M,B,63,38,1,B37
95,M,B,63,39,1,B43
95,M,B,63,40,0,B39
95,M,B,63,41,0,B50
95,M,B,63,42,1,B46
95,M,B,63,43,1,B44
95,M,B,63,44,1,B42
95,M,B,63,45,1,B40
95,M,B,63,46,1,B48
95,M,B,63,47,1,B45
95,M,B,63,48,0,B47
95,M,B,63,49,1,B49
95,M,B,63,50,1,B41
95,M,B,63,51,0,B52
95,M,B,63,52,1,B53
95,M,B,63,53,1,B56
95,M,B,63,54,1,B60
95,M,B,63,55,1,B58
95,M,B,63,56,1,B59
95,M,B,63,57,0,B51
95,M,B,63,58,1,B55
95,M,B,63,59,1,B62
95,M,B,63,60,1,B61
95,M,B,63,61,1,B63
95,M,B,63,62,0,B54
95,M,B,63,63,1,B57
96,O,A,57,1,0,A10
96,O,A,57,2,1,A6
96,O,A,57,3,0,A1
96,O,A,57,4,1,A8
96,O,A,57,5,1,A4
96,O,A,57,6,1,A3
96,O,A,57,7,1,A2
96,O,A,57,8,0,A9
96,O,A,57,9,0,A5
96,O,A,57,10,1,A11
96,O,A,57,11,0,A7
96,O,A,57,12,1,A22
96,O,A,57,13,0,A23
96,O,A,57,14,1,A14
96,O,A,57,15,0,A15
96,O,A,57,16,1,A16
96,O,A,57,17,1,A12
96,O,A,57,18,0,A18
96,O,A,57,19,1,A17
96,O,A,57,20,0,A20
96,O,A,57,21,1,A13
96,O,A,57,22,0,A19
96,O,A,57,23,0,A21
96,O,A,57,24,0,A27
96,O,A,57,25,0,A29
96,O,A,57,26,1,A28
96,O,A,57,27,0,A35
96,O,A,57,28,0,A31
96,O,A,57,29,1,A25
96,O,A,57,30,0,A26
96,O,A,57,31,0,A24
96,O,A,57,32,1,A30
96,O,A,57,33,0,A32
96,O,A,57,34,0,A36
96,O,A,57,35,0,A33
96,O,A,57,36,1,A34
96,O,A,57,37,1,A45
96,O,A,57,38,0,A44
96,O,A,57,39,0,A40
96,O,A,57,40,1,A41
96,O,A,57,41,0,A37
96,O,A,57,42,1,A43
96,O,A,57,43,0,A46
96,O,A,57,44,0,A42
96,O,A,57,45,0,A39
96,O,A,57,46,0,A38
96,O,A,57,47,0,A53
96,O,A,57,48,1,A56
96,O,A,57,49,1,A47
96,O,A,57,50,1,A52
96,O,A,57,51,0,A54
96,O,A,57,52,1,A50
96,O,A,57,53,0,A57
96,O,A,57,54,1,A51
96,O,A,57,55,0,A49
96,O,A,57,56,1,A55
96,O,A,57,57,0,A48
96,C,A,57,1,1,A2
96,C,A,57,2,1,A10
96,C,A,57,3,1,A8
96,C,A,57,4,1,A5
96,C,A,57,5,1,A7
96,C,A,57,6,0,A1
96,C,A,57,7,1,A6
96,C,A,57,8,1,A9
96,C,A,57,9,1,A3
96,C,A,57,10,1,A4
96,C,A,57,11,1,A11
96,C,A,57,12,0,A19
96,C,A,57,13,0,A18
96,C,A,57,14,1,A22
96,C,A,57,15,1,A14
96,C,A,57,16,0,A23
96,C,A,57,17,1,A17
96,C,A,57,18,1,A21
96,C,A,57,19,1,A12
96,C,A,57,20,1,A15
96,C,A,57,21,1,A13
96,C,A,57,22,1,A16
96,C,A,57,23,1,A20
96,C,A,57,24,1,A28
96,C,A,57,25,0,A26
96,C,A,57,26,1,A35
96,C,A,57,27,1,A36
96,C,A,57,28,1,A29
96,C,A,57,29,1,A31
96,C,A,57,30,1,A25
96,C,A,57,31,1,A32
96,C,A,57,32,0,A33
96,C,A,57,33,1,A24
96,C,A,57,34,1,A27
96,C,A,57,35,1,A34
96,C,A,57,36,1,A30
96,C,A,57,37,1,A43
96,C,A,57,38,1,A37
96,C,A,57,39,1,A42
96,C,A,57,40,0,A44
96,C,A,57,41,1,A46
96,C,A,57,42,1,A40
96,C,A,57,43,1,A41
96,C,A,57,44,1,A45
96,C,A,57,45,0,A39
96,C,A,57,46,1,A38
96,C,A,57,47,1,A56
96,C,A,57,48,1,A52
96,C,A,57,49,1,A55
96,C,A,57,50,1,A53
96,C,A,57,51,1,A50
96,C,A,57,52,1,A49
96,C,A,57,53,1,A51
96,C,A,57,54,1,A48
96,C,A,57,55,0,A57
96,C,A,57,56,1,A54
96,C,A,57,57,1,A47
96,M,A,57,1,1,A2
96,M,A,57,2,0,A1
96,M,A,57,3,1,A7
96,M,A,57,4,1,A10
96,M,A,57,5,0,A9
96,M,A,57,6,1,A5
96,M,A,57,7,1,A8
96,M,A,57,8,1,A6
96,M,A,57,9,1,A3
96,M,A,57,10,1,A4
96,M,A,57,11,1,A11
96,M,A,57,12,1,A18
96,M,A,57,13,0,A23
96,M,A,57,14,1,A14
96,M,A,57,15,1,A12
96,M,A,57,16,1,A13
96,M,A,57,17,1,A21
96,M,A,57,18,1,A17
96,M,A,57,19,0,A19
96,M,A,57,20,0,A22
96,M,A,57,21,1,A20
96,M,A,57,22,1,A16
96,M,A,57,23,1,A15
96,M,A,57,24,1,A28
96,M,A,57,25,1,A31
96,M,A,57,26,0,A26
96,M,A,57,27,1,A36
96,M,A,57,28,1,A35
96,M,A,57,29,1,A29
96,M,A,57,30,0,A25
96,M,A,57,31,0,A32
96,M,A,57,32,0,A24
96,M,A,57,33,1,A34
96,M,A,57,34,0,A27
96,M,A,57,35,0,A33
96,M,A,57,36,1,A30
96,M,A,57,37,1,A46
96,M,A,57,38,1,A42
96,M,A,57,39,1,A37
96,M,A,57,40,1,A41
96,M,A,57,41,1,A43
96,M,A,57,42,0,A44
96,M,A,57,43,1,A40
96,M,A,57,44,1,A45
96,M,A,57,45,0,A39
96,M,A,57,46,1,A38
96,M,A,57,47,1,A56
96,M,A,57,48,1,A52
96,M,A,57,49,1,A53
96,M,A,57,50,1,A51
96,M,A,57,51,1,A54
96,M,A,57,52,0,A47
96,M,A,57,53,1,A55
96,M,A,57,54,0,A48
96,M,A,57,55,0,A57
96,M,A,57,56,1,A49
96,M,A,57,57,1,A50
96,O,B,63,1,0,B4
96,O,B,63,2,1,B12
96,O,B,63,3,1,B11
96,O,B,63,4,1,B1
96,O,B,63,5,0,B10
96,O,B,63,6,1,B8
96,O,B,63,7,1,B2
96,O,B,63,8,0,B5
96,O,B,63,9,1,B6
96,O,B,63,10,0,B9
96,O,B,63,11,0,B3
96,O,B,63,12,1,B7
96,O,B,63,13,1,B16
96,O,B,63,14,1,B15
96,O,B,63,15,1,B25
96,O,B,63,16,1,B18
96,O,B,63,17,1,B19
96,O,B,63,18,1,B20
96,O,B,63,19,0,B22
96,O,B,63,20,0,B14
96,O,B,63,21,1,B17
96,O,B,63,22,0,B13
96,O,B,63,23,1,B23
96,O,B,63,24,0,B24
96,O,B,63,25,0,B26
96,O,B,63,26,0,B21
96,O,B,63,27,0,B35
96,O,B,63,28,1,B27
96,O,B,63,29,0,B34
96,O,B,63,30,1,B28
96,O,B,63,31,0,B32
96,O,B,63,32,1,B31
96,O,B,63,33,0,B37
96,O,B,63,34,0,B29
96,O,B,63,35,1,B30
96,O,B,63,36,1,B38
96,O,B,63,37,0,B36
96,O,B,63,38,0,B33
96,O,B,63,39,1,B39
96,O,B,63,40,1,B41
96,O,B,63,41,0,B48
96,O,B,63,42,0,B46
96,O,B,63,43,0,B42
96,O,B,63,44,1,B45
96,O,B,63,45,1,B43
96,O,B,63,46,0,B47
96,O,B,63,47,1,B40
96,O,B,63,48,0,B49
96,O,B,63,49,0,B50
96,O,B,63,50,0,B44
96,O,B,63,51,1,B62
96,O,B,63,52,0,B51
96,O,B,63,53,1,B56
96,O,B,63,54,1,B52
96,O,B,63,55,1,B59
96,O,B,63,56,0,B54
96,O,B,63,57,0,B61
96,O,B,63,58,0,B60
96,O,B,63,59,0,B58
96,O,B,63,60,1,B63
96,O,B,63,61,1,B53
96,O,B,63,62,0,B55
96,O,B,63,63,1,B57
96,C,B,63,1,1,B1
96,C,B,63,2,0,B5
96,C,B,63,3,0,B10
96,C,B,63,4,0,B9
96,C,B,63,5,0,B6
96,C,B,63,6,0,B11
96,C,B,63,7,0,B12
96,C,B,63,8,0,B7
96,C,B,63,9,0,B2
96,C,B,63,10,0,B3
96,C,B,63,11,0,B4
96,C,B,63,12,0,B8
96,C,B,63,13,0,B14
96,C,B,63,14,0,B23
96,C,B,63,15,0,B19
96,C,B,63,16,0,B18
96,C,B,63,17,0,B25
96,C,B,63,18,0,B13
96,C,B,63,19,0,B22
96,C,B,63,20,1,B20
96,C,B,63,21,0,B16
96,C,B,63,22,0,B24
96,C,B,63,23,0,B17
96,C,B,63,24,0,B26
96,C,B,63,25,0,B21
96,C,B,63,26,1,B15
96,C,B,63,27,0,B34
96,C,B,63,28,0,B28
96,C,B,63,29,1,B38
96,C,B,63,30,0,B29
96,C,B,63,31,0,B30
96,C,B,63,32,0,B31
96,C,B,63,33,0,B33
96,C,B,63,34,0,B27
96,C,B,63,35,0,B35
96,C,B,63,36,0,B32
96,C,B,63,37,0,B36
96,C,B,63,38,0,B37
96,C,B,63,39,0,B48
96,C,B,63,40,0,B39
96,C,B,63,41,0,B43
96,C,B,63,42,0,B44
96,C,B,63,43,0,B42
96,C,B,63,44,0,B46
96,C,B,63,45,0,B50
96,C,B,63,46,0,B40
96,C,B,63,47,0,B47
96,C,B,63,48,1,B41
96,C,B,63,49,1,B45
96,C,B,63,50,0,B49
96,C,B,63,51,0,B58
96,C,B,63,52,0,B53
96,C,B,63,53,0,B52
96,C,B,63,54,1,B62
96,C,B,63,55,0,B55
96,C,B,63,56,0,B59
96,C,B,63,57,0,B54
96,C,B,63,58,1,B63
96,C,B,63,59,0,B56
96,C,B,63,60,0,B61
96,C,B,63,61,0,B60
96,C,B,63,62,0,B51
96,C,B,63,63,0,B57
96,M,B,63,1,0,B10
96,M,B,63,2,0,B9
96,M,B,63,3,1,B5
96,M,B,63,4,1,B1
96,M,B,63,5,0,B6
96,M,B,63,6,0,B12
96,M,B,63,7,0,B11
96,M,B,63,8,0,B4
96,M,B,63,9,0,B3
96,M,B,63,10,0,B2
96,M,B,63,11,0,B7
96,M,B,63,12,0,B8
96,M,B,63,13,0,B14
96,M,B,63,14,1,B23
96,M,B,63,15,0,B13
96,M,B,63,16,0,B24
96,M,B,63,17,0,B18
96,M,B,63,18,0,B19
96,M,B,63,19,0,B16
96,M,B,63,20,0,B25
96,M,B,63,21,1,B22
96,M,B,63,22,0,B17
96,M,B,63,23,0,B26
96,M,B,63,24,0,B21
96,M,B,63,25,1,B20
96,M,B,63,26,1,B15
96,M,B,63,27,0,B34
96,M,B,63,28,0,B29
96,M,B,63,29,1,B38
96,M,B,63,30,1,B28
96,M,B,63,31,1,B27
96,M,B,63,32,0,B36
96,M,B,63,33,0,B37
96,M,B,63,34,0,B30
96,M,B,63,35,0,B33
96,M,B,63,36,0,B35
96,M,B,63,37,1,B31
96,M,B,63,38,0,B32
96,M,B,63,39,1,B43
96,M,B,63,40,0,B50
96,M,B,63,41,0,B39
96,M,B,63,42,0,B44
96,M,B,63,43,1,B45
96,M,B,63,44,0,B46
96,M,B,63,45,0,B49
96,M,B,63,46,0,B48
96,M,B,63,47,0,B42
96,M,B,63,48,1,B41
96,M,B,63,49,0,B40
96,M,B,63,50,0,B47
96,M,B,63,51,0,B53
96,M,B,63,52,0,B58
96,M,B,63,53,0,B52
96,M,B,63,54,1,B62
96,M,B,63,55,0,B56
96,M,B,63,56,0,B60
96,M,B,63,57,0,B55
96,M,B,63,58,0,B51
96,M,B,63,59,0,B61
96,M,B,63,60,0,B54
96,M,B,63,61,1,B63
96,M,B,63,62,1,B57
96,M,B,63,63,0,B59
97,O,A,57,1,1,A2
97,O,A,57,2,1,A3
97,O,A,57,3,1,A7
97,O,A,57,4,1,A5
97,O,A,57,5,1,A9
97,O,A,57,6,0,A11
97,O,A,57,7,0,A6
97,O,A,57,8,1,A8
97,O,A,57,9,0,A1
97,O,A,57,10,0,A4
97,O,A,57,11,1,A10
97,O,A,57,12,0,A23
97,O,A,57,13,1,A16
97,O,A,57,14,1,A15
97,O,A,57,15,0,A14
97,O,A,57,16,1,A22
97,O,A,57,17,1,A17
97,O,A,57,18,1,A13
97,O,A,57,19,0,A18
97,O,A,57,20,0,A12
97,O,A,57,21,1,A21
97,O,A,57,22,0,A19
97,O,A,57,23,0,A20
97,O,A,57,24,0,A35
97,O,A,57,25,1,A24
97,O,A,57,26,1,A29
97,O,A,57,27,1,A33
97,O,A,57,28,0,A30
97,O,A,57,29,0,A31
97,O,A,57,30,1,A26
97,O,A,57,31,0,A28
97,O,A,57,32,0,A36
97,O,A,57,33,1,A34
97,O,A,57,34,0,A32
97,O,A,57,35,1,A25
97,O,A,57,36,0,A27
97,O,A,57,37,1,A46
97,O,A,57,38,1,A40
97,O,A,57,39,1,A39
97,O,A,57,40,0,A42
97,O,A,57,41,0,A44
97,O,A,57,42,1,A45
97,O,A,57,43,1,A37
97,O,A,57,44,1,A43
97,O,A,57,45,1,A41
97,O,A,57,46,1,A38
97,O,A,57,47,1,A52
97,O,A,57,48,1,A55
97,O,A,57,49,0,A53
97,O,A,57,50,1,A57
97,O,A,57,51,1,A50
97,O,A,57,52,1,A48
97,O,A,57,53,1,A51
97,O,A,57,54,1,A49
97,O,A,57,55,1,A56
97,O,A,57,56,1,A54
97,O,A,57,57,1,A47
97,C,A,57,1,1,A2
97,C,A,57,2,1,A10
97,C,A,57,3,1,A7
97,C,A,57,4,0,A1
97,C,A,57,5,1,A11
97,C,A,57,6,1,A8
97,C,A,57,7,1,A5
97,C,A,57,8,0,A4
97,C,A,57,9,1,A3
97,C,A,57,10,1,A6
97,C,A,57,11,1,A9
97,C,A,57,12,0,A18
97,C,A,57,13,1,A17
97,C,A,57,14,1,A16
97,C,A,57,15,1,A21
97,C,A,57,16,1,A23
97,C,A,57,17,0,A19
97,C,A,57,18,1,A22
97,C,A,57,19,0,A12
97,C,A,57,20,1,A14
97,C,A,57,21,1,A13
97,C,A,57,22,0,A15
97,C,A,57,23,0,A20
97,C,A,57,24,1,A26
97,C,A,57,25,1,A31
97,C,A,57,26,1,A28
97,C,A,57,27,1,A36
97,C,A,57,28,1,A29
97,C,A,57,29,0,A32
97,C,A,57,30,1,A33
97,C,A,57,31,1,A24
97,C,A,57,32,1,A30
97,C,A,57,33,0,A35
97,C,A,57,34,1,A25
97,C,A,57,35,1,A34
97,C,A,57,36,1,A27
97,C,A,57,37,0,A44
97,C,A,57,38,1,A46
97,C,A,57,39,1,A43
97,C,A,57,40,1,A42
97,C,A,57,41,1,A37
97,C,A,57,42,1,A40
97,C,A,57,43,1,A41
97,C,A,57,44,1,A45
97,C,A,57,45,1,A39
97,C,A,57,46,1,A38
97,C,A,57,47,1,A53
97,C,A,57,48,1,A56
97,C,A,57,49,1,A48
97,C,A,57,50,1,A52
97,C,A,57,51,1,A54
97,C,A,57,52,1,A55
97,C,A,57,53,1,A50
97,C,A,57,54,1,A49
97,C,A,57,55,1,A57
97,C,A,57,56,1,A51
97,C,A,57,57,1,A47
97,M,A,57,1,0,A1
97,M,A,57,2,0,A10
97,M,A,57,3,0,A5
97,M,A,57,4,1,A2
97,M,A,57,5,0,A4
97,M,A,57,6,0,A7
97,M,A,57,7,1,A8
97,M,A,57,8,1,A11
97,M,A,57,9,0,A3
97,M,A,57,10,1,A6
97,M,A,57,11,1,A9
97,M,A,57,12,0,A18
97,M,A,57,13,1,A23
97,M,A,57,14,0,A14
97,M,A,57,15,1,A19
97,M,A,57,16,1,A22
97,M,A,57,17,1,A17
97,M,A,57,18,1,A16
97,M,A,57,19,1,A13
97,M,A,57,20,1,A21
97,M,A,57,21,0,A12
97,M,A,57,22,0,A20
97,M,A,57,23,0,A15
97,M,A,57,24,1,A28
97,M,A,57,25,1,A29
97,M,A,57,26,1,A26
97,M,A,57,27,0,A36
97,M,A,57,28,0,A32
97,M,A,57,29,0,A31
97,M,A,57,30,0,A35
97,M,A,57,31,1,A25
97,M,A,57,32,0,A30
97,M,A,57,33,1,A27
97,M,A,57,34,0,A33
97,M,A,57,35,1,A24
97,M,A,57,36,1,A34
97,M,A,57,37,1,A46
97,M,A,57,38,1,A42
97,M,A,57,39,1,A43
97,M,A,57,40,0,A44
97,M,A,57,41,1,A40
97,M,A,57,42,1,A37
97,M,A,57,43,1,A45
97,M,A,57,44,1,A39
97,M,A,57,45,1,A41
97,M,A,57,46,1,A38
97,M,A,57,47,1,A56
97,M,A,57,48,1,A55
97,M,A,57,49,1,A57
97,M,A,57,50,1,A53
97,M,A,57,51,0,A48
97,M,A,57,52,1,A52
97,M,A,57,53,1,A51
97,M,A,57,54,1,A49
97,M,A,57,55,0,A54
97,M,A,57,56,1,A50
97,M,A,57,57,1,A47
97,O,B,63,1,0,B7
97,O,B,63,2,0,B6
97,O,B,63,3,0,B5
97,O,B,63,4,1,B8
97,O,B,63,5,0,B12
97,O,B,63,6,1,B10
97,O,B,63,7,1,B11
97,O,B,63,8,1,B9
97,O,B,63,9,1,B2
97,O,B,63,10,1,B4
97,O,B,63,11,0,B1
97,O,B,63,12,1,B3
97,O,B,63,13,0,B15
97,O,B,63,14,0,B23
97,O,B,63,15,1,B25
97,O,B,63,16,0,B24
97,O,B,63,17,1,B14
97,O,B,63,18,1,B17
97,O,B,63,19,0,B16
97,O,B,63,20,1,B21
97,O,B,63,21,1,B13
97,O,B,63,22,1,B18
97,O,B,63,23,0,B19
97,O,B,63,24,1,B26
97,O,B,63,25,0,B22
97,O,B,63,26,1,B20
97,O,B,63,27,1,B29
97,O,B,63,28,0,B34
97,O,B,63,29,0,B38
97,O,B,63,30,0,B37
97,O,B,63,31,1,B27
97,O,B,63,32,0,B33
97,O,B,63,33,1,B32
97,O,B,63,34,0,B35
97,O,B,63,35,1,B31
97,O,B,63,36,1,B28
97,O,B,63,37,0,B30
97,O,B,63,38,1,B36
97,O,B,63,39,1,B44
97,O,B,63,40,0,B50
97,O,B,63,41,0,B39
97,O,B,63,42,0,B42
97,O,B,63,43,1,B49
97,O,B,63,44,0,B43
97,O,B,63,45,1,B47
97,O,B,63,46,0,B46
97,O,B,63,47,1,B40
97,O,B,63,48,0,B48
97,O,B,63,49,1,B45
97,O,B,63,50,1,B41
97,O,B,63,51,0,B52
97,O,B,63,52,1,B61
97,O,B,63,53,1,B55
97,O,B,63,54,0,B53
97,O,B,63,55,1,B57
97,O,B,63,56,1,B59
97,O,B,63,57,1,B62
97,O,B,63,58,0,B51
97,O,B,63,59,1,B58
97,O,B,63,60,1,B56
97,O,B,63,61,1,B60
97,O,B,63,62,0,B54
97,O,B,63,63,1,B63
97,C,B,63,1,0,B1
97,C,B,63,2,1,B4
97,C,B,63,3,1,B10
97,C,B,63,4,1,B5
97,C,B,63,5,1,B2
97,C,B,63,6,0,B6
97,C,B,63,7,1,B11
97,C,B,63,8,1,B12
97,C,B,63,9,1,B9
97,C,B,63,10,1,B3
97,C,B,63,11,1,B8
97,C,B,63,12,1,B7
97,C,B,63,13,1,B18
97,C,B,63,14,1,B23
97,C,B,63,15,1,B14
97,C,B,63,16,0,B13
97,C,B,63,17,1,B24
97,C,B,63,18,1,B16
97,C,B,63,19,1,B19
97,C,B,63,20,1,B25
97,C,B,63,21,1,B17
97,C,B,63,22,0,B22
97,C,B,63,23,1,B26
97,C,B,63,24,1,B20
97,C,B,63,25,1,B21
97,C,B,63,26,0,B15
97,C,B,63,27,1,B34
97,C,B,63,28,1,B28
97,C,B,63,29,1,B30
97,C,B,63,30,1,B27
97,C,B,63,31,1,B31
97,C,B,63,32,1,B29
97,C,B,63,33,0,B38
97,C,B,63,34,1,B32
97,C,B,63,35,1,B33
97,C,B,63,36,1,B36
97,C,B,63,37,1,B35
97,C,B,63,38,0,B37
97,C,B,63,39,0,B43
97,C,B,63,40,1,B50
97,C,B,63,41,1,B44
97,C,B,63,42,0,B39
97,C,B,63,43,1,B48
97,C,B,63,44,1,B42
97,C,B,63,45,1,B46
97,C,B,63,46,1,B47
97,C,B,63,47,1,B41
97,C,B,63,48,1,B45
97,C,B,63,49,1,B40
97,C,B,63,50,1,B49
97,C,B,63,51,1,B53
97,C,B,63,52,1,B59
97,C,B,63,53,1,B52
97,C,B,63,54,1,B58
97,C,B,63,55,1,B56
97,C,B,63,56,1,B63
97,C,B,63,57,1,B60
97,C,B,63,58,1,B61
97,C,B,63,59,1,B51
97,C,B,63,60,1,B62
97,C,B,63,61,1,B54
97,C,B,63,62,1,B55
97,C,B,63,63,1,B57
97,M,B,63,1,1,B10
97,M,B,63,2,0,B5
97,M,B,63,3,0,B1
97,M,B,63,4,1,B9
97,M,B,63,5,1,B3
97,M,B,63,6,1,B11
97,M,B,63,7,0,B6
97,M,B,63,8,1,B7
97,M,B,63,9,1,B8
97,M,B,63,10,0,B4
97,M,B,63,11,0,B12
97,M,B,63,12,1,B2
97,M,B,63,13,1,B18
97,M,B,63,14,1,B13
97,M,B,63,15,1,B23
97,M,B,63,16,1,B14
97,M,B,63,17,1,B25
97,M,B,63,18,0,B22
97,M,B,63,19,1,B19
97,M,B,63,20,1,B17
97,M,B,63,21,0,B16
97,M,B,63,22,1,B26
97,M,B,63,23,1,B20
97,M,B,63,24,0,B24
97,M,B,63,25,1,B21
97,M,B,63,26,0,B15
97,M,B,63,27,1,B34
97,M,B,63,28,1,B30
97,M,B,63,29,1,B28
97,M,B,63,30,1,B29
97,M,B,63,31,1,B27
97,M,B,63,32,1,B36
97,M,B,63,33,0,B31
97,M,B,63,34,0,B37
97,M,B,63,35,0,B38
97,M,B,63,36,1,B32
97,M,B,63,37,0,B33
97,M,B,63,38,0,B35
97,M,B,63,39,0,B43
97,M,B,63,40,1,B44
97,M,B,63,41,0,B39
97,M,B,63,42,1,B45
97,M,B,63,43,1,B50
97,M,B,63,44,1,B40
97,M,B,63,45,0,B46
97,M,B,63,46,1,B47
97,M,B,63,47,0,B48
97,M,B,63,48,1,B42
97,M,B,63,49,1,B41
97,M,B,63,50,1,B49
97,M,B,63,51,1,B53
97,M,B,63,52,1,B52
97,M,B,63,53,1,B58
97,M,B,63,54,1,B60
97,M,B,63,55,1,B62
97,M,B,63,56,1,B55
97,M,B,63,57,1,B56
97,M,B,63,58,1,B61
97,M,B,63,59,1,B59
97,M,B,63,60,1,B63
97,M,B,63,61,0,B54
97,M,B,63,62,1,B51
97,M,B,63,63,1,B57
98,O,A,57,1,0,A6
98,O,A,57,2,1,A9
98,O,A,57,3,0,A11
98,O,A,57,4,1,A10
98,O,A,57,5,1,A1
98,O,A,57,6,0,A5
98,O,A,57,7,1,A2
98,O,A,57,8,1,A3
98,O,A,57,9,1,A4
98,O,A,57,10,1,A7
98,O,A,57,11,1,A8
98,O,A,57,12,1,A14
98,O,A,57,13,1,A17
98,O,A,57,14,1,A19
98,O,A,57,15,1,A22
98,O,A,57,16,1,A15
98,O,A,57,17,1,A20
98,O,A,57,18,1,A23
98,O,A,57,19,1,A16
98,O,A,57,20,1,A12
98,O,A,57,21,1,A21
98,O,A,57,22,1,A18
98,O,A,57,23,1,A13
98,O,A,57,24,1,A30
98,O,A,57,25,1,A32
98,O,A,57,26,0,A36
98,O,A,57,27,0,A28
98,O,A,57,28,1,A34
98,O,A,57,29,1,A26
98,O,A,57,30,0,A25
98,O,A,57,31,1,A29
98,O,A,57,32,0,A35
98,O,A,57,33,1,A31
98,O,A,57,34,1,A24
98,O,A,57,35,1,A27
98,O,A,57,36,0,A33
98,O,A,57,37,1,A37
98,O,A,57,38,1,A39
98,O,A,57,39,1,A44
98,O,A,57,40,1,A38
98,O,A,57,41,1,A41
98,O,A,57,42,1,A42
98,O,A,57,43,0,A45
98,O,A,57,44,1,A46
98,O,A,57,45,1,A43
98,O,A,57,46,0,A40
98,O,A,57,47,1,A50
98,O,A,57,48,1,A51
98,O,A,57,49,1,A56
98,O,A,57,50,0,A53
98,O,A,57,51,1,A52
98,O,A,57,52,1,A55
98,O,A,57,53,1,A49
98,O,A,57,54,1,A54
98,O,A,57,55,1,A57
98,O,A,57,56,1,A47
98,O,A,57,57,1,A48
98,C,A,57,1,1,A3
98,C,A,57,2,1,A10
98,C,A,57,3,1,A2
98,C,A,57,4,1,A6
98,C,A,57,5,1,A8
98,C,A,57,6,1,A4
98,C,A,57,7,1,A1
98,C,A,57,8,1,A7
98,C,A,57,9,1,A9
98,C,A,57,10,1,A5
98,C,A,57,11,0,A11
98,C,A,57,12,1,A18
98,C,A,57,13,1,A14
98,C,A,57,14,1,A23
98,C,A,57,15,1,A17
98,C,A,57,16,1,A16
98,C,A,57,17,1,A15
98,C,A,57,18,1,A19
98,C,A,57,19,1,A21
98,C,A,57,20,1,A12
98,C,A,57,21,1,A22
98,C,A,57,22,1,A13
98,C,A,57,23,1,A20
98,C,A,57,24,1,A26
98,C,A,57,25,1,A28
98,C,A,57,26,1,A29
98,C,A,57,27,1,A32
98,C,A,57,28,1,A31
98,C,A,57,29,1,A36
98,C,A,57,30,1,A35
98,C,A,57,31,0,A33
98,C,A,57,32,0,A30
98,C,A,57,33,1,A24
98,C,A,57,34,1,A25
98,C,A,57,35,1,A27
98,C,A,57,36,1,A34
98,C,A,57,37,1,A46
98,C,A,57,38,1,A42
98,C,A,57,39,1,A43
98,C,A,57,40,1,A44
98,C,A,57,41,1,A37
98,C,A,57,42,1,A41
98,C,A,57,43,1,A40
98,C,A,57,44,1,A39
98,C,A,57,45,0,A45
98,C,A,57,46,1,A38
98,C,A,57,47,1,A52
98,C,A,57,48,1,A55
98,C,A,57,49,1,A57
98,C,A,57,50,1,A56
98,C,A,57,51,1,A50
98,C,A,57,52,1,A48
98,C,A,57,53,1,A49
98,C,A,57,54,1,A53
98,C,A,57,55,1,A51
98,C,A,57,56,1,A54
98,C,A,57,57,1,A47
98,M,A,57,1,1,A2
98,M,A,57,2,1,A1
98,M,A,57,3,1,A7
98,M,A,57,4,1,A5
98,M,A,57,5,1,A10
98,M,A,57,6,1,A4
98,M,A,57,7,1,A9
98,M,A,57,8,1,A3
98,M,A,57,9,1,A8
98,M,A,57,10,1,A11
98,M,A,57,11,0,A6
98,M,A,57,12,1,A23
98,M,A,57,13,1,A14
98,M,A,57,14,1,A18
98,M,A,57,15,1,A13
98,M,A,57,16,1,A22
98,M,A,57,17,1,A17
98,M,A,57,18,1,A21
98,M,A,57,19,1,A12
98,M,A,57,20,1,A16
98,M,A,57,21,1,A19
98,M,A,57,22,1,A15
98,M,A,57,23,1,A20
98,M,A,57,24,1,A28
98,M,A,57,25,1,A31
98,M,A,57,26,1,A26
98,M,A,57,27,1,A35
98,M,A,57,28,1,A32
98,M,A,57,29,1,A36
98,M,A,57,30,1,A29
98,M,A,57,31,0,A25
98,M,A,57,32,0,A33
98,M,A,57,33,1,A24
98,M,A,57,34,0,A30
98,M,A,57,35,1,A27
98,M,A,57,36,1,A34
98,M,A,57,37,1,A46
98,M,A,57,38,0,A43
98,M,A,57,39,0,A40
98,M,A,57,40,1,A37
98,M,A,57,41,0,A42
98,M,A,57,42,1,A44
98,M,A,57,43,1,A41
98,M,A,57,44,0,A45
98,M,A,57,45,1,A39
98,M,A,57,46,1,A38
98,M,A,57,47,1,A53
98,M,A,57,48,1,A56
98,M,A,57,49,1,A49
98,M,A,57,50,1,A52
98,M,A,57,51,1,A51
98,M,A,57,52,1,A55
98,M,A,57,53,1,A54
98,M,A,57,54,1,A57
98,M,A,57,55,1,A48
98,M,A,57,56,1,A50
98,M,A,57,57,1,A47
98,O,B,63,1,0,B1
98,O,B,63,2,1,B8
98,O,B,63,3,0,B6
98,O,B,63,4,1,B10
98,O,B,63,5,1,B3
98,O,B,63,6,1,B2
98,O,B,63,7,1,B5
98,O,B,63,8,1,B9
98,O,B,63,9,1,B12
98,O,B,63,10,1,B4
98,O,B,63,11,1,B11
98,O,B,63,12,0,B7
98,O,B,63,13,1,B25
98,O,B,63,14,1,B17
98,O,B,63,15,1,B22
98,O,B,63,16,0,B21
98,O,B,63,17,1,B13
98,O,B,63,18,1,B24
98,O,B,63,19,1,B14
98,O,B,63,20,1,B15
98,O,B,63,21,1,B20
98,O,B,63,22,1,B18
98,O,B,63,23,1,B23
98,O,B,63,24,1,B19
98,O,B,63,25,1,B26
98,O,B,63,26,1,B16
98,O,B,63,27,0,B34
98,O,B,63,28,1,B29
98,O,B,63,29,0,B36
98,O,B,63,30,1,B28
98,O,B,63,31,0,B35
98,O,B,63,32,1,B38
98,O,B,63,33,1,B30
98,O,B,63,34,1,B27
98,O,B,63,35,1,B31
98,O,B,63,36,1,B33
98,O,B,63,37,0,B32
98,O,B,63,38,1,B37
98,O,B,63,39,1,B50
98,O,B,63,40,1,B42
98,O,B,63,41,1,B43
98,O,B,63,42,1,B48
98,O,B,63,43,1,B39
98,O,B,63,44,1,B44
98,O,B,63,45,1,B41
98,O,B,63,46,1,B46
98,O,B,63,47,1,B47
98,O,B,63,48,1,B40
98,O,B,63,49,0,B45
98,O,B,63,50,1,B49
98,O,B,63,51,1,B53
98,O,B,63,52,1,B58
98,O,B,63,53,1,B55
98,O,B,63,54,1,B51
98,O,B,63,55,1,B62
98,O,B,63,56,1,B59
98,O,B,63,57,1,B56
98,O,B,63,58,0,B52
98,O,B,63,59,0,B63
98,O,B,63,60,1,B61
98,O,B,63,61,1,B57
98,O,B,63,62,1,B54
98,O,B,63,63,1,B60
98,C,B,63,1,1,B10
98,C,B,63,2,1,B5
98,C,B,63,3,1,B4
98,C,B,63,4,1,B1
98,C,B,63,5,1,B11
98,C,B,63,6,1,B9
98,C,B,63,7,1,B6
98,C,B,63,8,1,B2
98,C,B,63,9,1,B12
98,C,B,63,10,1,B3
98,C,B,63,11,1,B7
98,C,B,63,12,1,B8
98,C,B,63,13,1,B14
98,C,B,63,14,1,B13
98,C,B,63,15,1,B18
98,C,B,63,16,1,B25
98,C,B,63,17,1,B23
98,C,B,63,18,1,B24
98,C,B,63,19,1,B17
98,C,B,63,20,1,B19
98,C,B,63,21,1,B16
98,C,B,63,22,1,B22
98,C,B,63,23,1,B21
98,C,B,63,24,1,B20
98,C,B,63,25,1,B26
98,C,B,63,26,1,B15
98,C,B,63,27,1,B34
98,C,B,63,28,0,B31
98,C,B,63,29,1,B29
98,C,B,63,30,1,B30
98,C,B,63,31,0,B38
98,C,B,63,32,1,B37
98,C,B,63,33,1,B28
98,C,B,63,34,0,B32
98,C,B,63,35,1,B27
98,C,B,63,36,1,B36
98,C,B,63,37,1,B33
98,C,B,63,38,1,B35
98,C,B,63,39,1,B43
98,C,B,63,40,1,B47
98,C,B,63,41,1,B50
98,C,B,63,42,1,B46
98,C,B,63,43,1,B44
98,C,B,63,44,1,B49
98,C,B,63,45,1,B39
98,C,B,63,46,1,B42
98,C,B,63,47,1,B40
98,C,B,63,48,1,B48
98,C,B,63,49,1,B45
98,C,B,63,50,1,B41
98,C,B,63,51,1,B53
98,C,B,63,52,1,B58
98,C,B,63,53,1,B56
98,C,B,63,54,1,B55
98,C,B,63,55,1,B52
98,C,B,63,56,1,B54
98,C,B,63,57,1,B61
98,C,B,63,58,1,B59
98,C,B,63,59,1,B62
98,C,B,63,60,1,B60
98,C,B,63,61,1,B51
98,C,B,63,62,1,B63
98,C,B,63,63,1,B57
98,M,B,63,1,1,B10
98,M,B,63,2,0,B1
98,M,B,63,3,1,B9
98,M,B,63,4,1,B5
98,M,B,63,5,1,B11
98,M,B,63,6,1,B12
98,M,B,63,7,1,B2
98,M,B,63,8,1,B7
98,M,B,63,9,1,B6
98,M,B,63,10,1,B8
98,M,B,63,11,1,B3
98,M,B,63,12,1,B4
98,M,B,63,13,1,B14
98,M,B,63,14,1,B13
98,M,B,63,15,1,B18
98,M,B,63,16,1,B25
98,M,B,63,17,1,B23
98,M,B,63,18,1,B22
98,M,B,63,19,1,B24
98,M,B,63,20,0,B17
98,M,B,63,21,1,B19
98,M,B,63,22,1,B16
98,M,B,63,23,1,B26
98,M,B,63,24,1,B20
98,M,B,63,25,1,B21
98,M,B,63,26,0,B15
98,M,B,63,27,1,B34
98,M,B,63,28,1,B30
98,M,B,63,29,0,B31
98,M,B,63,30,1,B29
98,M,B,63,31,1,B28
98,M,B,63,32,0,B38
98,M,B,63,33,1,B27
98,M,B,63,34,1,B36
98,M,B,63,35,1,B33
98,M,B,63,36,0,B32
98,M,B,63,37,1,B37
98,M,B,63,38,1,B35
98,M,B,63,39,1,B46
98,M,B,63,40,1,B43
98,M,B,63,41,1,B44
98,M,B,63,42,1,B48
98,M,B,63,43,1,B39
98,M,B,63,44,1,B42
98,M,B,63,45,1,B41
98,M,B,63,46,1,B50
98,M,B,63,47,0,B47
98,M,B,63,48,1,B45
98,M,B,63,49,1,B40
98,M,B,63,50,1,B49
98,M,B,63,51,1,B53
98,M,B,63,52,1,B56
98,M,B,63,53,1,B52
98,M,B,63,54,0,B58
98,M,B,63,55,1,B62
98,M,B,63,56,1,B55
98,M,B,63,57,1,B60
98,M,B,63,58,1,B63
98,M,B,63,59,1,B51
98,M,B,63,60,1,B61
98,M,B,63,61,1,B54
98,M,B,63,62,1,B59
98,M,B,63,63,1,B57
99,O,A,57,1,0,A5
99,O,A,57,2,0,A10
99,O,A,57,3,1,A3
99,O,A,57,4,1,A9
99,O,A,57,5,0,A6
99,O,A,57,6,0,A1
99,O,A,57,7,0,A2
99,O,A,57,8,0,A4
99,O,A,57,9,0,A11
99,O,A,57,10,0,A7
99,O,A,57,11,1,A8
99,O,A,57,12,1,A17
99,O,A,57,13,1,A22
99,O,A,57,14,1,A12
99,O,A,57,15,0,A19
99,O,A,57,16,1,A23
99,O,A,57,17,1,A15
99,O,A,57,18,1,A21
99,O,A,57,19,1,A18
99,O,A,57,20,0,A14
99,O,A,57,21,0,A16
99,O,A,57,22,0,A13
99,O,A,57,23,1,A20
99,O,A,57,24,0,A36
99,O,A,57,25,0,A30
99,O,A,57,26,1,A28
99,O,A,57,27,0,A34
99,O,A,57,28,1,A29
99,O,A,57,29,1,A31
99,O,A,57,30,1,A32
99,O,A,57,31,0,A35
99,O,A,57,32,0,A26
99,O,A,57,33,1,A25
99,O,A,57,34,0,A27
99,O,A,57,35,0,A24
99,O,A,57,36,1,A33
99,O,A,57,37,0,A42
99,O,A,57,38,1,A44
99,O,A,57,39,0,A45
99,O,A,57,40,0,A40
99,O,A,57,41,0,A41
99,O,A,57,42,1,A43
99,O,A,57,43,1,A46
99,O,A,57,44,0,A37
99,O,A,57,45,0,A39
99,O,A,57,46,0,A38
99,O,A,57,47,1,A49
99,O,A,57,48,0,A50
99,O,A,57,49,0,A52
99,O,A,57,50,0,A47
99,O,A,57,51,1,A55
99,O,A,57,52,0,A53
99,O,A,57,53,0,A56
99,O,A,57,54,0,A48
99,O,A,57,55,0,A51
99,O,A,57,56,1,A54
99,O,A,57,57,0,A57
99,C,A,57,1,0,A2
99,C,A,57,2,0,A10
99,C,A,57,3,0,A3
99,C,A,57,4,0,A8
99,C,A,57,5,0,A1
99,C,A,57,6,0,A4
99,C,A,57,7,0,A6
99,C,A,57,8,0,A5
99,C,A,57,9,0,A7
99,C,A,57,10,0,A11
99,C,A,57,11,0,A9
99,C,A,57,12,0,A14
99,C,A,57,13,0,A18
99,C,A,57,14,0,A15
99,C,A,57,15,1,A22
99,C,A,57,16,1,A23
99,C,A,57,17,1,A12
99,C,A,57,18,0,A16
99,C,A,57,19,0,A21
99,C,A,57,20,1,A17
99,C,A,57,21,0,A19
99,C,A,57,22,0,A13
99,C,A,57,23,0,A20
99,C,A,57,24,0,A28
99,C,A,57,25,0,A26
99,C,A,57,26,1,A32
99,C,A,57,27,0,A35
99,C,A,57,28,0,A29
99,C,A,57,29,0,A31
99,C,A,57,30,0,A36
99,C,A,57,31,0,A30
99,C,A,57,32,0,A27
99,C,A,57,33,0,A25
99,C,A,57,34,0,A33
99,C,A,57,35,0,A24
99,C,A,57,36,0,A34
99,C,A,57,37,0,A42
99,C,A,57,38,0,A37
99,C,A,57,39,0,A43
99,C,A,57,40,0,A44
99,C,A,57,41,0,A46
99,C,A,57,42,0,A45
99,C,A,57,43,0,A39
99,C,A,57,44,0,A40
99,C,A,57,45,0,A41
99,C,A,57,46,0,A38
99,C,A,57,47,0,A57
99,C,A,57,48,0,A54
99,C,A,57,49,0,A53
99,C,A,57,50,0,A56
99,C,A,57,51,0,A52
99,C,A,57,52,0,A49
99,C,A,57,53,0,A51
99,C,A,57,54,1,A55
99,C,A,57,55,0,A48
99,C,A,57,56,0,A50
99,C,A,57,57,0,A47
99,M,A,57,1,0,A10
99,M,A,57,2,0,A8
99,M,A,57,3,0,A7
99,M,A,57,4,0,A2
99,M,A,57,5,0,A1
99,M,A,57,6,0,A5
99,M,A,57,7,0,A9
99,M,A,57,8,0,A3
99,M,A,57,9,1,A6
99,M,A,57,10,0,A4
99,M,A,57,11,0,A11
99,M,A,57,12,0,A18
99,M,A,57,13,1,A23
99,M,A,57,14,0,A14
99,M,A,57,15,1,A22
99,M,A,57,16,0,A13
99,M,A,57,17,0,A19
99,M,A,57,18,1,A16
99,M,A,57,19,1,A17
99,M,A,57,20,0,A21
99,M,A,57,21,1,A12
99,M,A,57,22,0,A15
99,M,A,57,23,1,A20
99,M,A,57,24,0,A26
99,M,A,57,25,0,A28
99,M,A,57,26,0,A31
99,M,A,57,27,0,A29
99,M,A,57,28,0,A36
99,M,A,57,29,1,A35
99,M,A,57,30,1,A32
99,M,A,57,31,1,A25
99,M,A,57,32,1,A27
99,M,A,57,33,1,A30
99,M,A,57,34,0,A34
99,M,A,57,35,0,A24
99,M,A,57,36,0,A33
99,M,A,57,37,0,A46
99,M,A,57,38,1,A37
99,M,A,57,39,1,A44
99,M,A,57,40,0,A41
99,M,A,57,41,1,A43
99,M,A,57,42,0,A39
99,M,A,57,43,0,A42
99,M,A,57,44,0,A40
99,M,A,57,45,0,A45
99,M,A,57,46,1,A38
99,M,A,57,47,0,A52
99,M,A,57,48,0,A56
99,M,A,57,49,0,A57
99,M,A,57,50,0,A49
99,M,A,57,51,1,A53
99,M,A,57,52,0,A51
99,M,A,57,53,0,A55
99,M,A,57,54,0,A54
99,M,A,57,55,0,A47
99,M,A,57,56,0,A48
99,M,A,57,57,0,A50
99,O,B,63,1,0,B4
99,O,B,63,2,1,B1
99,O,B,63,3,1,B2
99,O,B,63,4,0,B6
99,O,B,63,5,0,B5
99,O,B,63,6,0,B11
99,O,B,63,7,0,B10
99,O,B,63,8,1,B12
99,O,B,63,9,0,B9
99,O,B,63,10,0,B3
99,O,B,63,11,0,B8
99,O,B,63,12,0,B7
99,O,B,63,13,0,B13
99,O,B,63,14,0,B24
99,O,B,63,15,0,B25
99,O,B,63,16,0,B23
99,O,B,63,17,0,B17
99,O,B,63,18,1,B14
99,O,B,63,19,0,B26
99,O,B,63,20,1,B20
99,O,B,63,21,0,B16
99,O,B,63,22,1,B18
99,O,B,63,23,0,B15
99,O,B,63,24,0,B19
99,O,B,63,25,1,B21
99,O,B,63,26,1,B22
99,O,B,63,27,1,B36
99,O,B,63,28,0,B38
99,O,B,63,29,0,B31
99,O,B,63,30,1,B28
99,O,B,63,31,1,B30
99,O,B,63,32,1,B34
99,O,B,63,33,1,B37
99,O,B,63,34,0,B29
99,O,B,63,35,0,B33
99,O,B,63,36,1,B35
99,O,B,63,37,0,B27
99,O,B,63,38,1,B32
99,O,B,63,39,1,B42
99,O,B,63,40,1,B45
99,O,B,63,41,0,B40
99,O,B,63,42,0,B43
99,O,B,63,43,1,B50
99,O,B,63,44,0,B39
99,O,B,63,45,1,B48
99,O,B,63,46,1,B46
99,O,B,63,47,0,B47
99,O,B,63,48,0,B49
99,O,B,63,49,1,B44
99,O,B,63,50,0,B41
99,O,B,63,51,0,B52
99,O,B,63,52,1,B61
99,O,B,63,53,1,B55
99,O,B,63,54,0,B53
99,O,B,63,55,0,B60
99,O,B,63,56,1,B63
99,O,B,63,57,1,B62
99,O,B,63,58,0,B58
99,O,B,63,59,0,B56
99,O,B,63,60,0,B54
99,O,B,63,61,0,B57
99,O,B,63,62,0,B59
99,O,B,63,63,0,B51
99,C,B,63,1,0,B10
99,C,B,63,2,0,B1
99,C,B,63,3,0,B11
99,C,B,63,4,0,B9
99,C,B,63,5,0,B5
99,C,B,63,6,0,B3
99,C,B,63,7,0,B7
99,C,B,63,8,0,B2
99,C,B,63,9,0,B4
99,C,B,63,10,0,B6
99,C,B,63,11,0,B12
99,C,B,63,12,0,B8
99,C,B,63,13,0,B13
99,C,B,63,14,0,B14
99,C,B,63,15,0,B23
99,C,B,63,16,0,B18
99,C,B,63,17,0,B25
99,C,B,63,18,0,B15
99,C,B,63,19,0,B22
99,C,B,63,20,0,B19
99,C,B,63,21,1,B20
99,C,B,63,22,0,B24
99,C,B,63,23,0,B17
99,C,B,63,24,0,B16
99,C,B,63,25,1,B21
99,C,B,63,26,0,B26
99,C,B,63,27,0,B34
99,C,B,63,28,0,B28
99,C,B,63,29,0,B30
99,C,B,63,30,0,B29
99,C,B,63,31,1,B38
99,C,B,63,32,0,B27
99,C,B,63,33,0,B31
99,C,B,63,34,0,B36
99,C,B,63,35,0,B35
99,C,B,63,36,0,B33
99,C,B,63,37,1,B32
99,C,B,63,38,1,B37
99,C,B,63,39,0,B43
99,C,B,63,40,0,B46
99,C,B,63,41,0,B50
99,C,B,63,42,1,B45
99,C,B,63,43,0,B47
99,C,B,63,44,0,B39
99,C,B,63,45,0,B41
99,C,B,63,46,0,B40
99,C,B,63,47,0,B42
99,C,B,63,48,0,B48
99,C,B,63,49,0,B44
99,C,B,63,50,0,B49
99,C,B,63,51,0,B53
99,C,B,63,52,0,B56
99,C,B,63,53,0,B58
99,C,B,63,54,0,B60
99,C,B,63,55,0,B54
99,C,B,63,56,0,B52
99,C,B,63,57,1,B55
99,C,B,63,58,1,B62
99,C,B,63,59,0,B51
99,C,B,63,60,0,B59
99,C,B,63,61,0,B61
99,C,B,63,62,0,B57
99,C,B,63,63,0,B63
99,M,B,63,1,0,B10
99,M,B,63,2,0,B11
99,M,B,63,3,0,B1
99,M,B,63,4,1,B5
99,M,B,63,5,0,B6
99,M,B,63,6,1,B9
99,M,B,63,7,1,B4
99,M,B,63,8,0,B2
99,M,B,63,9,0,B8
99,M,B,63,10,0,B12
99,M,B,63,11,0,B7
99,M,B,63,12,0,B3
99,M,B,63,13,0,B14
99,M,B,63,14,0,B13
99,M,B,63,15,0,B18
99,M,B,63,16,0,B19
99,M,B,63,17,1,B23
99,M,B,63,18,1,B24
99,M,B,63,19,0,B17
99,M,B,63,20,0,B25
99,M,B,63,21,0,B16
99,M,B,63,22,1,B22
99,M,B,63,23,1,B21
99,M,B,63,24,0,B26
99,M,B,63,25,1,B20
99,M,B,63,26,0,B15
99,M,B,63,27,0,B34
99,M,B,63,28,0,B29
99,M,B,63,29,1,B28
99,M,B,63,30,1,B30
99,M,B,63,31,0,B31
99,M,B,63,32,1,B38
99,M,B,63,33,0,B27
99,M,B,63,34,0,B32
99,M,B,63,35,0,B36
99,M,B,63,36,0,B33
99,M,B,63,37,1,B37
99,M,B,63,38,0,B35
99,M,B,63,39,0,B46
99,M,B,63,40,1,B48
99,M,B,63,41,1,B43
99,M,B,63,42,1,B42
99,M,B,63,43,0,B47
99,M,B,63,44,0,B39
99,M,B,63,45,0,B44
99,M,B,63,46,0,B50
99,M,B,63,47,1,B45
99,M,B,63,48,0,B41
99,M,B,63,49,0,B49
99,M,B,63,50,0,B40
99,M,B,63,51,0,B53
99,M,B,63,52,0,B52
99,M,B,63,53,1,B58
99,M,B,63,54,0,B60
99,M,B,63,55,1,B61
99,M,B,63,56,1,B62
99,M,B,63,57,0,B56
99,M,B,63,58,0,B54
99,M,B,63,59,1,B55
99,M,B,63,60,0,B51
99,M,B,63,61,0,B59
99,M,B,63,62,0,B63
99,M,B,63,63,0,B57
9,O,A,57,1,1,A1
9,O,A,57,2,1,A3
9,O,A,57,3,0,A5
9,O,A,57,4,1,A10
9,O,A,57,5,1,A11
9,O,A,57,6,1,A4
9,O,A,57,7,0,A7
9,O,A,57,8,1,A8
9,O,A,57,9,1,A9
9,O,A,57,10,1,A2
9,O,A,57,11,1,A6
9,O,A,57,12,1,A18
9,O,A,57,13,1,A20
9,O,A,57,14,0,A17
9,O,A,57,15,1,A23
9,O,A,57,16,1,A15
9,O,A,57,17,1,A12
9,O,A,57,18,1,A19
9,O,A,57,19,1,A14
9,O,A,57,20,0,A16
9,O,A,57,21,0,A21
9,O,A,57,22,1,A13
9,O,A,57,23,0,A22
9,O,A,57,24,0,A25
9,O,A,57,25,1,A32
9,O,A,57,26,1,A26
9,O,A,57,27,1,A35
9,O,A,57,28,1,A34
9,O,A,57,29,1,A33
9,O,A,57,30,1,A31
9,O,A,57,31,1,A27
9,O,A,57,32,0,A36
9,O,A,57,33,0,A29
9,O,A,57,34,1,A28
9,O,A,57,35,0,A30
9,O,A,57,36,1,A24
9,O,A,57,37,1,A44
9,O,A,57,38,1,A38
9,O,A,57,39,1,A39
9,O,A,57,40,0,A45
9,O,A,57,41,1,A43
9,O,A,57,42,1,A42
9,O,A,57,43,1,A37
9,O,A,57,44,1,A41
9,O,A,57,45,1,A40
9,O,A,57,46,1,A46
9,O,A,57,47,1,A48
9,O,A,57,48,1,A53
9,O,A,57,49,1,A57
9,O,A,57,50,1,A47
9,O,A,57,51,0,A51
9,O,A,57,52,1,A52
9,O,A,57,53,0,A55
9,O,A,57,54,1,A49
9,O,A,57,55,1,A56
9,O,A,57,56,1,A54
9,O,A,57,57,1,A50
9,C,A,57,1,0,A10
9,C,A,57,2,0,A7
9,C,A,57,3,0,A3
9,C,A,57,4,0,A2
9,C,A,57,5,0,A4
9,C,A,57,6,0,A5
9,C,A,57,7,0,A1
9,C,A,57,8,0,A11
9,C,A,57,9,0,A9
9,C,A,57,10,0,A6
9,C,A,57,11,1,A8
9,C,A,57,12,0,A18
9,C,A,57,13,0,A16
9,C,A,57,14,0,A13
9,C,A,57,15,0,A14
9,C,A,57,16,1,A19
9,C,A,57,17,1,A23
9,C,A,57,18,1,A12
9,C,A,57,19,0,A22
9,C,A,57,20,0,A21
9,C,A,57,21,0,A17
9,C,A,57,22,1,A20
9,C,A,57,23,0,A15
9,C,A,57,24,0,A31
9,C,A,57,25,0,A34
9,C,A,57,26,0,A26
9,C,A,57,27,1,A35
9,C,A,57,28,0,A29
9,C,A,57,29,0,A30
9,C,A,57,30,0,A24
9,C,A,57,31,1,A28
9,C,A,57,32,0,A25
9,C,A,57,33,1,A33
9,C,A,57,34,1,A32
9,C,A,57,35,1,A36
9,C,A,57,36,1,A27
9,C,A,57,37,0,A45
9,C,A,57,38,1,A44
9,C,A,57,39,0,A42
9,C,A,57,40,0,A46
9,C,A,57,41,1,A37
9,C,A,57,42,0,A43
9,C,A,57,43,1,A38
9,C,A,57,44,0,A40
9,C,A,57,45,1,A41
9,C,A,57,46,0,A39
9,C,A,57,47,0,A52
9,C,A,57,48,0,A49
9,C,A,57,49,1,A53
9,C,A,57,50,1,A56
9,C,A,57,51,0,A55
9,C,A,57,52,1,A47
9,C,A,57,53,0,A54
9,C,A,57,54,1,A50
9,C,A,57,55,0,A48
9,C,A,57,56,0,A51
9,C,A,57,57,1,A57
9,M,A,56,1,1,A10
9,M,A,56,2,0,A3
9,M,A,56,3,0,A2
9,M,A,56,4,0,A4
9,M,A,56,5,0,A7
9,M,A,56,6,1,A1
9,M,A,56,7,1,A11
9,M,A,56,8,0,A5
9,M,A,56,9,0,A9
9,M,A,56,10,0,A6
9,M,A,56,11,1,A8
9,M,A,56,12,0,A18
9,M,A,56,13,1,A12
9,M,A,56,14,1,A23
9,M,A,56,15,0,A21
9,M,A,56,16,0,A17
9,M,A,56,17,0,A13
9,M,A,56,18,1,A19
9,M,A,56,19,0,A16
9,M,A,56,20,0,A14
9,M,A,56,21,0,A22
9,M,A,56,22,1,A20
9,M,A,56,23,0,A15
9,M,A,56,24,0,A26
9,M,A,56,25,1,A31
9,M,A,56,26,1,A36
9,M,A,56,27,0,A34
9,M,A,56,28,1,A32
9,M,A,56,29,1,A35
9,M,A,56,30,1,A33
9,M,A,56,31,1,A27
9,M,A,56,32,1,A30
9,M,A,56,33,0,A29
9,M,A,56,34,1,A25
9,M,A,56,35,1,A24
9,M,A,56,36,1,A44
9,M,A,56,37,1,A38
9,M,A,56,38,0,A46
9,M,A,56,39,0,A40
9,M,A,56,40,1,A37
9,M,A,56,41,0,A43
9,M,A,56,42,0,A45
9,M,A,56,43,1,A41
9,M,A,56,44,0,A42
9,M,A,56,45,1,A39
9,M,A,56,46,0,A52
9,M,A,56,47,1,A56
9,M,A,56,48,1,A53
9,M,A,56,49,0,A49
9,M,A,56,50,0,A55
9,M,A,56,51,1,A57
9,M,A,56,52,1,A50
9,M,A,56,53,1,A47
9,M,A,56,54,0,A51
9,M,A,56,55,1,A48
9,M,A,56,56,1,A54
9,O,B,63,1,1,B10
9,O,B,63,2,1,B1
9,O,B,63,3,1,B9
9,O,B,63,4,1,B4
9,O,B,63,5,1,B6
9,O,B,63,6,1,B5
9,O,B,63,7,1,B3
9,O,B,63,8,1,B7
9,O,B,63,9,1,B2
9,O,B,63,10,1,B12
9,O,B,63,11,1,B11
9,O,B,63,12,1,B8
9,O,B,63,13,0,B16
9,O,B,63,14,0,B14
9,O,B,63,15,1,B19
9,O,B,63,16,1,B18
9,O,B,63,17,1,B15
9,O,B,63,18,0,B20
9,O,B,63,19,1,B25
9,O,B,63,20,1,B13
9,O,B,63,21,1,B23
9,O,B,63,22,1,B22
9,O,B,63,23,1,B17
9,O,B,63,24,1,B26
9,O,B,63,25,1,B24
9,O,B,63,26,0,B21
9,O,B,63,27,1,B27
9,O,B,63,28,1,B32
9,O,B,63,29,1,B34
9,O,B,63,30,1,B33
9,O,B,63,31,1,B30
9,O,B,63,32,0,B28
9,O,B,63,33,0,B38
9,O,B,63,34,0,B31
9,O,B,63,35,0,B29
9,O,B,63,36,1,B37
9,O,B,63,37,0,B36
9,O,B,63,38,0,B35
9,O,B,63,39,0,B45
9,O,B,63,40,0,B49
9,O,B,63,41,1,B39
9,O,B,63,42,1,B41
9,O,B,63,43,1,B43
9,O,B,63,44,1,B48
9,O,B,63,45,0,B46
9,O,B,63,46,0,B50
9,O,B,63,47,0,B40
9,O,B,63,48,1,B47
9,O,B,63,49,0,B42
9,O,B,63,50,0,B44
9,O,B,63,51,1,B55
9,O,B,63,52,1,B56
9,O,B,63,53,0,B52
9,O,B,63,54,0,B53
9,O,B,63,55,0,B58
9,O,B,63,56,0,B61
9,O,B,63,57,0,B51
9,O,B,63,58,1,B54
9,O,B,63,59,1,B59
9,O,B,63,60,1,B62
9,O,B,63,61,0,B57
9,O,B,63,62,1,B63
9,O,B,63,63,0,B60
9,C,B,63,1,1,B6
9,C,B,63,2,1,B1
9,C,B,63,3,1,B11
9,C,B,63,4,1,B2
9,C,B,63,5,1,B3
9,C,B,63,6,1,B10
9,C,B,63,7,1,B7
9,C,B,63,8,1,B5
9,C,B,63,9,1,B9
9,C,B,63,10,1,B12
9,C,B,63,11,1,B8
9,C,B,63,12,1,B4
9,C,B,63,13,1,B14
9,C,B,63,14,1,B18
9,C,B,63,15,1,B19
9,C,B,63,16,1,B17
9,C,B,63,17,1,B13
9,C,B,63,18,0,B20
9,C,B,63,19,1,B24
9,C,B,63,20,1,B16
9,C,B,63,21,1,B23
9,C,B,63,22,1,B25
9,C,B,63,23,1,B26
9,C,B,63,24,1,B22
9,C,B,63,25,1,B15
9,C,B,63,26,1,B21
9,C,B,63,27,1,B34
9,C,B,63,28,1,B38
9,C,B,63,29,1,B28
9,C,B,63,30,1,B29
9,C,B,63,31,1,B30
9,C,B,63,32,1,B33
9,C,B,63,33,1,B32
9,C,B,63,34,1,B36
9,C,B,63,35,1,B27
9,C,B,63,36,1,B31
9,C,B,63,37,1,B37
9,C,B,63,38,1,B35
9,C,B,63,39,1,B39
9,C,B,63,40,1,B43
9,C,B,63,41,1,B46
9,C,B,63,42,1,B48
9,C,B,63,43,1,B45
9,C,B,63,44,1,B50
9,C,B,63,45,1,B41
9,C,B,63,46,0,B40
9,C,B,63,47,1,B47
9,C,B,63,48,1,B42
9,C,B,63,49,1,B49
9,C,B,63,50,0,B44
9,C,B,63,51,1,B52
9,C,B,63,52,1,B58
9,C,B,63,53,1,B59
9,C,B,63,54,1,B53
9,C,B,63,55,1,B51
9,C,B,63,56,1,B55
9,C,B,63,57,1,B62
9,C,B,63,58,1,B61
9,C,B,63,59,1,B60
9,C,B,63,60,1,B54
9,C,B,63,61,1,B56
9,C,B,63,62,1,B63
9,C,B,63,63,1,B57
9,M,B,63,1,1,B1
9,M,B,63,2,1,B6
9,M,B,63,3,1,B5
9,M,B,63,4,1,B3
9,M,B,63,5,1,B10
9,M,B,63,6,1,B9
9,M,B,63,7,0,B7
9,M,B,63,8,1,B2
9,M,B,63,9,1,B11
9,M,B,63,10,1,B12
9,M,B,63,11,1,B8
9,M,B,63,12,1,B4
9,M,B,63,13,1,B14
9,M,B,63,14,1,B18
9,M,B,63,15,1,B13
9,M,B,63,16,1,B17
9,M,B,63,17,1,B23
9,M,B,63,18,1,B25
9,M,B,63,19,1,B19
9,M,B,63,20,1,B22
9,M,B,63,21,1,B16
9,M,B,63,22,1,B15
9,M,B,63,23,1,B26
9,M,B,63,24,1,B24
9,M,B,63,25,0,B20
9,M,B,63,26,1,B21
9,M,B,63,27,1,B29
9,M,B,63,28,0,B28
9,M,B,63,29,1,B34
9,M,B,63,30,1,B30
9,M,B,63,31,1,B38
9,M,B,63,32,0,B35
9,M,B,63,33,1,B27
9,M,B,63,34,1,B32
9,M,B,63,35,1,B33
9,M,B,63,36,1,B31
9,M,B,63,37,1,B36
9,M,B,63,38,0,B37
9,M,B,63,39,1,B43
9,M,B,63,40,1,B46
9,M,B,63,41,1,B39
9,M,B,63,42,1,B45
9,M,B,63,43,1,B48
9,M,B,63,44,1,B49
9,M,B,63,45,0,B40
9,M,B,63,46,1,B42
9,M,B,63,47,0,B50
9,M,B,63,48,1,B41
9,M,B,63,49,0,B44
9,M,B,63,50,1,B47
9,M,B,63,51,1,B52
9,M,B,63,52,1,B53
9,M,B,63,53,0,B58
9,M,B,63,54,1,B55
9,M,B,63,55,1,B56
9,M,B,63,56,1,B54
9,M,B,63,57,1,B62
9,M,B,63,58,1,B60
9,M,B,63,59,1,B51
9,M,B,63,60,1,B61
9,M,B,63,61,1,B59
9,M,B,63,62,0,B57
9,M,B,63,63,1,B63


==> EXP-II.csv <==
i,r,Gr,Ti,t,X(i,t|r),ID 
  0,O,A,52, 1,0,A105 
  0,O,A,52, 2,1,A103 
  0,O,A,52, 3,0,A102 
  0,O,A,52, 4,0,A101 
  0,O,A,52, 5,0,A104 
  0,O,A,52, 6,0,A113 
  0,O,A,52, 7,0,A111 
  0,O,A,52, 8,0,A114 
  0,O,A,52, 9,1,A112 
  0,O,A,52,10,0,A121 
  0,O,A,52,11,1,A131 
  0,O,A,52,12,0,A134 
  0,O,A,52,13,1,A133 
  0,O,A,52,14,1,A135 
  0,O,A,52,15,1,A132 
  0,O,A,52,16,0,A141 
  0,O,A,52,17,0,A142 
  0,O,A,52,18,1,A143 
  0,O,A,52,19,0,A145 
  0,O,A,52,20,0,A144 
  0,O,A,52,21,0,A151 
  0,O,A,52,22,0,A152 
  0,O,A,52,23,0,A161 
  0,O,A,52,24,1,A162 
  0,O,A,52,25,1,A201 
  0,O,A,52,26,1,A202 
  0,O,A,52,27,0,A205 
  0,O,A,52,28,0,A204 
  0,O,A,52,29,0,A203 
  0,O,A,52,30,1,A211 
  0,O,A,52,31,1,A214 
  0,O,A,52,32,0,A213 
  0,O,A,52,33,0,A215 
  0,O,A,52,34,1,A212 
  0,O,A,52,35,0,A223 
  0,O,A,52,36,0,A222 
  0,O,A,52,37,0,A233 
  0,O,A,52,38,1,A234 
  0,O,A,52,39,1,A231 
  0,O,A,52,40,0,A235 
  0,O,A,52,41,1,A232 
  0,O,A,52,42,1,A243 
  0,O,A,52,43,1,A244 
  0,O,A,52,44,0,A245 
  0,O,A,52,45,0,A242 
  0,O,A,52,46,1,A241 
  0,O,A,52,47,0,A253 
  0,O,A,52,48,1,A254 
  0,O,A,52,49,0,A251 
  0,O,A,52,50,1,A263 
  0,O,A,52,51,1,A261 
  0,O,A,52,52,1,A262 
  0,C,A,52, 1,0,A105 
  0,C,A,52, 2,1,A103 
  0,C,A,52, 3,0,A102 
  0,C,A,52, 4,0,A101 
  0,C,A,52, 5,0,A104 
  0,C,A,52, 6,0,A113 
  0,C,A,52, 7,0,A111 
  0,C,A,52, 8,0,A114 
  0,C,A,52, 9,0,A112 
  0,C,A,52,10,0,A121 
  0,C,A,52,11,1,A131 
  0,C,A,52,12,0,A134 
  0,C,A,52,13,0,A133 
  0,C,A,52,14,0,A135 
  0,C,A,52,15,1,A132 
  0,C,A,52,16,0,A141 
  0,C,A,52,17,0,A142 
  0,C,A,52,18,1,A143 
  0,C,A,52,19,0,A145 
  0,C,A,52,20,0,A144 
  0,C,A,52,21,0,A151 
  0,C,A,52,22,0,A152 
  0,C,A,52,23,0,A161 
  0,C,A,52,24,1,A162 
  0,C,A,52,25,0,A201 
  0,C,A,52,26,0,A202 
  0,C,A,52,27,0,A205 
  0,C,A,52,28,0,A204 
  0,C,A,52,29,0,A203 
  0,C,A,52,30,0,A211 
  0,C,A,52,31,1,A214 
  0,C,A,52,32,0,A213 
  0,C,A,52,33,0,A215 
  0,C,A,52,34,0,A212 
  0,C,A,52,35,0,A223 
  0,C,A,52,36,0,A222 
  0,C,A,52,37,0,A233 
  0,C,A,52,38,0,A234 
  0,C,A,52,39,0,A231 
  0,C,A,52,40,0,A235 
  0,C,A,52,41,0,A232 
  0,C,A,52,42,0,A243 
  0,C,A,52,43,0,A244 
  0,C,A,52,44,0,A245 
  0,C,A,52,45,0,A242 
  0,C,A,52,46,1,A241 
  0,C,A,52,47,0,A253 
  0,C,A,52,48,0,A254 
  0,C,A,52,49,0,A251 
  0,C,A,52,50,0,A263 
  0,C,A,52,51,1,A261 
  0,C,A,52,52,1,A262 
  0,M,A,52, 1,0,A105 
  0,M,A,52, 2,1,A103 
  0,M,A,52, 3,0,A102 
  0,M,A,52, 4,0,A101 
  0,M,A,52, 5,0,A104 
  0,M,A,52, 6,0,A113 
  0,M,A,52, 7,0,A111 
  0,M,A,52, 8,0,A114 
  0,M,A,52, 9,1,A112 
  0,M,A,52,10,0,A121 
  0,M,A,52,11,1,A131 
  0,M,A,52,12,0,A134 
  0,M,A,52,13,0,A133 
  0,M,A,52,14,1,A135 
  0,M,A,52,15,1,A132 
  0,M,A,52,16,0,A141 
  0,M,A,52,17,0,A142 
  0,M,A,52,18,1,A143 
  0,M,A,52,19,0,A145 
  0,M,A,52,20,0,A144 
  0,M,A,52,21,0,A151 
  0,M,A,52,22,0,A152 
  0,M,A,52,23,0,A161 
  0,M,A,52,24,1,A162 
  0,M,A,52,25,0,A201 
  0,M,A,52,26,0,A202 
  0,M,A,52,27,0,A205 
  0,M,A,52,28,0,A204 
  0,M,A,52,29,1,A203 
  0,M,A,52,30,0,A211 
  0,M,A,52,31,1,A214 
  0,M,A,52,32,0,A213 
  0,M,A,52,33,0,A215 
  0,M,A,52,34,1,A212 
  0,M,A,52,35,0,A223 
  0,M,A,52,36,0,A222 
  0,M,A,52,37,0,A233 
  0,M,A,52,38,0,A234 
  0,M,A,52,39,0,A231 
  0,M,A,52,40,0,A235 
  0,M,A,52,41,0,A232 
  0,M,A,52,42,0,A243 
  0,M,A,52,43,0,A244 
  0,M,A,52,44,0,A245 
  0,M,A,52,45,0,A242 
  0,M,A,52,46,1,A241 
  0,M,A,52,47,0,A253 
  0,M,A,52,48,1,A254 
  0,M,A,52,49,0,A251 
  0,M,A,52,50,0,A263 
  0,M,A,52,51,1,A261 
  0,M,A,52,52,1,A262 
  1,O,A,52, 1,0,A103 
  1,O,A,52, 2,0,A104 
  1,O,A,52, 3,0,A105 
  1,O,A,52, 4,0,A102 
  1,O,A,52, 5,1,A101 
  1,O,A,52, 6,0,A114 
  1,O,A,52, 7,0,A112 
  1,O,A,52, 8,0,A113 
  1,O,A,52, 9,0,A111 
  1,O,A,52,10,0,A121 
  1,O,A,52,11,0,A133 
  1,O,A,52,12,0,A132 
  1,O,A,52,13,1,A134 
  1,O,A,52,14,1,A131 
  1,O,A,52,15,1,A135 
  1,O,A,52,16,1,A143 
  1,O,A,52,17,0,A141 
  1,O,A,52,18,1,A144 
  1,O,A,52,19,0,A142 
  1,O,A,52,20,1,A145 
  1,O,A,52,21,0,A152 
  1,O,A,52,22,0,A151 
  1,O,A,52,23,0,A161 
  1,O,A,52,24,1,A162 
  1,O,A,52,25,1,A203 
  1,O,A,52,26,0,A205 
  1,O,A,52,27,1,A201 
  1,O,A,52,28,0,A202 
  1,O,A,52,29,0,A204 
  1,O,A,52,30,0,A213 
  1,O,A,52,31,0,A212 
  1,O,A,52,32,0,A211 
  1,O,A,52,33,1,A214 
  1,O,A,52,34,1,A215 
  1,O,A,52,35,0,A222 
  1,O,A,52,36,0,A223 
  1,O,A,52,37,0,A231 
  1,O,A,52,38,0,A232 
  1,O,A,52,39,0,A235 
  1,O,A,52,40,0,A234 
  1,O,A,52,41,0,A233 
  1,O,A,52,42,0,A241 
  1,O,A,52,43,0,A243 
  1,O,A,52,44,0,A244 
  1,O,A,52,45,1,A245 
  1,O,A,52,46,0,A242 
  1,O,A,52,47,1,A251 
  1,O,A,52,48,1,A253 
  1,O,A,52,49,1,A254 
  1,O,A,52,50,0,A261 
  1,O,A,52,51,0,A262 
  1,O,A,52,52,1,A263 
  1,C,A,52, 1,0,A103 
  1,C,A,52, 2,0,A104 
  1,C,A,52, 3,0,A105 
  1,C,A,52, 4,0,A102 
  1,C,A,52, 5,1,A101 
  1,C,A,52, 6,0,A114 
  1,C,A,52, 7,0,A112 
  1,C,A,52, 8,0,A113 
  1,C,A,52, 9,0,A111 
  1,C,A,52,10,0,A121 
  1,C,A,52,11,0,A133 
  1,C,A,52,12,0,A132 
  1,C,A,52,13,0,A134 
  1,C,A,52,14,0,A131 
  1,C,A,52,15,0,A135 
  1,C,A,52,16,0,A143 
  1,C,A,52,17,0,A141 
  1,C,A,52,18,0,A144 
  1,C,A,52,19,0,A142 
  1,C,A,52,20,0,A145 
  1,C,A,52,21,0,A152 
  1,C,A,52,22,0,A151 
  1,C,A,52,23,0,A161 
  1,C,A,52,24,1,A162 
  1,C,A,52,25,0,A203 
  1,C,A,52,26,0,A205 
  1,C,A,52,27,1,A201 
  1,C,A,52,28,0,A202 
  1,C,A,52,29,0,A204 
  1,C,A,52,30,0,A213 
  1,C,A,52,31,0,A212 
  1,C,A,52,32,0,A211 
  1,C,A,52,33,0,A214 
  1,C,A,52,34,1,A215 
  1,C,A,52,35,0,A222 
  1,C,A,52,36,0,A223 
  1,C,A,52,37,0,A231 
  1,C,A,52,38,0,A232 
  1,C,A,52,39,0,A235 
  1,C,A,52,40,0,A234 
  1,C,A,52,41,0,A233 
  1,C,A,52,42,0,A241 
  1,C,A,52,43,0,A243 
  1,C,A,52,44,0,A244 
  1,C,A,52,45,0,A245 
  1,C,A,52,46,0,A242 
  1,C,A,52,47,0,A251 
  1,C,A,52,48,0,A253 
  1,C,A,52,49,0,A254 
  1,C,A,52,50,0,A261 
  1,C,A,52,51,0,A262 
  1,C,A,52,52,0,A263 
  1,M,A,52, 1,0,A103 
  1,M,A,52, 2,0,A104 
  1,M,A,52, 3,0,A105 
  1,M,A,52, 4,0,A102 
  1,M,A,52, 5,1,A101 
  1,M,A,52, 6,0,A114 
  1,M,A,52, 7,0,A112 
  1,M,A,52, 8,0,A113 
  1,M,A,52, 9,0,A111 
  1,M,A,52,10,0,A121 
  1,M,A,52,11,0,A133 
  1,M,A,52,12,0,A132 
  1,M,A,52,13,0,A134 
  1,M,A,52,14,0,A131 
  1,M,A,52,15,1,A135 
  1,M,A,52,16,0,A143 
  1,M,A,52,17,0,A141 
  1,M,A,52,18,0,A144 
  1,M,A,52,19,0,A142 
  1,M,A,52,20,1,A145 
  1,M,A,52,21,0,A152 
  1,M,A,52,22,0,A151 
  1,M,A,52,23,0,A161 
  1,M,A,52,24,1,A162 
  1,M,A,52,25,0,A203 
  1,M,A,52,26,0,A205 
  1,M,A,52,27,1,A201 
  1,M,A,52,28,0,A202 
  1,M,A,52,29,0,A204 
  1,M,A,52,30,0,A213 
  1,M,A,52,31,0,A212 
  1,M,A,52,32,0,A211 
  1,M,A,52,33,0,A214 
  1,M,A,52,34,1,A215 
  1,M,A,52,35,0,A222 
  1,M,A,52,36,0,A223 
  1,M,A,52,37,0,A231 
  1,M,A,52,38,0,A232 
  1,M,A,52,39,1,A235 
  1,M,A,52,40,0,A234 
  1,M,A,52,41,0,A233 
  1,M,A,52,42,0,A241 
  1,M,A,52,43,0,A243 
  1,M,A,52,44,0,A244 
  1,M,A,52,45,0,A245 
  1,M,A,52,46,0,A242 
  1,M,A,52,47,0,A251 
  1,M,A,52,48,0,A253 
  1,M,A,52,49,0,A254 
  1,M,A,52,50,0,A261 
  1,M,A,52,51,0,A262 
  1,M,A,52,52,0,A263 
  2,O,A,52, 1,1,A101 
  2,O,A,52, 2,1,A105 
  2,O,A,52, 3,1,A103 
  2,O,A,52, 4,1,A102 
  2,O,A,52, 5,0,A104 
  2,O,A,52, 6,1,A113 
  2,O,A,52, 7,1,A111 
  2,O,A,52, 8,1,A112 
  2,O,A,52, 9,0,A114 
  2,O,A,52,10,1,A121 
  2,O,A,52,11,1,A132 
  2,O,A,52,12,1,A133 
  2,O,A,52,13,0,A131 
  2,O,A,52,14,1,A134 
  2,O,A,52,15,1,A135 
  2,O,A,52,16,1,A145 
  2,O,A,52,17,1,A144 
  2,O,A,52,18,1,A142 
  2,O,A,52,19,1,A143 
  2,O,A,52,20,1,A141 
  2,O,A,52,21,1,A152 
  2,O,A,52,22,1,A151 
  2,O,A,52,23,1,A161 
  2,O,A,52,24,1,A162 
  2,O,A,52,25,0,A205 
  2,O,A,52,26,1,A203 
  2,O,A,52,27,1,A202 
  2,O,A,52,28,1,A201 
  2,O,A,52,29,1,A204 
  2,O,A,52,30,1,A215 
  2,O,A,52,31,0,A213 
  2,O,A,52,32,1,A212 
  2,O,A,52,33,0,A211 
  2,O,A,52,34,1,A214 
  2,O,A,52,35,1,A222 
  2,O,A,52,36,1,A223 
  2,O,A,52,37,0,A235 
  2,O,A,52,38,0,A232 
  2,O,A,52,39,1,A231 
  2,O,A,52,40,1,A234 
  2,O,A,52,41,1,A233 
  2,O,A,52,42,1,A245 
  2,O,A,52,43,1,A242 
  2,O,A,52,44,1,A243 
  2,O,A,52,45,1,A244 
  2,O,A,52,46,1,A241 
  2,O,A,52,47,1,A251 
  2,O,A,52,48,1,A254 
  2,O,A,52,49,1,A253 
  2,O,A,52,50,1,A261 
  2,O,A,52,51,1,A262 
  2,O,A,52,52,1,A263 
  2,C,A,52, 1,1,A101 
  2,C,A,52, 2,1,A105 
  2,C,A,52, 3,1,A103 
  2,C,A,52, 4,1,A102 
  2,C,A,52, 5,1,A104 
  2,C,A,52, 6,1,A113 
  2,C,A,52, 7,1,A111 
  2,C,A,52, 8,1,A112 
  2,C,A,52, 9,1,A114 
  2,C,A,52,10,1,A121 
  2,C,A,52,11,1,A132 
  2,C,A,52,12,1,A133 
  2,C,A,52,13,1,A131 
  2,C,A,52,14,1,A134 
  2,C,A,52,15,1,A135 
  2,C,A,52,16,1,A145 
  2,C,A,52,17,1,A144 
  2,C,A,52,18,1,A142 
  2,C,A,52,19,1,A143 
  2,C,A,52,20,1,A141 
  2,C,A,52,21,1,A152 
  2,C,A,52,22,1,A151 
  2,C,A,52,23,1,A161 
  2,C,A,52,24,1,A162 
  2,C,A,52,25,1,A205 
  2,C,A,52,26,1,A203 
  2,C,A,52,27,1,A202 
  2,C,A,52,28,1,A201 
  2,C,A,52,29,1,A204 
  2,C,A,52,30,1,A215 
  2,C,A,52,31,1,A213 
  2,C,A,52,32,1,A212 
  2,C,A,52,33,1,A211 
  2,C,A,52,34,1,A214 
  2,C,A,52,35,1,A222 
  2,C,A,52,36,1,A223 
  2,C,A,52,37,1,A235 
  2,C,A,52,38,1,A232 
  2,C,A,52,39,1,A231 
  2,C,A,52,40,1,A234 
  2,C,A,52,41,1,A233 
  2,C,A,52,42,1,A245 
  2,C,A,52,43,1,A242 
  2,C,A,52,44,1,A243 
  2,C,A,52,45,1,A244 
  2,C,A,52,46,1,A241 
  2,C,A,52,47,1,A251 
  2,C,A,52,48,1,A254 
  2,C,A,52,49,1,A253 
  2,C,A,52,50,1,A261 
  2,C,A,52,51,1,A262 
  2,C,A,52,52,1,A263 
  2,M,A,52, 1,1,A101 
  2,M,A,52, 2,1,A105 
  2,M,A,52, 3,1,A103 
  2,M,A,52, 4,1,A102 
  2,M,A,52, 5,0,A104 
  2,M,A,52, 6,1,A113 
  2,M,A,52, 7,1,A111 
  2,M,A,52, 8,1,A112 
  2,M,A,52, 9,1,A114 
  2,M,A,52,10,1,A121 
  2,M,A,52,11,1,A132 
  2,M,A,52,12,1,A133 
  2,M,A,52,13,1,A131 
  2,M,A,52,14,1,A134 
  2,M,A,52,15,1,A135 
  2,M,A,52,16,1,A145 
  2,M,A,52,17,1,A144 
  2,M,A,52,18,1,A142 
  2,M,A,52,19,1,A143 
  2,M,A,52,20,1,A141 
  2,M,A,52,21,1,A152 
  2,M,A,52,22,1,A151 
  2,M,A,52,23,0,A161 
  2,M,A,52,24,1,A162 
  2,M,A,52,25,0,A205 
  2,M,A,52,26,1,A203 
  2,M,A,52,27,1,A202 
  2,M,A,52,28,1,A201 
  2,M,A,52,29,1,A204 
  2,M,A,52,30,1,A215 
  2,M,A,52,31,1,A213 
  2,M,A,52,32,1,A212 
  2,M,A,52,33,1,A211 
  2,M,A,52,34,1,A214 
  2,M,A,52,35,1,A222 
  2,M,A,52,36,1,A223 
  2,M,A,52,37,1,A235 
  2,M,A,52,38,0,A232 
  2,M,A,52,39,1,A231 
  2,M,A,52,40,1,A234 
  2,M,A,52,41,0,A233 
  2,M,A,52,42,1,A245 
  2,M,A,52,43,1,A242 
  2,M,A,52,44,1,A243 
  2,M,A,52,45,1,A244 
  2,M,A,52,46,1,A241 
  2,M,A,52,47,1,A251 
  2,M,A,52,48,1,A254 
  2,M,A,52,49,1,A253 
  2,M,A,52,50,1,A261 
  2,M,A,52,51,1,A262 
  2,M,A,52,52,1,A263 
  3,O,A,52, 1,1,A102 
  3,O,A,52, 2,0,A101 
  3,O,A,52, 3,0,A104 
  3,O,A,52, 4,0,A105 
  3,O,A,52, 5,1,A103 
  3,O,A,52, 6,1,A114 
  3,O,A,52, 7,0,A113 
  3,O,A,52, 8,0,A112 
  3,O,A,52, 9,0,A111 
  3,O,A,52,10,0,A121 
  3,O,A,52,11,0,A133 
  3,O,A,52,12,0,A132 
  3,O,A,52,13,0,A131 
  3,O,A,52,14,1,A134 
  3,O,A,52,15,1,A135 
  3,O,A,52,16,1,A145 
  3,O,A,52,17,0,A141 
  3,O,A,52,18,0,A144 
  3,O,A,52,19,0,A142 
  3,O,A,52,20,0,A143 
  3,O,A,52,21,0,A151 
  3,O,A,52,22,0,A152 
  3,O,A,52,23,1,A161 
  3,O,A,52,24,0,A162 
  3,O,A,52,25,0,A204 
  3,O,A,52,26,0,A203 
  3,O,A,52,27,1,A205 
  3,O,A,52,28,0,A201 
  3,O,A,52,29,0,A202 
  3,O,A,52,30,1,A214 
  3,O,A,52,31,0,A215 
  3,O,A,52,32,0,A211 
  3,O,A,52,33,1,A213 
  3,O,A,52,34,0,A212 
  3,O,A,52,35,0,A223 
  3,O,A,52,36,1,A222 
  3,O,A,52,37,0,A234 
  3,O,A,52,38,0,A231 
  3,O,A,52,39,0,A233 
  3,O,A,52,40,1,A232 
  3,O,A,52,41,1,A235 
  3,O,A,52,42,1,A241 
  3,O,A,52,43,0,A243 
  3,O,A,52,44,0,A244 
  3,O,A,52,45,1,A245 
  3,O,A,52,46,0,A242 
  3,O,A,52,47,1,A251 
  3,O,A,52,48,0,A254 
  3,O,A,52,49,0,A253 
  3,O,A,52,50,0,A263 
  3,O,A,52,51,1,A261 
  3,O,A,52,52,0,A262 
  3,C,A,52, 1,1,A102 
  3,C,A,52, 2,0,A101 
  3,C,A,52, 3,0,A104 
  3,C,A,52, 4,0,A105 
  3,C,A,52, 5,1,A103 
  3,C,A,52, 6,1,A114 
  3,C,A,52, 7,0,A113 
  3,C,A,52, 8,0,A112 
  3,C,A,52, 9,0,A111 
  3,C,A,52,10,0,A121 
  3,C,A,52,11,0,A133 
  3,C,A,52,12,0,A132 
  3,C,A,52,13,0,A131 
  3,C,A,52,14,1,A134 
  3,C,A,52,15,0,A135 
  3,C,A,52,16,1,A145 
  3,C,A,52,17,0,A141 
  3,C,A,52,18,0,A144 
  3,C,A,52,19,0,A142 
  3,C,A,52,20,0,A143 
  3,C,A,52,21,0,A151 
  3,C,A,52,22,0,A152 
  3,C,A,52,23,1,A161 
  3,C,A,52,24,0,A162 
  3,C,A,52,25,0,A204 
  3,C,A,52,26,0,A203 
  3,C,A,52,27,1,A205 
  3,C,A,52,28,0,A201 
  3,C,A,52,29,0,A202 
  3,C,A,52,30,1,A214 
  3,C,A,52,31,0,A215 
  3,C,A,52,32,0,A211 
  3,C,A,52,33,0,A213 
  3,C,A,52,34,0,A212 
  3,C,A,52,35,0,A223 
  3,C,A,52,36,0,A222 
  3,C,A,52,37,0,A234 
  3,C,A,52,38,0,A231 
  3,C,A,52,39,0,A233 
  3,C,A,52,40,0,A232 
  3,C,A,52,41,0,A235 
  3,C,A,52,42,1,A241 
  3,C,A,52,43,0,A243 
  3,C,A,52,44,0,A244 
  3,C,A,52,45,1,A245 
  3,C,A,52,46,0,A242 
  3,C,A,52,47,1,A251 
  3,C,A,52,48,0,A254 
  3,C,A,52,49,0,A253 
  3,C,A,52,50,0,A263 
  3,C,A,52,51,1,A261 
  3,C,A,52,52,0,A262 
  3,M,A,52, 1,1,A102 
  3,M,A,52, 2,0,A101 
  3,M,A,52, 3,0,A104 
  3,M,A,52, 4,0,A105 
  3,M,A,52, 5,1,A103 
  3,M,A,52, 6,1,A114 
  3,M,A,52, 7,0,A113 
  3,M,A,52, 8,0,A112 
  3,M,A,52, 9,0,A111 
  3,M,A,52,10,1,A121 
  3,M,A,52,11,0,A133 
  3,M,A,52,12,0,A132 
  3,M,A,52,13,0,A131 
  3,M,A,52,14,1,A134 
  3,M,A,52,15,1,A135 
  3,M,A,52,16,1,A145 
  3,M,A,52,17,0,A141 
  3,M,A,52,18,0,A144 
  3,M,A,52,19,0,A142 
  3,M,A,52,20,0,A143 
  3,M,A,52,21,0,A151 
  3,M,A,52,22,1,A152 
  3,M,A,52,23,1,A161 
  3,M,A,52,24,0,A162 
  3,M,A,52,25,0,A204 
  3,M,A,52,26,0,A203 
  3,M,A,52,27,1,A205 
  3,M,A,52,28,0,A201 
  3,M,A,52,29,0,A202 
  3,M,A,52,30,1,A214 
  3,M,A,52,31,0,A215 
  3,M,A,52,32,0,A211 
  3,M,A,52,33,0,A213 
  3,M,A,52,34,0,A212 
  3,M,A,52,35,0,A223 
  3,M,A,52,36,0,A222 
  3,M,A,52,37,0,A234 
  3,M,A,52,38,0,A231 
  3,M,A,52,39,0,A233 
  3,M,A,52,40,1,A232 
  3,M,A,52,41,0,A235 
  3,M,A,52,42,1,A241 
  3,M,A,52,43,0,A243 
  3,M,A,52,44,0,A244 
  3,M,A,52,45,1,A245 
  3,M,A,52,46,0,A242 
  3,M,A,52,47,1,A251 
  3,M,A,52,48,0,A254 
  3,M,A,52,49,0,A253 
  3,M,A,52,50,0,A263 
  3,M,A,52,51,1,A261 
  3,M,A,52,52,0,A262 
  4,O,A,52, 1,0,A102 
  4,O,A,52, 2,1,A101 
  4,O,A,52, 3,1,A103 
  4,O,A,52, 4,1,A105 
  4,O,A,52, 5,1,A104 
  4,O,A,52, 6,1,A113 
  4,O,A,52, 7,1,A114 
  4,O,A,52, 8,0,A112 
  4,O,A,52, 9,1,A111 
  4,O,A,52,10,0,A121 
  4,O,A,52,11,1,A131 
  4,O,A,52,12,1,A134 
  4,O,A,52,13,1,A133 
  4,O,A,52,14,1,A135 
  4,O,A,52,15,1,A132 
  4,O,A,52,16,0,A141 
  4,O,A,52,17,0,A144 
  4,O,A,52,18,1,A142 
  4,O,A,52,19,1,A145 
  4,O,A,52,20,1,A143 
  4,O,A,52,21,1,A152 
  4,O,A,52,22,0,A151 
  4,O,A,52,23,1,A161 
  4,O,A,52,24,1,A162 
  4,O,A,52,25,1,A204 
  4,O,A,52,26,1,A205 
  4,O,A,52,27,1,A201 
  4,O,A,52,28,1,A203 
  4,O,A,52,29,0,A202 
  4,O,A,52,30,1,A215 
  4,O,A,52,31,1,A213 
  4,O,A,52,32,1,A211 
  4,O,A,52,33,1,A214 
  4,O,A,52,34,1,A212 
  4,O,A,52,35,1,A223 
  4,O,A,52,36,0,A222 
  4,O,A,52,37,1,A231 
  4,O,A,52,38,1,A234 
  4,O,A,52,39,1,A235 
  4,O,A,52,40,0,A233 
  4,O,A,52,41,1,A232 
  4,O,A,52,42,0,A243 
  4,O,A,52,43,0,A241 
  4,O,A,52,44,1,A245 
  4,O,A,52,45,1,A244 
  4,O,A,52,46,0,A242 
  4,O,A,52,47,1,A251 
  4,O,A,52,48,1,A254 
  4,O,A,52,49,1,A253 
  4,O,A,52,50,0,A263 
  4,O,A,52,51,1,A261 
  4,O,A,52,52,1,A262 
  4,C,A,52, 1,0,A102 
  4,C,A,52, 2,1,A101 
  4,C,A,52, 3,1,A103 
  4,C,A,52, 4,1,A105 
  4,C,A,52, 5,1,A104 
  4,C,A,52, 6,1,A113 
  4,C,A,52, 7,1,A114 
  4,C,A,52, 8,1,A112 
  4,C,A,52, 9,1,A111 
  4,C,A,52,10,0,A121 
  4,C,A,52,11,1,A131 
  4,C,A,52,12,1,A134 
  4,C,A,52,13,1,A133 
  4,C,A,52,14,1,A135 
  4,C,A,52,15,1,A132 
  4,C,A,52,16,1,A141 
  4,C,A,52,17,1,A144 
  4,C,A,52,18,1,A142 
  4,C,A,52,19,1,A145 
  4,C,A,52,20,1,A143 
  4,C,A,52,21,1,A152 
  4,C,A,52,22,1,A151 
  4,C,A,52,23,1,A161 
  4,C,A,52,24,1,A162 
  4,C,A,52,25,1,A204 
  4,C,A,52,26,1,A205 
  4,C,A,52,27,1,A201 
  4,C,A,52,28,1,A203 
  4,C,A,52,29,0,A202 
  4,C,A,52,30,1,A215 
  4,C,A,52,31,1,A213 
  4,C,A,52,32,1,A211 
  4,C,A,52,33,1,A214 
  4,C,A,52,34,1,A212 
  4,C,A,52,35,1,A223 
  4,C,A,52,36,0,A222 
  4,C,A,52,37,1,A231 
  4,C,A,52,38,1,A234 
  4,C,A,52,39,1,A235 
  4,C,A,52,40,1,A233 
  4,C,A,52,41,1,A232 
  4,C,A,52,42,1,A243 
  4,C,A,52,43,1,A241 
  4,C,A,52,44,1,A245 
  4,C,A,52,45,1,A244 
  4,C,A,52,46,1,A242 
  4,C,A,52,47,1,A251 
  4,C,A,52,48,1,A254 
  4,C,A,52,49,1,A253 
  4,C,A,52,50,1,A263 
  4,C,A,52,51,1,A261 
  4,C,A,52,52,1,A262 
  4,M,A,52, 1,0,A102 
  4,M,A,52, 2,1,A101 
  4,M,A,52, 3,1,A103 
  4,M,A,52, 4,1,A105 
  4,M,A,52, 5,1,A104 
  4,M,A,52, 6,1,A113 
  4,M,A,52, 7,1,A114 
  4,M,A,52, 8,1,A112 
  4,M,A,52, 9,1,A111 
  4,M,A,52,10,1,A121 
  4,M,A,52,11,1,A131 
  4,M,A,52,12,1,A134 
  4,M,A,52,13,1,A133 
  4,M,A,52,14,1,A135 
  4,M,A,52,15,1,A132 
  4,M,A,52,16,1,A141 
  4,M,A,52,17,1,A144 
  4,M,A,52,18,1,A142 
  4,M,A,52,19,1,A145 
  4,M,A,52,20,1,A143 
  4,M,A,52,21,1,A152 
  4,M,A,52,22,0,A151 
  4,M,A,52,23,1,A161 
  4,M,A,52,24,1,A162 
  4,M,A,52,25,1,A204 
  4,M,A,52,26,1,A205 
  4,M,A,52,27,1,A201 
  4,M,A,52,28,0,A203 
  4,M,A,52,29,0,A202 
  4,M,A,52,30,1,A215 
  4,M,A,52,31,1,A213 
  4,M,A,52,32,1,A211 
  4,M,A,52,33,1,A214 
  4,M,A,52,34,1,A212 
  4,M,A,52,35,1,A223 
  4,M,A,52,36,0,A222 
  4,M,A,52,37,1,A231 
  4,M,A,52,38,1,A234 
  4,M,A,52,39,0,A235 
  4,M,A,52,40,1,A233 
  4,M,A,52,41,1,A232 
  4,M,A,52,42,1,A243 
  4,M,A,52,43,0,A241 
  4,M,A,52,44,1,A245 
  4,M,A,52,45,1,A244 
  4,M,A,52,46,0,A242 
  4,M,A,52,47,1,A251 
  4,M,A,52,48,1,A254 
  4,M,A,52,49,1,A253 
  4,M,A,52,50,1,A263 
  4,M,A,52,51,1,A261 
  4,M,A,52,52,0,A262 
  5,O,A,52, 1,0,A101 
  5,O,A,52, 2,0,A102 
  5,O,A,52, 3,0,A103 
  5,O,A,52, 4,0,A105 
  5,O,A,52, 5,0,A104 
  5,O,A,52, 6,0,A113 
  5,O,A,52, 7,0,A114 
  5,O,A,52, 8,0,A111 
  5,O,A,52, 9,0,A112 
  5,O,A,52,10,0,A121 
  5,O,A,52,11,1,A133 
  5,O,A,52,12,0,A131 
  5,O,A,52,13,1,A135 
  5,O,A,52,14,1,A132 
  5,O,A,52,15,1,A134 
  5,O,A,52,16,1,A145 
  5,O,A,52,17,1,A143 
  5,O,A,52,18,0,A141 
  5,O,A,52,19,0,A142 
  5,O,A,52,20,0,A144 
  5,O,A,52,21,0,A151 
  5,O,A,52,22,1,A152 
  5,O,A,52,23,1,A161 
  5,O,A,52,24,0,A162 
  5,O,A,52,25,0,A204 
  5,O,A,52,26,1,A202 
  5,O,A,52,27,1,A205 
  5,O,A,52,28,1,A203 
  5,O,A,52,29,0,A201 
  5,O,A,52,30,1,A214 
  5,O,A,52,31,1,A213 
  5,O,A,52,32,1,A215 
  5,O,A,52,33,1,A211 
  5,O,A,52,34,1,A212 
  5,O,A,52,35,1,A222 
  5,O,A,52,36,1,A223 
  5,O,A,52,37,0,A231 
  5,O,A,52,38,0,A234 
  5,O,A,52,39,0,A232 
  5,O,A,52,40,0,A235 
  5,O,A,52,41,0,A233 
  5,O,A,52,42,0,A243 
  5,O,A,52,43,1,A245 
  5,O,A,52,44,1,A241 
  5,O,A,52,45,1,A244 
  5,O,A,52,46,0,A242 
  5,O,A,52,47,0,A251 
  5,O,A,52,48,1,A254 
  5,O,A,52,49,1,A253 
  5,O,A,52,50,0,A261 
  5,O,A,52,51,0,A263 
  5,O,A,52,52,0,A262 
  5,C,A,52, 1,0,A101 
  5,C,A,52, 2,0,A102 
  5,C,A,52, 3,0,A103 
  5,C,A,52, 4,0,A105 
  5,C,A,52, 5,0,A104 
  5,C,A,52, 6,0,A113 
  5,C,A,52, 7,0,A114 
  5,C,A,52, 8,0,A111 
  5,C,A,52, 9,0,A112 
  5,C,A,52,10,0,A121 
  5,C,A,52,11,1,A133 
  5,C,A,52,12,0,A131 
  5,C,A,52,13,0,A135 
  5,C,A,52,14,1,A132 
  5,C,A,52,15,0,A134 
  5,C,A,52,16,1,A145 
  5,C,A,52,17,1,A143 
  5,C,A,52,18,0,A141 
  5,C,A,52,19,0,A142 
  5,C,A,52,20,0,A144 
  5,C,A,52,21,0,A151 
  5,C,A,52,22,0,A152 
  5,C,A,52,23,1,A161 
  5,C,A,52,24,0,A162 
  5,C,A,52,25,0,A204 
  5,C,A,52,26,0,A202 
  5,C,A,52,27,0,A205 
  5,C,A,52,28,1,A203 
  5,C,A,52,29,0,A201 
  5,C,A,52,30,0,A214 
  5,C,A,52,31,0,A213 
  5,C,A,52,32,0,A215 
  5,C,A,52,33,1,A211 
  5,C,A,52,34,1,A212 
  5,C,A,52,35,1,A222 
  5,C,A,52,36,1,A223 
  5,C,A,52,37,0,A231 
  5,C,A,52,38,0,A234 
  5,C,A,52,39,0,A232 
  5,C,A,52,40,0,A235 
  5,C,A,52,41,0,A233 
  5,C,A,52,42,0,A243 
  5,C,A,52,43,1,A245 
  5,C,A,52,44,1,A241 
  5,C,A,52,45,1,A244 
  5,C,A,52,46,0,A242 
  5,C,A,52,47,0,A251 
  5,C,A,52,48,1,A254 
  5,C,A,52,49,1,A253 
  5,C,A,52,50,0,A261 
  5,C,A,52,51,0,A263 
  5,C,A,52,52,0,A262 
  5,M,A,52, 1,0,A101 
  5,M,A,52, 2,0,A102 
  5,M,A,52, 3,0,A103 
  5,M,A,52, 4,0,A105 
  5,M,A,52, 5,0,A104 
  5,M,A,52, 6,0,A113 
  5,M,A,52, 7,0,A114 
  5,M,A,52, 8,0,A111 
  5,M,A,52, 9,0,A112 
  5,M,A,52,10,0,A121 
  5,M,A,52,11,1,A133 
  5,M,A,52,12,0,A131 
  5,M,A,52,13,0,A135 
  5,M,A,52,14,1,A132 
  5,M,A,52,15,0,A134 
  5,M,A,52,16,1,A145 
  5,M,A,52,17,1,A143 
  5,M,A,52,18,0,A141 
  5,M,A,52,19,0,A142 
  5,M,A,52,20,0,A144 
  5,M,A,52,21,0,A151 
  5,M,A,52,22,0,A152 
  5,M,A,52,23,1,A161 
  5,M,A,52,24,0,A162 
  5,M,A,52,25,0,A204 
  5,M,A,52,26,0,A202 
  5,M,A,52,27,0,A205 
  5,M,A,52,28,1,A203 
  5,M,A,52,29,0,A201 
  5,M,A,52,30,0,A214 
  5,M,A,52,31,0,A213 
  5,M,A,52,32,1,A215 
  5,M,A,52,33,1,A211 
  5,M,A,52,34,1,A212 
  5,M,A,52,35,1,A222 
  5,M,A,52,36,1,A223 
  5,M,A,52,37,0,A231 
  5,M,A,52,38,0,A234 
  5,M,A,52,39,0,A232 
  5,M,A,52,40,0,A235 
  5,M,A,52,41,0,A233 
  5,M,A,52,42,0,A243 
  5,M,A,52,43,1,A245 
  5,M,A,52,44,1,A241 
  5,M,A,52,45,1,A244 
  5,M,A,52,46,0,A242 
  5,M,A,52,47,0,A251 
  5,M,A,52,48,1,A254 
  5,M,A,52,49,1,A253 
  5,M,A,52,50,1,A261 
  5,M,A,52,51,0,A263 
  5,M,A,52,52,0,A262 
  6,O,A,52, 1,1,A102 
  6,O,A,52, 2,1,A101 
  6,O,A,52, 3,1,A105 
  6,O,A,52, 4,0,A103 
  6,O,A,52, 5,1,A104 
  6,O,A,52, 6,0,A113 
  6,O,A,52, 7,1,A114 
  6,O,A,52, 8,1,A112 
  6,O,A,52, 9,1,A111 
  6,O,A,52,10,0,A121 
  6,O,A,52,11,1,A132 
  6,O,A,52,12,0,A133 
  6,O,A,52,13,1,A131 
  6,O,A,52,14,1,A134 
  6,O,A,52,15,0,A135 
  6,O,A,52,16,1,A143 
  6,O,A,52,17,0,A144 
  6,O,A,52,18,1,A141 
  6,O,A,52,19,1,A142 
  6,O,A,52,20,0,A145 
  6,O,A,52,21,0,A152 
  6,O,A,52,22,1,A151 
  6,O,A,52,23,0,A161 
  6,O,A,52,24,0,A162 
  6,O,A,52,25,1,A203 
  6,O,A,52,26,1,A205 
  6,O,A,52,27,1,A202 
  6,O,A,52,28,1,A204 
  6,O,A,52,29,1,A201 
  6,O,A,52,30,0,A211 
  6,O,A,52,31,0,A213 
  6,O,A,52,32,0,A214 
  6,O,A,52,33,1,A215 
  6,O,A,52,34,1,A212 
  6,O,A,52,35,1,A223 
  6,O,A,52,36,1,A222 
  6,O,A,52,37,1,A231 
  6,O,A,52,38,0,A232 
  6,O,A,52,39,0,A235 
  6,O,A,52,40,1,A233 
  6,O,A,52,41,1,A234 
  6,O,A,52,42,0,A243 
  6,O,A,52,43,1,A245 
  6,O,A,52,44,1,A241 
  6,O,A,52,45,0,A244 
  6,O,A,52,46,0,A242 
  6,O,A,52,47,1,A251 
  6,O,A,52,48,0,A254 
  6,O,A,52,49,0,A253 
  6,O,A,52,50,1,A263 
  6,O,A,52,51,0,A261 
  6,O,A,52,52,1,A262 
  6,C,A,52, 1,1,A102 
  6,C,A,52, 2,1,A101 
  6,C,A,52, 3,1,A105 
  6,C,A,52, 4,1,A103 
  6,C,A,52, 5,1,A104 
  6,C,A,52, 6,1,A113 
  6,C,A,52, 7,1,A114 
  6,C,A,52, 8,1,A112 
  6,C,A,52, 9,1,A111 
  6,C,A,52,10,0,A121 
  6,C,A,52,11,1,A132 
  6,C,A,52,12,0,A133 
  6,C,A,52,13,1,A131 
  6,C,A,52,14,1,A134 
  6,C,A,52,15,1,A135 
  6,C,A,52,16,1,A143 
  6,C,A,52,17,1,A144 
  6,C,A,52,18,1,A141 
  6,C,A,52,19,1,A142 
  6,C,A,52,20,1,A145 
  6,C,A,52,21,1,A152 
  6,C,A,52,22,1,A151 
  6,C,A,52,23,0,A161 
  6,C,A,52,24,0,A162 
  6,C,A,52,25,1,A203 
  6,C,A,52,26,1,A205 
  6,C,A,52,27,1,A202 
  6,C,A,52,28,1,A204 
  6,C,A,52,29,1,A201 
  6,C,A,52,30,1,A211 
  6,C,A,52,31,0,A213 
  6,C,A,52,32,1,A214 
  6,C,A,52,33,1,A215 
  6,C,A,52,34,1,A212 
  6,C,A,52,35,1,A223 
  6,C,A,52,36,1,A222 
  6,C,A,52,37,0,A231 
  6,C,A,52,38,1,A232 
  6,C,A,52,39,1,A235 
  6,C,A,52,40,1,A233 
  6,C,A,52,41,1,A234 
  6,C,A,52,42,1,A243 
  6,C,A,52,43,1,A245 
  6,C,A,52,44,1,A241 
  6,C,A,52,45,1,A244 
  6,C,A,52,46,1,A242 
  6,C,A,52,47,1,A251 
  6,C,A,52,48,1,A254 
  6,C,A,52,49,1,A253 
  6,C,A,52,50,1,A263 
  6,C,A,52,51,0,A261 
  6,C,A,52,52,1,A262 
  6,M,A,52, 1,1,A102 
  6,M,A,52, 2,1,A101 
  6,M,A,52, 3,1,A105 
  6,M,A,52, 4,1,A103 
  6,M,A,52, 5,0,A104 
  6,M,A,52, 6,1,A113 
  6,M,A,52, 7,1,A114 
  6,M,A,52, 8,1,A112 
  6,M,A,52, 9,1,A111 
  6,M,A,52,10,1,A121 
  6,M,A,52,11,1,A132 
  6,M,A,52,12,0,A133 
  6,M,A,52,13,1,A131 
  6,M,A,52,14,1,A134 
  6,M,A,52,15,0,A135 
  6,M,A,52,16,1,A143 
  6,M,A,52,17,1,A144 
  6,M,A,52,18,0,A141 
  6,M,A,52,19,1,A142 
  6,M,A,52,20,0,A145 
  6,M,A,52,21,0,A152 
  6,M,A,52,22,1,A151 
  6,M,A,52,23,0,A161 
  6,M,A,52,24,0,A162 
  6,M,A,52,25,1,A203 
  6,M,A,52,26,1,A205 
  6,M,A,52,27,1,A202 
  6,M,A,52,28,1,A204 
  6,M,A,52,29,1,A201 
  6,M,A,52,30,1,A211 
  6,M,A,52,31,0,A213 
  6,M,A,52,32,1,A214 
  6,M,A,52,33,1,A215 
  6,M,A,52,34,1,A212 
  6,M,A,52,35,1,A223 
  6,M,A,52,36,1,A222 
  6,M,A,52,37,0,A231 
  6,M,A,52,38,1,A232 
  6,M,A,52,39,0,A235 
  6,M,A,52,40,0,A233 
  6,M,A,52,41,1,A234 
  6,M,A,52,42,1,A243 
  6,M,A,52,43,1,A245 
  6,M,A,52,44,1,A241 
  6,M,A,52,45,1,A244 
  6,M,A,52,46,0,A242 
  6,M,A,52,47,1,A251 
  6,M,A,52,48,1,A254 
  6,M,A,52,49,1,A253 
  6,M,A,52,50,1,A263 
  6,M,A,52,51,0,A261 
  6,M,A,52,52,1,A262 
  7,O,A,52, 1,1,A101 
  7,O,A,52, 2,0,A102 
  7,O,A,52, 3,1,A105 
  7,O,A,52, 4,1,A103 
  7,O,A,52, 5,1,A104 
  7,O,A,52, 6,0,A113 
  7,O,A,52, 7,1,A114 
  7,O,A,52, 8,1,A112 
  7,O,A,52, 9,1,A111 
  7,O,A,52,10,0,A121 
  7,O,A,52,11,1,A133 
  7,O,A,52,12,0,A131 
  7,O,A,52,13,1,A132 
  7,O,A,52,14,0,A134 
  7,O,A,52,15,0,A135 
  7,O,A,52,16,0,A145 
  7,O,A,52,17,1,A141 
  7,O,A,52,18,0,A144 
  7,O,A,52,19,1,A143 
  7,O,A,52,20,0,A142 
  7,O,A,52,21,1,A151 
  7,O,A,52,22,0,A152 
  7,O,A,52,23,0,A161 
  7,O,A,52,24,0,A162 
  7,O,A,52,25,0,A201 
  7,O,A,52,26,1,A205 
  7,O,A,52,27,0,A204 
  7,O,A,52,28,1,A203 
  7,O,A,52,29,1,A202 
  7,O,A,52,30,0,A213 
  7,O,A,52,31,1,A215 
  7,O,A,52,32,1,A212 
  7,O,A,52,33,1,A211 
  7,O,A,52,34,0,A214 
  7,O,A,52,35,1,A223 
  7,O,A,52,36,0,A222 
  7,O,A,52,37,1,A234 
  7,O,A,52,38,0,A231 
  7,O,A,52,39,0,A232 
  7,O,A,52,40,0,A235 
  7,O,A,52,41,0,A233 
  7,O,A,52,42,0,A243 
  7,O,A,52,43,1,A244 
  7,O,A,52,44,0,A245 
  7,O,A,52,45,0,A241 
  7,O,A,52,46,0,A242 
  7,O,A,52,47,1,A251 
  7,O,A,52,48,1,A254 
  7,O,A,52,49,1,A253 
  7,O,A,52,50,0,A262 
  7,O,A,52,51,0,A261 
  7,O,A,52,52,0,A263 
  7,C,A,52, 1,1,A101 
  7,C,A,52, 2,0,A102 
  7,C,A,52, 3,1,A105 
  7,C,A,52, 4,1,A103 
  7,C,A,52, 5,1,A104 
  7,C,A,52, 6,1,A113 
  7,C,A,52, 7,1,A114 
  7,C,A,52, 8,1,A112 
  7,C,A,52, 9,1,A111 
  7,C,A,52,10,1,A121 
  7,C,A,52,11,1,A133 
  7,C,A,52,12,1,A131 
  7,C,A,52,13,1,A132 
  7,C,A,52,14,1,A134 
  7,C,A,52,15,1,A135 
  7,C,A,52,16,0,A145 
  7,C,A,52,17,1,A141 
  7,C,A,52,18,1,A144 
  7,C,A,52,19,1,A143 
  7,C,A,52,20,1,A142 
  7,C,A,52,21,1,A151 
  7,C,A,52,22,1,A152 
  7,C,A,52,23,0,A161 
  7,C,A,52,24,0,A162 
  7,C,A,52,25,1,A201 
  7,C,A,52,26,1,A205 
  7,C,A,52,27,0,A204 
  7,C,A,52,28,1,A203 
  7,C,A,52,29,1,A202 
  7,C,A,52,30,1,A213 
  7,C,A,52,31,1,A215 
  7,C,A,52,32,1,A212 
  7,C,A,52,33,1,A211 
  7,C,A,52,34,1,A214 
  7,C,A,52,35,1,A223 
  7,C,A,52,36,1,A222 
  7,C,A,52,37,1,A234 
  7,C,A,52,38,1,A231 
  7,C,A,52,39,1,A232 
  7,C,A,52,40,1,A235 
  7,C,A,52,41,1,A233 
  7,C,A,52,42,1,A243 
  7,C,A,52,43,1,A244 
  7,C,A,52,44,0,A245 
  7,C,A,52,45,0,A241 
  7,C,A,52,46,1,A242 
  7,C,A,52,47,1,A251 
  7,C,A,52,48,1,A254 
  7,C,A,52,49,1,A253 
  7,C,A,52,50,0,A262 
  7,C,A,52,51,0,A261 
  7,C,A,52,52,0,A263 
  7,M,A,52, 1,1,A101 
  7,M,A,52, 2,0,A102 
  7,M,A,52, 3,1,A105 
  7,M,A,52, 4,1,A103 
  7,M,A,52, 5,1,A104 
  7,M,A,52, 6,0,A113 
  7,M,A,52, 7,1,A114 
  7,M,A,52, 8,1,A112 
  7,M,A,52, 9,1,A111 
  7,M,A,52,10,1,A121 
  7,M,A,52,11,1,A133 
  7,M,A,52,12,1,A131 
  7,M,A,52,13,1,A132 
  7,M,A,52,14,1,A134 
  7,M,A,52,15,0,A135 
  7,M,A,52,16,0,A145 
  7,M,A,52,17,1,A141 
  7,M,A,52,18,1,A144 
  7,M,A,52,19,1,A143 
  7,M,A,52,20,0,A142 
  7,M,A,52,21,1,A151 
  7,M,A,52,22,0,A152 
  7,M,A,52,23,0,A161 
  7,M,A,52,24,0,A162 
  7,M,A,52,25,1,A201 
  7,M,A,52,26,1,A205 
  7,M,A,52,27,0,A204 
  7,M,A,52,28,1,A203 
  7,M,A,52,29,1,A202 
  7,M,A,52,30,1,A213 
  7,M,A,52,31,1,A215 
  7,M,A,52,32,1,A212 
  7,M,A,52,33,1,A211 
  7,M,A,52,34,1,A214 
  7,M,A,52,35,1,A223 
  7,M,A,52,36,1,A222 
  7,M,A,52,37,1,A234 
  7,M,A,52,38,0,A231 
  7,M,A,52,39,1,A232 
  7,M,A,52,40,1,A235 
  7,M,A,52,41,1,A233 
  7,M,A,52,42,1,A243 
  7,M,A,52,43,1,A244 
  7,M,A,52,44,0,A245 
  7,M,A,52,45,0,A241 
  7,M,A,52,46,0,A242 
  7,M,A,52,47,0,A251 
  7,M,A,52,48,1,A254 
  7,M,A,52,49,1,A253 
  7,M,A,52,50,0,A262 
  7,M,A,52,51,0,A261 
  7,M,A,52,52,0,A263 
  8,O,A,52, 1,1,A102 
  8,O,A,52, 2,0,A101 
  8,O,A,52, 3,0,A105 
  8,O,A,52, 4,1,A103 
  8,O,A,52, 5,0,A104 
  8,O,A,52, 6,1,A113 
  8,O,A,52, 7,0,A114 
  8,O,A,52, 8,0,A112 
  8,O,A,52, 9,0,A111 
  8,O,A,52,10,0,A121 
  8,O,A,52,11,0,A133 
  8,O,A,52,12,0,A131 
  8,O,A,52,13,1,A132 
  8,O,A,52,14,1,A134 
  8,O,A,52,15,1,A135 
  8,O,A,52,16,0,A145 
  8,O,A,52,17,0,A143 
  8,O,A,52,18,1,A141 
  8,O,A,52,19,0,A144 
  8,O,A,52,20,1,A142 
  8,O,A,52,21,1,A152 
  8,O,A,52,22,1,A151 
  8,O,A,52,23,0,A161 
  8,O,A,52,24,1,A162 
  8,O,A,52,25,1,A205 
  8,O,A,52,26,1,A203 
  8,O,A,52,27,1,A202 
  8,O,A,52,28,1,A204 
  8,O,A,52,29,0,A201 
  8,O,A,52,30,0,A214 
  8,O,A,52,31,1,A215 
  8,O,A,52,32,0,A211 
  8,O,A,52,33,0,A213 
  8,O,A,52,34,1,A212 
  8,O,A,52,35,1,A223 
  8,O,A,52,36,0,A222 
  8,O,A,52,37,0,A231 
  8,O,A,52,38,0,A234 
  8,O,A,52,39,0,A235 
  8,O,A,52,40,1,A232 
  8,O,A,52,41,1,A233 
  8,O,A,52,42,0,A243 
  8,O,A,52,43,1,A245 
  8,O,A,52,44,1,A241 
  8,O,A,52,45,1,A244 
  8,O,A,52,46,1,A242 
  8,O,A,52,47,1,A251 
  8,O,A,52,48,0,A254 
  8,O,A,52,49,0,A253 
  8,O,A,52,50,0,A263 
  8,O,A,52,51,1,A261 
  8,O,A,52,52,0,A262 
  8,C,A,52, 1,1,A102 
  8,C,A,52, 2,0,A101 
  8,C,A,52, 3,0,A105 
  8,C,A,52, 4,1,A103 
  8,C,A,52, 5,0,A104 
  8,C,A,52, 6,1,A113 
  8,C,A,52, 7,0,A114 
  8,C,A,52, 8,0,A112 
  8,C,A,52, 9,0,A111 
  8,C,A,52,10,0,A121 
  8,C,A,52,11,0,A133 
  8,C,A,52,12,0,A131 
  8,C,A,52,13,1,A132 
  8,C,A,52,14,1,A134 
  8,C,A,52,15,1,A135 
  8,C,A,52,16,0,A145 
  8,C,A,52,17,0,A143 
  8,C,A,52,18,1,A141 
  8,C,A,52,19,0,A144 
  8,C,A,52,20,1,A142 
  8,C,A,52,21,1,A152 
  8,C,A,52,22,0,A151 
  8,C,A,52,23,0,A161 
  8,C,A,52,24,1,A162 
  8,C,A,52,25,1,A205 
  8,C,A,52,26,1,A203 
  8,C,A,52,27,1,A202 
  8,C,A,52,28,0,A204 
  8,C,A,52,29,0,A201 
  8,C,A,52,30,0,A214 
  8,C,A,52,31,1,A215 
  8,C,A,52,32,0,A211 
  8,C,A,52,33,1,A213 
  8,C,A,52,34,0,A212 
  8,C,A,52,35,0,A223 
  8,C,A,52,36,0,A222 
  8,C,A,52,37,0,A231 
  8,C,A,52,38,0,A234 
  8,C,A,52,39,0,A235 
  8,C,A,52,40,0,A232 
  8,C,A,52,41,1,A233 
  8,C,A,52,42,0,A243 
  8,C,A,52,43,1,A245 
  8,C,A,52,44,1,A241 
  8,C,A,52,45,1,A244 
  8,C,A,52,46,1,A242 
  8,C,A,52,47,1,A251 
  8,C,A,52,48,0,A254 
  8,C,A,52,49,0,A253 
  8,C,A,52,50,0,A263 
  8,C,A,52,51,1,A261 
  8,C,A,52,52,0,A262 
  8,M,A,52, 1,1,A102 
  8,M,A,52, 2,0,A101 
  8,M,A,52, 3,0,A105 
  8,M,A,52, 4,1,A103 
  8,M,A,52, 5,0,A104 
  8,M,A,52, 6,1,A113 
  8,M,A,52, 7,0,A114 
  8,M,A,52, 8,0,A112 
  8,M,A,52, 9,0,A111 
  8,M,A,52,10,0,A121 
  8,M,A,52,11,0,A133 
  8,M,A,52,12,0,A131 
  8,M,A,52,13,1,A132 
  8,M,A,52,14,1,A134 
  8,M,A,52,15,1,A135 
  8,M,A,52,16,0,A145 
  8,M,A,52,17,0,A143 
  8,M,A,52,18,0,A141 
  8,M,A,52,19,0,A144 
  8,M,A,52,20,1,A142 
  8,M,A,52,21,1,A152 
  8,M,A,52,22,1,A151 
  8,M,A,52,23,0,A161 
  8,M,A,52,24,1,A162 
  8,M,A,52,25,1,A205 
  8,M,A,52,26,1,A203 
  8,M,A,52,27,1,A202 
  8,M,A,52,28,1,A204 
  8,M,A,52,29,0,A201 
  8,M,A,52,30,0,A214 
  8,M,A,52,31,1,A215 
  8,M,A,52,32,0,A211 
  8,M,A,52,33,1,A213 
  8,M,A,52,34,1,A212 
  8,M,A,52,35,1,A223 
  8,M,A,52,36,0,A222 
  8,M,A,52,37,0,A231 
  8,M,A,52,38,0,A234 
  8,M,A,52,39,0,A235 
  8,M,A,52,40,1,A232 
  8,M,A,52,41,1,A233 
  8,M,A,52,42,0,A243 
  8,M,A,52,43,1,A245 
  8,M,A,52,44,1,A241 
  8,M,A,52,45,1,A244 
  8,M,A,52,46,1,A242 
  8,M,A,52,47,0,A251 
  8,M,A,52,48,0,A254 
  8,M,A,52,49,0,A253 
  8,M,A,52,50,0,A263 
  8,M,A,52,51,1,A261 
  8,M,A,52,52,1,A262 
  9,O,A,52, 1,0,A101 
  9,O,A,52, 2,1,A102 
  9,O,A,52, 3,0,A105 
  9,O,A,52, 4,1,A103 
  9,O,A,52, 5,0,A104 
  9,O,A,52, 6,1,A113 
  9,O,A,52, 7,1,A114 
  9,O,A,52, 8,0,A112 
  9,O,A,52, 9,0,A111 
  9,O,A,52,10,0,A121 
  9,O,A,52,11,1,A133 
  9,O,A,52,12,0,A131 
  9,O,A,52,13,0,A132 
  9,O,A,52,14,1,A134 
  9,O,A,52,15,1,A135 
  9,O,A,52,16,1,A145 
  9,O,A,52,17,1,A144 
  9,O,A,52,18,1,A143 
  9,O,A,52,19,1,A141 
  9,O,A,52,20,0,A142 
  9,O,A,52,21,1,A151 
  9,O,A,52,22,1,A152 
  9,O,A,52,23,1,A161 
  9,O,A,52,24,1,A162 
  9,O,A,52,25,1,A204 
  9,O,A,52,26,0,A205 
  9,O,A,52,27,1,A203 
  9,O,A,52,28,1,A202 
  9,O,A,52,29,1,A201 
  9,O,A,52,30,1,A213 
  9,O,A,52,31,1,A214 
  9,O,A,52,32,1,A215 
  9,O,A,52,33,1,A211 
  9,O,A,52,34,1,A212 
  9,O,A,52,35,1,A223 
  9,O,A,52,36,1,A222 
  9,O,A,52,37,1,A234 
  9,O,A,52,38,0,A231 
  9,O,A,52,39,1,A233 
  9,O,A,52,40,0,A232 
  9,O,A,52,41,1,A235 
  9,O,A,52,42,1,A243 
  9,O,A,52,43,1,A245 
  9,O,A,52,44,1,A241 
  9,O,A,52,45,0,A244 
  9,O,A,52,46,0,A242 
  9,O,A,52,47,1,A251 
  9,O,A,52,48,1,A254 
  9,O,A,52,49,1,A253 
  9,O,A,52,50,0,A261 
  9,O,A,52,51,1,A263 
  9,O,A,52,52,1,A262 
  9,C,A,52, 1,0,A101 
  9,C,A,52, 2,1,A102 
  9,C,A,52, 3,0,A105 
  9,C,A,52, 4,1,A103 
  9,C,A,52, 5,0,A104 
  9,C,A,52, 6,0,A113 
  9,C,A,52, 7,0,A114 
  9,C,A,52, 8,0,A112 
  9,C,A,52, 9,0,A111 
  9,C,A,52,10,0,A121 
  9,C,A,52,11,1,A133 
  9,C,A,52,12,0,A131 
  9,C,A,52,13,0,A132 
  9,C,A,52,14,0,A134 
  9,C,A,52,15,1,A135 
  9,C,A,52,16,1,A145 
  9,C,A,52,17,0,A144 
  9,C,A,52,18,1,A143 
  9,C,A,52,19,0,A141 
  9,C,A,52,20,0,A142 
  9,C,A,52,21,1,A151 
  9,C,A,52,22,0,A152 
  9,C,A,52,23,1,A161 
  9,C,A,52,24,1,A162 
  9,C,A,52,25,1,A204 
  9,C,A,52,26,0,A205 
  9,C,A,52,27,1,A203 
  9,C,A,52,28,0,A202 
  9,C,A,52,29,1,A201 
  9,C,A,52,30,1,A213 
  9,C,A,52,31,1,A214 
  9,C,A,52,32,1,A215 
  9,C,A,52,33,1,A211 
  9,C,A,52,34,1,A212 
  9,C,A,52,35,1,A223 
  9,C,A,52,36,1,A222 
  9,C,A,52,37,1,A234 
  9,C,A,52,38,1,A231 
  9,C,A,52,39,1,A233 
  9,C,A,52,40,1,A232 
  9,C,A,52,41,1,A235 
  9,C,A,52,42,1,A243 
  9,C,A,52,43,1,A245 
  9,C,A,52,44,1,A241 
  9,C,A,52,45,1,A244 
  9,C,A,52,46,1,A242 
  9,C,A,52,47,1,A251 
  9,C,A,52,48,1,A254 
  9,C,A,52,49,1,A253 
  9,C,A,52,50,1,A261 
  9,C,A,52,51,1,A263 
  9,C,A,52,52,1,A262 
  9,M,A,52, 1,0,A101 
  9,M,A,52, 2,1,A102 
  9,M,A,52, 3,0,A105 
  9,M,A,52, 4,1,A103 
  9,M,A,52, 5,0,A104 
  9,M,A,52, 6,0,A113 
  9,M,A,52, 7,0,A114 
  9,M,A,52, 8,0,A112 
  9,M,A,52, 9,0,A111 
  9,M,A,52,10,0,A121 
  9,M,A,52,11,1,A133 
  9,M,A,52,12,0,A131 
  9,M,A,52,13,0,A132 
  9,M,A,52,14,0,A134 
  9,M,A,52,15,1,A135 
  9,M,A,52,16,1,A145 
  9,M,A,52,17,0,A144 
  9,M,A,52,18,1,A143 
  9,M,A,52,19,0,A141 
  9,M,A,52,20,0,A142 
  9,M,A,52,21,1,A151 
  9,M,A,52,22,1,A152 
  9,M,A,52,23,1,A161 
  9,M,A,52,24,1,A162 
  9,M,A,52,25,1,A204 
  9,M,A,52,26,0,A205 
  9,M,A,52,27,1,A203 
  9,M,A,52,28,0,A202 
  9,M,A,52,29,1,A201 
  9,M,A,52,30,1,A213 
  9,M,A,52,31,1,A214 
  9,M,A,52,32,1,A215 
  9,M,A,52,33,1,A211 
  9,M,A,52,34,1,A212 
  9,M,A,52,35,1,A223 
  9,M,A,52,36,1,A222 
  9,M,A,52,37,1,A234 
  9,M,A,52,38,0,A231 
  9,M,A,52,39,1,A233 
  9,M,A,52,40,0,A232 
  9,M,A,52,41,0,A235 
  9,M,A,52,42,1,A243 
  9,M,A,52,43,1,A245 
  9,M,A,52,44,1,A241 
  9,M,A,52,45,1,A244 
  9,M,A,52,46,0,A242 
  9,M,A,52,47,1,A251 
  9,M,A,52,48,1,A254 
  9,M,A,52,49,1,A253 
  9,M,A,52,50,1,A261 
  9,M,A,52,51,1,A263 
  9,M,A,52,52,1,A262 
 10,O,A,52, 1,0,A102 
 10,O,A,52, 2,0,A101 
 10,O,A,52, 3,1,A105 
 10,O,A,52, 4,1,A103 
 10,O,A,52, 5,0,A104 
 10,O,A,52, 6,1,A113 
 10,O,A,52, 7,1,A114 
 10,O,A,52, 8,1,A112 
 10,O,A,52, 9,0,A111 
 10,O,A,52,10,1,A121 
 10,O,A,52,11,1,A131 
 10,O,A,52,12,1,A133 
 10,O,A,52,13,1,A132 
 10,O,A,52,14,1,A134 
 10,O,A,52,15,0,A135 
 10,O,A,52,16,1,A145 
 10,O,A,52,17,1,A141 
 10,O,A,52,18,1,A144 
 10,O,A,52,19,1,A143 
 10,O,A,52,20,1,A142 
 10,O,A,52,21,1,A151 
 10,O,A,52,22,1,A152 
 10,O,A,52,23,1,A161 
 10,O,A,52,24,1,A162 
 10,O,A,52,25,1,A205 
 10,O,A,52,26,0,A204 
 10,O,A,52,27,1,A203 
 10,O,A,52,28,0,A202 
 10,O,A,52,29,1,A201 
 10,O,A,52,30,0,A213 
 10,O,A,52,31,0,A214 
 10,O,A,52,32,0,A215 
 10,O,A,52,33,0,A211 
 10,O,A,52,34,0,A212 
 10,O,A,52,35,1,A223 
 10,O,A,52,36,1,A222 
 10,O,A,52,37,0,A231 
 10,O,A,52,38,0,A234 
 10,O,A,52,39,1,A232 
 10,O,A,52,40,1,A235 
 10,O,A,52,41,0,A233 
 10,O,A,52,42,1,A243 
 10,O,A,52,43,0,A244 
 10,O,A,52,44,0,A245 
 10,O,A,52,45,0,A241 
 10,O,A,52,46,1,A242 
 10,O,A,52,47,0,A251 
 10,O,A,52,48,0,A254 
 10,O,A,52,49,1,A253 
 10,O,A,52,50,1,A263 
 10,O,A,52,51,1,A261 
 10,O,A,52,52,1,A262 
 10,C,A,52, 1,0,A102 
 10,C,A,52, 2,0,A101 
 10,C,A,52, 3,0,A105 
 10,C,A,52, 4,0,A103 
 10,C,A,52, 5,0,A104 
 10,C,A,52, 6,0,A113 
 10,C,A,52, 7,0,A114 
 10,C,A,52, 8,0,A112 
 10,C,A,52, 9,0,A111 
 10,C,A,52,10,0,A121 
 10,C,A,52,11,1,A131 
 10,C,A,52,12,0,A133 
 10,C,A,52,13,1,A132 
 10,C,A,52,14,0,A134 
 10,C,A,52,15,0,A135 
 10,C,A,52,16,1,A145 
 10,C,A,52,17,0,A141 
 10,C,A,52,18,0,A144 
 10,C,A,52,19,1,A143 
 10,C,A,52,20,1,A142 
 10,C,A,52,21,0,A151 
 10,C,A,52,22,1,A152 
 10,C,A,52,23,1,A161 
 10,C,A,52,24,1,A162 
 10,C,A,52,25,1,A205 
 10,C,A,52,26,0,A204 
 10,C,A,52,27,0,A203 
 10,C,A,52,28,0,A202 
 10,C,A,52,29,1,A201 
 10,C,A,52,30,0,A213 
 10,C,A,52,31,0,A214 
 10,C,A,52,32,0,A215 
 10,C,A,52,33,0,A211 
 10,C,A,52,34,0,A212 
 10,C,A,52,35,0,A223 
 10,C,A,52,36,0,A222 
 10,C,A,52,37,0,A231 
 10,C,A,52,38,0,A234 
 10,C,A,52,39,0,A232 
 10,C,A,52,40,0,A235 
 10,C,A,52,41,0,A233 
 10,C,A,52,42,1,A243 
 10,C,A,52,43,0,A244 
 10,C,A,52,44,0,A245 
 10,C,A,52,45,0,A241 
 10,C,A,52,46,0,A242 
 10,C,A,52,47,1,A251 
 10,C,A,52,48,0,A254 
 10,C,A,52,49,1,A253 
 10,C,A,52,50,1,A263 
 10,C,A,52,51,1,A261 
 10,C,A,52,52,1,A262 
 10,M,A,52, 1,0,A102 
 10,M,A,52, 2,0,A101 
 10,M,A,52, 3,0,A105 
 10,M,A,52, 4,1,A103 
 10,M,A,52, 5,0,A104 
 10,M,A,52, 6,1,A113 
 10,M,A,52, 7,0,A114 
 10,M,A,52, 8,0,A112 
 10,M,A,52, 9,0,A111 
 10,M,A,52,10,0,A121 
 10,M,A,52,11,1,A131 
 10,M,A,52,12,0,A133 
 10,M,A,52,13,1,A132 
 10,M,A,52,14,0,A134 
 10,M,A,52,15,0,A135 
 10,M,A,52,16,1,A145 
 10,M,A,52,17,0,A141 
 10,M,A,52,18,0,A144 
 10,M,A,52,19,1,A143 
 10,M,A,52,20,1,A142 
 10,M,A,52,21,1,A151 
 10,M,A,52,22,1,A152 
 10,M,A,52,23,1,A161 
 10,M,A,52,24,1,A162 
 10,M,A,52,25,1,A205 
 10,M,A,52,26,0,A204 
 10,M,A,52,27,1,A203 
 10,M,A,52,28,0,A202 
 10,M,A,52,29,1,A201 
 10,M,A,52,30,0,A213 
 10,M,A,52,31,0,A214 
 10,M,A,52,32,0,A215 
 10,M,A,52,33,0,A211 
 10,M,A,52,34,0,A212 
 10,M,A,52,35,0,A223 
 10,M,A,52,36,0,A222 
 10,M,A,52,37,1,A231 
 10,M,A,52,38,0,A234 
 10,M,A,52,39,1,A232 
 10,M,A,52,40,0,A235 
 10,M,A,52,41,0,A233 
 10,M,A,52,42,1,A243 
 10,M,A,52,43,0,A244 
 10,M,A,52,44,0,A245 
 10,M,A,52,45,0,A241 
 10,M,A,52,46,1,A242 
 10,M,A,52,47,0,A251 
 10,M,A,52,48,0,A254 
 10,M,A,52,49,1,A253 
 10,M,A,52,50,0,A263 
 10,M,A,52,51,1,A261 
 10,M,A,52,52,1,A262 
 11,O,A,52, 1,1,A102 
 11,O,A,52, 2,1,A101 
 11,O,A,52, 3,1,A105 
 11,O,A,52, 4,1,A103 
 11,O,A,52, 5,1,A104 
 11,O,A,52, 6,1,A113 
 11,O,A,52, 7,1,A114 
 11,O,A,52, 8,1,A112 
 11,O,A,52, 9,1,A111 
 11,O,A,52,10,1,A121 
 11,O,A,52,11,1,A135 
 11,O,A,52,12,1,A131 
 11,O,A,52,13,1,A133 
 11,O,A,52,14,1,A132 
 11,O,A,52,15,1,A134 
 11,O,A,52,16,1,A145 
 11,O,A,52,17,1,A141 
 11,O,A,52,18,1,A143 
 11,O,A,52,19,0,A144 
 11,O,A,52,20,1,A142 
 11,O,A,52,21,0,A152 
 11,O,A,52,22,0,A151 
 11,O,A,52,23,1,A161 
 11,O,A,52,24,1,A162 
 11,O,A,52,25,1,A205 
 11,O,A,52,26,1,A204 
 11,O,A,52,27,1,A203 
 11,O,A,52,28,1,A201 
 11,O,A,52,29,1,A202 
 11,O,A,52,30,1,A213 
 11,O,A,52,31,1,A215 
 11,O,A,52,32,1,A214 
 11,O,A,52,33,1,A211 
 11,O,A,52,34,1,A212 
 11,O,A,52,35,1,A223 
 11,O,A,52,36,1,A222 
 11,O,A,52,37,0,A231 
 11,O,A,52,38,1,A234 
 11,O,A,52,39,1,A232 
 11,O,A,52,40,1,A235 
 11,O,A,52,41,1,A233 
 11,O,A,52,42,1,A243 
 11,O,A,52,43,1,A245 
 11,O,A,52,44,1,A244 
 11,O,A,52,45,1,A241 
 11,O,A,52,46,1,A242 
 11,O,A,52,47,1,A251 
 11,O,A,52,48,1,A254 
 11,O,A,52,49,1,A253 
 11,O,A,52,50,0,A261 
 11,O,A,52,51,1,A263 
 11,O,A,52,52,0,A262 
 11,C,A,52, 1,1,A102 
 11,C,A,52, 2,1,A101 
 11,C,A,52, 3,1,A105 
 11,C,A,52, 4,1,A103 
 11,C,A,52, 5,1,A104 
 11,C,A,52, 6,1,A113 
 11,C,A,52, 7,1,A114 
 11,C,A,52, 8,1,A112 
 11,C,A,52, 9,1,A111 
 11,C,A,52,10,1,A121 
 11,C,A,52,11,1,A135 
 11,C,A,52,12,1,A131 
 11,C,A,52,13,1,A133 
 11,C,A,52,14,1,A132 
 11,C,A,52,15,1,A134 
 11,C,A,52,16,1,A145 
 11,C,A,52,17,1,A141 
 11,C,A,52,18,1,A143 
 11,C,A,52,19,1,A144 
 11,C,A,52,20,1,A142 
 11,C,A,52,21,1,A152 
 11,C,A,52,22,0,A151 
 11,C,A,52,23,1,A161 
 11,C,A,52,24,1,A162 
 11,C,A,52,25,1,A205 
 11,C,A,52,26,1,A204 
 11,C,A,52,27,1,A203 
 11,C,A,52,28,1,A201 
 11,C,A,52,29,1,A202 
 11,C,A,52,30,1,A213 
 11,C,A,52,31,1,A215 
 11,C,A,52,32,1,A214 
 11,C,A,52,33,1,A211 
 11,C,A,52,34,1,A212 
 11,C,A,52,35,1,A223 
 11,C,A,52,36,1,A222 
 11,C,A,52,37,0,A231 
 11,C,A,52,38,1,A234 
 11,C,A,52,39,1,A232 
 11,C,A,52,40,1,A235 
 11,C,A,52,41,1,A233 
 11,C,A,52,42,1,A243 
 11,C,A,52,43,1,A245 
 11,C,A,52,44,1,A244 
 11,C,A,52,45,1,A241 
 11,C,A,52,46,1,A242 
 11,C,A,52,47,1,A251 
 11,C,A,52,48,1,A254 
 11,C,A,52,49,1,A253 
 11,C,A,52,50,1,A261 
 11,C,A,52,51,1,A263 
 11,C,A,52,52,1,A262 
 11,M,A,52, 1,1,A102 
 11,M,A,52, 2,1,A101 
 11,M,A,52, 3,1,A105 
 11,M,A,52, 4,1,A103 
 11,M,A,52, 5,1,A104 
 11,M,A,52, 6,0,A113 
 11,M,A,52, 7,1,A114 
 11,M,A,52, 8,1,A112 
 11,M,A,52, 9,1,A111 
 11,M,A,52,10,1,A121 
 11,M,A,52,11,1,A135 
 11,M,A,52,12,1,A131 
 11,M,A,52,13,1,A133 
 11,M,A,52,14,1,A132 
 11,M,A,52,15,1,A134 
 11,M,A,52,16,1,A145 
 11,M,A,52,17,1,A141 
 11,M,A,52,18,1,A143 
 11,M,A,52,19,1,A144 
 11,M,A,52,20,1,A142 
 11,M,A,52,21,1,A152 
 11,M,A,52,22,0,A151 
 11,M,A,52,23,0,A161 
 11,M,A,52,24,1,A162 
 11,M,A,52,25,1,A205 
 11,M,A,52,26,1,A204 
 11,M,A,52,27,1,A203 
 11,M,A,52,28,1,A201 
 11,M,A,52,29,1,A202 
 11,M,A,52,30,1,A213 
 11,M,A,52,31,1,A215 
 11,M,A,52,32,1,A214 
 11,M,A,52,33,1,A211 
 11,M,A,52,34,1,A212 
 11,M,A,52,35,1,A223 
 11,M,A,52,36,1,A222 
 11,M,A,52,37,0,A231 
 11,M,A,52,38,1,A234 
 11,M,A,52,39,1,A232 
 11,M,A,52,40,1,A235 
 11,M,A,52,41,1,A233 
 11,M,A,52,42,1,A243 
 11,M,A,52,43,1,A245 
 11,M,A,52,44,1,A244 
 11,M,A,52,45,1,A241 
 11,M,A,52,46,1,A242 
 11,M,A,52,47,1,A251 
 11,M,A,52,48,1,A254 
 11,M,A,52,49,1,A253 
 11,M,A,52,50,1,A261 
 11,M,A,52,51,1,A263 
 11,M,A,52,52,1,A262 
 12,O,A,52, 1,0,A102 
 12,O,A,52, 2,1,A101 
 12,O,A,52, 3,1,A105 
 12,O,A,52, 4,1,A103 
 12,O,A,52, 5,1,A104 
 12,O,A,52, 6,1,A113 
 12,O,A,52, 7,0,A114 
 12,O,A,52, 8,0,A112 
 12,O,A,52, 9,1,A111 
 12,O,A,52,10,1,A121 
 12,O,A,52,11,1,A133 
 12,O,A,52,12,1,A131 
 12,O,A,52,13,1,A132 
 12,O,A,52,14,1,A135 
 12,O,A,52,15,0,A134 
 12,O,A,52,16,1,A145 
 12,O,A,52,17,1,A141 
 12,O,A,52,18,1,A143 
 12,O,A,52,19,1,A144 
 12,O,A,52,20,1,A142 
 12,O,A,52,21,1,A151 
 12,O,A,52,22,1,A152 
 12,O,A,52,23,1,A161 
 12,O,A,52,24,0,A162 
 12,O,A,52,25,1,A205 
 12,O,A,52,26,1,A204 
 12,O,A,52,27,1,A203 
 12,O,A,52,28,1,A201 
 12,O,A,52,29,0,A202 
 12,O,A,52,30,1,A215 
 12,O,A,52,31,1,A213 
 12,O,A,52,32,1,A214 
 12,O,A,52,33,1,A211 
 12,O,A,52,34,1,A212 
 12,O,A,52,35,1,A223 
 12,O,A,52,36,1,A222 
 12,O,A,52,37,1,A235 
 12,O,A,52,38,1,A234 
 12,O,A,52,39,1,A231 
 12,O,A,52,40,0,A232 
 12,O,A,52,41,1,A233 
 12,O,A,52,42,1,A243 
 12,O,A,52,43,1,A245 
 12,O,A,52,44,1,A244 
 12,O,A,52,45,1,A241 
 12,O,A,52,46,1,A242 
 12,O,A,52,47,1,A251 
 12,O,A,52,48,1,A254 
 12,O,A,52,49,1,A253 
 12,O,A,52,50,1,A261 
 12,O,A,52,51,1,A263 
 12,O,A,52,52,1,A262 
 12,C,A,52, 1,0,A102 
 12,C,A,52, 2,1,A101 
 12,C,A,52, 3,1,A105 
 12,C,A,52, 4,1,A103 
 12,C,A,52, 5,1,A104 
 12,C,A,52, 6,1,A113 
 12,C,A,52, 7,1,A114 
 12,C,A,52, 8,1,A112 
 12,C,A,52, 9,1,A111 
 12,C,A,52,10,1,A121 
 12,C,A,52,11,1,A133 
 12,C,A,52,12,1,A131 
 12,C,A,52,13,1,A132 
 12,C,A,52,14,1,A135 
 12,C,A,52,15,1,A134 
 12,C,A,52,16,1,A145 
 12,C,A,52,17,1,A141 
 12,C,A,52,18,1,A143 
 12,C,A,52,19,1,A144 
 12,C,A,52,20,1,A142 
 12,C,A,52,21,1,A151 
 12,C,A,52,22,1,A152 
 12,C,A,52,23,1,A161 
 12,C,A,52,24,0,A162 
 12,C,A,52,25,1,A205 
 12,C,A,52,26,1,A204 
 12,C,A,52,27,1,A203 
 12,C,A,52,28,1,A201 
 12,C,A,52,29,1,A202 
 12,C,A,52,30,1,A215 
 12,C,A,52,31,1,A213 
 12,C,A,52,32,1,A214 
 12,C,A,52,33,1,A211 
 12,C,A,52,34,1,A212 
 12,C,A,52,35,1,A223 
 12,C,A,52,36,1,A222 
 12,C,A,52,37,1,A235 
 12,C,A,52,38,1,A234 
 12,C,A,52,39,1,A231 
 12,C,A,52,40,1,A232 
 12,C,A,52,41,1,A233 
 12,C,A,52,42,1,A243 
 12,C,A,52,43,1,A245 
 12,C,A,52,44,1,A244 
 12,C,A,52,45,1,A241 
 12,C,A,52,46,1,A242 
 12,C,A,52,47,1,A251 
 12,C,A,52,48,1,A254 
 12,C,A,52,49,1,A253 
 12,C,A,52,50,1,A261 
 12,C,A,52,51,1,A263 
 12,C,A,52,52,1,A262 
 12,M,A,52, 1,0,A102 
 12,M,A,52, 2,1,A101 
 12,M,A,52, 3,1,A105 
 12,M,A,52, 4,1,A103 
 12,M,A,52, 5,1,A104 
 12,M,A,52, 6,1,A113 
 12,M,A,52, 7,1,A114 
 12,M,A,52, 8,1,A112 
 12,M,A,52, 9,1,A111 
 12,M,A,52,10,1,A121 
 12,M,A,52,11,1,A133 
 12,M,A,52,12,1,A131 
 12,M,A,52,13,1,A132 
 12,M,A,52,14,1,A135 
 12,M,A,52,15,1,A134 
 12,M,A,52,16,1,A145 
 12,M,A,52,17,1,A141 
 12,M,A,52,18,1,A143 
 12,M,A,52,19,1,A144 
 12,M,A,52,20,1,A142 
 12,M,A,52,21,0,A151 
 12,M,A,52,22,0,A152 
 12,M,A,52,23,1,A161 
 12,M,A,52,24,0,A162 
 12,M,A,52,25,1,A205 
 12,M,A,52,26,1,A204 
 12,M,A,52,27,1,A203 
 12,M,A,52,28,1,A201 
 12,M,A,52,29,1,A202 
 12,M,A,52,30,1,A215 
 12,M,A,52,31,1,A213 
 12,M,A,52,32,1,A214 
 12,M,A,52,33,1,A211 
 12,M,A,52,34,1,A212 
 12,M,A,52,35,1,A223 
 12,M,A,52,36,1,A222 
 12,M,A,52,37,0,A235 
 12,M,A,52,38,1,A234 
 12,M,A,52,39,1,A231 
 12,M,A,52,40,1,A232 
 12,M,A,52,41,1,A233 
 12,M,A,52,42,1,A243 
 12,M,A,52,43,1,A245 
 12,M,A,52,44,1,A244 
 12,M,A,52,45,1,A241 
 12,M,A,52,46,1,A242 
 12,M,A,52,47,1,A251 
 12,M,A,52,48,1,A254 
 12,M,A,52,49,1,A253 
 12,M,A,52,50,1,A261 
 12,M,A,52,51,1,A263 
 12,M,A,52,52,1,A262 
 13,O,A,52, 1,1,A102 
 13,O,A,52, 2,0,A101 
 13,O,A,52, 3,1,A105 
 13,O,A,52, 4,0,A103 
 13,O,A,52, 5,0,A104 
 13,O,A,52, 6,0,A113 
 13,O,A,52, 7,0,A114 
 13,O,A,52, 8,0,A112 
 13,O,A,52, 9,1,A111 
 13,O,A,52,10,0,A121 
 13,O,A,52,11,0,A131 
 13,O,A,52,12,0,A133 
 13,O,A,52,13,0,A132 
 13,O,A,52,14,1,A135 
 13,O,A,52,15,0,A134 
 13,O,A,52,16,0,A145 
 13,O,A,52,17,1,A141 
 13,O,A,52,18,0,A143 
 13,O,A,52,19,1,A144 
 13,O,A,52,20,1,A142 
 13,O,A,52,21,0,A151 
 13,O,A,52,22,1,A152 
 13,O,A,52,23,0,A161 
 13,O,A,52,24,0,A162 
 13,O,A,52,25,0,A205 
 13,O,A,52,26,0,A204 
 13,O,A,52,27,0,A203 
 13,O,A,52,28,1,A202 
 13,O,A,52,29,1,A201 
 13,O,A,52,30,1,A214 
 13,O,A,52,31,0,A213 
 13,O,A,52,32,0,A215 
 13,O,A,52,33,1,A211 
 13,O,A,52,34,0,A212 
 13,O,A,52,35,0,A223 
 13,O,A,52,36,0,A222 
 13,O,A,52,37,0,A231 
 13,O,A,52,38,0,A234 
 13,O,A,52,39,0,A232 
 13,O,A,52,40,0,A235 
 13,O,A,52,41,1,A233 
 13,O,A,52,42,1,A243 
 13,O,A,52,43,0,A241 
 13,O,A,52,44,0,A244 
 13,O,A,52,45,1,A245 
 13,O,A,52,46,1,A242 
 13,O,A,52,47,0,A251 
 13,O,A,52,48,0,A254 
 13,O,A,52,49,1,A253 
 13,O,A,52,50,1,A261 
 13,O,A,52,51,1,A263 
 13,O,A,52,52,0,A262 
 13,C,A,52, 1,1,A102 
 13,C,A,52, 2,0,A101 
 13,C,A,52, 3,1,A105 
 13,C,A,52, 4,0,A103 
 13,C,A,52, 5,0,A104 
 13,C,A,52, 6,0,A113 
 13,C,A,52, 7,0,A114 
 13,C,A,52, 8,0,A112 
 13,C,A,52, 9,0,A111 
 13,C,A,52,10,0,A121 
 13,C,A,52,11,0,A131 
 13,C,A,52,12,0,A133 
 13,C,A,52,13,0,A132 
 13,C,A,52,14,0,A135 
 13,C,A,52,15,0,A134 
 13,C,A,52,16,0,A145 
 13,C,A,52,17,0,A141 
 13,C,A,52,18,0,A143 
 13,C,A,52,19,0,A144 
 13,C,A,52,20,1,A142 
 13,C,A,52,21,0,A151 
 13,C,A,52,22,0,A152 
 13,C,A,52,23,0,A161 
 13,C,A,52,24,0,A162 
 13,C,A,52,25,0,A205 
 13,C,A,52,26,0,A204 
 13,C,A,52,27,0,A203 
 13,C,A,52,28,0,A202 
 13,C,A,52,29,0,A201 
 13,C,A,52,30,0,A214 
 13,C,A,52,31,0,A213 
 13,C,A,52,32,0,A215 
 13,C,A,52,33,1,A211 
 13,C,A,52,34,0,A212 
 13,C,A,52,35,0,A223 
 13,C,A,52,36,0,A222 
 13,C,A,52,37,0,A231 
 13,C,A,52,38,0,A234 
 13,C,A,52,39,0,A232 
 13,C,A,52,40,0,A235 
 13,C,A,52,41,0,A233 
 13,C,A,52,42,0,A243 
 13,C,A,52,43,0,A241 
 13,C,A,52,44,0,A244 
 13,C,A,52,45,1,A245 
 13,C,A,52,46,0,A242 
 13,C,A,52,47,1,A251 
 13,C,A,52,48,0,A254 
 13,C,A,52,49,0,A253 
 13,C,A,52,50,1,A261 
 13,C,A,52,51,0,A263 
 13,C,A,52,52,0,A262 
 13,M,A,52, 1,1,A102 
 13,M,A,52, 2,0,A101 
 13,M,A,52, 3,1,A105 
 13,M,A,52, 4,0,A103 
 13,M,A,52, 5,0,A104 
 13,M,A,52, 6,0,A113 
 13,M,A,52, 7,0,A114 
 13,M,A,52, 8,0,A112 
 13,M,A,52, 9,0,A111 
 13,M,A,52,10,0,A121 
 13,M,A,52,11,0,A131 
 13,M,A,52,12,0,A133 
 13,M,A,52,13,0,A132 
 13,M,A,52,14,0,A135 
 13,M,A,52,15,0,A134 
 13,M,A,52,16,0,A145 
 13,M,A,52,17,0,A141 
 13,M,A,52,18,0,A143 
 13,M,A,52,19,0,A144 
 13,M,A,52,20,1,A142 
 13,M,A,52,21,0,A151 
 13,M,A,52,22,1,A152 
 13,M,A,52,23,1,A161 
 13,M,A,52,24,0,A162 
 13,M,A,52,25,0,A205 
 13,M,A,52,26,0,A204 
 13,M,A,52,27,0,A203 
 13,M,A,52,28,0,A202 
 13,M,A,52,29,0,A201 
 13,M,A,52,30,0,A214 
 13,M,A,52,31,0,A213 
 13,M,A,52,32,0,A215 
 13,M,A,52,33,1,A211 
 13,M,A,52,34,0,A212 
 13,M,A,52,35,0,A223 
 13,M,A,52,36,0,A222 
 13,M,A,52,37,0,A231 
 13,M,A,52,38,0,A234 
 13,M,A,52,39,0,A232 
 13,M,A,52,40,0,A235 
 13,M,A,52,41,0,A233 
 13,M,A,52,42,0,A243 
 13,M,A,52,43,0,A241 
 13,M,A,52,44,0,A244 
 13,M,A,52,45,1,A245 
 13,M,A,52,46,1,A242 
 13,M,A,52,47,1,A251 
 13,M,A,52,48,0,A254 
 13,M,A,52,49,1,A253 
 13,M,A,52,50,1,A261 
 13,M,A,52,51,0,A263 
 13,M,A,52,52,0,A262 
 14,O,A,52, 1,1,A102 
 14,O,A,52, 2,1,A101 
 14,O,A,52, 3,1,A105 
 14,O,A,52, 4,1,A103 
 14,O,A,52, 5,0,A104 
 14,O,A,52, 6,1,A113 
 14,O,A,52, 7,1,A114 
 14,O,A,52, 8,1,A111 
 14,O,A,52, 9,1,A112 
 14,O,A,52,10,1,A121 
 14,O,A,52,11,1,A131 
 14,O,A,52,12,1,A133 
 14,O,A,52,13,1,A132 
 14,O,A,52,14,1,A135 
 14,O,A,52,15,0,A134 
 14,O,A,52,16,1,A145 
 14,O,A,52,17,1,A141 
 14,O,A,52,18,0,A143 
 14,O,A,52,19,1,A144 
 14,O,A,52,20,1,A142 
 14,O,A,52,21,1,A151 
 14,O,A,52,22,0,A152 
 14,O,A,52,23,1,A161 
 14,O,A,52,24,0,A162 
 14,O,A,52,25,1,A205 
 14,O,A,52,26,1,A204 
 14,O,A,52,27,1,A203 
 14,O,A,52,28,1,A201 
 14,O,A,52,29,1,A202 
 14,O,A,52,30,1,A215 
 14,O,A,52,31,0,A213 
 14,O,A,52,32,0,A214 
 14,O,A,52,33,1,A211 
 14,O,A,52,34,1,A212 
 14,O,A,52,35,0,A223 
 14,O,A,52,36,1,A222 
 14,O,A,52,37,1,A231 
 14,O,A,52,38,1,A234 
 14,O,A,52,39,0,A232 
 14,O,A,52,40,0,A235 
 14,O,A,52,41,0,A233 
 14,O,A,52,42,0,A243 
 14,O,A,52,43,1,A245 
 14,O,A,52,44,1,A244 
 14,O,A,52,45,1,A241 
 14,O,A,52,46,1,A242 
 14,O,A,52,47,1,A251 
 14,O,A,52,48,0,A254 
 14,O,A,52,49,1,A253 
 14,O,A,52,50,0,A261 
 14,O,A,52,51,0,A263 
 14,O,A,52,52,0,A262 
 14,C,A,52, 1,1,A102 
 14,C,A,52, 2,1,A101 
 14,C,A,52, 3,1,A105 
 14,C,A,52, 4,1,A103 
 14,C,A,52, 5,0,A104 
 14,C,A,52, 6,1,A113 
 14,C,A,52, 7,1,A114 
 14,C,A,52, 8,1,A111 
 14,C,A,52, 9,1,A112 
 14,C,A,52,10,1,A121 
 14,C,A,52,11,1,A131 
 14,C,A,52,12,1,A133 
 14,C,A,52,13,1,A132 
 14,C,A,52,14,1,A135 
 14,C,A,52,15,1,A134 
 14,C,A,52,16,1,A145 
 14,C,A,52,17,1,A141 
 14,C,A,52,18,1,A143 
 14,C,A,52,19,1,A144 
 14,C,A,52,20,1,A142 
 14,C,A,52,21,1,A151 
 14,C,A,52,22,1,A152 
 14,C,A,52,23,1,A161 
 14,C,A,52,24,1,A162 
 14,C,A,52,25,1,A205 
 14,C,A,52,26,1,A204 
 14,C,A,52,27,1,A203 
 14,C,A,52,28,1,A201 
 14,C,A,52,29,1,A202 
 14,C,A,52,30,1,A215 
 14,C,A,52,31,1,A213 
 14,C,A,52,32,1,A214 
 14,C,A,52,33,1,A211 
 14,C,A,52,34,1,A212 
 14,C,A,52,35,1,A223 
 14,C,A,52,36,1,A222 
 14,C,A,52,37,1,A231 
 14,C,A,52,38,1,A234 
 14,C,A,52,39,1,A232 
 14,C,A,52,40,1,A235 
 14,C,A,52,41,1,A233 
 14,C,A,52,42,1,A243 
 14,C,A,52,43,1,A245 
 14,C,A,52,44,1,A244 
 14,C,A,52,45,1,A241 
 14,C,A,52,46,1,A242 
 14,C,A,52,47,1,A251 
 14,C,A,52,48,1,A254 
 14,C,A,52,49,1,A253 
 14,C,A,52,50,1,A261 
 14,C,A,52,51,0,A263 
 14,C,A,52,52,1,A262 
 14,M,A,52, 1,1,A102 
 14,M,A,52, 2,1,A101 
 14,M,A,52, 3,1,A105 
 14,M,A,52, 4,1,A103 
 14,M,A,52, 5,1,A104 
 14,M,A,52, 6,0,A113 
 14,M,A,52, 7,1,A114 
 14,M,A,52, 8,1,A111 
 14,M,A,52, 9,1,A112 
 14,M,A,52,10,1,A121 
 14,M,A,52,11,1,A131 
 14,M,A,52,12,1,A133 
 14,M,A,52,13,1,A132 
 14,M,A,52,14,1,A135 
 14,M,A,52,15,1,A134 
 14,M,A,52,16,1,A145 
 14,M,A,52,17,1,A141 
 14,M,A,52,18,1,A143 
 14,M,A,52,19,1,A144 
 14,M,A,52,20,1,A142 
 14,M,A,52,21,1,A151 
 14,M,A,52,22,1,A152 
 14,M,A,52,23,1,A161 
 14,M,A,52,24,1,A162 
 14,M,A,52,25,1,A205 
 14,M,A,52,26,1,A204 
 14,M,A,52,27,1,A203 
 14,M,A,52,28,1,A201 
 14,M,A,52,29,1,A202 
 14,M,A,52,30,1,A215 
 14,M,A,52,31,1,A213 
 14,M,A,52,32,1,A214 
 14,M,A,52,33,1,A211 
 14,M,A,52,34,1,A212 
 14,M,A,52,35,1,A223 
 14,M,A,52,36,1,A222 
 14,M,A,52,37,1,A231 
 14,M,A,52,38,1,A234 
 14,M,A,52,39,1,A232 
 14,M,A,52,40,0,A235 
 14,M,A,52,41,1,A233 
 14,M,A,52,42,1,A243 
 14,M,A,52,43,1,A245 
 14,M,A,52,44,1,A244 
 14,M,A,52,45,1,A241 
 14,M,A,52,46,1,A242 
 14,M,A,52,47,1,A251 
 14,M,A,52,48,1,A254 
 14,M,A,52,49,1,A253 
 14,M,A,52,50,1,A261 
 14,M,A,52,51,0,A263 
 14,M,A,52,52,1,A262 
 15,O,A,51, 1,0,A102 
 15,O,A,51, 2,0,A101 
 15,O,A,51, 3,1,A105 
 15,O,A,51, 4,1,A103 
 15,O,A,51, 5,1,A104 
 15,O,A,51, 6,1,A113 
 15,O,A,51, 7,1,A112 
 15,O,A,51, 8,0,A111 
 15,O,A,51, 9,0,A121 
 15,O,A,51,10,0,A131 
 15,O,A,51,11,0,A133 
 15,O,A,51,12,0,A132 
 15,O,A,51,13,0,A135 
 15,O,A,51,14,0,A134 
 15,O,A,51,15,1,A145 
 15,O,A,51,16,0,A141 
 15,O,A,51,17,0,A143 
 15,O,A,51,18,0,A144 
 15,O,A,51,19,1,A142 
 15,O,A,51,20,1,A151 
 15,O,A,51,21,0,A152 
 15,O,A,51,22,1,A161 
 15,O,A,51,23,1,A162 
 15,O,A,51,24,1,A205 
 15,O,A,51,25,0,A204 
 15,O,A,51,26,1,A203 
 15,O,A,51,27,0,A201 
 15,O,A,51,28,0,A202 
 15,O,A,51,29,1,A214 
 15,O,A,51,30,0,A215 
 15,O,A,51,31,0,A213 
 15,O,A,51,32,0,A211 
 15,O,A,51,33,0,A212 
 15,O,A,51,34,0,A223 
 15,O,A,51,35,0,A222 
 15,O,A,51,36,0,A231 
 15,O,A,51,37,1,A234 
 15,O,A,51,38,0,A232 
 15,O,A,51,39,0,A235 
 15,O,A,51,40,0,A233 
 15,O,A,51,41,1,A243 
 15,O,A,51,42,1,A245 
 15,O,A,51,43,1,A244 
 15,O,A,51,44,1,A241 
 15,O,A,51,45,1,A242 
 15,O,A,51,46,0,A251 
 15,O,A,51,47,1,A254 
 15,O,A,51,48,1,A253 
 15,O,A,51,49,1,A261 
 15,O,A,51,50,1,A263 
 15,O,A,51,51,1,A262 
 15,C,A,51, 1,0,A102 
 15,C,A,51, 2,0,A101 
 15,C,A,51, 3,1,A105 
 15,C,A,51, 4,1,A103 
 15,C,A,51, 5,1,A104 
 15,C,A,51, 6,0,A113 
 15,C,A,51, 7,1,A112 
 15,C,A,51, 8,0,A111 
 15,C,A,51, 9,0,A121 
 15,C,A,51,10,0,A131 
 15,C,A,51,11,0,A133 
 15,C,A,51,12,0,A132 
 15,C,A,51,13,0,A135 
 15,C,A,51,14,0,A134 
 15,C,A,51,15,0,A145 
 15,C,A,51,16,0,A141 
 15,C,A,51,17,0,A143 
 15,C,A,51,18,0,A144 
 15,C,A,51,19,0,A142 
 15,C,A,51,20,1,A151 
 15,C,A,51,21,0,A152 
 15,C,A,51,22,1,A161 
 15,C,A,51,23,1,A162 
 15,C,A,51,24,1,A205 
 15,C,A,51,25,0,A204 
 15,C,A,51,26,0,A203 
 15,C,A,51,27,0,A201 
 15,C,A,51,28,0,A202 
 15,C,A,51,29,1,A214 
 15,C,A,51,30,0,A215 
 15,C,A,51,31,0,A213 
 15,C,A,51,32,0,A211 
 15,C,A,51,33,0,A212 
 15,C,A,51,34,0,A223 
 15,C,A,51,35,0,A222 
 15,C,A,51,36,0,A231 
 15,C,A,51,37,1,A234 
 15,C,A,51,38,0,A232 
 15,C,A,51,39,0,A235 
 15,C,A,51,40,0,A233 
 15,C,A,51,41,0,A243 
 15,C,A,51,42,0,A245 
 15,C,A,51,43,0,A244 
 15,C,A,51,44,1,A241 
 15,C,A,51,45,0,A242 
 15,C,A,51,46,0,A251 
 15,C,A,51,47,1,A254 
 15,C,A,51,48,1,A253 
 15,C,A,51,49,1,A261 
 15,C,A,51,50,1,A263 
 15,C,A,51,51,1,A262 
 15,M,A,51, 1,0,A102 
 15,M,A,51, 2,0,A101 
 15,M,A,51, 3,1,A105 
 15,M,A,51, 4,1,A103 
 15,M,A,51, 5,1,A104 
 15,M,A,51, 6,1,A113 
 15,M,A,51, 7,1,A112 
 15,M,A,51, 8,0,A111 
 15,M,A,51, 9,0,A121 
 15,M,A,51,10,0,A131 
 15,M,A,51,11,0,A133 
 15,M,A,51,12,0,A132 
 15,M,A,51,13,0,A135 
 15,M,A,51,14,0,A134 
 15,M,A,51,15,0,A145 
 15,M,A,51,16,0,A141 
 15,M,A,51,17,0,A143 
 15,M,A,51,18,0,A144 
 15,M,A,51,19,0,A142 
 15,M,A,51,20,1,A151 
 15,M,A,51,21,0,A152 
 15,M,A,51,22,1,A161 
 15,M,A,51,23,1,A162 
 15,M,A,51,24,1,A205 
 15,M,A,51,25,0,A204 
 15,M,A,51,26,1,A203 
 15,M,A,51,27,0,A201 
 15,M,A,51,28,0,A202 
 15,M,A,51,29,1,A214 
 15,M,A,51,30,0,A215 
 15,M,A,51,31,0,A213 
 15,M,A,51,32,0,A211 
 15,M,A,51,33,0,A212 
 15,M,A,51,34,0,A223 
 15,M,A,51,35,0,A222 
 15,M,A,51,36,0,A231 
 15,M,A,51,37,1,A234 
 15,M,A,51,38,1,A232 
 15,M,A,51,39,0,A235 
 15,M,A,51,40,0,A233 
 15,M,A,51,41,0,A243 
 15,M,A,51,42,0,A245 
 15,M,A,51,43,0,A244 
 15,M,A,51,44,1,A241 
 15,M,A,51,45,1,A242 
 15,M,A,51,46,0,A251 
 15,M,A,51,47,1,A254 
 15,M,A,51,48,1,A253 
 15,M,A,51,49,1,A261 
 15,M,A,51,50,0,A263 
 15,M,A,51,51,1,A262 
 16,O,A,51, 1,0,A102 
 16,O,A,51, 2,1,A101 
 16,O,A,51, 3,0,A105 
 16,O,A,51, 4,1,A103 
 16,O,A,51, 5,0,A104 
 16,O,A,51, 6,0,A113 
 16,O,A,51, 7,0,A112 
 16,O,A,51, 8,0,A111 
 16,O,A,51, 9,0,A121 
 16,O,A,51,10,0,A131 
 16,O,A,51,11,1,A133 
 16,O,A,51,12,1,A132 
 16,O,A,51,13,1,A135 
 16,O,A,51,14,1,A134 
 16,O,A,51,15,1,A145 
 16,O,A,51,16,1,A141 
 16,O,A,51,17,1,A143 
 16,O,A,51,18,0,A144 
 16,O,A,51,19,1,A142 
 16,O,A,51,20,0,A151 
 16,O,A,51,21,1,A152 
 16,O,A,51,22,1,A161 
 16,O,A,51,23,1,A162 
 16,O,A,51,24,1,A205 
 16,O,A,51,25,0,A204 
 16,O,A,51,26,0,A203 
 16,O,A,51,27,1,A201 
 16,O,A,51,28,1,A202 
 16,O,A,51,29,1,A215 
 16,O,A,51,30,0,A213 
 16,O,A,51,31,0,A214 
 16,O,A,51,32,0,A211 
 16,O,A,51,33,0,A212 
 16,O,A,51,34,1,A223 
 16,O,A,51,35,1,A222 
 16,O,A,51,36,0,A231 
 16,O,A,51,37,1,A234 
 16,O,A,51,38,0,A232 
 16,O,A,51,39,0,A235 
 16,O,A,51,40,1,A233 
 16,O,A,51,41,0,A243 
 16,O,A,51,42,1,A244 
 16,O,A,51,43,1,A245 
 16,O,A,51,44,1,A241 
 16,O,A,51,45,1,A242 
 16,O,A,51,46,1,A251 
 16,O,A,51,47,0,A254 
 16,O,A,51,48,1,A253 
 16,O,A,51,49,0,A263 
 16,O,A,51,50,1,A261 
 16,O,A,51,51,0,A262 
 16,C,A,51, 1,0,A102 
 16,C,A,51, 2,1,A101 
 16,C,A,51, 3,0,A105 
 16,C,A,51, 4,1,A103 
 16,C,A,51, 5,0,A104 
 16,C,A,51, 6,0,A113 
 16,C,A,51, 7,0,A112 
 16,C,A,51, 8,0,A111 
 16,C,A,51, 9,0,A121 
 16,C,A,51,10,0,A131 
 16,C,A,51,11,1,A133 
 16,C,A,51,12,0,A132 
 16,C,A,51,13,0,A135 
 16,C,A,51,14,0,A134 
 16,C,A,51,15,0,A145 
 16,C,A,51,16,1,A141 
 16,C,A,51,17,1,A143 
 16,C,A,51,18,0,A144 
 16,C,A,51,19,1,A142 
 16,C,A,51,20,0,A151 
 16,C,A,51,21,1,A152 
 16,C,A,51,22,1,A161 
 16,C,A,51,23,1,A162 
 16,C,A,51,24,1,A205 
 16,C,A,51,25,0,A204 
 16,C,A,51,26,0,A203 
 16,C,A,51,27,1,A201 
 16,C,A,51,28,1,A202 
 16,C,A,51,29,1,A215 
 16,C,A,51,30,0,A213 
 16,C,A,51,31,0,A214 
 16,C,A,51,32,0,A211 
 16,C,A,51,33,0,A212 
 16,C,A,51,34,1,A223 
 16,C,A,51,35,1,A222 
 16,C,A,51,36,0,A231 
 16,C,A,51,37,1,A234 
 16,C,A,51,38,0,A232 
 16,C,A,51,39,0,A235 
 16,C,A,51,40,1,A233 
 16,C,A,51,41,0,A243 
 16,C,A,51,42,1,A244 
 16,C,A,51,43,1,A245 
 16,C,A,51,44,1,A241 
 16,C,A,51,45,1,A242 
 16,C,A,51,46,1,A251 
 16,C,A,51,47,0,A254 
 16,C,A,51,48,1,A253 
 16,C,A,51,49,0,A263 
 16,C,A,51,50,1,A261 
 16,C,A,51,51,0,A262 
 16,M,A,51, 1,0,A102 
 16,M,A,51, 2,1,A101 
 16,M,A,51, 3,0,A105 
 16,M,A,51, 4,1,A103 
 16,M,A,51, 5,0,A104 
 16,M,A,51, 6,0,A113 
 16,M,A,51, 7,0,A112 
 16,M,A,51, 8,0,A111 
 16,M,A,51, 9,0,A121 
 16,M,A,51,10,0,A131 
 16,M,A,51,11,1,A133 
 16,M,A,51,12,1,A132 
 16,M,A,51,13,1,A135 
 16,M,A,51,14,1,A134 
 16,M,A,51,15,1,A145 
 16,M,A,51,16,1,A141 
 16,M,A,51,17,1,A143 
 16,M,A,51,18,0,A144 
 16,M,A,51,19,1,A142 
 16,M,A,51,20,0,A151 
 16,M,A,51,21,1,A152 
 16,M,A,51,22,1,A161 
 16,M,A,51,23,1,A162 
 16,M,A,51,24,1,A205 
 16,M,A,51,25,0,A204 
 16,M,A,51,26,0,A203 
 16,M,A,51,27,1,A201 
 16,M,A,51,28,1,A202 
 16,M,A,51,29,1,A215 
 16,M,A,51,30,0,A213 
 16,M,A,51,31,0,A214 
 16,M,A,51,32,0,A211 
 16,M,A,51,33,0,A212 
 16,M,A,51,34,1,A223 
 16,M,A,51,35,1,A222 
 16,M,A,51,36,0,A231 
 16,M,A,51,37,1,A234 
 16,M,A,51,38,0,A232 
 16,M,A,51,39,1,A235 
 16,M,A,51,40,1,A233 
 16,M,A,51,41,0,A243 
 16,M,A,51,42,0,A244 
 16,M,A,51,43,1,A245 
 16,M,A,51,44,1,A241 
 16,M,A,51,45,1,A242 
 16,M,A,51,46,1,A251 
 16,M,A,51,47,0,A254 
 16,M,A,51,48,1,A253 
 16,M,A,51,49,0,A263 
 16,M,A,51,50,1,A261 
 16,M,A,51,51,0,A262 
 17,O,A,49, 1,1,A102 
 17,O,A,49, 2,1,A101 
 17,O,A,49, 3,1,A103 
 17,O,A,49, 4,1,A113 
 17,O,A,49, 5,0,A112 
 17,O,A,49, 6,1,A111 
 17,O,A,49, 7,1,A121 
 17,O,A,49, 8,1,A131 
 17,O,A,49, 9,0,A133 
 17,O,A,49,10,1,A132 
 17,O,A,49,11,1,A135 
 17,O,A,49,12,1,A134 
 17,O,A,49,13,1,A145 
 17,O,A,49,14,0,A141 
 17,O,A,49,15,1,A143 
 17,O,A,49,16,1,A144 
 17,O,A,49,17,0,A142 
 17,O,A,49,18,0,A151 
 17,O,A,49,19,1,A152 
 17,O,A,49,20,1,A161 
 17,O,A,49,21,1,A162 
 17,O,A,49,22,1,A205 
 17,O,A,49,23,0,A204 
 17,O,A,49,24,1,A203 
 17,O,A,49,25,0,A201 
 17,O,A,49,26,1,A202 
 17,O,A,49,27,0,A213 
 17,O,A,49,28,1,A211 
 17,O,A,49,29,1,A214 
 17,O,A,49,30,1,A215 
 17,O,A,49,31,1,A212 
 17,O,A,49,32,1,A223 
 17,O,A,49,33,1,A222 
 17,O,A,49,34,1,A231 
 17,O,A,49,35,0,A234 
 17,O,A,49,36,0,A232 
 17,O,A,49,37,1,A235 
 17,O,A,49,38,0,A233 
 17,O,A,49,39,0,A243 
 17,O,A,49,40,0,A245 
 17,O,A,49,41,1,A244 
 17,O,A,49,42,0,A241 
 17,O,A,49,43,0,A242 
 17,O,A,49,44,1,A251 
 17,O,A,49,45,1,A254 
 17,O,A,49,46,0,A253 
 17,O,A,49,47,1,A261 
 17,O,A,49,48,0,A263 
 17,O,A,49,49,1,A262 
 17,C,A,49, 1,1,A102 
 17,C,A,49, 2,1,A101 
 17,C,A,49, 3,1,A103 
 17,C,A,49, 4,1,A113 
 17,C,A,49, 5,1,A112 
 17,C,A,49, 6,1,A111 
 17,C,A,49, 7,1,A121 
 17,C,A,49, 8,1,A131 
 17,C,A,49, 9,0,A133 
 17,C,A,49,10,1,A132 
 17,C,A,49,11,1,A135 
 17,C,A,49,12,1,A134 
 17,C,A,49,13,1,A145 
 17,C,A,49,14,1,A141 
 17,C,A,49,15,1,A143 
 17,C,A,49,16,1,A144 
 17,C,A,49,17,1,A142 
 17,C,A,49,18,0,A151 
 17,C,A,49,19,1,A152 
 17,C,A,49,20,1,A161 
 17,C,A,49,21,1,A162 
 17,C,A,49,22,1,A205 
 17,C,A,49,23,1,A204 
 17,C,A,49,24,1,A203 
 17,C,A,49,25,1,A201 
 17,C,A,49,26,1,A202 
 17,C,A,49,27,1,A213 
 17,C,A,49,28,1,A211 
 17,C,A,49,29,1,A214 
 17,C,A,49,30,1,A215 
 17,C,A,49,31,1,A212 
 17,C,A,49,32,1,A223 
 17,C,A,49,33,1,A222 
 17,C,A,49,34,1,A231 
 17,C,A,49,35,1,A234 
 17,C,A,49,36,1,A232 
 17,C,A,49,37,1,A235 
 17,C,A,49,38,1,A233 
 17,C,A,49,39,1,A243 
 17,C,A,49,40,0,A245 
 17,C,A,49,41,1,A244 
 17,C,A,49,42,1,A241 
 17,C,A,49,43,1,A242 
 17,C,A,49,44,1,A251 
 17,C,A,49,45,1,A254 
 17,C,A,49,46,1,A253 
 17,C,A,49,47,1,A261 
 17,C,A,49,48,1,A263 
 17,C,A,49,49,1,A262 
 17,M,A,49, 1,1,A102 
 17,M,A,49, 2,1,A101 
 17,M,A,49, 3,1,A103 
 17,M,A,49, 4,0,A113 
 17,M,A,49, 5,1,A112 
 17,M,A,49, 6,1,A111 
 17,M,A,49, 7,1,A121 
 17,M,A,49, 8,1,A131 
 17,M,A,49, 9,0,A133 
 17,M,A,49,10,1,A132 
 17,M,A,49,11,1,A135 
 17,M,A,49,12,1,A134 
 17,M,A,49,13,1,A145 
 17,M,A,49,14,1,A141 
 17,M,A,49,15,1,A143 
 17,M,A,49,16,1,A144 
 17,M,A,49,17,1,A142 
 17,M,A,49,18,0,A151 
 17,M,A,49,19,0,A152 
 17,M,A,49,20,1,A161 
 17,M,A,49,21,1,A162 
 17,M,A,49,22,1,A205 
 17,M,A,49,23,1,A204 
 17,M,A,49,24,1,A203 
 17,M,A,49,25,1,A201 
 17,M,A,49,26,1,A202 
 17,M,A,49,27,1,A213 
 17,M,A,49,28,1,A211 
 17,M,A,49,29,1,A214 
 17,M,A,49,30,1,A215 
 17,M,A,49,31,1,A212 
 17,M,A,49,32,1,A223 
 17,M,A,49,33,1,A222 
 17,M,A,49,34,1,A231 
 17,M,A,49,35,1,A234 
 17,M,A,49,36,1,A232 
 17,M,A,49,37,1,A235 
 17,M,A,49,38,1,A233 
 17,M,A,49,39,1,A243 
 17,M,A,49,40,0,A245 
 17,M,A,49,41,1,A244 
 17,M,A,49,42,1,A241 
 17,M,A,49,43,0,A242 
 17,M,A,49,44,1,A251 
 17,M,A,49,45,1,A254 
 17,M,A,49,46,1,A253 
 17,M,A,49,47,1,A261 
 17,M,A,49,48,1,A263 
 17,M,A,49,49,1,A262 
 18,O,A,49, 1,0,A102 
 18,O,A,49, 2,0,A101 
 18,O,A,49, 3,0,A103 
 18,O,A,49, 4,0,A113 
 18,O,A,49, 5,0,A112 
 18,O,A,49, 6,0,A111 
 18,O,A,49, 7,1,A121 
 18,O,A,49, 8,1,A131 
 18,O,A,49, 9,0,A133 
 18,O,A,49,10,0,A132 
 18,O,A,49,11,1,A135 
 18,O,A,49,12,0,A134 
 18,O,A,49,13,1,A145 
 18,O,A,49,14,0,A141 
 18,O,A,49,15,0,A143 
 18,O,A,49,16,0,A144 
 18,O,A,49,17,0,A142 
 18,O,A,49,18,0,A151 
 18,O,A,49,19,0,A152 
 18,O,A,49,20,0,A161 
 18,O,A,49,21,0,A162 
 18,O,A,49,22,0,A205 
 18,O,A,49,23,0,A204 
 18,O,A,49,24,0,A203 
 18,O,A,49,25,1,A201 
 18,O,A,49,26,0,A202 
 18,O,A,49,27,1,A215 
 18,O,A,49,28,1,A213 
 18,O,A,49,29,0,A211 
 18,O,A,49,30,0,A214 
 18,O,A,49,31,0,A212 
 18,O,A,49,32,0,A223 
 18,O,A,49,33,0,A222 
 18,O,A,49,34,0,A231 
 18,O,A,49,35,0,A234 
 18,O,A,49,36,0,A232 
 18,O,A,49,37,0,A235 
 18,O,A,49,38,0,A233 
 18,O,A,49,39,0,A243 
 18,O,A,49,40,0,A245 
 18,O,A,49,41,0,A244 
 18,O,A,49,42,0,A241 
 18,O,A,49,43,0,A242 
 18,O,A,49,44,1,A251 
 18,O,A,49,45,1,A254 
 18,O,A,49,46,0,A253 
 18,O,A,49,47,0,A261 
 18,O,A,49,48,0,A263 
 18,O,A,49,49,0,A262 
 18,C,A,49, 1,0,A102 
 18,C,A,49, 2,0,A101 
 18,C,A,49, 3,0,A103 
 18,C,A,49, 4,0,A113 
 18,C,A,49, 5,0,A112 
 18,C,A,49, 6,0,A111 
 18,C,A,49, 7,0,A121 
 18,C,A,49, 8,0,A131 
 18,C,A,49, 9,0,A133 
 18,C,A,49,10,0,A132 
 18,C,A,49,11,1,A135 
 18,C,A,49,12,0,A134 
 18,C,A,49,13,0,A145 
 18,C,A,49,14,0,A141 
 18,C,A,49,15,0,A143 
 18,C,A,49,16,0,A144 
 18,C,A,49,17,0,A142 
 18,C,A,49,18,0,A151 
 18,C,A,49,19,0,A152 
 18,C,A,49,20,0,A161 
 18,C,A,49,21,0,A162 
 18,C,A,49,22,0,A205 
 18,C,A,49,23,0,A204 
 18,C,A,49,24,0,A203 
 18,C,A,49,25,0,A201 
 18,C,A,49,26,0,A202 
 18,C,A,49,27,1,A215 
 18,C,A,49,28,0,A213 
 18,C,A,49,29,0,A211 
 18,C,A,49,30,0,A214 
 18,C,A,49,31,0,A212 
 18,C,A,49,32,0,A223 
 18,C,A,49,33,0,A222 
 18,C,A,49,34,0,A231 
 18,C,A,49,35,0,A234 
 18,C,A,49,36,0,A232 
 18,C,A,49,37,0,A235 
 18,C,A,49,38,0,A233 
 18,C,A,49,39,0,A243 
 18,C,A,49,40,0,A245 
 18,C,A,49,41,0,A244 
 18,C,A,49,42,0,A241 
 18,C,A,49,43,0,A242 
 18,C,A,49,44,1,A251 
 18,C,A,49,45,0,A254 
 18,C,A,49,46,0,A253 
 18,C,A,49,47,0,A261 
 18,C,A,49,48,0,A263 
 18,C,A,49,49,0,A262 
 18,M,A,49, 1,0,A102 
 18,M,A,49, 2,0,A101 
 18,M,A,49, 3,0,A103 
 18,M,A,49, 4,1,A113 
 18,M,A,49, 5,0,A112 
 18,M,A,49, 6,0,A111 
 18,M,A,49, 7,0,A121 
 18,M,A,49, 8,0,A131 
 18,M,A,49, 9,0,A133 
 18,M,A,49,10,0,A132 
 18,M,A,49,11,1,A135 
 18,M,A,49,12,0,A134 
 18,M,A,49,13,0,A145 
 18,M,A,49,14,0,A141 
 18,M,A,49,15,0,A143 
 18,M,A,49,16,0,A144 
 18,M,A,49,17,0,A142 
 18,M,A,49,18,0,A151 
 18,M,A,49,19,1,A152 
 18,M,A,49,20,0,A161 
 18,M,A,49,21,0,A162 
 18,M,A,49,22,0,A205 
 18,M,A,49,23,0,A204 
 18,M,A,49,24,0,A203 
 18,M,A,49,25,1,A201 
 18,M,A,49,26,0,A202 
 18,M,A,49,27,1,A215 
 18,M,A,49,28,0,A213 
 18,M,A,49,29,0,A211 
 18,M,A,49,30,0,A214 
 18,M,A,49,31,0,A212 
 18,M,A,49,32,0,A223 
 18,M,A,49,33,0,A222 
 18,M,A,49,34,0,A231 
 18,M,A,49,35,0,A234 
 18,M,A,49,36,0,A232 
 18,M,A,49,37,0,A235 
 18,M,A,49,38,0,A233 
 18,M,A,49,39,0,A243 
 18,M,A,49,40,0,A245 
 18,M,A,49,41,0,A244 
 18,M,A,49,42,0,A241 
 18,M,A,49,43,0,A242 
 18,M,A,49,44,1,A251 
 18,M,A,49,45,0,A254 
 18,M,A,49,46,0,A253 
 18,M,A,49,47,0,A261 
 18,M,A,49,48,0,A263 
 18,M,A,49,49,0,A262 
 19,O,A,49, 1,1,A102 
 19,O,A,49, 2,1,A101 
 19,O,A,49, 3,1,A103 
 19,O,A,49, 4,1,A113 
 19,O,A,49, 5,0,A112 
 19,O,A,49, 6,1,A111 
 19,O,A,49, 7,1,A121 
 19,O,A,49, 8,1,A131 
 19,O,A,49, 9,1,A133 
 19,O,A,49,10,1,A132 
 19,O,A,49,11,1,A135 
 19,O,A,49,12,1,A134 
 19,O,A,49,13,1,A145 
 19,O,A,49,14,1,A141 
 19,O,A,49,15,1,A143 
 19,O,A,49,16,1,A144 
 19,O,A,49,17,1,A142 
 19,O,A,49,18,1,A151 
 19,O,A,49,19,1,A152 
 19,O,A,49,20,1,A161 
 19,O,A,49,21,0,A162 
 19,O,A,49,22,0,A205 
 19,O,A,49,23,0,A204 
 19,O,A,49,24,0,A203 
 19,O,A,49,25,1,A201 
 19,O,A,49,26,1,A202 
 19,O,A,49,27,1,A213 
 19,O,A,49,28,1,A214 
 19,O,A,49,29,1,A215 
 19,O,A,49,30,1,A211 
 19,O,A,49,31,1,A212 
 19,O,A,49,32,1,A223 
 19,O,A,49,33,1,A222 
 19,O,A,49,34,1,A231 
 19,O,A,49,35,0,A234 
 19,O,A,49,36,0,A232 
 19,O,A,49,37,1,A235 
 19,O,A,49,38,1,A233 
 19,O,A,49,39,1,A243 
 19,O,A,49,40,0,A244 
 19,O,A,49,41,1,A245 
 19,O,A,49,42,0,A241 
 19,O,A,49,43,0,A242 
 19,O,A,49,44,1,A251 
 19,O,A,49,45,1,A254 
 19,O,A,49,46,1,A253 
 19,O,A,49,47,1,A261 
 19,O,A,49,48,1,A263 
 19,O,A,49,49,1,A262 
 19,C,A,49, 1,1,A102 
 19,C,A,49, 2,1,A101 
 19,C,A,49, 3,1,A103 
 19,C,A,49, 4,1,A113 
 19,C,A,49, 5,1,A112 
 19,C,A,49, 6,1,A111 
 19,C,A,49, 7,1,A121 
 19,C,A,49, 8,1,A131 
 19,C,A,49, 9,1,A133 
 19,C,A,49,10,1,A132 
 19,C,A,49,11,1,A135 
 19,C,A,49,12,1,A134 
 19,C,A,49,13,1,A145 
 19,C,A,49,14,1,A141 
 19,C,A,49,15,1,A143 
 19,C,A,49,16,1,A144 
 19,C,A,49,17,1,A142 
 19,C,A,49,18,1,A151 
 19,C,A,49,19,1,A152 
 19,C,A,49,20,1,A161 
 19,C,A,49,21,0,A162 
 19,C,A,49,22,1,A205 
 19,C,A,49,23,1,A204 
 19,C,A,49,24,1,A203 
 19,C,A,49,25,1,A201 
 19,C,A,49,26,1,A202 
 19,C,A,49,27,1,A213 
 19,C,A,49,28,1,A214 
 19,C,A,49,29,1,A215 
 19,C,A,49,30,1,A211 
 19,C,A,49,31,1,A212 
 19,C,A,49,32,1,A223 
 19,C,A,49,33,1,A222 
 19,C,A,49,34,1,A231 
 19,C,A,49,35,1,A234 
 19,C,A,49,36,1,A232 
 19,C,A,49,37,1,A235 
 19,C,A,49,38,1,A233 
 19,C,A,49,39,1,A243 
 19,C,A,49,40,1,A244 
 19,C,A,49,41,1,A245 
 19,C,A,49,42,1,A241 
 19,C,A,49,43,1,A242 
 19,C,A,49,44,1,A251 
 19,C,A,49,45,1,A254 
 19,C,A,49,46,1,A253 
 19,C,A,49,47,1,A261 
 19,C,A,49,48,1,A263 
 19,C,A,49,49,1,A262 
 19,M,A,49, 1,1,A102 
 19,M,A,49, 2,1,A101 
 19,M,A,49, 3,1,A103 
 19,M,A,49, 4,0,A113 
 19,M,A,49, 5,1,A112 
 19,M,A,49, 6,1,A111 
 19,M,A,49, 7,1,A121 
 19,M,A,49, 8,1,A131 
 19,M,A,49, 9,1,A133 
 19,M,A,49,10,1,A132 
 19,M,A,49,11,1,A135 
 19,M,A,49,12,1,A134 
 19,M,A,49,13,1,A145 
 19,M,A,49,14,1,A141 
 19,M,A,49,15,1,A143 
 19,M,A,49,16,1,A144 
 19,M,A,49,17,1,A142 
 19,M,A,49,18,1,A151 
 19,M,A,49,19,1,A152 
 19,M,A,49,20,1,A161 
 19,M,A,49,21,0,A162 
 19,M,A,49,22,1,A205 
 19,M,A,49,23,1,A204 
 19,M,A,49,24,1,A203 
 19,M,A,49,25,1,A201 
 19,M,A,49,26,1,A202 
 19,M,A,49,27,1,A213 
 19,M,A,49,28,1,A214 
 19,M,A,49,29,1,A215 
 19,M,A,49,30,1,A211 
 19,M,A,49,31,1,A212 
 19,M,A,49,32,1,A223 
 19,M,A,49,33,1,A222 
 19,M,A,49,34,1,A231 
 19,M,A,49,35,1,A234 
 19,M,A,49,36,0,A232 
 19,M,A,49,37,1,A235 
 19,M,A,49,38,1,A233 
 19,M,A,49,39,1,A243 
 19,M,A,49,40,1,A244 
 19,M,A,49,41,1,A245 
 19,M,A,49,42,1,A241 
 19,M,A,49,43,1,A242 
 19,M,A,49,44,1,A251 
 19,M,A,49,45,1,A254 
 19,M,A,49,46,1,A253 
 19,M,A,49,47,1,A261 
 19,M,A,49,48,1,A263 
 19,M,A,49,49,1,A262 
 20,O,A,49, 1,0,A102 
 20,O,A,49, 2,0,A101 
 20,O,A,49, 3,0,A103 
 20,O,A,49, 4,0,A113 
 20,O,A,49, 5,0,A112 
 20,O,A,49, 6,0,A111 
 20,O,A,49, 7,1,A121 
 20,O,A,49, 8,1,A131 
 20,O,A,49, 9,1,A133 
 20,O,A,49,10,1,A132 
 20,O,A,49,11,1,A135 
 20,O,A,49,12,0,A134 
 20,O,A,49,13,1,A145 
 20,O,A,49,14,1,A141 
 20,O,A,49,15,0,A143 
 20,O,A,49,16,0,A144 
 20,O,A,49,17,0,A142 
 20,O,A,49,18,0,A151 
 20,O,A,49,19,0,A152 
 20,O,A,49,20,0,A161 
 20,O,A,49,21,1,A162 
 20,O,A,49,22,1,A205 
 20,O,A,49,23,1,A204 
 20,O,A,49,24,1,A203 
 20,O,A,49,25,1,A201 
 20,O,A,49,26,0,A202 
 20,O,A,49,27,1,A213 
 20,O,A,49,28,1,A215 
 20,O,A,49,29,0,A214 
 20,O,A,49,30,1,A211 
 20,O,A,49,31,1,A212 
 20,O,A,49,32,0,A223 
 20,O,A,49,33,1,A222 
 20,O,A,49,34,1,A231 
 20,O,A,49,35,0,A234 
 20,O,A,49,36,1,A232 
 20,O,A,49,37,1,A235 
 20,O,A,49,38,1,A233 
 20,O,A,49,39,0,A243 
 20,O,A,49,40,1,A245 
 20,O,A,49,41,0,A244 
 20,O,A,49,42,1,A241 
 20,O,A,49,43,1,A242 
 20,O,A,49,44,1,A251 
 20,O,A,49,45,1,A254 
 20,O,A,49,46,1,A253 
 20,O,A,49,47,0,A261 
 20,O,A,49,48,0,A263 
 20,O,A,49,49,1,A262 
 20,C,A,49, 1,0,A102 
 20,C,A,49, 2,0,A101 
 20,C,A,49, 3,0,A103 
 20,C,A,49, 4,0,A113 
 20,C,A,49, 5,0,A112 
 20,C,A,49, 6,0,A111 
 20,C,A,49, 7,0,A121 
 20,C,A,49, 8,1,A131 
 20,C,A,49, 9,1,A133 
 20,C,A,49,10,1,A132 
 20,C,A,49,11,1,A135 
 20,C,A,49,12,0,A134 
 20,C,A,49,13,1,A145 
 20,C,A,49,14,1,A141 
 20,C,A,49,15,0,A143 
 20,C,A,49,16,0,A144 
 20,C,A,49,17,0,A142 
 20,C,A,49,18,0,A151 
 20,C,A,49,19,0,A152 
 20,C,A,49,20,0,A161 
 20,C,A,49,21,1,A162 
 20,C,A,49,22,1,A205 
 20,C,A,49,23,1,A204 
 20,C,A,49,24,0,A203 
 20,C,A,49,25,1,A201 
 20,C,A,49,26,0,A202 
 20,C,A,49,27,1,A213 
 20,C,A,49,28,1,A215 
 20,C,A,49,29,1,A214 
 20,C,A,49,30,1,A211 
 20,C,A,49,31,1,A212 
 20,C,A,49,32,0,A223 
 20,C,A,49,33,1,A222 
 20,C,A,49,34,1,A231 
 20,C,A,49,35,0,A234 
 20,C,A,49,36,1,A232 
 20,C,A,49,37,1,A235 
 20,C,A,49,38,1,A233 
 20,C,A,49,39,1,A243 
 20,C,A,49,40,1,A245 
 20,C,A,49,41,1,A244 
 20,C,A,49,42,1,A241 
 20,C,A,49,43,1,A242 
 20,C,A,49,44,1,A251 
 20,C,A,49,45,1,A254 
 20,C,A,49,46,1,A253 
 20,C,A,49,47,1,A261 
 20,C,A,49,48,1,A263 
 20,C,A,49,49,1,A262 
 20,M,A,49, 1,0,A102 
 20,M,A,49, 2,0,A101 
 20,M,A,49, 3,0,A103 
 20,M,A,49, 4,1,A113 
 20,M,A,49, 5,0,A112 
 20,M,A,49, 6,0,A111 
 20,M,A,49, 7,0,A121 
 20,M,A,49, 8,1,A131 
 20,M,A,49, 9,1,A133 
 20,M,A,49,10,1,A132 
 20,M,A,49,11,1,A135 
 20,M,A,49,12,0,A134 
 20,M,A,49,13,1,A145 
 20,M,A,49,14,1,A141 
 20,M,A,49,15,0,A143 
 20,M,A,49,16,0,A144 
 20,M,A,49,17,0,A142 
 20,M,A,49,18,0,A151 
 20,M,A,49,19,1,A152 
 20,M,A,49,20,0,A161 
 20,M,A,49,21,1,A162 
 20,M,A,49,22,1,A205 
 20,M,A,49,23,1,A204 
 20,M,A,49,24,1,A203 
 20,M,A,49,25,1,A201 
 20,M,A,49,26,0,A202 
 20,M,A,49,27,1,A213 
 20,M,A,49,28,1,A215 
 20,M,A,49,29,1,A214 
 20,M,A,49,30,1,A211 
 20,M,A,49,31,1,A212 
 20,M,A,49,32,0,A223 
 20,M,A,49,33,1,A222 
 20,M,A,49,34,1,A231 
 20,M,A,49,35,1,A234 
 20,M,A,49,36,1,A232 
 20,M,A,49,37,0,A235 
 20,M,A,49,38,1,A233 
 20,M,A,49,39,1,A243 
 20,M,A,49,40,1,A245 
 20,M,A,49,41,1,A244 
 20,M,A,49,42,1,A241 
 20,M,A,49,43,1,A242 
 20,M,A,49,44,1,A251 
 20,M,A,49,45,1,A254 
 20,M,A,49,46,1,A253 
 20,M,A,49,47,1,A261 
 20,M,A,49,48,1,A263 
 20,M,A,49,49,1,A262 
 21,O,A,49, 1,1,A102 
 21,O,A,49, 2,0,A101 
 21,O,A,49, 3,1,A103 
 21,O,A,49, 4,1,A113 
 21,O,A,49, 5,0,A112 
 21,O,A,49, 6,0,A111 
 21,O,A,49, 7,1,A121 
 21,O,A,49, 8,1,A131 
 21,O,A,49, 9,1,A133 
 21,O,A,49,10,1,A135 
 21,O,A,49,11,1,A132 
 21,O,A,49,12,1,A134 
 21,O,A,49,13,1,A145 
 21,O,A,49,14,1,A141 
 21,O,A,49,15,1,A143 
 21,O,A,49,16,0,A144 
 21,O,A,49,17,0,A142 
 21,O,A,49,18,0,A151 
 21,O,A,49,19,0,A152 
 21,O,A,49,20,1,A161 
 21,O,A,49,21,1,A162 
 21,O,A,49,22,1,A205 
 21,O,A,49,23,1,A204 
 21,O,A,49,24,1,A203 
 21,O,A,49,25,1,A201 
 21,O,A,49,26,1,A202 
 21,O,A,49,27,0,A214 
 21,O,A,49,28,1,A213 
 21,O,A,49,29,1,A215 
 21,O,A,49,30,0,A211 
 21,O,A,49,31,1,A212 
 21,O,A,49,32,1,A223 
 21,O,A,49,33,1,A222 
 21,O,A,49,34,1,A231 
 21,O,A,49,35,0,A234 
 21,O,A,49,36,1,A232 
 21,O,A,49,37,0,A235 
 21,O,A,49,38,1,A233 
 21,O,A,49,39,1,A243 
 21,O,A,49,40,1,A244 
 21,O,A,49,41,1,A245 
 21,O,A,49,42,0,A241 
 21,O,A,49,43,1,A242 
 21,O,A,49,44,0,A251 
 21,O,A,49,45,0,A254 
 21,O,A,49,46,1,A253 
 21,O,A,49,47,0,A261 
 21,O,A,49,48,0,A263 
 21,O,A,49,49,0,A262 
 21,C,A,49, 1,1,A102 
 21,C,A,49, 2,0,A101 
 21,C,A,49, 3,0,A103 
 21,C,A,49, 4,1,A113 
 21,C,A,49, 5,0,A112 
 21,C,A,49, 6,0,A111 
 21,C,A,49, 7,0,A121 
 21,C,A,49, 8,1,A131 
 21,C,A,49, 9,1,A133 
 21,C,A,49,10,1,A135 
 21,C,A,49,11,1,A132 
 21,C,A,49,12,1,A134 
 21,C,A,49,13,1,A145 
 21,C,A,49,14,1,A141 
 21,C,A,49,15,1,A143 
 21,C,A,49,16,1,A144 
 21,C,A,49,17,1,A142 
 21,C,A,49,18,1,A151 
 21,C,A,49,19,1,A152 
 21,C,A,49,20,1,A161 
 21,C,A,49,21,1,A162 
 21,C,A,49,22,1,A205 
 21,C,A,49,23,1,A204 
 21,C,A,49,24,1,A203 
 21,C,A,49,25,1,A201 
 21,C,A,49,26,1,A202 
 21,C,A,49,27,1,A214 
 21,C,A,49,28,1,A213 
 21,C,A,49,29,1,A215 
 21,C,A,49,30,1,A211 
 21,C,A,49,31,1,A212 
 21,C,A,49,32,1,A223 
 21,C,A,49,33,1,A222 
 21,C,A,49,34,1,A231 
 21,C,A,49,35,1,A234 
 21,C,A,49,36,1,A232 
 21,C,A,49,37,1,A235 
 21,C,A,49,38,1,A233 
 21,C,A,49,39,1,A243 
 21,C,A,49,40,1,A244 
 21,C,A,49,41,1,A245 
 21,C,A,49,42,1,A241 
 21,C,A,49,43,1,A242 
 21,C,A,49,44,0,A251 
 21,C,A,49,45,1,A254 
 21,C,A,49,46,1,A253 
 21,C,A,49,47,1,A261 
 21,C,A,49,48,1,A263 
 21,C,A,49,49,1,A262 
 21,M,A,49, 1,1,A102 
 21,M,A,49, 2,0,A101 
 21,M,A,49, 3,1,A103 
 21,M,A,49, 4,1,A113 
 21,M,A,49, 5,0,A112 
 21,M,A,49, 6,0,A111 
 21,M,A,49, 7,1,A121 
 21,M,A,49, 8,1,A131 
 21,M,A,49, 9,1,A133 
 21,M,A,49,10,1,A135 
 21,M,A,49,11,1,A132 
 21,M,A,49,12,0,A134 
 21,M,A,49,13,1,A145 
 21,M,A,49,14,1,A141 
 21,M,A,49,15,1,A143 
 21,M,A,49,16,1,A144 
 21,M,A,49,17,0,A142 
 21,M,A,49,18,0,A151 
 21,M,A,49,19,0,A152 
 21,M,A,49,20,1,A161 
 21,M,A,49,21,1,A162 
 21,M,A,49,22,1,A205 
 21,M,A,49,23,1,A204 
 21,M,A,49,24,1,A203 
 21,M,A,49,25,1,A201 
 21,M,A,49,26,1,A202 
 21,M,A,49,27,1,A214 
 21,M,A,49,28,1,A213 
 21,M,A,49,29,1,A215 
 21,M,A,49,30,1,A211 
 21,M,A,49,31,1,A212 
 21,M,A,49,32,1,A223 
 21,M,A,49,33,1,A222 
 21,M,A,49,34,1,A231 
 21,M,A,49,35,1,A234 
 21,M,A,49,36,1,A232 
 21,M,A,49,37,0,A235 
 21,M,A,49,38,1,A233 
 21,M,A,49,39,1,A243 
 21,M,A,49,40,1,A244 
 21,M,A,49,41,1,A245 
 21,M,A,49,42,0,A241 
 21,M,A,49,43,1,A242 
 21,M,A,49,44,0,A251 
 21,M,A,49,45,1,A254 
 21,M,A,49,46,1,A253 
 21,M,A,49,47,1,A261 
 21,M,A,49,48,1,A263 
 21,M,A,49,49,1,A262 
 22,O,A,49, 1,0,A102 
 22,O,A,49, 2,0,A101 
 22,O,A,49, 3,0,A103 
 22,O,A,49, 4,1,A113 
 22,O,A,49, 5,0,A112 
 22,O,A,49, 6,0,A111 
 22,O,A,49, 7,0,A121 
 22,O,A,49, 8,0,A131 
 22,O,A,49, 9,0,A133 
 22,O,A,49,10,1,A135 
 22,O,A,49,11,1,A132 
 22,O,A,49,12,0,A134 
 22,O,A,49,13,1,A145 
 22,O,A,49,14,0,A141 
 22,O,A,49,15,1,A143 
 22,O,A,49,16,1,A144 
 22,O,A,49,17,1,A142 
 22,O,A,49,18,1,A151 
 22,O,A,49,19,1,A152 
 22,O,A,49,20,0,A161 
 22,O,A,49,21,1,A162 
 22,O,A,49,22,1,A205 
 22,O,A,49,23,1,A204 
 22,O,A,49,24,0,A203 
 22,O,A,49,25,1,A201 
 22,O,A,49,26,0,A202 
 22,O,A,49,27,1,A213 
 22,O,A,49,28,0,A214 
 22,O,A,49,29,0,A215 
 22,O,A,49,30,0,A211 
 22,O,A,49,31,0,A212 
 22,O,A,49,32,1,A223 
 22,O,A,49,33,1,A222 
 22,O,A,49,34,0,A231 
 22,O,A,49,35,1,A234 
 22,O,A,49,36,1,A232 
 22,O,A,49,37,0,A235 
 22,O,A,49,38,0,A233 
 22,O,A,49,39,0,A243 
 22,O,A,49,40,1,A241 
 22,O,A,49,41,1,A245 
 22,O,A,49,42,1,A244 
 22,O,A,49,43,0,A242 
 22,O,A,49,44,1,A251 
 22,O,A,49,45,0,A254 
 22,O,A,49,46,1,A253 
 22,O,A,49,47,1,A261 
 22,O,A,49,48,0,A263 
 22,O,A,49,49,0,A262 
 22,C,A,49, 1,0,A102 
 22,C,A,49, 2,0,A101 
 22,C,A,49, 3,0,A103 
 22,C,A,49, 4,0,A113 
 22,C,A,49, 5,0,A112 
 22,C,A,49, 6,0,A111 
 22,C,A,49, 7,0,A121 
 22,C,A,49, 8,0,A131 
 22,C,A,49, 9,0,A133 
 22,C,A,49,10,0,A135 
 22,C,A,49,11,0,A132 
 22,C,A,49,12,0,A134 
 22,C,A,49,13,1,A145 
 22,C,A,49,14,0,A141 
 22,C,A,49,15,0,A143 
 22,C,A,49,16,0,A144 
 22,C,A,49,17,1,A142 
 22,C,A,49,18,1,A151 
 22,C,A,49,19,0,A152 
 22,C,A,49,20,0,A161 
 22,C,A,49,21,1,A162 
 22,C,A,49,22,1,A205 
 22,C,A,49,23,1,A204 
 22,C,A,49,24,0,A203 
 22,C,A,49,25,0,A201 
 22,C,A,49,26,0,A202 
 22,C,A,49,27,1,A213 
 22,C,A,49,28,0,A214 
 22,C,A,49,29,1,A215 
 22,C,A,49,30,0,A211 
 22,C,A,49,31,0,A212 
 22,C,A,49,32,0,A223 
 22,C,A,49,33,1,A222 
 22,C,A,49,34,0,A231 
 22,C,A,49,35,1,A234 
 22,C,A,49,36,0,A232 
 22,C,A,49,37,0,A235 
 22,C,A,49,38,0,A233 
 22,C,A,49,39,0,A243 
 22,C,A,49,40,1,A241 
 22,C,A,49,41,1,A245 
 22,C,A,49,42,1,A244 
 22,C,A,49,43,0,A242 
 22,C,A,49,44,1,A251 
 22,C,A,49,45,0,A254 
 22,C,A,49,46,1,A253 
 22,C,A,49,47,1,A261 
 22,C,A,49,48,1,A263 
 22,C,A,49,49,0,A262 
 22,M,A,49, 1,0,A102 
 22,M,A,49, 2,0,A101 
 22,M,A,49, 3,0,A103 
 22,M,A,49, 4,1,A113 
 22,M,A,49, 5,0,A112 
 22,M,A,49, 6,0,A111 
 22,M,A,49, 7,0,A121 
 22,M,A,49, 8,0,A131 
 22,M,A,49, 9,0,A133 
 22,M,A,49,10,0,A135 
 22,M,A,49,11,1,A132 
 22,M,A,49,12,0,A134 
 22,M,A,49,13,1,A145 
 22,M,A,49,14,0,A141 
 22,M,A,49,15,0,A143 
 22,M,A,49,16,0,A144 
 22,M,A,49,17,1,A142 
 22,M,A,49,18,1,A151 
 22,M,A,49,19,1,A152 
 22,M,A,49,20,0,A161 
 22,M,A,49,21,1,A162 
 22,M,A,49,22,1,A205 
 22,M,A,49,23,1,A204 
 22,M,A,49,24,0,A203 
 22,M,A,49,25,0,A201 
 22,M,A,49,26,0,A202 
 22,M,A,49,27,0,A213 
 22,M,A,49,28,0,A214 
 22,M,A,49,29,1,A215 
 22,M,A,49,30,0,A211 
 22,M,A,49,31,0,A212 
 22,M,A,49,32,1,A223 
 22,M,A,49,33,1,A222 
 22,M,A,49,34,0,A231 
 22,M,A,49,35,1,A234 
 22,M,A,49,36,1,A232 
 22,M,A,49,37,0,A235 
 22,M,A,49,38,0,A233 
 22,M,A,49,39,0,A243 
 22,M,A,49,40,1,A241 
 22,M,A,49,41,1,A245 
 22,M,A,49,42,1,A244 
 22,M,A,49,43,0,A242 
 22,M,A,49,44,1,A251 
 22,M,A,49,45,0,A254 
 22,M,A,49,46,1,A253 
 22,M,A,49,47,1,A261 
 22,M,A,49,48,1,A263 
 22,M,A,49,49,0,A262 
 23,O,A,49, 1,0,A102 
 23,O,A,49, 2,0,A101 
 23,O,A,49, 3,1,A103 
 23,O,A,49, 4,0,A113 
 23,O,A,49, 5,0,A112 
 23,O,A,49, 6,1,A111 
 23,O,A,49, 7,1,A121 
 23,O,A,49, 8,0,A131 
 23,O,A,49, 9,0,A133 
 23,O,A,49,10,0,A132 
 23,O,A,49,11,0,A135 
 23,O,A,49,12,1,A134 
 23,O,A,49,13,1,A145 
 23,O,A,49,14,1,A141 
 23,O,A,49,15,1,A143 
 23,O,A,49,16,0,A144 
 23,O,A,49,17,1,A142 
 23,O,A,49,18,1,A151 
 23,O,A,49,19,0,A152 
 23,O,A,49,20,0,A161 
 23,O,A,49,21,1,A162 
 23,O,A,49,22,0,A205 
 23,O,A,49,23,1,A204 
 23,O,A,49,24,0,A203 
 23,O,A,49,25,1,A201 
 23,O,A,49,26,1,A202 
 23,O,A,49,27,0,A211 
 23,O,A,49,28,1,A215 
 23,O,A,49,29,0,A214 
 23,O,A,49,30,0,A213 
 23,O,A,49,31,1,A212 
 23,O,A,49,32,0,A223 
 23,O,A,49,33,0,A222 
 23,O,A,49,34,1,A231 
 23,O,A,49,35,0,A234 
 23,O,A,49,36,1,A232 
 23,O,A,49,37,1,A235 
 23,O,A,49,38,1,A233 
 23,O,A,49,39,0,A243 
 23,O,A,49,40,0,A244 
 23,O,A,49,41,1,A245 
 23,O,A,49,42,1,A241 
 23,O,A,49,43,1,A242 
 23,O,A,49,44,1,A251 
 23,O,A,49,45,1,A254 
 23,O,A,49,46,1,A253 
 23,O,A,49,47,0,A261 
 23,O,A,49,48,0,A263 
 23,O,A,49,49,0,A262 
 23,C,A,49, 1,0,A102 
 23,C,A,49, 2,0,A101 
 23,C,A,49, 3,1,A103 
 23,C,A,49, 4,0,A113 
 23,C,A,49, 5,0,A112 
 23,C,A,49, 6,0,A111 
 23,C,A,49, 7,0,A121 
 23,C,A,49, 8,0,A131 
 23,C,A,49, 9,0,A133 
 23,C,A,49,10,0,A132 
 23,C,A,49,11,0,A135 
 23,C,A,49,12,0,A134 
 23,C,A,49,13,0,A145 
 23,C,A,49,14,0,A141 
 23,C,A,49,15,0,A143 
 23,C,A,49,16,0,A144 
 23,C,A,49,17,0,A142 
 23,C,A,49,18,0,A151 
 23,C,A,49,19,0,A152 
 23,C,A,49,20,0,A161 
 23,C,A,49,21,1,A162 
 23,C,A,49,22,0,A205 
 23,C,A,49,23,1,A204 
 23,C,A,49,24,0,A203 
 23,C,A,49,25,0,A201 
 23,C,A,49,26,1,A202 
 23,C,A,49,27,0,A211 
 23,C,A,49,28,0,A215 
 23,C,A,49,29,0,A214 
 23,C,A,49,30,0,A213 
 23,C,A,49,31,0,A212 
 23,C,A,49,32,0,A223 
 23,C,A,49,33,0,A222 
 23,C,A,49,34,1,A231 
 23,C,A,49,35,0,A234 
 23,C,A,49,36,1,A232 
 23,C,A,49,37,0,A235 
 23,C,A,49,38,1,A233 
 23,C,A,49,39,0,A243 
 23,C,A,49,40,0,A244 
 23,C,A,49,41,1,A245 
 23,C,A,49,42,1,A241 
 23,C,A,49,43,0,A242 
 23,C,A,49,44,1,A251 
 23,C,A,49,45,1,A254 
 23,C,A,49,46,1,A253 
 23,C,A,49,47,0,A261 
 23,C,A,49,48,0,A263 
 23,C,A,49,49,0,A262 
 23,M,A,49, 1,0,A102 
 23,M,A,49, 2,0,A101 
 23,M,A,49, 3,1,A103 
 23,M,A,49, 4,0,A113 
 23,M,A,49, 5,0,A112 
 23,M,A,49, 6,1,A111 
 23,M,A,49, 7,0,A121 
 23,M,A,49, 8,0,A131 
 23,M,A,49, 9,0,A133 
 23,M,A,49,10,0,A132 
 23,M,A,49,11,0,A135 
 23,M,A,49,12,0,A134 
 23,M,A,49,13,0,A145 
 23,M,A,49,14,0,A141 
 23,M,A,49,15,0,A143 
 23,M,A,49,16,0,A144 
 23,M,A,49,17,1,A142 
 23,M,A,49,18,1,A151 
 23,M,A,49,19,1,A152 
 23,M,A,49,20,1,A161 
 23,M,A,49,21,0,A162 
 23,M,A,49,22,0,A205 
 23,M,A,49,23,1,A204 
 23,M,A,49,24,1,A203 
 23,M,A,49,25,1,A201 
 23,M,A,49,26,1,A202 
 23,M,A,49,27,0,A211 
 23,M,A,49,28,0,A215 
 23,M,A,49,29,0,A214 
 23,M,A,49,30,0,A213 
 23,M,A,49,31,0,A212 
 23,M,A,49,32,0,A223 
 23,M,A,49,33,0,A222 
 23,M,A,49,34,1,A231 
 23,M,A,49,35,0,A234 
 23,M,A,49,36,1,A232 
 23,M,A,49,37,1,A235 
 23,M,A,49,38,1,A233 
 23,M,A,49,39,0,A243 
 23,M,A,49,40,0,A244 
 23,M,A,49,41,1,A245 
 23,M,A,49,42,1,A241 
 23,M,A,49,43,1,A242 
 23,M,A,49,44,1,A251 
 23,M,A,49,45,1,A254 
 23,M,A,49,46,1,A253 
 23,M,A,49,47,0,A261 
 23,M,A,49,48,0,A263 
 23,M,A,49,49,1,A262 
 24,O,A,49, 1,1,A102 
 24,O,A,49, 2,1,A101 
 24,O,A,49, 3,1,A103 
 24,O,A,49, 4,0,A113 
 24,O,A,49, 5,0,A112 
 24,O,A,49, 6,0,A111 
 24,O,A,49, 7,0,A121 
 24,O,A,49, 8,1,A131 
 24,O,A,49, 9,0,A133 
 24,O,A,49,10,0,A135 
 24,O,A,49,11,1,A132 
 24,O,A,49,12,1,A134 
 24,O,A,49,13,1,A145 
 24,O,A,49,14,1,A141 
 24,O,A,49,15,1,A143 
 24,O,A,49,16,0,A144 
 24,O,A,49,17,0,A142 
 24,O,A,49,18,1,A151 
 24,O,A,49,19,1,A152 
 24,O,A,49,20,0,A161 
 24,O,A,49,21,1,A162 
 24,O,A,49,22,0,A205 
 24,O,A,49,23,1,A204 
 24,O,A,49,24,0,A203 
 24,O,A,49,25,0,A201 
 24,O,A,49,26,1,A202 
 24,O,A,49,27,1,A213 
 24,O,A,49,28,0,A214 
 24,O,A,49,29,0,A211 
 24,O,A,49,30,1,A215 
 24,O,A,49,31,1,A212 
 24,O,A,49,32,1,A223 
 24,O,A,49,33,0,A222 
 24,O,A,49,34,1,A231 
 24,O,A,49,35,0,A234 
 24,O,A,49,36,1,A232 
 24,O,A,49,37,0,A235 
 24,O,A,49,38,1,A233 
 24,O,A,49,39,1,A243 
 24,O,A,49,40,1,A245 
 24,O,A,49,41,0,A244 
 24,O,A,49,42,0,A241 
 24,O,A,49,43,1,A242 
 24,O,A,49,44,0,A251 
 24,O,A,49,45,0,A254 
 24,O,A,49,46,1,A253 
 24,O,A,49,47,0,A261 
 24,O,A,49,48,1,A263 
 24,O,A,49,49,0,A262 
 24,C,A,49, 1,1,A102 
 24,C,A,49, 2,1,A101 
 24,C,A,49, 3,1,A103 
 24,C,A,49, 4,1,A113 
 24,C,A,49, 5,1,A112 
 24,C,A,49, 6,1,A111 
 24,C,A,49, 7,1,A121 
 24,C,A,49, 8,1,A131 
 24,C,A,49, 9,1,A133 
 24,C,A,49,10,1,A135 
 24,C,A,49,11,1,A132 
 24,C,A,49,12,1,A134 
 24,C,A,49,13,1,A145 
 24,C,A,49,14,1,A141 
 24,C,A,49,15,1,A143 
 24,C,A,49,16,1,A144 
 24,C,A,49,17,0,A142 
 24,C,A,49,18,1,A151 
 24,C,A,49,19,1,A152 
 24,C,A,49,20,0,A161 
 24,C,A,49,21,1,A162 
 24,C,A,49,22,0,A205 
 24,C,A,49,23,1,A204 
 24,C,A,49,24,1,A203 
 24,C,A,49,25,1,A201 
 24,C,A,49,26,1,A202 
 24,C,A,49,27,1,A213 
 24,C,A,49,28,1,A214 
 24,C,A,49,29,1,A211 
 24,C,A,49,30,1,A215 
 24,C,A,49,31,1,A212 
 24,C,A,49,32,1,A223 
 24,C,A,49,33,1,A222 
 24,C,A,49,34,1,A231 
 24,C,A,49,35,1,A234 
 24,C,A,49,36,1,A232 
 24,C,A,49,37,1,A235 
 24,C,A,49,38,1,A233 
 24,C,A,49,39,1,A243 
 24,C,A,49,40,1,A245 
 24,C,A,49,41,1,A244 
 24,C,A,49,42,1,A241 
 24,C,A,49,43,1,A242 
 24,C,A,49,44,0,A251 
 24,C,A,49,45,1,A254 
 24,C,A,49,46,1,A253 
 24,C,A,49,47,1,A261 
 24,C,A,49,48,1,A263 
 24,C,A,49,49,1,A262 
 24,M,A,49, 1,1,A102 
 24,M,A,49, 2,1,A101 
 24,M,A,49, 3,1,A103 
 24,M,A,49, 4,0,A113 
 24,M,A,49, 5,1,A112 
 24,M,A,49, 6,1,A111 
 24,M,A,49, 7,1,A121 
 24,M,A,49, 8,1,A131 
 24,M,A,49, 9,0,A133 
 24,M,A,49,10,0,A135 
 24,M,A,49,11,1,A132 
 24,M,A,49,12,1,A134 
 24,M,A,49,13,1,A145 
 24,M,A,49,14,1,A141 
 24,M,A,49,15,1,A143 
 24,M,A,49,16,1,A144 
 24,M,A,49,17,0,A142 
 24,M,A,49,18,1,A151 
 24,M,A,49,19,1,A152 
 24,M,A,49,20,0,A161 
 24,M,A,49,21,1,A162 
 24,M,A,49,22,1,A205 
 24,M,A,49,23,1,A204 
 24,M,A,49,24,1,A203 
 24,M,A,49,25,1,A201 
 24,M,A,49,26,1,A202 
 24,M,A,49,27,1,A213 
 24,M,A,49,28,1,A214 
 24,M,A,49,29,1,A211 
 24,M,A,49,30,1,A215 
 24,M,A,49,31,1,A212 
 24,M,A,49,32,1,A223 
 24,M,A,49,33,1,A222 
 24,M,A,49,34,0,A231 
 24,M,A,49,35,0,A234 
 24,M,A,49,36,1,A232 
 24,M,A,49,37,1,A235 
 24,M,A,49,38,1,A233 
 24,M,A,49,39,1,A243 
 24,M,A,49,40,1,A245 
 24,M,A,49,41,1,A244 
 24,M,A,49,42,0,A241 
 24,M,A,49,43,1,A242 
 24,M,A,49,44,0,A251 
 24,M,A,49,45,1,A254 
 24,M,A,49,46,1,A253 
 24,M,A,49,47,1,A261 
 24,M,A,49,48,1,A263 
 24,M,A,49,49,1,A262 
 25,O,A,49, 1,1,A102 
 25,O,A,49, 2,1,A101 
 25,O,A,49, 3,1,A103 
 25,O,A,49, 4,0,A113 
 25,O,A,49, 5,1,A112 
 25,O,A,49, 6,0,A111 
 25,O,A,49, 7,1,A121 
 25,O,A,49, 8,1,A131 
 25,O,A,49, 9,1,A133 
 25,O,A,49,10,1,A135 
 25,O,A,49,11,1,A132 
 25,O,A,49,12,0,A134 
 25,O,A,49,13,1,A145 
 25,O,A,49,14,1,A141 
 25,O,A,49,15,1,A143 
 25,O,A,49,16,0,A144 
 25,O,A,49,17,0,A142 
 25,O,A,49,18,1,A151 
 25,O,A,49,19,1,A152 
 25,O,A,49,20,1,A161 
 25,O,A,49,21,1,A162 
 25,O,A,49,22,0,A205 
 25,O,A,49,23,1,A204 
 25,O,A,49,24,0,A203 
 25,O,A,49,25,1,A201 
 25,O,A,49,26,1,A202 
 25,O,A,49,27,1,A213 
 25,O,A,49,28,0,A211 
 25,O,A,49,29,1,A214 
 25,O,A,49,30,1,A215 
 25,O,A,49,31,1,A212 
 25,O,A,49,32,1,A223 
 25,O,A,49,33,0,A222 
 25,O,A,49,34,1,A231 
 25,O,A,49,35,1,A234 
 25,O,A,49,36,1,A232 
 25,O,A,49,37,0,A235 
 25,O,A,49,38,0,A233 
 25,O,A,49,39,0,A243 
 25,O,A,49,40,0,A244 
 25,O,A,49,41,1,A245 
 25,O,A,49,42,1,A241 
 25,O,A,49,43,1,A242 
 25,O,A,49,44,0,A251 
 25,O,A,49,45,1,A254 
 25,O,A,49,46,0,A253 
 25,O,A,49,47,1,A263 
 25,O,A,49,48,0,A261 
 25,O,A,49,49,1,A262 
 25,C,A,49, 1,1,A102 
 25,C,A,49, 2,1,A101 
 25,C,A,49, 3,1,A103 
 25,C,A,49, 4,1,A113 
 25,C,A,49, 5,1,A112 
 25,C,A,49, 6,1,A111 
 25,C,A,49, 7,1,A121 
 25,C,A,49, 8,1,A131 
 25,C,A,49, 9,1,A133 
 25,C,A,49,10,1,A135 
 25,C,A,49,11,1,A132 
 25,C,A,49,12,1,A134 
 25,C,A,49,13,1,A145 
 25,C,A,49,14,1,A141 
 25,C,A,49,15,1,A143 
 25,C,A,49,16,1,A144 
 25,C,A,49,17,1,A142 
 25,C,A,49,18,1,A151 
 25,C,A,49,19,1,A152 
 25,C,A,49,20,1,A161 
 25,C,A,49,21,1,A162 
 25,C,A,49,22,1,A205 
 25,C,A,49,23,1,A204 
 25,C,A,49,24,1,A203 
 25,C,A,49,25,1,A201 
 25,C,A,49,26,1,A202 
 25,C,A,49,27,1,A213 
 25,C,A,49,28,1,A211 
 25,C,A,49,29,1,A214 
 25,C,A,49,30,1,A215 
 25,C,A,49,31,1,A212 
 25,C,A,49,32,1,A223 
 25,C,A,49,33,1,A222 
 25,C,A,49,34,1,A231 
 25,C,A,49,35,1,A234 
 25,C,A,49,36,1,A232 
 25,C,A,49,37,1,A235 
 25,C,A,49,38,1,A233 
 25,C,A,49,39,1,A243 
 25,C,A,49,40,1,A244 
 25,C,A,49,41,1,A245 
 25,C,A,49,42,1,A241 
 25,C,A,49,43,1,A242 
 25,C,A,49,44,0,A251 
 25,C,A,49,45,1,A254 
 25,C,A,49,46,1,A253 
 25,C,A,49,47,1,A263 
 25,C,A,49,48,1,A261 
 25,C,A,49,49,1,A262 
 25,M,A,49, 1,1,A102 
 25,M,A,49, 2,1,A101 
 25,M,A,49, 3,1,A103 
 25,M,A,49, 4,0,A113 
 25,M,A,49, 5,1,A112 
 25,M,A,49, 6,1,A111 
 25,M,A,49, 7,1,A121 
 25,M,A,49, 8,1,A131 
 25,M,A,49, 9,1,A133 
 25,M,A,49,10,1,A135 
 25,M,A,49,11,1,A132 
 25,M,A,49,12,1,A134 
 25,M,A,49,13,1,A145 
 25,M,A,49,14,1,A141 
 25,M,A,49,15,1,A143 
 25,M,A,49,16,1,A144 
 25,M,A,49,17,1,A142 
 25,M,A,49,18,1,A151 
 25,M,A,49,19,1,A152 
 25,M,A,49,20,1,A161 
 25,M,A,49,21,1,A162 
 25,M,A,49,22,1,A205 
 25,M,A,49,23,1,A204 
 25,M,A,49,24,1,A203 
 25,M,A,49,25,1,A201 
 25,M,A,49,26,1,A202 
 25,M,A,49,27,1,A213 
 25,M,A,49,28,1,A211 
 25,M,A,49,29,1,A214 
 25,M,A,49,30,1,A215 
 25,M,A,49,31,1,A212 
 25,M,A,49,32,1,A223 
 25,M,A,49,33,1,A222 
 25,M,A,49,34,1,A231 
 25,M,A,49,35,1,A234 
 25,M,A,49,36,1,A232 
 25,M,A,49,37,1,A235 
 25,M,A,49,38,1,A233 
 25,M,A,49,39,1,A243 
 25,M,A,49,40,1,A244 
 25,M,A,49,41,1,A245 
 25,M,A,49,42,1,A241 
 25,M,A,49,43,1,A242 
 25,M,A,49,44,0,A251 
 25,M,A,49,45,1,A254 
 25,M,A,49,46,1,A253 
 25,M,A,49,47,1,A263 
 25,M,A,49,48,1,A261 
 25,M,A,49,49,1,A262 
 26,O,A,49, 1,1,A102 
 26,O,A,49, 2,0,A101 
 26,O,A,49, 3,1,A103 
 26,O,A,49, 4,1,A113 
 26,O,A,49, 5,0,A112 
 26,O,A,49, 6,1,A111 
 26,O,A,49, 7,1,A121 
 26,O,A,49, 8,1,A131 
 26,O,A,49, 9,0,A133 
 26,O,A,49,10,1,A135 
 26,O,A,49,11,1,A132 
 26,O,A,49,12,1,A134 
 26,O,A,49,13,1,A145 
 26,O,A,49,14,0,A141 
 26,O,A,49,15,1,A143 
 26,O,A,49,16,1,A144 
 26,O,A,49,17,0,A142 
 26,O,A,49,18,1,A151 
 26,O,A,49,19,0,A152 
 26,O,A,49,20,1,A161 
 26,O,A,49,21,1,A162 
 26,O,A,49,22,1,A205 
 26,O,A,49,23,0,A204 
 26,O,A,49,24,1,A203 
 26,O,A,49,25,1,A201 
 26,O,A,49,26,0,A202 
 26,O,A,49,27,1,A214 
 26,O,A,49,28,1,A213 
 26,O,A,49,29,1,A215 
 26,O,A,49,30,1,A211 
 26,O,A,49,31,1,A212 
 26,O,A,49,32,1,A223 
 26,O,A,49,33,0,A222 
 26,O,A,49,34,1,A231 
 26,O,A,49,35,0,A234 
 26,O,A,49,36,1,A232 
 26,O,A,49,37,1,A235 
 26,O,A,49,38,0,A233 
 26,O,A,49,39,1,A243 
 26,O,A,49,40,1,A245 
 26,O,A,49,41,1,A244 
 26,O,A,49,42,0,A241 
 26,O,A,49,43,0,A242 
 26,O,A,49,44,0,A251 
 26,O,A,49,45,1,A254 
 26,O,A,49,46,0,A253 
 26,O,A,49,47,1,A261 
 26,O,A,49,48,0,A263 
 26,O,A,49,49,0,A262 
 26,C,A,49, 1,1,A102 
 26,C,A,49, 2,0,A101 
 26,C,A,49, 3,1,A103 
 26,C,A,49, 4,1,A113 
 26,C,A,49, 5,1,A112 
 26,C,A,49, 6,1,A111 
 26,C,A,49, 7,1,A121 
 26,C,A,49, 8,1,A131 
 26,C,A,49, 9,1,A133 
 26,C,A,49,10,1,A135 
 26,C,A,49,11,1,A132 
 26,C,A,49,12,1,A134 
 26,C,A,49,13,1,A145 
 26,C,A,49,14,1,A141 
 26,C,A,49,15,1,A143 
 26,C,A,49,16,1,A144 
 26,C,A,49,17,1,A142 
 26,C,A,49,18,1,A151 
 26,C,A,49,19,1,A152 
 26,C,A,49,20,1,A161 
 26,C,A,49,21,1,A162 
 26,C,A,49,22,1,A205 
 26,C,A,49,23,1,A204 
 26,C,A,49,24,1,A203 
 26,C,A,49,25,1,A201 
 26,C,A,49,26,1,A202 
 26,C,A,49,27,1,A214 
 26,C,A,49,28,1,A213 
 26,C,A,49,29,1,A215 
 26,C,A,49,30,1,A211 
 26,C,A,49,31,1,A212 
 26,C,A,49,32,1,A223 
 26,C,A,49,33,1,A222 
 26,C,A,49,34,1,A231 
 26,C,A,49,35,1,A234 
 26,C,A,49,36,1,A232 
 26,C,A,49,37,1,A235 
 26,C,A,49,38,1,A233 
 26,C,A,49,39,1,A243 
 26,C,A,49,40,1,A245 
 26,C,A,49,41,1,A244 
 26,C,A,49,42,1,A241 
 26,C,A,49,43,1,A242 
 26,C,A,49,44,1,A251 
 26,C,A,49,45,1,A254 
 26,C,A,49,46,1,A253 
 26,C,A,49,47,1,A261 
 26,C,A,49,48,1,A263 
 26,C,A,49,49,1,A262 
 26,M,A,49, 1,1,A102 
 26,M,A,49, 2,0,A101 
 26,M,A,49, 3,1,A103 
 26,M,A,49, 4,1,A113 
 26,M,A,49, 5,1,A112 
 26,M,A,49, 6,1,A111 
 26,M,A,49, 7,1,A121 
 26,M,A,49, 8,1,A131 
 26,M,A,49, 9,1,A133 
 26,M,A,49,10,1,A135 
 26,M,A,49,11,1,A132 
 26,M,A,49,12,1,A134 
 26,M,A,49,13,1,A145 
 26,M,A,49,14,1,A141 
 26,M,A,49,15,1,A143 
 26,M,A,49,16,1,A144 
 26,M,A,49,17,1,A142 
 26,M,A,49,18,1,A151 
 26,M,A,49,19,0,A152 
 26,M,A,49,20,1,A161 
 26,M,A,49,21,1,A162 
 26,M,A,49,22,1,A205 
 26,M,A,49,23,0,A204 
 26,M,A,49,24,1,A203 
 26,M,A,49,25,1,A201 
 26,M,A,49,26,1,A202 
 26,M,A,49,27,1,A214 
 26,M,A,49,28,1,A213 
 26,M,A,49,29,1,A215 
 26,M,A,49,30,1,A211 
 26,M,A,49,31,1,A212 
 26,M,A,49,32,1,A223 
 26,M,A,49,33,1,A222 
 26,M,A,49,34,1,A231 
 26,M,A,49,35,0,A234 
 26,M,A,49,36,1,A232 
 26,M,A,49,37,1,A235 
 26,M,A,49,38,0,A233 
 26,M,A,49,39,1,A243 
 26,M,A,49,40,1,A245 
 26,M,A,49,41,1,A244 
 26,M,A,49,42,0,A241 
 26,M,A,49,43,0,A242 
 26,M,A,49,44,1,A251 
 26,M,A,49,45,1,A254 
 26,M,A,49,46,1,A253 
 26,M,A,49,47,1,A261 
 26,M,A,49,48,1,A263 
 26,M,A,49,49,1,A262 
 27,O,A,49, 1,0,A102 
 27,O,A,49, 2,1,A101 
 27,O,A,49, 3,1,A103 
 27,O,A,49, 4,1,A113 
 27,O,A,49, 5,1,A112 
 27,O,A,49, 6,1,A111 
 27,O,A,49, 7,1,A121 
 27,O,A,49, 8,0,A131 
 27,O,A,49, 9,1,A133 
 27,O,A,49,10,1,A135 
 27,O,A,49,11,1,A132 
 27,O,A,49,12,0,A134 
 27,O,A,49,13,1,A145 
 27,O,A,49,14,1,A141 
 27,O,A,49,15,1,A143 
 27,O,A,49,16,0,A144 
 27,O,A,49,17,1,A142 
 27,O,A,49,18,0,A151 
 27,O,A,49,19,1,A152 
 27,O,A,49,20,1,A161 
 27,O,A,49,21,1,A162 
 27,O,A,49,22,1,A205 
 27,O,A,49,23,1,A204 
 27,O,A,49,24,1,A203 
 27,O,A,49,25,1,A201 
 27,O,A,49,26,1,A202 
 27,O,A,49,27,1,A214 
 27,O,A,49,28,1,A213 
 27,O,A,49,29,1,A211 
 27,O,A,49,30,1,A215 
 27,O,A,49,31,0,A212 
 27,O,A,49,32,1,A223 
 27,O,A,49,33,0,A222 
 27,O,A,49,34,1,A231 
 27,O,A,49,35,1,A232 
 27,O,A,49,36,0,A234 
 27,O,A,49,37,1,A235 
 27,O,A,49,38,0,A233 
 27,O,A,49,39,1,A243 
 27,O,A,49,40,1,A245 
 27,O,A,49,41,1,A244 
 27,O,A,49,42,1,A241 
 27,O,A,49,43,1,A242 
 27,O,A,49,44,1,A251 
 27,O,A,49,45,1,A254 
 27,O,A,49,46,1,A253 
 27,O,A,49,47,1,A263 
 27,O,A,49,48,1,A261 
 27,O,A,49,49,1,A262 
 27,C,A,49, 1,0,A102 
 27,C,A,49, 2,1,A101 
 27,C,A,49, 3,1,A103 
 27,C,A,49, 4,1,A113 
 27,C,A,49, 5,1,A112 
 27,C,A,49, 6,1,A111 
 27,C,A,49, 7,1,A121 
 27,C,A,49, 8,0,A131 
 27,C,A,49, 9,1,A133 
 27,C,A,49,10,1,A135 
 27,C,A,49,11,1,A132 
 27,C,A,49,12,1,A134 
 27,C,A,49,13,1,A145 
 27,C,A,49,14,1,A141 
 27,C,A,49,15,1,A143 
 27,C,A,49,16,1,A144 
 27,C,A,49,17,1,A142 
 27,C,A,49,18,0,A151 
 27,C,A,49,19,1,A152 
 27,C,A,49,20,1,A161 
 27,C,A,49,21,1,A162 
 27,C,A,49,22,1,A205 
 27,C,A,49,23,1,A204 
 27,C,A,49,24,1,A203 
 27,C,A,49,25,1,A201 
 27,C,A,49,26,1,A202 
 27,C,A,49,27,1,A214 
 27,C,A,49,28,1,A213 
 27,C,A,49,29,1,A211 
 27,C,A,49,30,1,A215 
 27,C,A,49,31,1,A212 
 27,C,A,49,32,1,A223 
 27,C,A,49,33,1,A222 
 27,C,A,49,34,1,A231 
 27,C,A,49,35,1,A232 
 27,C,A,49,36,1,A234 
 27,C,A,49,37,1,A235 
 27,C,A,49,38,1,A233 
 27,C,A,49,39,1,A243 
 27,C,A,49,40,1,A245 
 27,C,A,49,41,1,A244 
 27,C,A,49,42,1,A241 
 27,C,A,49,43,1,A242 
 27,C,A,49,44,1,A251 
 27,C,A,49,45,1,A254 
 27,C,A,49,46,1,A253 
 27,C,A,49,47,1,A263 
 27,C,A,49,48,1,A261 
 27,C,A,49,49,1,A262 
 27,M,A,49, 1,0,A102 
 27,M,A,49, 2,1,A101 
 27,M,A,49, 3,1,A103 
 27,M,A,49, 4,1,A113 
 27,M,A,49, 5,1,A112 
 27,M,A,49, 6,1,A111 
 27,M,A,49, 7,1,A121 
 27,M,A,49, 8,0,A131 
 27,M,A,49, 9,1,A133 
 27,M,A,49,10,1,A135 
 27,M,A,49,11,1,A132 
 27,M,A,49,12,1,A134 
 27,M,A,49,13,1,A145 
 27,M,A,49,14,1,A141 
 27,M,A,49,15,1,A143 
 27,M,A,49,16,1,A144 
 27,M,A,49,17,1,A142 
 27,M,A,49,18,0,A151 
 27,M,A,49,19,0,A152 
 27,M,A,49,20,0,A161 
 27,M,A,49,21,1,A162 
 27,M,A,49,22,1,A205 
 27,M,A,49,23,1,A204 
 27,M,A,49,24,1,A203 
 27,M,A,49,25,1,A201 
 27,M,A,49,26,1,A202 
 27,M,A,49,27,1,A214 
 27,M,A,49,28,1,A213 
 27,M,A,49,29,1,A211 
 27,M,A,49,30,1,A215 
 27,M,A,49,31,1,A212 
 27,M,A,49,32,1,A223 
 27,M,A,49,33,1,A222 
 27,M,A,49,34,1,A231 
 27,M,A,49,35,1,A232 
 27,M,A,49,36,1,A234 
 27,M,A,49,37,1,A235 
 27,M,A,49,38,1,A233 
 27,M,A,49,39,1,A243 
 27,M,A,49,40,1,A245 
 27,M,A,49,41,1,A244 
 27,M,A,49,42,1,A241 
 27,M,A,49,43,1,A242 
 27,M,A,49,44,1,A251 
 27,M,A,49,45,1,A254 
 27,M,A,49,46,1,A253 
 27,M,A,49,47,1,A263 
 27,M,A,49,48,1,A261 
 27,M,A,49,49,1,A262 
 28,O,A,49, 1,1,A102 
 28,O,A,49, 2,1,A101 
 28,O,A,49, 3,1,A103 
 28,O,A,49, 4,1,A113 
 28,O,A,49, 5,0,A112 
 28,O,A,49, 6,1,A111 
 28,O,A,49, 7,1,A121 
 28,O,A,49, 8,1,A131 
 28,O,A,49, 9,1,A133 
 28,O,A,49,10,1,A135 
 28,O,A,49,11,1,A132 
 28,O,A,49,12,0,A134 
 28,O,A,49,13,0,A145 
 28,O,A,49,14,1,A141 
 28,O,A,49,15,1,A143 
 28,O,A,49,16,0,A144 
 28,O,A,49,17,0,A142 
 28,O,A,49,18,1,A151 
 28,O,A,49,19,0,A152 
 28,O,A,49,20,1,A161 
 28,O,A,49,21,1,A162 
 28,O,A,49,22,1,A205 
 28,O,A,49,23,1,A204 
 28,O,A,49,24,1,A203 
 28,O,A,49,25,1,A201 
 28,O,A,49,26,0,A202 
 28,O,A,49,27,1,A214 
 28,O,A,49,28,0,A213 
 28,O,A,49,29,1,A211 
 28,O,A,49,30,1,A215 
 28,O,A,49,31,1,A212 
 28,O,A,49,32,1,A223 
 28,O,A,49,33,0,A222 
 28,O,A,49,34,1,A231 
 28,O,A,49,35,1,A232 
 28,O,A,49,36,1,A234 
 28,O,A,49,37,1,A235 
 28,O,A,49,38,1,A233 
 28,O,A,49,39,1,A243 
 28,O,A,49,40,1,A244 
 28,O,A,49,41,0,A245 
 28,O,A,49,42,1,A241 
 28,O,A,49,43,1,A242 
 28,O,A,49,44,1,A251 
 28,O,A,49,45,1,A254 
 28,O,A,49,46,1,A253 
 28,O,A,49,47,1,A261 
 28,O,A,49,48,1,A263 
 28,O,A,49,49,0,A262 
 28,C,A,49, 1,1,A102 
 28,C,A,49, 2,1,A101 
 28,C,A,49, 3,1,A103 
 28,C,A,49, 4,1,A113 
 28,C,A,49, 5,1,A112 
 28,C,A,49, 6,1,A111 
 28,C,A,49, 7,1,A121 
 28,C,A,49, 8,1,A131 
 28,C,A,49, 9,1,A133 
 28,C,A,49,10,1,A135 
 28,C,A,49,11,1,A132 
 28,C,A,49,12,1,A134 
 28,C,A,49,13,1,A145 
 28,C,A,49,14,1,A141 
 28,C,A,49,15,1,A143 
 28,C,A,49,16,1,A144 
 28,C,A,49,17,1,A142 
 28,C,A,49,18,1,A151 
 28,C,A,49,19,1,A152 
 28,C,A,49,20,1,A161 
 28,C,A,49,21,1,A162 
 28,C,A,49,22,1,A205 
 28,C,A,49,23,1,A204 
 28,C,A,49,24,1,A203 
 28,C,A,49,25,1,A201 
 28,C,A,49,26,1,A202 
 28,C,A,49,27,1,A214 
 28,C,A,49,28,1,A213 
 28,C,A,49,29,1,A211 
 28,C,A,49,30,1,A215 
 28,C,A,49,31,1,A212 
 28,C,A,49,32,1,A223 
 28,C,A,49,33,1,A222 
 28,C,A,49,34,1,A231 
 28,C,A,49,35,1,A232 
 28,C,A,49,36,1,A234 
 28,C,A,49,37,1,A235 
 28,C,A,49,38,1,A233 
 28,C,A,49,39,1,A243 
 28,C,A,49,40,1,A244 
 28,C,A,49,41,0,A245 
 28,C,A,49,42,1,A241 
 28,C,A,49,43,1,A242 
 28,C,A,49,44,1,A251 
 28,C,A,49,45,1,A254 
 28,C,A,49,46,1,A253 
 28,C,A,49,47,1,A261 
 28,C,A,49,48,1,A263 
 28,C,A,49,49,1,A262 
 28,M,A,49, 1,1,A102 
 28,M,A,49, 2,1,A101 
 28,M,A,49, 3,1,A103 
 28,M,A,49, 4,0,A113 
 28,M,A,49, 5,1,A112 
 28,M,A,49, 6,1,A111 
 28,M,A,49, 7,1,A121 
 28,M,A,49, 8,1,A131 
 28,M,A,49, 9,1,A133 
 28,M,A,49,10,1,A135 
 28,M,A,49,11,1,A132 
 28,M,A,49,12,1,A134 
 28,M,A,49,13,1,A145 
 28,M,A,49,14,1,A141 
 28,M,A,49,15,1,A143 
 28,M,A,49,16,1,A144 
 28,M,A,49,17,1,A142 
 28,M,A,49,18,0,A151 
 28,M,A,49,19,0,A152 
 28,M,A,49,20,0,A161 
 28,M,A,49,21,1,A162 
 28,M,A,49,22,1,A205 
 28,M,A,49,23,1,A204 
 28,M,A,49,24,1,A203 
 28,M,A,49,25,1,A201 
 28,M,A,49,26,1,A202 
 28,M,A,49,27,1,A214 
 28,M,A,49,28,1,A213 
 28,M,A,49,29,1,A211 
 28,M,A,49,30,1,A215 
 28,M,A,49,31,1,A212 
 28,M,A,49,32,1,A223 
 28,M,A,49,33,1,A222 
 28,M,A,49,34,0,A231 
 28,M,A,49,35,1,A232 
 28,M,A,49,36,1,A234 
 28,M,A,49,37,1,A235 
 28,M,A,49,38,1,A233 
 28,M,A,49,39,1,A243 
 28,M,A,49,40,1,A244 
 28,M,A,49,41,1,A245 
 28,M,A,49,42,1,A241 
 28,M,A,49,43,1,A242 
 28,M,A,49,44,1,A251 
 28,M,A,49,45,1,A254 
 28,M,A,49,46,1,A253 
 28,M,A,49,47,1,A261 
 28,M,A,49,48,1,A263 
 28,M,A,49,49,1,A262 
 29,O,A,49, 1,1,A102 
 29,O,A,49, 2,1,A101 
 29,O,A,49, 3,1,A103 
 29,O,A,49, 4,1,A113 
 29,O,A,49, 5,0,A112 
 29,O,A,49, 6,0,A111 
 29,O,A,49, 7,0,A121 
 29,O,A,49, 8,1,A131 
 29,O,A,49, 9,1,A133 
 29,O,A,49,10,1,A135 
 29,O,A,49,11,1,A132 
 29,O,A,49,12,1,A134 
 29,O,A,49,13,1,A145 
 29,O,A,49,14,0,A141 
 29,O,A,49,15,1,A143 
 29,O,A,49,16,1,A144 
 29,O,A,49,17,1,A142 
 29,O,A,49,18,1,A151 
 29,O,A,49,19,1,A152 
 29,O,A,49,20,1,A161 
 29,O,A,49,21,0,A162 
 29,O,A,49,22,1,A205 
 29,O,A,49,23,0,A204 
 29,O,A,49,24,0,A203 
 29,O,A,49,25,1,A201 
 29,O,A,49,26,1,A202 
 29,O,A,49,27,0,A213 
 29,O,A,49,28,1,A214 
 29,O,A,49,29,1,A215 
 29,O,A,49,30,1,A211 
 29,O,A,49,31,0,A212 
 29,O,A,49,32,0,A223 
 29,O,A,49,33,1,A222 
 29,O,A,49,34,1,A231 
 29,O,A,49,35,0,A232 
 29,O,A,49,36,0,A234 
 29,O,A,49,37,1,A235 
 29,O,A,49,38,0,A233 
 29,O,A,49,39,1,A243 
 29,O,A,49,40,0,A245 
 29,O,A,49,41,1,A244 
 29,O,A,49,42,0,A241 
 29,O,A,49,43,0,A242 
 29,O,A,49,44,0,A251 
 29,O,A,49,45,1,A254 
 29,O,A,49,46,0,A253 
 29,O,A,49,47,1,A263 
 29,O,A,49,48,1,A261 
 29,O,A,49,49,1,A262 
 29,C,A,49, 1,1,A102 
 29,C,A,49, 2,1,A101 
 29,C,A,49, 3,1,A103 
 29,C,A,49, 4,1,A113 
 29,C,A,49, 5,1,A112 
 29,C,A,49, 6,1,A111 
 29,C,A,49, 7,1,A121 
 29,C,A,49, 8,1,A131 
 29,C,A,49, 9,1,A133 
 29,C,A,49,10,1,A135 
 29,C,A,49,11,1,A132 
 29,C,A,49,12,1,A134 
 29,C,A,49,13,1,A145 
 29,C,A,49,14,1,A141 
 29,C,A,49,15,1,A143 
 29,C,A,49,16,1,A144 
 29,C,A,49,17,1,A142 
 29,C,A,49,18,1,A151 
 29,C,A,49,19,1,A152 
 29,C,A,49,20,1,A161 
 29,C,A,49,21,0,A162 
 29,C,A,49,22,1,A205 
 29,C,A,49,23,1,A204 
 29,C,A,49,24,1,A203 
 29,C,A,49,25,1,A201 
 29,C,A,49,26,1,A202 
 29,C,A,49,27,0,A213 
 29,C,A,49,28,1,A214 
 29,C,A,49,29,1,A215 
 29,C,A,49,30,1,A211 
 29,C,A,49,31,1,A212 
 29,C,A,49,32,1,A223 
 29,C,A,49,33,1,A222 
 29,C,A,49,34,1,A231 
 29,C,A,49,35,1,A232 
 29,C,A,49,36,1,A234 
 29,C,A,49,37,1,A235 
 29,C,A,49,38,0,A233 
 29,C,A,49,39,1,A243 
 29,C,A,49,40,1,A245 
 29,C,A,49,41,1,A244 
 29,C,A,49,42,0,A241 
 29,C,A,49,43,1,A242 
 29,C,A,49,44,0,A251 
 29,C,A,49,45,1,A254 
 29,C,A,49,46,0,A253 
 29,C,A,49,47,1,A263 
 29,C,A,49,48,1,A261 
 29,C,A,49,49,1,A262 
 29,M,A,49, 1,1,A102 
 29,M,A,49, 2,1,A101 
 29,M,A,49, 3,1,A103 
 29,M,A,49, 4,0,A113 
 29,M,A,49, 5,1,A112 
 29,M,A,49, 6,1,A111 
 29,M,A,49, 7,1,A121 
 29,M,A,49, 8,1,A131 
 29,M,A,49, 9,1,A133 
 29,M,A,49,10,1,A135 
 29,M,A,49,11,1,A132 
 29,M,A,49,12,1,A134 
 29,M,A,49,13,1,A145 
 29,M,A,49,14,1,A141 
 29,M,A,49,15,1,A143 
 29,M,A,49,16,1,A144 
 29,M,A,49,17,1,A142 
 29,M,A,49,18,1,A151 
 29,M,A,49,19,1,A152 
 29,M,A,49,20,1,A161 
 29,M,A,49,21,0,A162 
 29,M,A,49,22,1,A205 
 29,M,A,49,23,1,A204 
 29,M,A,49,24,0,A203 
 29,M,A,49,25,0,A201 
 29,M,A,49,26,1,A202 
 29,M,A,49,27,0,A213 
 29,M,A,49,28,1,A214 
 29,M,A,49,29,1,A215 
 29,M,A,49,30,1,A211 
 29,M,A,49,31,1,A212 
 29,M,A,49,32,1,A223 
 29,M,A,49,33,1,A222 
 29,M,A,49,34,1,A231 
 29,M,A,49,35,1,A232 
 29,M,A,49,36,1,A234 
 29,M,A,49,37,1,A235 
 29,M,A,49,38,0,A233 
 29,M,A,49,39,1,A243 
 29,M,A,49,40,1,A245 
 29,M,A,49,41,1,A244 
 29,M,A,49,42,0,A241 
 29,M,A,49,43,1,A242 
 29,M,A,49,44,0,A251 
 29,M,A,49,45,1,A254 
 29,M,A,49,46,0,A253 
 29,M,A,49,47,1,A263 
 29,M,A,49,48,1,A261 
 29,M,A,49,49,1,A262 
 30,O,A,49, 1,1,A102 
 30,O,A,49, 2,1,A101 
 30,O,A,49, 3,1,A103 
 30,O,A,49, 4,1,A113 
 30,O,A,49, 5,0,A112 
 30,O,A,49, 6,1,A111 
 30,O,A,49, 7,0,A121 
 30,O,A,49, 8,1,A131 
 30,O,A,49, 9,0,A133 
 30,O,A,49,10,0,A135 
 30,O,A,49,11,0,A132 
 30,O,A,49,12,0,A134 
 30,O,A,49,13,0,A145 
 30,O,A,49,14,1,A141 
 30,O,A,49,15,1,A143 
 30,O,A,49,16,0,A144 
 30,O,A,49,17,0,A142 
 30,O,A,49,18,0,A151 
 30,O,A,49,19,1,A152 
 30,O,A,49,20,0,A161 
 30,O,A,49,21,1,A162 
 30,O,A,49,22,0,A205 
 30,O,A,49,23,1,A204 
 30,O,A,49,24,0,A203 
 30,O,A,49,25,1,A201 
 30,O,A,49,26,0,A202 
 30,O,A,49,27,0,A214 
 30,O,A,49,28,1,A213 
 30,O,A,49,29,1,A215 
 30,O,A,49,30,1,A211 
 30,O,A,49,31,1,A212 
 30,O,A,49,32,0,A223 
 30,O,A,49,33,1,A222 
 30,O,A,49,34,1,A231 
 30,O,A,49,35,0,A234 
 30,O,A,49,36,0,A232 
 30,O,A,49,37,0,A235 
 30,O,A,49,38,1,A233 
 30,O,A,49,39,0,A243 
 30,O,A,49,40,1,A244 
 30,O,A,49,41,1,A245 
 30,O,A,49,42,1,A241 
 30,O,A,49,43,1,A242 
 30,O,A,49,44,0,A251 
 30,O,A,49,45,0,A254 
 30,O,A,49,46,0,A253 
 30,O,A,49,47,0,A261 
 30,O,A,49,48,0,A263 
 30,O,A,49,49,0,A262 
 30,C,A,49, 1,1,A102 
 30,C,A,49, 2,1,A101 
 30,C,A,49, 3,1,A103 
 30,C,A,49, 4,1,A113 
 30,C,A,49, 5,1,A112 
 30,C,A,49, 6,1,A111 
 30,C,A,49, 7,1,A121 
 30,C,A,49, 8,1,A131 
 30,C,A,49, 9,1,A133 
 30,C,A,49,10,0,A135 
 30,C,A,49,11,1,A132 
 30,C,A,49,12,1,A134 
 30,C,A,49,13,1,A145 
 30,C,A,49,14,1,A141 
 30,C,A,49,15,1,A143 
 30,C,A,49,16,1,A144 
 30,C,A,49,17,0,A142 
 30,C,A,49,18,0,A151 
 30,C,A,49,19,1,A152 
 30,C,A,49,20,0,A161 
 30,C,A,49,21,1,A162 
 30,C,A,49,22,0,A205 
 30,C,A,49,23,1,A204 
 30,C,A,49,24,0,A203 
 30,C,A,49,25,1,A201 
 30,C,A,49,26,0,A202 
 30,C,A,49,27,1,A214 
 30,C,A,49,28,0,A213 
 30,C,A,49,29,1,A215 
 30,C,A,49,30,1,A211 
 30,C,A,49,31,1,A212 
 30,C,A,49,32,1,A223 
 30,C,A,49,33,1,A222 
 30,C,A,49,34,1,A231 
 30,C,A,49,35,0,A234 
 30,C,A,49,36,1,A232 
 30,C,A,49,37,1,A235 
 30,C,A,49,38,1,A233 
 30,C,A,49,39,1,A243 
 30,C,A,49,40,1,A244 
 30,C,A,49,41,1,A245 
 30,C,A,49,42,1,A241 
 30,C,A,49,43,1,A242 
 30,C,A,49,44,0,A251 
 30,C,A,49,45,1,A254 
 30,C,A,49,46,1,A253 
 30,C,A,49,47,1,A261 
 30,C,A,49,48,1,A263 
 30,C,A,49,49,1,A262 
 30,M,A,49, 1,1,A102 
 30,M,A,49, 2,1,A101 
 30,M,A,49, 3,1,A103 
 30,M,A,49, 4,0,A113 
 30,M,A,49, 5,1,A112 
 30,M,A,49, 6,1,A111 
 30,M,A,49, 7,1,A121 
 30,M,A,49, 8,1,A131 
 30,M,A,49, 9,0,A133 
 30,M,A,49,10,0,A135 
 30,M,A,49,11,1,A132 
 30,M,A,49,12,1,A134 
 30,M,A,49,13,1,A145 
 30,M,A,49,14,1,A141 
 30,M,A,49,15,1,A143 
 30,M,A,49,16,1,A144 
 30,M,A,49,17,0,A142 
 30,M,A,49,18,0,A151 
 30,M,A,49,19,1,A152 
 30,M,A,49,20,0,A161 
 30,M,A,49,21,1,A162 
 30,M,A,49,22,0,A205 
 30,M,A,49,23,0,A204 
 30,M,A,49,24,0,A203 
 30,M,A,49,25,1,A201 
 30,M,A,49,26,0,A202 
 30,M,A,49,27,1,A214 
 30,M,A,49,28,0,A213 
 30,M,A,49,29,1,A215 
 30,M,A,49,30,1,A211 
 30,M,A,49,31,1,A212 
 30,M,A,49,32,1,A223 
 30,M,A,49,33,1,A222 
 30,M,A,49,34,1,A231 
 30,M,A,49,35,0,A234 
 30,M,A,49,36,0,A232 
 30,M,A,49,37,1,A235 
 30,M,A,49,38,1,A233 
 30,M,A,49,39,1,A243 
 30,M,A,49,40,1,A244 
 30,M,A,49,41,1,A245 
 30,M,A,49,42,1,A241 
 30,M,A,49,43,1,A242 
 30,M,A,49,44,1,A251 
 30,M,A,49,45,1,A254 
 30,M,A,49,46,1,A253 
 30,M,A,49,47,1,A261 
 30,M,A,49,48,1,A263 
 30,M,A,49,49,1,A262 
 31,O,A,49, 1,1,A102 
 31,O,A,49, 2,1,A101 
 31,O,A,49, 3,1,A103 
 31,O,A,49, 4,1,A113 
 31,O,A,49, 5,1,A112 
 31,O,A,49, 6,1,A111 
 31,O,A,49, 7,1,A121 
 31,O,A,49, 8,1,A131 
 31,O,A,49, 9,1,A133 
 31,O,A,49,10,1,A135 
 31,O,A,49,11,1,A132 
 31,O,A,49,12,1,A134 
 31,O,A,49,13,1,A145 
 31,O,A,49,14,1,A141 
 31,O,A,49,15,1,A143 
 31,O,A,49,16,1,A142 
 31,O,A,49,17,1,A144 
 31,O,A,49,18,1,A151 
 31,O,A,49,19,1,A152 
 31,O,A,49,20,1,A161 
 31,O,A,49,21,1,A162 
 31,O,A,49,22,1,A205 
 31,O,A,49,23,1,A204 
 31,O,A,49,24,1,A203 
 31,O,A,49,25,1,A201 
 31,O,A,49,26,1,A202 
 31,O,A,49,27,1,A214 
 31,O,A,49,28,1,A213 
 31,O,A,49,29,1,A215 
 31,O,A,49,30,1,A211 
 31,O,A,49,31,1,A212 
 31,O,A,49,32,1,A223 
 31,O,A,49,33,1,A222 
 31,O,A,49,34,1,A231 
 31,O,A,49,35,1,A234 
 31,O,A,49,36,1,A232 
 31,O,A,49,37,1,A235 
 31,O,A,49,38,1,A233 
 31,O,A,49,39,1,A243 
 31,O,A,49,40,1,A245 
 31,O,A,49,41,1,A244 
 31,O,A,49,42,1,A241 
 31,O,A,49,43,1,A242 
 31,O,A,49,44,1,A251 
 31,O,A,49,45,1,A254 
 31,O,A,49,46,1,A253 
 31,O,A,49,47,1,A263 
 31,O,A,49,48,1,A261 
 31,O,A,49,49,1,A262 
 31,C,A,49, 1,1,A102 
 31,C,A,49, 2,0,A101 
 31,C,A,49, 3,1,A103 
 31,C,A,49, 4,1,A113 
 31,C,A,49, 5,1,A112 
 31,C,A,49, 6,1,A111 
 31,C,A,49, 7,1,A121 
 31,C,A,49, 8,0,A131 
 31,C,A,49, 9,1,A133 
 31,C,A,49,10,1,A135 
 31,C,A,49,11,1,A132 
 31,C,A,49,12,1,A134 
 31,C,A,49,13,1,A145 
 31,C,A,49,14,1,A141 
 31,C,A,49,15,1,A143 
 31,C,A,49,16,1,A142 
 31,C,A,49,17,1,A144 
 31,C,A,49,18,1,A151 
 31,C,A,49,19,1,A152 
 31,C,A,49,20,1,A161 
 31,C,A,49,21,1,A162 
 31,C,A,49,22,1,A205 
 31,C,A,49,23,1,A204 
 31,C,A,49,24,1,A203 
 31,C,A,49,25,1,A201 
 31,C,A,49,26,1,A202 
 31,C,A,49,27,1,A214 
 31,C,A,49,28,1,A213 
 31,C,A,49,29,1,A215 
 31,C,A,49,30,1,A211 
 31,C,A,49,31,1,A212 
 31,C,A,49,32,1,A223 
 31,C,A,49,33,1,A222 
 31,C,A,49,34,1,A231 
 31,C,A,49,35,1,A234 
 31,C,A,49,36,1,A232 
 31,C,A,49,37,1,A235 
 31,C,A,49,38,0,A233 
 31,C,A,49,39,1,A243 
 31,C,A,49,40,1,A245 
 31,C,A,49,41,1,A244 
 31,C,A,49,42,1,A241 
 31,C,A,49,43,1,A242 
 31,C,A,49,44,1,A251 
 31,C,A,49,45,1,A254 
 31,C,A,49,46,1,A253 
 31,C,A,49,47,1,A263 
 31,C,A,49,48,1,A261 
 31,C,A,49,49,1,A262 
 31,M,A,49, 1,1,A102 
 31,M,A,49, 2,1,A101 
 31,M,A,49, 3,1,A103 
 31,M,A,49, 4,0,A113 
 31,M,A,49, 5,1,A112 
 31,M,A,49, 6,1,A111 
 31,M,A,49, 7,1,A121 
 31,M,A,49, 8,1,A131 
 31,M,A,49, 9,1,A133 
 31,M,A,49,10,1,A135 
 31,M,A,49,11,1,A132 
 31,M,A,49,12,1,A134 
 31,M,A,49,13,1,A145 
 31,M,A,49,14,1,A141 
 31,M,A,49,15,1,A143 
 31,M,A,49,16,1,A142 
 31,M,A,49,17,1,A144 
 31,M,A,49,18,1,A151 
 31,M,A,49,19,1,A152 
 31,M,A,49,20,1,A161 
 31,M,A,49,21,1,A162 
 31,M,A,49,22,1,A205 
 31,M,A,49,23,1,A204 
 31,M,A,49,24,1,A203 
 31,M,A,49,25,1,A201 
 31,M,A,49,26,1,A202 
 31,M,A,49,27,1,A214 
 31,M,A,49,28,1,A213 
 31,M,A,49,29,1,A215 
 31,M,A,49,30,1,A211 
 31,M,A,49,31,1,A212 
 31,M,A,49,32,1,A223 
 31,M,A,49,33,1,A222 
 31,M,A,49,34,1,A231 
 31,M,A,49,35,1,A234 
 31,M,A,49,36,1,A232 
 31,M,A,49,37,1,A235 
 31,M,A,49,38,1,A233 
 31,M,A,49,39,1,A243 
 31,M,A,49,40,1,A245 
 31,M,A,49,41,1,A244 
 31,M,A,49,42,1,A241 
 31,M,A,49,43,1,A242 
 31,M,A,49,44,1,A251 
 31,M,A,49,45,1,A254 
 31,M,A,49,46,1,A253 
 31,M,A,49,47,1,A263 
 31,M,A,49,48,1,A261 
 31,M,A,49,49,1,A262 
 32,O,A,49, 1,0,A102 
 32,O,A,49, 2,0,A101 
 32,O,A,49, 3,0,A103 
 32,O,A,49, 4,1,A113 
 32,O,A,49, 5,1,A112 
 32,O,A,49, 6,0,A111 
 32,O,A,49, 7,0,A121 
 32,O,A,49, 8,0,A131 
 32,O,A,49, 9,0,A133 
 32,O,A,49,10,1,A135 
 32,O,A,49,11,0,A132 
 32,O,A,49,12,0,A134 
 32,O,A,49,13,0,A145 
 32,O,A,49,14,1,A141 
 32,O,A,49,15,1,A143 
 32,O,A,49,16,1,A144 
 32,O,A,49,17,0,A142 
 32,O,A,49,18,1,A151 
 32,O,A,49,19,0,A152 
 32,O,A,49,20,1,A161 
 32,O,A,49,21,0,A162 
 32,O,A,49,22,0,A205 
 32,O,A,49,23,1,A204 
 32,O,A,49,24,0,A203 
 32,O,A,49,25,0,A201 
 32,O,A,49,26,1,A202 
 32,O,A,49,27,0,A214 
 32,O,A,49,28,0,A213 
 32,O,A,49,29,0,A215 
 32,O,A,49,30,0,A211 
 32,O,A,49,31,1,A212 
 32,O,A,49,32,0,A223 
 32,O,A,49,33,0,A222 
 32,O,A,49,34,0,A231 
 32,O,A,49,35,0,A232 
 32,O,A,49,36,0,A234 
 32,O,A,49,37,0,A235 
 32,O,A,49,38,1,A233 
 32,O,A,49,39,0,A243 
 32,O,A,49,40,0,A245 
 32,O,A,49,41,0,A244 
 32,O,A,49,42,0,A241 
 32,O,A,49,43,0,A242 
 32,O,A,49,44,0,A251 
 32,O,A,49,45,1,A254 
 32,O,A,49,46,0,A253 
 32,O,A,49,47,0,A263 
 32,O,A,49,48,1,A261 
 32,O,A,49,49,1,A262 
 32,C,A,49, 1,0,A102 
 32,C,A,49, 2,0,A101 
 32,C,A,49, 3,0,A103 
 32,C,A,49, 4,0,A113 
 32,C,A,49, 5,0,A112 
 32,C,A,49, 6,0,A111 
 32,C,A,49, 7,0,A121 
 32,C,A,49, 8,0,A131 
 32,C,A,49, 9,0,A133 
 32,C,A,49,10,1,A135 
 32,C,A,49,11,0,A132 
 32,C,A,49,12,0,A134 
 32,C,A,49,13,0,A145 
 32,C,A,49,14,0,A141 
 32,C,A,49,15,1,A143 
 32,C,A,49,16,0,A144 
 32,C,A,49,17,0,A142 
 32,C,A,49,18,0,A151 
 32,C,A,49,19,0,A152 
 32,C,A,49,20,1,A161 
 32,C,A,49,21,0,A162 
 32,C,A,49,22,0,A205 
 32,C,A,49,23,0,A204 
 32,C,A,49,24,0,A203 
 32,C,A,49,25,0,A201 
 32,C,A,49,26,0,A202 
 32,C,A,49,27,0,A214 
 32,C,A,49,28,0,A213 
 32,C,A,49,29,0,A215 
 32,C,A,49,30,0,A211 
 32,C,A,49,31,0,A212 
 32,C,A,49,32,0,A223 
 32,C,A,49,33,0,A222 
 32,C,A,49,34,0,A231 
 32,C,A,49,35,0,A232 
 32,C,A,49,36,0,A234 
 32,C,A,49,37,0,A235 
 32,C,A,49,38,0,A233 
 32,C,A,49,39,0,A243 
 32,C,A,49,40,0,A245 
 32,C,A,49,41,0,A244 
 32,C,A,49,42,0,A241 
 32,C,A,49,43,0,A242 
 32,C,A,49,44,0,A251 
 32,C,A,49,45,0,A254 
 32,C,A,49,46,0,A253 
 32,C,A,49,47,0,A263 
 32,C,A,49,48,0,A261 
 32,C,A,49,49,0,A262 
 32,M,A,49, 1,0,A102 
 32,M,A,49, 2,0,A101 
 32,M,A,49, 3,0,A103 
 32,M,A,49, 4,1,A113 
 32,M,A,49, 5,0,A112 
 32,M,A,49, 6,0,A111 
 32,M,A,49, 7,0,A121 
 32,M,A,49, 8,0,A131 
 32,M,A,49, 9,0,A133 
 32,M,A,49,10,1,A135 
 32,M,A,49,11,0,A132 
 32,M,A,49,12,0,A134 
 32,M,A,49,13,0,A145 
 32,M,A,49,14,0,A141 
 32,M,A,49,15,1,A143 
 32,M,A,49,16,0,A144 
 32,M,A,49,17,0,A142 
 32,M,A,49,18,1,A151 
 32,M,A,49,19,1,A152 
 32,M,A,49,20,1,A161 
 32,M,A,49,21,0,A162 
 32,M,A,49,22,0,A205 
 32,M,A,49,23,0,A204 
 32,M,A,49,24,0,A203 
 32,M,A,49,25,0,A201 
 32,M,A,49,26,0,A202 
 32,M,A,49,27,0,A214 
 32,M,A,49,28,0,A213 
 32,M,A,49,29,0,A215 
 32,M,A,49,30,0,A211 
 32,M,A,49,31,0,A212 
 32,M,A,49,32,0,A223 
 32,M,A,49,33,0,A222 
 32,M,A,49,34,0,A231 
 32,M,A,49,35,0,A232 
 32,M,A,49,36,0,A234 
 32,M,A,49,37,0,A235 
 32,M,A,49,38,0,A233 
 32,M,A,49,39,0,A243 
 32,M,A,49,40,0,A245 
 32,M,A,49,41,0,A244 
 32,M,A,49,42,0,A241 
 32,M,A,49,43,0,A242 
 32,M,A,49,44,0,A251 
 32,M,A,49,45,0,A254 
 32,M,A,49,46,0,A253 
 32,M,A,49,47,0,A263 
 32,M,A,49,48,0,A261 
 32,M,A,49,49,1,A262 
 33,O,A,49, 1,0,A102 
 33,O,A,49, 2,0,A101 
 33,O,A,49, 3,1,A103 
 33,O,A,49, 4,0,A113 
 33,O,A,49, 5,0,A112 
 33,O,A,49, 6,0,A111 
 33,O,A,49, 7,0,A121 
 33,O,A,49, 8,1,A131 
 33,O,A,49, 9,1,A133 
 33,O,A,49,10,1,A135 
 33,O,A,49,11,0,A132 
 33,O,A,49,12,0,A134 
 33,O,A,49,13,0,A145 
 33,O,A,49,14,1,A141 
 33,O,A,49,15,1,A143 
 33,O,A,49,16,0,A142 
 33,O,A,49,17,1,A144 
 33,O,A,49,18,1,A151 
 33,O,A,49,19,1,A152 
 33,O,A,49,20,1,A161 
 33,O,A,49,21,1,A162 
 33,O,A,49,22,0,A205 
 33,O,A,49,23,1,A204 
 33,O,A,49,24,0,A203 
 33,O,A,49,25,1,A201 
 33,O,A,49,26,0,A202 
 33,O,A,49,27,0,A214 
 33,O,A,49,28,0,A213 
 33,O,A,49,29,1,A215 
 33,O,A,49,30,0,A211 
 33,O,A,49,31,1,A212 
 33,O,A,49,32,1,A223 
 33,O,A,49,33,0,A222 
 33,O,A,49,34,1,A231 
 33,O,A,49,35,0,A234 
 33,O,A,49,36,0,A232 
 33,O,A,49,37,1,A235 
 33,O,A,49,38,1,A233 
 33,O,A,49,39,0,A243 
 33,O,A,49,40,1,A245 
 33,O,A,49,41,0,A244 
 33,O,A,49,42,1,A241 
 33,O,A,49,43,1,A242 
 33,O,A,49,44,0,A251 
 33,O,A,49,45,1,A254 
 33,O,A,49,46,1,A253 
 33,O,A,49,47,0,A261 
 33,O,A,49,48,1,A263 
 33,O,A,49,49,0,A262 
 33,C,A,49, 1,0,A102 
 33,C,A,49, 2,0,A101 
 33,C,A,49, 3,1,A103 
 33,C,A,49, 4,0,A113 
 33,C,A,49, 5,0,A112 
 33,C,A,49, 6,0,A111 
 33,C,A,49, 7,0,A121 
 33,C,A,49, 8,1,A131 
 33,C,A,49, 9,1,A133 
 33,C,A,49,10,1,A135 
 33,C,A,49,11,0,A132 
 33,C,A,49,12,1,A134 
 33,C,A,49,13,0,A145 
 33,C,A,49,14,1,A141 
 33,C,A,49,15,1,A143 
 33,C,A,49,16,0,A142 
 33,C,A,49,17,1,A144 
 33,C,A,49,18,1,A151 
 33,C,A,49,19,1,A152 
 33,C,A,49,20,1,A161 
 33,C,A,49,21,1,A162 
 33,C,A,49,22,0,A205 
 33,C,A,49,23,1,A204 
 33,C,A,49,24,1,A203 
 33,C,A,49,25,1,A201 
 33,C,A,49,26,1,A202 
 33,C,A,49,27,0,A214 
 33,C,A,49,28,0,A213 
 33,C,A,49,29,1,A215 
 33,C,A,49,30,1,A211 
 33,C,A,49,31,1,A212 
 33,C,A,49,32,1,A223 
 33,C,A,49,33,1,A222 
 33,C,A,49,34,1,A231 
 33,C,A,49,35,0,A234 
 33,C,A,49,36,1,A232 
 33,C,A,49,37,1,A235 
 33,C,A,49,38,1,A233 
 33,C,A,49,39,1,A243 
 33,C,A,49,40,1,A245 
 33,C,A,49,41,1,A244 
 33,C,A,49,42,1,A241 
 33,C,A,49,43,1,A242 
 33,C,A,49,44,0,A251 
 33,C,A,49,45,1,A254 
 33,C,A,49,46,1,A253 
 33,C,A,49,47,0,A261 
 33,C,A,49,48,1,A263 
 33,C,A,49,49,1,A262 
 33,M,A,49, 1,0,A102 
 33,M,A,49, 2,0,A101 
 33,M,A,49, 3,1,A103 
 33,M,A,49, 4,0,A113 
 33,M,A,49, 5,0,A112 
 33,M,A,49, 6,0,A111 
 33,M,A,49, 7,0,A121 
 33,M,A,49, 8,1,A131 
 33,M,A,49, 9,1,A133 
 33,M,A,49,10,1,A135 
 33,M,A,49,11,1,A132 
 33,M,A,49,12,1,A134 
 33,M,A,49,13,0,A145 
 33,M,A,49,14,1,A141 
 33,M,A,49,15,1,A143 
 33,M,A,49,16,0,A142 
 33,M,A,49,17,1,A144 
 33,M,A,49,18,1,A151 
 33,M,A,49,19,0,A152 
 33,M,A,49,20,1,A161 
 33,M,A,49,21,1,A162 
 33,M,A,49,22,0,A205 
 33,M,A,49,23,1,A204 
 33,M,A,49,24,0,A203 
 33,M,A,49,25,1,A201 
 33,M,A,49,26,0,A202 
 33,M,A,49,27,0,A214 
 33,M,A,49,28,0,A213 
 33,M,A,49,29,1,A215 
 33,M,A,49,30,1,A211 
 33,M,A,49,31,1,A212 
 33,M,A,49,32,1,A223 
 33,M,A,49,33,1,A222 
 33,M,A,49,34,1,A231 
 33,M,A,49,35,0,A234 
 33,M,A,49,36,0,A232 
 33,M,A,49,37,1,A235 
 33,M,A,49,38,0,A233 
 33,M,A,49,39,1,A243 
 33,M,A,49,40,1,A245 
 33,M,A,49,41,1,A244 
 33,M,A,49,42,1,A241 
 33,M,A,49,43,1,A242 
 33,M,A,49,44,0,A251 
 33,M,A,49,45,1,A254 
 33,M,A,49,46,1,A253 
 33,M,A,49,47,0,A261 
 33,M,A,49,48,1,A263 
 33,M,A,49,49,0,A262 
 34,O,A,49, 1,1,A102 
 34,O,A,49, 2,1,A101 
 34,O,A,49, 3,1,A103 
 34,O,A,49, 4,1,A113 
 34,O,A,49, 5,1,A112 
 34,O,A,49, 6,1,A111 
 34,O,A,49, 7,1,A121 
 34,O,A,49, 8,1,A131 
 34,O,A,49, 9,1,A133 
 34,O,A,49,10,1,A135 
 34,O,A,49,11,1,A132 
 34,O,A,49,12,1,A134 
 34,O,A,49,13,1,A145 
 34,O,A,49,14,1,A141 
 34,O,A,49,15,1,A143 
 34,O,A,49,16,1,A142 
 34,O,A,49,17,1,A144 
 34,O,A,49,18,1,A151 
 34,O,A,49,19,1,A152 
 34,O,A,49,20,1,A161 
 34,O,A,49,21,1,A162 
 34,O,A,49,22,1,A205 
 34,O,A,49,23,1,A204 
 34,O,A,49,24,1,A203 
 34,O,A,49,25,0,A201 
 34,O,A,49,26,1,A202 
 34,O,A,49,27,1,A214 
 34,O,A,49,28,1,A213 
 34,O,A,49,29,1,A215 
 34,O,A,49,30,1,A211 
 34,O,A,49,31,1,A212 
 34,O,A,49,32,1,A223 
 34,O,A,49,33,1,A222 
 34,O,A,49,34,1,A231 
 34,O,A,49,35,1,A232 
 34,O,A,49,36,0,A234 
 34,O,A,49,37,1,A235 
 34,O,A,49,38,0,A233 
 34,O,A,49,39,1,A243 
 34,O,A,49,40,1,A245 
 34,O,A,49,41,1,A244 
 34,O,A,49,42,0,A241 
 34,O,A,49,43,1,A242 
 34,O,A,49,44,1,A251 
 34,O,A,49,45,1,A254 
 34,O,A,49,46,1,A253 
 34,O,A,49,47,1,A263 
 34,O,A,49,48,1,A261 
 34,O,A,49,49,1,A262 
 34,C,A,49, 1,1,A102 
 34,C,A,49, 2,1,A101 
 34,C,A,49, 3,1,A103 
 34,C,A,49, 4,1,A113 
 34,C,A,49, 5,1,A112 
 34,C,A,49, 6,1,A111 
 34,C,A,49, 7,1,A121 
 34,C,A,49, 8,1,A131 
 34,C,A,49, 9,1,A133 
 34,C,A,49,10,1,A135 
 34,C,A,49,11,1,A132 
 34,C,A,49,12,1,A134 
 34,C,A,49,13,1,A145 
 34,C,A,49,14,1,A141 
 34,C,A,49,15,1,A143 
 34,C,A,49,16,1,A142 
 34,C,A,49,17,1,A144 
 34,C,A,49,18,1,A151 
 34,C,A,49,19,1,A152 
 34,C,A,49,20,1,A161 
 34,C,A,49,21,1,A162 
 34,C,A,49,22,1,A205 
 34,C,A,49,23,1,A204 
 34,C,A,49,24,1,A203 
 34,C,A,49,25,1,A201 
 34,C,A,49,26,1,A202 
 34,C,A,49,27,1,A214 
 34,C,A,49,28,1,A213 
 34,C,A,49,29,1,A215 
 34,C,A,49,30,1,A211 
 34,C,A,49,31,1,A212 
 34,C,A,49,32,1,A223 
 34,C,A,49,33,1,A222 
 34,C,A,49,34,1,A231 
 34,C,A,49,35,1,A232 
 34,C,A,49,36,1,A234 
 34,C,A,49,37,1,A235 
 34,C,A,49,38,1,A233 
 34,C,A,49,39,1,A243 
 34,C,A,49,40,1,A245 
 34,C,A,49,41,1,A244 
 34,C,A,49,42,1,A241 
 34,C,A,49,43,1,A242 
 34,C,A,49,44,1,A251 
 34,C,A,49,45,1,A254 
 34,C,A,49,46,1,A253 
 34,C,A,49,47,1,A263 
 34,C,A,49,48,1,A261 
 34,C,A,49,49,1,A262 
 34,M,A,49, 1,1,A102 
 34,M,A,49, 2,1,A101 
 34,M,A,49, 3,1,A103 
 34,M,A,49, 4,0,A113 
 34,M,A,49, 5,1,A112 
 34,M,A,49, 6,1,A111 
 34,M,A,49, 7,1,A121 
 34,M,A,49, 8,1,A131 
 34,M,A,49, 9,1,A133 
 34,M,A,49,10,1,A135 
 34,M,A,49,11,1,A132 
 34,M,A,49,12,1,A134 
 34,M,A,49,13,1,A145 
 34,M,A,49,14,1,A141 
 34,M,A,49,15,1,A143 
 34,M,A,49,16,1,A142 
 34,M,A,49,17,1,A144 
 34,M,A,49,18,1,A151 
 34,M,A,49,19,1,A152 
 34,M,A,49,20,1,A161 
 34,M,A,49,21,1,A162 
 34,M,A,49,22,1,A205 
 34,M,A,49,23,1,A204 
 34,M,A,49,24,1,A203 
 34,M,A,49,25,1,A201 
 34,M,A,49,26,1,A202 
 34,M,A,49,27,1,A214 
 34,M,A,49,28,1,A213 
 34,M,A,49,29,1,A215 
 34,M,A,49,30,1,A211 
 34,M,A,49,31,1,A212 
 34,M,A,49,32,1,A223 
 34,M,A,49,33,1,A222 
 34,M,A,49,34,1,A231 
 34,M,A,49,35,1,A232 
 34,M,A,49,36,0,A234 
 34,M,A,49,37,1,A235 
 34,M,A,49,38,1,A233 
 34,M,A,49,39,1,A243 
 34,M,A,49,40,1,A245 
 34,M,A,49,41,1,A244 
 34,M,A,49,42,1,A241 
 34,M,A,49,43,1,A242 
 34,M,A,49,44,1,A251 
 34,M,A,49,45,1,A254 
 34,M,A,49,46,1,A253 
 34,M,A,49,47,1,A263 
 34,M,A,49,48,1,A261 
 34,M,A,49,49,1,A262 
 35,O,A,49, 1,0,A102 
 35,O,A,49, 2,1,A101 
 35,O,A,49, 3,1,A103 
 35,O,A,49, 4,0,A113 
 35,O,A,49, 5,0,A112 
 35,O,A,49, 6,1,A111 
 35,O,A,49, 7,1,A121 
 35,O,A,49, 8,1,A131 
 35,O,A,49, 9,0,A133 
 35,O,A,49,10,1,A135 
 35,O,A,49,11,0,A132 
 35,O,A,49,12,1,A134 
 35,O,A,49,13,1,A145 
 35,O,A,49,14,1,A141 
 35,O,A,49,15,0,A143 
 35,O,A,49,16,0,A142 
 35,O,A,49,17,0,A144 
 35,O,A,49,18,1,A151 
 35,O,A,49,19,0,A152 
 35,O,A,49,20,0,A161 
 35,O,A,49,21,0,A162 
 35,O,A,49,22,0,A205 
 35,O,A,49,23,0,A204 
 35,O,A,49,24,0,A203 
 35,O,A,49,25,0,A201 
 35,O,A,49,26,0,A202 
 35,O,A,49,27,1,A214 
 35,O,A,49,28,1,A213 
 35,O,A,49,29,1,A215 
 35,O,A,49,30,0,A211 
 35,O,A,49,31,0,A212 
 35,O,A,49,32,0,A223 
 35,O,A,49,33,0,A222 
 35,O,A,49,34,0,A231 
 35,O,A,49,35,1,A232 
 35,O,A,49,36,0,A235 
 35,O,A,49,37,0,A234 
 35,O,A,49,38,0,A233 
 35,O,A,49,39,0,A243 
 35,O,A,49,40,0,A244 
 35,O,A,49,41,0,A245 
 35,O,A,49,42,1,A241 
 35,O,A,49,43,0,A242 
 35,O,A,49,44,1,A251 
 35,O,A,49,45,0,A254 
 35,O,A,49,46,0,A253 
 35,O,A,49,47,0,A261 
 35,O,A,49,48,1,A263 
 35,O,A,49,49,0,A262 
 35,C,A,49, 1,0,A102 
 35,C,A,49, 2,1,A101 
 35,C,A,49, 3,1,A103 
 35,C,A,49, 4,1,A113 
 35,C,A,49, 5,0,A112 
 35,C,A,49, 6,1,A111 
 35,C,A,49, 7,1,A121 
 35,C,A,49, 8,1,A131 
 35,C,A,49, 9,0,A133 
 35,C,A,49,10,1,A135 
 35,C,A,49,11,1,A132 
 35,C,A,49,12,1,A134 
 35,C,A,49,13,1,A145 
 35,C,A,49,14,1,A141 
 35,C,A,49,15,0,A143 
 35,C,A,49,16,1,A142 
 35,C,A,49,17,1,A144 
 35,C,A,49,18,1,A151 
 35,C,A,49,19,1,A152 
 35,C,A,49,20,0,A161 
 35,C,A,49,21,0,A162 
 35,C,A,49,22,0,A205 
 35,C,A,49,23,0,A204 
 35,C,A,49,24,1,A203 
 35,C,A,49,25,0,A201 
 35,C,A,49,26,0,A202 
 35,C,A,49,27,1,A214 
 35,C,A,49,28,1,A213 
 35,C,A,49,29,1,A215 
 35,C,A,49,30,0,A211 
 35,C,A,49,31,1,A212 
 35,C,A,49,32,1,A223 
 35,C,A,49,33,0,A222 
 35,C,A,49,34,0,A231 
 35,C,A,49,35,1,A232 
 35,C,A,49,36,1,A235 
 35,C,A,49,37,0,A234 
 35,C,A,49,38,0,A233 
 35,C,A,49,39,0,A243 
 35,C,A,49,40,0,A244 
 35,C,A,49,41,0,A245 
 35,C,A,49,42,1,A241 
 35,C,A,49,43,0,A242 
 35,C,A,49,44,1,A251 
 35,C,A,49,45,1,A254 
 35,C,A,49,46,0,A253 
 35,C,A,49,47,0,A261 
 35,C,A,49,48,1,A263 
 35,C,A,49,49,0,A262 
 35,M,A,49, 1,0,A102 
 35,M,A,49, 2,1,A101 
 35,M,A,49, 3,1,A103 
 35,M,A,49, 4,1,A113 
 35,M,A,49, 5,0,A112 
 35,M,A,49, 6,1,A111 
 35,M,A,49, 7,1,A121 
 35,M,A,49, 8,1,A131 
 35,M,A,49, 9,0,A133 
 35,M,A,49,10,1,A135 
 35,M,A,49,11,0,A132 
 35,M,A,49,12,1,A134 
 35,M,A,49,13,1,A145 
 35,M,A,49,14,1,A141 
 35,M,A,49,15,0,A143 
 35,M,A,49,16,1,A142 
 35,M,A,49,17,1,A144 
 35,M,A,49,18,1,A151 
 35,M,A,49,19,0,A152 
 35,M,A,49,20,0,A161 
 35,M,A,49,21,0,A162 
 35,M,A,49,22,1,A205 
 35,M,A,49,23,0,A204 
 35,M,A,49,24,0,A203 
 35,M,A,49,25,0,A201 
 35,M,A,49,26,0,A202 
 35,M,A,49,27,1,A214 
 35,M,A,49,28,1,A213 
 35,M,A,49,29,1,A215 
 35,M,A,49,30,0,A211 
 35,M,A,49,31,1,A212 
 35,M,A,49,32,0,A223 
 35,M,A,49,33,0,A222 
 35,M,A,49,34,0,A231 
 35,M,A,49,35,0,A232 
 35,M,A,49,36,1,A235 
 35,M,A,49,37,0,A234 
 35,M,A,49,38,0,A233 
 35,M,A,49,39,0,A243 
 35,M,A,49,40,0,A244 
 35,M,A,49,41,0,A245 
 35,M,A,49,42,1,A241 
 35,M,A,49,43,0,A242 
 35,M,A,49,44,1,A251 
 35,M,A,49,45,0,A254 
 35,M,A,49,46,0,A253 
 35,M,A,49,47,1,A261 
 35,M,A,49,48,1,A263 
 35,M,A,49,49,1,A262 
 36,O,A,49, 1,1,A102 
 36,O,A,49, 2,1,A101 
 36,O,A,49, 3,1,A103 
 36,O,A,49, 4,0,A113 
 36,O,A,49, 5,0,A112 
 36,O,A,49, 6,1,A111 
 36,O,A,49, 7,0,A121 
 36,O,A,49, 8,1,A131 
 36,O,A,49, 9,0,A133 
 36,O,A,49,10,0,A135 
 36,O,A,49,11,1,A132 
 36,O,A,49,12,1,A134 
 36,O,A,49,13,1,A145 
 36,O,A,49,14,0,A141 
 36,O,A,49,15,1,A143 
 36,O,A,49,16,1,A142 
 36,O,A,49,17,0,A144 
 36,O,A,49,18,1,A151 
 36,O,A,49,19,1,A152 
 36,O,A,49,20,1,A161 
 36,O,A,49,21,1,A162 
 36,O,A,49,22,1,A205 
 36,O,A,49,23,0,A204 
 36,O,A,49,24,1,A203 
 36,O,A,49,25,1,A201 
 36,O,A,49,26,1,A202 
 36,O,A,49,27,1,A214 
 36,O,A,49,28,0,A213 
 36,O,A,49,29,0,A215 
 36,O,A,49,30,1,A211 
 36,O,A,49,31,1,A212 
 36,O,A,49,32,1,A223 
 36,O,A,49,33,1,A222 
 36,O,A,49,34,1,A231 
 36,O,A,49,35,1,A232 
 36,O,A,49,36,1,A235 
 36,O,A,49,37,1,A234 
 36,O,A,49,38,0,A233 
 36,O,A,49,39,0,A243 
 36,O,A,49,40,1,A245 
 36,O,A,49,41,0,A244 
 36,O,A,49,42,0,A241 
 36,O,A,49,43,0,A242 
 36,O,A,49,44,0,A251 
 36,O,A,49,45,1,A254 
 36,O,A,49,46,0,A253 
 36,O,A,49,47,0,A263 
 36,O,A,49,48,0,A261 
 36,O,A,49,49,1,A262 
 36,C,A,49, 1,1,A102 
 36,C,A,49, 2,1,A101 
 36,C,A,49, 3,1,A103 
 36,C,A,49, 4,1,A113 
 36,C,A,49, 5,1,A112 
 36,C,A,49, 6,1,A111 
 36,C,A,49, 7,1,A121 
 36,C,A,49, 8,1,A131 
 36,C,A,49, 9,1,A133 
 36,C,A,49,10,0,A135 
 36,C,A,49,11,1,A132 
 36,C,A,49,12,1,A134 
 36,C,A,49,13,1,A145 
 36,C,A,49,14,1,A141 
 36,C,A,49,15,1,A143 
 36,C,A,49,16,1,A142 
 36,C,A,49,17,1,A144 
 36,C,A,49,18,1,A151 
 36,C,A,49,19,1,A152 
 36,C,A,49,20,1,A161 
 36,C,A,49,21,1,A162 
 36,C,A,49,22,1,A205 
 36,C,A,49,23,1,A204 
 36,C,A,49,24,1,A203 
 36,C,A,49,25,1,A201 
 36,C,A,49,26,1,A202 
 36,C,A,49,27,1,A214 
 36,C,A,49,28,1,A213 
 36,C,A,49,29,1,A215 
 36,C,A,49,30,1,A211 
 36,C,A,49,31,1,A212 
 36,C,A,49,32,1,A223 
 36,C,A,49,33,1,A222 
 36,C,A,49,34,1,A231 
 36,C,A,49,35,1,A232 
 36,C,A,49,36,1,A235 
 36,C,A,49,37,1,A234 
 36,C,A,49,38,1,A233 
 36,C,A,49,39,1,A243 
 36,C,A,49,40,1,A245 
 36,C,A,49,41,1,A244 
 36,C,A,49,42,1,A241 
 36,C,A,49,43,1,A242 
 36,C,A,49,44,0,A251 
 36,C,A,49,45,1,A254 
 36,C,A,49,46,1,A253 
 36,C,A,49,47,1,A263 
 36,C,A,49,48,0,A261 
 36,C,A,49,49,1,A262 
 36,M,A,49, 1,1,A102 
 36,M,A,49, 2,1,A101 
 36,M,A,49, 3,1,A103 
 36,M,A,49, 4,0,A113 
 36,M,A,49, 5,1,A112 
 36,M,A,49, 6,1,A111 
 36,M,A,49, 7,1,A121 
 36,M,A,49, 8,1,A131 
 36,M,A,49, 9,0,A133 
 36,M,A,49,10,0,A135 
 36,M,A,49,11,1,A132 
 36,M,A,49,12,1,A134 
 36,M,A,49,13,1,A145 
 36,M,A,49,14,1,A141 
 36,M,A,49,15,1,A143 
 36,M,A,49,16,1,A142 
 36,M,A,49,17,1,A144 
 36,M,A,49,18,1,A151 
 36,M,A,49,19,0,A152 
 36,M,A,49,20,1,A161 
 36,M,A,49,21,1,A162 
 36,M,A,49,22,1,A205 
 36,M,A,49,23,1,A204 
 36,M,A,49,24,1,A203 
 36,M,A,49,25,1,A201 
 36,M,A,49,26,1,A202 
 36,M,A,49,27,1,A214 
 36,M,A,49,28,1,A213 
 36,M,A,49,29,1,A215 
 36,M,A,49,30,1,A211 
 36,M,A,49,31,1,A212 
 36,M,A,49,32,1,A223 
 36,M,A,49,33,1,A222 
 36,M,A,49,34,0,A231 
 36,M,A,49,35,1,A232 
 36,M,A,49,36,1,A235 
 36,M,A,49,37,1,A234 
 36,M,A,49,38,1,A233 
 36,M,A,49,39,1,A243 
 36,M,A,49,40,1,A245 
 36,M,A,49,41,1,A244 
 36,M,A,49,42,0,A241 
 36,M,A,49,43,0,A242 
 36,M,A,49,44,0,A251 
 36,M,A,49,45,1,A254 
 36,M,A,49,46,1,A253 
 36,M,A,49,47,1,A263 
 36,M,A,49,48,0,A261 
 36,M,A,49,49,0,A262 
 37,O,A,49, 1,0,A102 
 37,O,A,49, 2,1,A101 
 37,O,A,49, 3,1,A103 
 37,O,A,49, 4,1,A113 
 37,O,A,49, 5,0,A112 
 37,O,A,49, 6,1,A111 
 37,O,A,49, 7,1,A121 
 37,O,A,49, 8,1,A131 
 37,O,A,49, 9,1,A133 
 37,O,A,49,10,1,A135 
 37,O,A,49,11,1,A132 
 37,O,A,49,12,1,A134 
 37,O,A,49,13,1,A145 
 37,O,A,49,14,1,A141 
 37,O,A,49,15,0,A143 
 37,O,A,49,16,1,A142 
 37,O,A,49,17,1,A144 
 37,O,A,49,18,1,A151 
 37,O,A,49,19,1,A152 
 37,O,A,49,20,1,A161 
 37,O,A,49,21,1,A162 
 37,O,A,49,22,1,A205 
 37,O,A,49,23,1,A204 
 37,O,A,49,24,0,A203 
 37,O,A,49,25,1,A201 
 37,O,A,49,26,1,A202 
 37,O,A,49,27,1,A214 
 37,O,A,49,28,1,A213 
 37,O,A,49,29,1,A215 
 37,O,A,49,30,0,A211 
 37,O,A,49,31,0,A212 
 37,O,A,49,32,1,A223 
 37,O,A,49,33,1,A222 
 37,O,A,49,34,0,A231 
 37,O,A,49,35,0,A232 
 37,O,A,49,36,1,A235 
 37,O,A,49,37,1,A234 
 37,O,A,49,38,0,A233 
 37,O,A,49,39,0,A243 
 37,O,A,49,40,0,A244 
 37,O,A,49,41,1,A245 
 37,O,A,49,42,1,A241 
 37,O,A,49,43,1,A242 
 37,O,A,49,44,1,A251 
 37,O,A,49,45,1,A254 
 37,O,A,49,46,1,A253 
 37,O,A,49,47,1,A261 
 37,O,A,49,48,0,A263 
 37,O,A,49,49,0,A262 
 37,C,A,49, 1,0,A102 
 37,C,A,49, 2,1,A101 
 37,C,A,49, 3,1,A103 
 37,C,A,49, 4,1,A113 
 37,C,A,49, 5,1,A112 
 37,C,A,49, 6,1,A111 
 37,C,A,49, 7,1,A121 
 37,C,A,49, 8,1,A131 
 37,C,A,49, 9,1,A133 
 37,C,A,49,10,1,A135 
 37,C,A,49,11,1,A132 
 37,C,A,49,12,1,A134 
 37,C,A,49,13,1,A145 
 37,C,A,49,14,1,A141 
 37,C,A,49,15,0,A143 
 37,C,A,49,16,1,A142 
 37,C,A,49,17,1,A144 
 37,C,A,49,18,1,A151 
 37,C,A,49,19,1,A152 
 37,C,A,49,20,1,A161 
 37,C,A,49,21,1,A162 
 37,C,A,49,22,1,A205 
 37,C,A,49,23,1,A204 
 37,C,A,49,24,1,A203 
 37,C,A,49,25,1,A201 
 37,C,A,49,26,1,A202 
 37,C,A,49,27,1,A214 
 37,C,A,49,28,1,A213 
 37,C,A,49,29,1,A215 
 37,C,A,49,30,1,A211 
 37,C,A,49,31,1,A212 
 37,C,A,49,32,1,A223 
 37,C,A,49,33,1,A222 
 37,C,A,49,34,1,A231 
 37,C,A,49,35,1,A232 
 37,C,A,49,36,1,A235 
 37,C,A,49,37,1,A234 
 37,C,A,49,38,1,A233 
 37,C,A,49,39,1,A243 
 37,C,A,49,40,1,A244 
 37,C,A,49,41,1,A245 
 37,C,A,49,42,1,A241 
 37,C,A,49,43,1,A242 
 37,C,A,49,44,1,A251 
 37,C,A,49,45,1,A254 
 37,C,A,49,46,1,A253 
 37,C,A,49,47,1,A261 
 37,C,A,49,48,1,A263 
 37,C,A,49,49,1,A262 
 37,M,A,49, 1,0,A102 
 37,M,A,49, 2,1,A101 
 37,M,A,49, 3,1,A103 
 37,M,A,49, 4,1,A113 
 37,M,A,49, 5,1,A112 
 37,M,A,49, 6,1,A111 
 37,M,A,49, 7,1,A121 
 37,M,A,49, 8,1,A131 
 37,M,A,49, 9,1,A133 
 37,M,A,49,10,1,A135 
 37,M,A,49,11,1,A132 
 37,M,A,49,12,1,A134 
 37,M,A,49,13,1,A145 
 37,M,A,49,14,1,A141 
 37,M,A,49,15,1,A143 
 37,M,A,49,16,1,A142 
 37,M,A,49,17,0,A144 
 37,M,A,49,18,1,A151 
 37,M,A,49,19,1,A152 
 37,M,A,49,20,0,A161 
 37,M,A,49,21,1,A162 
 37,M,A,49,22,1,A205 
 37,M,A,49,23,1,A204 
 37,M,A,49,24,1,A203 
 37,M,A,49,25,1,A201 
 37,M,A,49,26,1,A202 
 37,M,A,49,27,1,A214 
 37,M,A,49,28,1,A213 
 37,M,A,49,29,1,A215 
 37,M,A,49,30,1,A211 
 37,M,A,49,31,1,A212 
 37,M,A,49,32,1,A223 
 37,M,A,49,33,1,A222 
 37,M,A,49,34,0,A231 
 37,M,A,49,35,1,A232 
 37,M,A,49,36,0,A235 
 37,M,A,49,37,1,A234 
 37,M,A,49,38,1,A233 
 37,M,A,49,39,1,A243 
 37,M,A,49,40,1,A244 
 37,M,A,49,41,1,A245 
 37,M,A,49,42,1,A241 
 37,M,A,49,43,1,A242 
 37,M,A,49,44,1,A251 
 37,M,A,49,45,1,A254 
 37,M,A,49,46,1,A253 
 37,M,A,49,47,1,A261 
 37,M,A,49,48,1,A263 
 37,M,A,49,49,0,A262 
 38,O,A,49, 1,0,A102 
 38,O,A,49, 2,0,A101 
 38,O,A,49, 3,0,A103 
 38,O,A,49, 4,1,A113 
 38,O,A,49, 5,1,A112 
 38,O,A,49, 6,0,A111 
 38,O,A,49, 7,0,A121 
 38,O,A,49, 8,0,A131 
 38,O,A,49, 9,0,A133 
 38,O,A,49,10,0,A135 
 38,O,A,49,11,0,A132 
 38,O,A,49,12,0,A134 
 38,O,A,49,13,0,A145 
 38,O,A,49,14,0,A141 
 38,O,A,49,15,0,A143 
 38,O,A,49,16,0,A144 
 38,O,A,49,17,0,A142 
 38,O,A,49,18,1,A151 
 38,O,A,49,19,0,A152 
 38,O,A,49,20,0,A161 
 38,O,A,49,21,1,A162 
 38,O,A,49,22,1,A205 
 38,O,A,49,23,1,A204 
 38,O,A,49,24,0,A203 
 38,O,A,49,25,0,A201 
 38,O,A,49,26,0,A202 
 38,O,A,49,27,0,A214 
 38,O,A,49,28,0,A213 
 38,O,A,49,29,0,A215 
 38,O,A,49,30,0,A211 
 38,O,A,49,31,0,A212 
 38,O,A,49,32,1,A223 
 38,O,A,49,33,0,A222 
 38,O,A,49,34,1,A231 
 38,O,A,49,35,1,A232 
 38,O,A,49,36,0,A235 
 38,O,A,49,37,0,A234 
 38,O,A,49,38,0,A233 
 38,O,A,49,39,0,A243 
 38,O,A,49,40,1,A245 
 38,O,A,49,41,0,A244 
 38,O,A,49,42,0,A241 
 38,O,A,49,43,0,A242 
 38,O,A,49,44,0,A251 
 38,O,A,49,45,0,A254 
 38,O,A,49,46,0,A253 
 38,O,A,49,47,0,A263 
 38,O,A,49,48,1,A261 
 38,O,A,49,49,0,A262 
 38,C,A,49, 1,0,A102 
 38,C,A,49, 2,0,A101 
 38,C,A,49, 3,0,A103 
 38,C,A,49, 4,0,A113 
 38,C,A,49, 5,0,A112 
 38,C,A,49, 6,0,A111 
 38,C,A,49, 7,0,A121 
 38,C,A,49, 8,0,A131 
 38,C,A,49, 9,0,A133 
 38,C,A,49,10,0,A135 
 38,C,A,49,11,0,A132 
 38,C,A,49,12,0,A134 
 38,C,A,49,13,0,A145 
 38,C,A,49,14,0,A141 
 38,C,A,49,15,0,A143 
 38,C,A,49,16,0,A144 
 38,C,A,49,17,0,A142 
 38,C,A,49,18,0,A151 
 38,C,A,49,19,0,A152 
 38,C,A,49,20,0,A161 
 38,C,A,49,21,0,A162 
 38,C,A,49,22,0,A205 
 38,C,A,49,23,0,A204 
 38,C,A,49,24,0,A203 
 38,C,A,49,25,0,A201 
 38,C,A,49,26,0,A202 
 38,C,A,49,27,0,A214 
 38,C,A,49,28,0,A213 
 38,C,A,49,29,0,A215 
 38,C,A,49,30,0,A211 
 38,C,A,49,31,0,A212 
 38,C,A,49,32,0,A223 
 38,C,A,49,33,0,A222 
 38,C,A,49,34,0,A231 
 38,C,A,49,35,0,A232 
 38,C,A,49,36,0,A235 
 38,C,A,49,37,0,A234 
 38,C,A,49,38,0,A233 
 38,C,A,49,39,0,A243 
 38,C,A,49,40,0,A245 
 38,C,A,49,41,0,A244 
 38,C,A,49,42,0,A241 
 38,C,A,49,43,0,A242 
 38,C,A,49,44,0,A251 
 38,C,A,49,45,0,A254 
 38,C,A,49,46,0,A253 
 38,C,A,49,47,0,A263 
 38,C,A,49,48,0,A261 
 38,C,A,49,49,0,A262 
 38,M,A,49, 1,0,A102 
 38,M,A,49, 2,0,A101 
 38,M,A,49, 3,0,A103 
 38,M,A,49, 4,1,A113 
 38,M,A,49, 5,0,A112 
 38,M,A,49, 6,0,A111 
 38,M,A,49, 7,0,A121 
 38,M,A,49, 8,0,A131 
 38,M,A,49, 9,0,A133 
 38,M,A,49,10,0,A135 
 38,M,A,49,11,0,A132 
 38,M,A,49,12,0,A134 
 38,M,A,49,13,0,A145 
 38,M,A,49,14,0,A141 
 38,M,A,49,15,0,A143 
 38,M,A,49,16,0,A144 
 38,M,A,49,17,0,A142 
 38,M,A,49,18,1,A151 
 38,M,A,49,19,0,A152 
 38,M,A,49,20,1,A161 
 38,M,A,49,21,0,A162 
 38,M,A,49,22,0,A205 
 38,M,A,49,23,0,A204 
 38,M,A,49,24,0,A203 
 38,M,A,49,25,0,A201 
 38,M,A,49,26,0,A202 
 38,M,A,49,27,0,A214 
 38,M,A,49,28,0,A213 
 38,M,A,49,29,0,A215 
 38,M,A,49,30,0,A211 
 38,M,A,49,31,0,A212 
 38,M,A,49,32,0,A223 
 38,M,A,49,33,0,A222 
 38,M,A,49,34,1,A231 
 38,M,A,49,35,0,A232 
 38,M,A,49,36,0,A235 
 38,M,A,49,37,0,A234 
 38,M,A,49,38,0,A233 
 38,M,A,49,39,0,A243 
 38,M,A,49,40,0,A245 
 38,M,A,49,41,0,A244 
 38,M,A,49,42,0,A241 
 38,M,A,49,43,0,A242 
 38,M,A,49,44,0,A251 
 38,M,A,49,45,0,A254 
 38,M,A,49,46,0,A253 
 38,M,A,49,47,0,A263 
 38,M,A,49,48,0,A261 
 38,M,A,49,49,0,A262 
 39,O,A,49, 1,0,A102 
 39,O,A,49, 2,1,A101 
 39,O,A,49, 3,1,A103 
 39,O,A,49, 4,1,A113 
 39,O,A,49, 5,1,A112 
 39,O,A,49, 6,0,A111 
 39,O,A,49, 7,1,A121 
 39,O,A,49, 8,1,A131 
 39,O,A,49, 9,1,A133 
 39,O,A,49,10,1,A135 
 39,O,A,49,11,1,A132 
 39,O,A,49,12,1,A134 
 39,O,A,49,13,1,A145 
 39,O,A,49,14,1,A141 
 39,O,A,49,15,0,A143 
 39,O,A,49,16,1,A142 
 39,O,A,49,17,1,A144 
 39,O,A,49,18,1,A151 
 39,O,A,49,19,1,A152 
 39,O,A,49,20,1,A161 
 39,O,A,49,21,1,A162 
 39,O,A,49,22,1,A205 
 39,O,A,49,23,0,A204 
 39,O,A,49,24,1,A203 
 39,O,A,49,25,1,A201 
 39,O,A,49,26,0,A202 
 39,O,A,49,27,0,A214 
 39,O,A,49,28,1,A213 
 39,O,A,49,29,1,A215 
 39,O,A,49,30,1,A211 
 39,O,A,49,31,0,A212 
 39,O,A,49,32,1,A223 
 39,O,A,49,33,1,A222 
 39,O,A,49,34,1,A231 
 39,O,A,49,35,1,A232 
 39,O,A,49,36,1,A235 
 39,O,A,49,37,1,A234 
 39,O,A,49,38,1,A233 
 39,O,A,49,39,1,A243 
 39,O,A,49,40,1,A245 
 39,O,A,49,41,1,A244 
 39,O,A,49,42,0,A241 
 39,O,A,49,43,1,A242 
 39,O,A,49,44,1,A251 
 39,O,A,49,45,0,A254 
 39,O,A,49,46,0,A253 
 39,O,A,49,47,1,A261 
 39,O,A,49,48,1,A263 
 39,O,A,49,49,1,A262 
 39,C,A,49, 1,0,A102 
 39,C,A,49, 2,1,A101 
 39,C,A,49, 3,1,A103 
 39,C,A,49, 4,1,A113 
 39,C,A,49, 5,1,A112 
 39,C,A,49, 6,1,A111 
 39,C,A,49, 7,1,A121 
 39,C,A,49, 8,1,A131 
 39,C,A,49, 9,1,A133 
 39,C,A,49,10,1,A135 
 39,C,A,49,11,1,A132 
 39,C,A,49,12,1,A134 
 39,C,A,49,13,1,A145 
 39,C,A,49,14,1,A141 
 39,C,A,49,15,1,A143 
 39,C,A,49,16,1,A142 
 39,C,A,49,17,1,A144 
 39,C,A,49,18,1,A151 
 39,C,A,49,19,1,A152 
 39,C,A,49,20,1,A161 
 39,C,A,49,21,1,A162 
 39,C,A,49,22,1,A205 
 39,C,A,49,23,0,A204 
 39,C,A,49,24,1,A203 
 39,C,A,49,25,1,A201 
 39,C,A,49,26,1,A202 
 39,C,A,49,27,1,A214 
 39,C,A,49,28,1,A213 
 39,C,A,49,29,1,A215 
 39,C,A,49,30,1,A211 
 39,C,A,49,31,1,A212 
 39,C,A,49,32,1,A223 
 39,C,A,49,33,1,A222 
 39,C,A,49,34,1,A231 
 39,C,A,49,35,1,A232 
 39,C,A,49,36,1,A235 
 39,C,A,49,37,1,A234 
 39,C,A,49,38,1,A233 
 39,C,A,49,39,1,A243 
 39,C,A,49,40,1,A245 
 39,C,A,49,41,1,A244 
 39,C,A,49,42,1,A241 
 39,C,A,49,43,1,A242 
 39,C,A,49,44,1,A251 
 39,C,A,49,45,1,A254 
 39,C,A,49,46,1,A253 
 39,C,A,49,47,1,A261 
 39,C,A,49,48,1,A263 
 39,C,A,49,49,1,A262 
 39,M,A,49, 1,0,A102 
 39,M,A,49, 2,1,A101 
 39,M,A,49, 3,1,A103 
 39,M,A,49, 4,1,A113 
 39,M,A,49, 5,1,A112 
 39,M,A,49, 6,0,A111 
 39,M,A,49, 7,1,A121 
 39,M,A,49, 8,1,A131 
 39,M,A,49, 9,1,A133 
 39,M,A,49,10,1,A135 
 39,M,A,49,11,1,A132 
 39,M,A,49,12,1,A134 
 39,M,A,49,13,1,A145 
 39,M,A,49,14,1,A141 
 39,M,A,49,15,1,A143 
 39,M,A,49,16,1,A142 
 39,M,A,49,17,1,A144 
 39,M,A,49,18,1,A151 
 39,M,A,49,19,1,A152 
 39,M,A,49,20,1,A161 
 39,M,A,49,21,1,A162 
 39,M,A,49,22,1,A205 
 39,M,A,49,23,0,A204 
 39,M,A,49,24,1,A203 
 39,M,A,49,25,1,A201 
 39,M,A,49,26,1,A202 
 39,M,A,49,27,0,A214 
 39,M,A,49,28,1,A213 
 39,M,A,49,29,1,A215 
 39,M,A,49,30,1,A211 
 39,M,A,49,31,1,A212 
 39,M,A,49,32,1,A223 
 39,M,A,49,33,1,A222 
 39,M,A,49,34,1,A231 
 39,M,A,49,35,1,A232 
 39,M,A,49,36,1,A235 
 39,M,A,49,37,1,A234 
 39,M,A,49,38,1,A233 
 39,M,A,49,39,1,A243 
 39,M,A,49,40,1,A245 
 39,M,A,49,41,1,A244 
 39,M,A,49,42,1,A241 
 39,M,A,49,43,1,A242 
 39,M,A,49,44,1,A251 
 39,M,A,49,45,1,A254 
 39,M,A,49,46,1,A253 
 39,M,A,49,47,1,A261 
 39,M,A,49,48,1,A263 
 39,M,A,49,49,1,A262 
 40,O,A,49, 1,1,A102 
 40,O,A,49, 2,0,A101 
 40,O,A,49, 3,1,A103 
 40,O,A,49, 4,1,A113 
 40,O,A,49, 5,0,A112 
 40,O,A,49, 6,0,A111 
 40,O,A,49, 7,1,A121 
 40,O,A,49, 8,0,A131 
 40,O,A,49, 9,0,A133 
 40,O,A,49,10,0,A135 
 40,O,A,49,11,0,A132 
 40,O,A,49,12,0,A134 
 40,O,A,49,13,1,A145 
 40,O,A,49,14,1,A141 
 40,O,A,49,15,0,A143 
 40,O,A,49,16,1,A142 
 40,O,A,49,17,0,A144 
 40,O,A,49,18,0,A151 
 40,O,A,49,19,0,A152 
 40,O,A,49,20,0,A161 
 40,O,A,49,21,0,A162 
 40,O,A,49,22,1,A205 
 40,O,A,49,23,0,A204 
 40,O,A,49,24,1,A203 
 40,O,A,49,25,0,A201 
 40,O,A,49,26,0,A202 
 40,O,A,49,27,1,A214 
 40,O,A,49,28,0,A213 
 40,O,A,49,29,0,A215 
 40,O,A,49,30,0,A211 
 40,O,A,49,31,0,A212 
 40,O,A,49,32,0,A223 
 40,O,A,49,33,0,A222 
 40,O,A,49,34,0,A231 
 40,O,A,49,35,1,A232 
 40,O,A,49,36,0,A235 
 40,O,A,49,37,1,A234 
 40,O,A,49,38,1,A233 
 40,O,A,49,39,1,A243 
 40,O,A,49,40,1,A245 
 40,O,A,49,41,1,A244 
 40,O,A,49,42,1,A241 
 40,O,A,49,43,0,A242 
 40,O,A,49,44,1,A251 
 40,O,A,49,45,1,A254 
 40,O,A,49,46,0,A253 
 40,O,A,49,47,1,A263 
 40,O,A,49,48,0,A261 
 40,O,A,49,49,0,A262 
 40,C,A,49, 1,1,A102 
 40,C,A,49, 2,0,A101 
 40,C,A,49, 3,1,A103 
 40,C,A,49, 4,1,A113 
 40,C,A,49, 5,0,A112 
 40,C,A,49, 6,0,A111 
 40,C,A,49, 7,1,A121 
 40,C,A,49, 8,0,A131 
 40,C,A,49, 9,0,A133 
 40,C,A,49,10,0,A135 
 40,C,A,49,11,0,A132 
 40,C,A,49,12,0,A134 
 40,C,A,49,13,1,A145 
 40,C,A,49,14,0,A141 
 40,C,A,49,15,0,A143 
 40,C,A,49,16,1,A142 
 40,C,A,49,17,0,A144 
 40,C,A,49,18,0,A151 
 40,C,A,49,19,0,A152 
 40,C,A,49,20,0,A161 
 40,C,A,49,21,0,A162 
 40,C,A,49,22,1,A205 
 40,C,A,49,23,0,A204 
 40,C,A,49,24,1,A203 
 40,C,A,49,25,0,A201 
 40,C,A,49,26,0,A202 
 40,C,A,49,27,0,A214 
 40,C,A,49,28,0,A213 
 40,C,A,49,29,0,A215 
 40,C,A,49,30,0,A211 
 40,C,A,49,31,0,A212 
 40,C,A,49,32,0,A223 
 40,C,A,49,33,0,A222 
 40,C,A,49,34,0,A231 
 40,C,A,49,35,0,A232 
 40,C,A,49,36,0,A235 
 40,C,A,49,37,0,A234 
 40,C,A,49,38,0,A233 
 40,C,A,49,39,0,A243 
 40,C,A,49,40,1,A245 
 40,C,A,49,41,0,A244 
 40,C,A,49,42,0,A241 
 40,C,A,49,43,0,A242 
 40,C,A,49,44,0,A251 
 40,C,A,49,45,0,A254 
 40,C,A,49,46,0,A253 
 40,C,A,49,47,0,A263 
 40,C,A,49,48,0,A261 
 40,C,A,49,49,0,A262 
 40,M,A,49, 1,1,A102 
 40,M,A,49, 2,0,A101 
 40,M,A,49, 3,1,A103 
 40,M,A,49, 4,1,A113 
 40,M,A,49, 5,0,A112 
 40,M,A,49, 6,0,A111 
 40,M,A,49, 7,1,A121 
 40,M,A,49, 8,0,A131 
 40,M,A,49, 9,0,A133 
 40,M,A,49,10,0,A135 
 40,M,A,49,11,0,A132 
 40,M,A,49,12,0,A134 
 40,M,A,49,13,0,A145 
 40,M,A,49,14,1,A141 
 40,M,A,49,15,1,A143 
 40,M,A,49,16,1,A142 
 40,M,A,49,17,0,A144 
 40,M,A,49,18,0,A151 
 40,M,A,49,19,1,A152 
 40,M,A,49,20,0,A161 
 40,M,A,49,21,0,A162 
 40,M,A,49,22,1,A205 
 40,M,A,49,23,0,A204 
 40,M,A,49,24,1,A203 
 40,M,A,49,25,0,A201 
 40,M,A,49,26,0,A202 
 40,M,A,49,27,0,A214 
 40,M,A,49,28,0,A213 
 40,M,A,49,29,0,A215 
 40,M,A,49,30,0,A211 
 40,M,A,49,31,0,A212 
 40,M,A,49,32,0,A223 
 40,M,A,49,33,0,A222 
 40,M,A,49,34,0,A231 
 40,M,A,49,35,0,A232 
 40,M,A,49,36,0,A235 
 40,M,A,49,37,1,A234 
 40,M,A,49,38,0,A233 
 40,M,A,49,39,0,A243 
 40,M,A,49,40,1,A245 
 40,M,A,49,41,0,A244 
 40,M,A,49,42,1,A241 
 40,M,A,49,43,0,A242 
 40,M,A,49,44,0,A251 
 40,M,A,49,45,0,A254 
 40,M,A,49,46,0,A253 
 40,M,A,49,47,0,A263 
 40,M,A,49,48,0,A261 
 40,M,A,49,49,0,A262 
 41,O,A,49, 1,1,A102 
 41,O,A,49, 2,0,A101 
 41,O,A,49, 3,0,A103 
 41,O,A,49, 4,0,A113 
 41,O,A,49, 5,0,A112 
 41,O,A,49, 6,0,A111 
 41,O,A,49, 7,1,A121 
 41,O,A,49, 8,1,A131 
 41,O,A,49, 9,1,A133 
 41,O,A,49,10,1,A135 
 41,O,A,49,11,0,A132 
 41,O,A,49,12,1,A134 
 41,O,A,49,13,0,A145 
 41,O,A,49,14,1,A141 
 41,O,A,49,15,0,A143 
 41,O,A,49,16,0,A144 
 41,O,A,49,17,0,A142 
 41,O,A,49,18,0,A151 
 41,O,A,49,19,1,A152 
 41,O,A,49,20,1,A161 
 41,O,A,49,21,0,A162 
 41,O,A,49,22,1,A205 
 41,O,A,49,23,1,A204 
 41,O,A,49,24,1,A203 
 41,O,A,49,25,0,A201 
 41,O,A,49,26,1,A202 
 41,O,A,49,27,1,A214 
 41,O,A,49,28,0,A213 
 41,O,A,49,29,1,A215 
 41,O,A,49,30,0,A211 
 41,O,A,49,31,0,A212 
 41,O,A,49,32,1,A223 
 41,O,A,49,33,1,A222 
 41,O,A,49,34,1,A231 
 41,O,A,49,35,0,A232 
 41,O,A,49,36,0,A235 
 41,O,A,49,37,1,A234 
 41,O,A,49,38,0,A233 
 41,O,A,49,39,1,A243 
 41,O,A,49,40,1,A245 
 41,O,A,49,41,1,A244 
 41,O,A,49,42,1,A241 
 41,O,A,49,43,0,A242 
 41,O,A,49,44,1,A251 
 41,O,A,49,45,0,A254 
 41,O,A,49,46,0,A253 
 41,O,A,49,47,1,A261 
 41,O,A,49,48,1,A263 
 41,O,A,49,49,0,A262 
 41,C,A,49, 1,1,A102 
 41,C,A,49, 2,0,A101 
 41,C,A,49, 3,0,A103 
 41,C,A,49, 4,0,A113 
 41,C,A,49, 5,0,A112 
 41,C,A,49, 6,0,A111 
 41,C,A,49, 7,0,A121 
 41,C,A,49, 8,1,A131 
 41,C,A,49, 9,1,A133 
 41,C,A,49,10,0,A135 
 41,C,A,49,11,0,A132 
 41,C,A,49,12,1,A134 
 41,C,A,49,13,0,A145 
 41,C,A,49,14,1,A141 
 41,C,A,49,15,0,A143 
 41,C,A,49,16,0,A144 
 41,C,A,49,17,0,A142 
 41,C,A,49,18,0,A151 
 41,C,A,49,19,0,A152 
 41,C,A,49,20,1,A161 
 41,C,A,49,21,0,A162 
 41,C,A,49,22,0,A205 
 41,C,A,49,23,1,A204 
 41,C,A,49,24,0,A203 
 41,C,A,49,25,0,A201 
 41,C,A,49,26,0,A202 
 41,C,A,49,27,0,A214 
 41,C,A,49,28,0,A213 
 41,C,A,49,29,1,A215 
 41,C,A,49,30,0,A211 
 41,C,A,49,31,0,A212 
 41,C,A,49,32,0,A223 
 41,C,A,49,33,1,A222 
 41,C,A,49,34,0,A231 
 41,C,A,49,35,0,A232 
 41,C,A,49,36,0,A235 
 41,C,A,49,37,0,A234 
 41,C,A,49,38,0,A233 
 41,C,A,49,39,1,A243 
 41,C,A,49,40,1,A245 
 41,C,A,49,41,0,A244 
 41,C,A,49,42,1,A241 
 41,C,A,49,43,0,A242 
 41,C,A,49,44,1,A251 
 41,C,A,49,45,0,A254 
 41,C,A,49,46,0,A253 
 41,C,A,49,47,0,A261 
 41,C,A,49,48,1,A263 
 41,C,A,49,49,0,A262 
 41,M,A,49, 1,1,A102 
 41,M,A,49, 2,0,A101 
 41,M,A,49, 3,0,A103 
 41,M,A,49, 4,0,A113 
 41,M,A,49, 5,0,A112 
 41,M,A,49, 6,0,A111 
 41,M,A,49, 7,0,A121 
 41,M,A,49, 8,1,A131 
 41,M,A,49, 9,1,A133 
 41,M,A,49,10,0,A135 
 41,M,A,49,11,0,A132 
 41,M,A,49,12,1,A134 
 41,M,A,49,13,0,A145 
 41,M,A,49,14,1,A141 
 41,M,A,49,15,0,A143 
 41,M,A,49,16,0,A144 
 41,M,A,49,17,0,A142 
 41,M,A,49,18,0,A151 
 41,M,A,49,19,1,A152 
 41,M,A,49,20,1,A161 
 41,M,A,49,21,0,A162 
 41,M,A,49,22,0,A205 
 41,M,A,49,23,1,A204 
 41,M,A,49,24,1,A203 
 41,M,A,49,25,0,A201 
 41,M,A,49,26,0,A202 
 41,M,A,49,27,0,A214 
 41,M,A,49,28,0,A213 
 41,M,A,49,29,1,A215 
 41,M,A,49,30,0,A211 
 41,M,A,49,31,0,A212 
 41,M,A,49,32,0,A223 
 41,M,A,49,33,1,A222 
 41,M,A,49,34,1,A231 
 41,M,A,49,35,0,A232 
 41,M,A,49,36,0,A235 
 41,M,A,49,37,0,A234 
 41,M,A,49,38,0,A233 
 41,M,A,49,39,1,A243 
 41,M,A,49,40,1,A245 
 41,M,A,49,41,1,A244 
 41,M,A,49,42,1,A241 
 41,M,A,49,43,0,A242 
 41,M,A,49,44,1,A251 
 41,M,A,49,45,0,A254 
 41,M,A,49,46,0,A253 
 41,M,A,49,47,0,A261 
 41,M,A,49,48,1,A263 
 41,M,A,49,49,1,A262 
 42,O,A,49, 1,0,A102 
 42,O,A,49, 2,1,A101 
 42,O,A,49, 3,0,A103 
 42,O,A,49, 4,1,A113 
 42,O,A,49, 5,1,A112 
 42,O,A,49, 6,1,A111 
 42,O,A,49, 7,1,A121 
 42,O,A,49, 8,0,A131 
 42,O,A,49, 9,1,A133 
 42,O,A,49,10,0,A135 
 42,O,A,49,11,0,A132 
 42,O,A,49,12,1,A134 
 42,O,A,49,13,0,A145 
 42,O,A,49,14,1,A141 
 42,O,A,49,15,1,A143 
 42,O,A,49,16,1,A142 
 42,O,A,49,17,0,A144 
 42,O,A,49,18,1,A151 
 42,O,A,49,19,0,A152 
 42,O,A,49,20,1,A161 
 42,O,A,49,21,1,A162 
 42,O,A,49,22,1,A205 
 42,O,A,49,23,0,A204 
 42,O,A,49,24,1,A203 
 42,O,A,49,25,1,A201 
 42,O,A,49,26,0,A202 
 42,O,A,49,27,1,A214 
 42,O,A,49,28,0,A213 
 42,O,A,49,29,0,A215 
 42,O,A,49,30,1,A211 
 42,O,A,49,31,0,A212 
 42,O,A,49,32,1,A223 
 42,O,A,49,33,1,A222 
 42,O,A,49,34,0,A231 
 42,O,A,49,35,0,A232 
 42,O,A,49,36,1,A235 
 42,O,A,49,37,0,A234 
 42,O,A,49,38,1,A233 
 42,O,A,49,39,0,A243 
 42,O,A,49,40,0,A245 
 42,O,A,49,41,0,A244 
 42,O,A,49,42,1,A241 
 42,O,A,49,43,0,A242 
 42,O,A,49,44,0,A251 
 42,O,A,49,45,0,A254 
 42,O,A,49,46,0,A253 
 42,O,A,49,47,0,A261 
 42,O,A,49,48,1,A263 
 42,O,A,49,49,1,A262 
 42,C,A,49, 1,0,A102 
 42,C,A,49, 2,1,A101 
 42,C,A,49, 3,0,A103 
 42,C,A,49, 4,0,A113 
 42,C,A,49, 5,0,A112 
 42,C,A,49, 6,1,A111 
 42,C,A,49, 7,1,A121 
 42,C,A,49, 8,0,A131 
 42,C,A,49, 9,1,A133 
 42,C,A,49,10,0,A135 
 42,C,A,49,11,0,A132 
 42,C,A,49,12,1,A134 
 42,C,A,49,13,0,A145 
 42,C,A,49,14,0,A141 
 42,C,A,49,15,1,A143 
 42,C,A,49,16,1,A142 
 42,C,A,49,17,0,A144 
 42,C,A,49,18,1,A151 
 42,C,A,49,19,1,A152 
 42,C,A,49,20,1,A161 
 42,C,A,49,21,1,A162 
 42,C,A,49,22,1,A205 
 42,C,A,49,23,0,A204 
 42,C,A,49,24,1,A203 
 42,C,A,49,25,1,A201 
 42,C,A,49,26,1,A202 
 42,C,A,49,27,1,A214 
 42,C,A,49,28,1,A213 
 42,C,A,49,29,1,A215 
 42,C,A,49,30,1,A211 
 42,C,A,49,31,1,A212 
 42,C,A,49,32,1,A223 
 42,C,A,49,33,1,A222 
 42,C,A,49,34,1,A231 
 42,C,A,49,35,1,A232 
 42,C,A,49,36,1,A235 
 42,C,A,49,37,1,A234 
 42,C,A,49,38,1,A233 
 42,C,A,49,39,1,A243 
 42,C,A,49,40,0,A245 
 42,C,A,49,41,1,A244 
 42,C,A,49,42,1,A241 
 42,C,A,49,43,1,A242 
 42,C,A,49,44,0,A251 
 42,C,A,49,45,1,A254 
 42,C,A,49,46,1,A253 
 42,C,A,49,47,0,A261 
 42,C,A,49,48,1,A263 
 42,C,A,49,49,1,A262 
 42,M,A,49, 1,0,A102 
 42,M,A,49, 2,1,A101 
 42,M,A,49, 3,0,A103 
 42,M,A,49, 4,0,A113 
 42,M,A,49, 5,0,A112 
 42,M,A,49, 6,1,A111 
 42,M,A,49, 7,1,A121 
 42,M,A,49, 8,0,A131 
 42,M,A,49, 9,1,A133 
 42,M,A,49,10,0,A135 
 42,M,A,49,11,0,A132 
 42,M,A,49,12,1,A134 
 42,M,A,49,13,0,A145 
 42,M,A,49,14,1,A141 
 42,M,A,49,15,1,A143 
 42,M,A,49,16,1,A142 
 42,M,A,49,17,0,A144 
 42,M,A,49,18,1,A151 
 42,M,A,49,19,0,A152 
 42,M,A,49,20,1,A161 
 42,M,A,49,21,1,A162 
 42,M,A,49,22,1,A205 
 42,M,A,49,23,1,A204 
 42,M,A,49,24,0,A203 
 42,M,A,49,25,1,A201 
 42,M,A,49,26,1,A202 
 42,M,A,49,27,1,A214 
 42,M,A,49,28,1,A213 
 42,M,A,49,29,1,A215 
 42,M,A,49,30,1,A211 
 42,M,A,49,31,1,A212 
 42,M,A,49,32,1,A223 
 42,M,A,49,33,1,A222 
 42,M,A,49,34,0,A231 
 42,M,A,49,35,1,A232 
 42,M,A,49,36,1,A235 
 42,M,A,49,37,1,A234 
 42,M,A,49,38,1,A233 
 42,M,A,49,39,1,A243 
 42,M,A,49,40,1,A245 
 42,M,A,49,41,1,A244 
 42,M,A,49,42,1,A241 
 42,M,A,49,43,1,A242 
 42,M,A,49,44,0,A251 
 42,M,A,49,45,1,A254 
 42,M,A,49,46,1,A253 
 42,M,A,49,47,0,A261 
 42,M,A,49,48,1,A263 
 42,M,A,49,49,1,A262 
 43,O,A,49, 1,1,A102 
 43,O,A,49, 2,1,A101 
 43,O,A,49, 3,1,A103 
 43,O,A,49, 4,0,A113 
 43,O,A,49, 5,1,A112 
 43,O,A,49, 6,1,A111 
 43,O,A,49, 7,0,A121 
 43,O,A,49, 8,1,A131 
 43,O,A,49, 9,0,A133 
 43,O,A,49,10,0,A135 
 43,O,A,49,11,1,A132 
 43,O,A,49,12,1,A134 
 43,O,A,49,13,1,A145 
 43,O,A,49,14,1,A141 
 43,O,A,49,15,1,A143 
 43,O,A,49,16,1,A144 
 43,O,A,49,17,0,A142 
 43,O,A,49,18,1,A151 
 43,O,A,49,19,1,A152 
 43,O,A,49,20,1,A161 
 43,O,A,49,21,1,A162 
 43,O,A,49,22,1,A205 
 43,O,A,49,23,1,A204 
 43,O,A,49,24,1,A203 
 43,O,A,49,25,1,A201 
 43,O,A,49,26,0,A202 
 43,O,A,49,27,1,A214 
 43,O,A,49,28,0,A213 
 43,O,A,49,29,1,A215 
 43,O,A,49,30,1,A211 
 43,O,A,49,31,1,A212 
 43,O,A,49,32,1,A223 
 43,O,A,49,33,1,A222 
 43,O,A,49,34,1,A231 
 43,O,A,49,35,1,A232 
 43,O,A,49,36,0,A235 
 43,O,A,49,37,1,A234 
 43,O,A,49,38,0,A233 
 43,O,A,49,39,1,A243 
 43,O,A,49,40,1,A245 
 43,O,A,49,41,1,A244 
 43,O,A,49,42,1,A241 
 43,O,A,49,43,1,A242 
 43,O,A,49,44,0,A251 
 43,O,A,49,45,1,A254 
 43,O,A,49,46,0,A253 
 43,O,A,49,47,1,A263 
 43,O,A,49,48,1,A261 
 43,O,A,49,49,0,A262 
 43,C,A,49, 1,1,A102 
 43,C,A,49, 2,1,A101 
 43,C,A,49, 3,1,A103 
 43,C,A,49, 4,1,A113 
 43,C,A,49, 5,1,A112 
 43,C,A,49, 6,1,A111 
 43,C,A,49, 7,1,A121 
 43,C,A,49, 8,1,A131 
 43,C,A,49, 9,1,A133 
 43,C,A,49,10,1,A135 
 43,C,A,49,11,1,A132 
 43,C,A,49,12,1,A134 
 43,C,A,49,13,1,A145 
 43,C,A,49,14,1,A141 
 43,C,A,49,15,1,A143 
 43,C,A,49,16,1,A144 
 43,C,A,49,17,1,A142 
 43,C,A,49,18,1,A151 
 43,C,A,49,19,1,A152 
 43,C,A,49,20,1,A161 
 43,C,A,49,21,1,A162 
 43,C,A,49,22,1,A205 
 43,C,A,49,23,1,A204 
 43,C,A,49,24,1,A203 
 43,C,A,49,25,1,A201 
 43,C,A,49,26,1,A202 
 43,C,A,49,27,1,A214 
 43,C,A,49,28,1,A213 
 43,C,A,49,29,1,A215 
 43,C,A,49,30,1,A211 
 43,C,A,49,31,1,A212 
 43,C,A,49,32,1,A223 
 43,C,A,49,33,0,A222 
 43,C,A,49,34,1,A231 
 43,C,A,49,35,1,A232 
 43,C,A,49,36,1,A235 
 43,C,A,49,37,1,A234 
 43,C,A,49,38,0,A233 
 43,C,A,49,39,1,A243 
 43,C,A,49,40,1,A245 
 43,C,A,49,41,1,A244 
 43,C,A,49,42,1,A241 
 43,C,A,49,43,1,A242 
 43,C,A,49,44,1,A251 
 43,C,A,49,45,1,A254 
 43,C,A,49,46,1,A253 
 43,C,A,49,47,0,A263 
 43,C,A,49,48,1,A261 
 43,C,A,49,49,1,A262 
 43,M,A,49, 1,1,A102 
 43,M,A,49, 2,1,A101 
 43,M,A,49, 3,1,A103 
 43,M,A,49, 4,0,A113 
 43,M,A,49, 5,1,A112 
 43,M,A,49, 6,1,A111 
 43,M,A,49, 7,1,A121 
 43,M,A,49, 8,1,A131 
 43,M,A,49, 9,1,A133 
 43,M,A,49,10,1,A135 
 43,M,A,49,11,1,A132 
 43,M,A,49,12,1,A134 
 43,M,A,49,13,1,A145 
 43,M,A,49,14,1,A141 
 43,M,A,49,15,1,A143 
 43,M,A,49,16,1,A144 
 43,M,A,49,17,1,A142 
 43,M,A,49,18,1,A151 
 43,M,A,49,19,1,A152 
 43,M,A,49,20,0,A161 
 43,M,A,49,21,1,A162 
 43,M,A,49,22,1,A205 
 43,M,A,49,23,1,A204 
 43,M,A,49,24,1,A203 
 43,M,A,49,25,1,A201 
 43,M,A,49,26,1,A202 
 43,M,A,49,27,1,A214 
 43,M,A,49,28,1,A213 
 43,M,A,49,29,1,A215 
 43,M,A,49,30,1,A211 
 43,M,A,49,31,1,A212 
 43,M,A,49,32,1,A223 
 43,M,A,49,33,1,A222 
 43,M,A,49,34,1,A231 
 43,M,A,49,35,1,A232 
 43,M,A,49,36,1,A235 
 43,M,A,49,37,1,A234 
 43,M,A,49,38,1,A233 
 43,M,A,49,39,1,A243 
 43,M,A,49,40,1,A245 
 43,M,A,49,41,1,A244 
 43,M,A,49,42,1,A241 
 43,M,A,49,43,1,A242 
 43,M,A,49,44,1,A251 
 43,M,A,49,45,1,A254 
 43,M,A,49,46,1,A253 
 43,M,A,49,47,1,A263 
 43,M,A,49,48,1,A261 
 43,M,A,49,49,0,A262 
 44,O,A,49, 1,1,A102 
 44,O,A,49, 2,1,A101 
 44,O,A,49, 3,1,A103 
 44,O,A,49, 4,1,A113 
 44,O,A,49, 5,0,A112 
 44,O,A,49, 6,1,A111 
 44,O,A,49, 7,1,A121 
 44,O,A,49, 8,0,A131 
 44,O,A,49, 9,1,A133 
 44,O,A,49,10,1,A135 
 44,O,A,49,11,1,A132 
 44,O,A,49,12,1,A134 
 44,O,A,49,13,1,A145 
 44,O,A,49,14,1,A141 
 44,O,A,49,15,1,A143 
 44,O,A,49,16,0,A144 
 44,O,A,49,17,1,A142 
 44,O,A,49,18,0,A151 
 44,O,A,49,19,0,A152 
 44,O,A,49,20,1,A161 
 44,O,A,49,21,1,A162 
 44,O,A,49,22,1,A205 
 44,O,A,49,23,0,A204 
 44,O,A,49,24,1,A203 
 44,O,A,49,25,1,A201 
 44,O,A,49,26,1,A202 
 44,O,A,49,27,0,A214 
 44,O,A,49,28,0,A213 
 44,O,A,49,29,1,A215 
 44,O,A,49,30,1,A211 
 44,O,A,49,31,0,A212 
 44,O,A,49,32,1,A223 
 44,O,A,49,33,0,A222 
 44,O,A,49,34,1,A231 
 44,O,A,49,35,0,A232 
 44,O,A,49,36,1,A235 
 44,O,A,49,37,0,A234 
 44,O,A,49,38,1,A233 
 44,O,A,49,39,1,A243 
 44,O,A,49,40,0,A245 
 44,O,A,49,41,1,A241 
 44,O,A,49,42,0,A242 
 44,O,A,49,43,0,A244 
 44,O,A,49,44,0,A251 
 44,O,A,49,45,0,A254 
 44,O,A,49,46,0,A253 
 44,O,A,49,47,0,A261 
 44,O,A,49,48,1,A263 
 44,O,A,49,49,1,A262 
 44,C,A,49, 1,1,A102 
 44,C,A,49, 2,1,A101 
 44,C,A,49, 3,1,A103 
 44,C,A,49, 4,1,A113 
 44,C,A,49, 5,1,A112 
 44,C,A,49, 6,1,A111 
 44,C,A,49, 7,1,A121 
 44,C,A,49, 8,1,A131 
 44,C,A,49, 9,1,A133 
 44,C,A,49,10,1,A135 
 44,C,A,49,11,1,A132 
 44,C,A,49,12,1,A134 
 44,C,A,49,13,1,A145 
 44,C,A,49,14,1,A141 
 44,C,A,49,15,1,A143 
 44,C,A,49,16,1,A144 
 44,C,A,49,17,1,A142 
 44,C,A,49,18,1,A151 
 44,C,A,49,19,1,A152 
 44,C,A,49,20,1,A161 
 44,C,A,49,21,1,A162 
 44,C,A,49,22,1,A205 
 44,C,A,49,23,1,A204 
 44,C,A,49,24,1,A203 
 44,C,A,49,25,1,A201 
 44,C,A,49,26,1,A202 
 44,C,A,49,27,1,A214 
 44,C,A,49,28,1,A213 
 44,C,A,49,29,1,A215 
 44,C,A,49,30,1,A211 
 44,C,A,49,31,1,A212 
 44,C,A,49,32,1,A223 
 44,C,A,49,33,1,A222 
 44,C,A,49,34,1,A231 
 44,C,A,49,35,1,A232 
 44,C,A,49,36,1,A235 
 44,C,A,49,37,1,A234 
 44,C,A,49,38,1,A233 
 44,C,A,49,39,1,A243 
 44,C,A,49,40,1,A245 
 44,C,A,49,41,1,A241 
 44,C,A,49,42,1,A242 
 44,C,A,49,43,1,A244 
 44,C,A,49,44,1,A251 
 44,C,A,49,45,1,A254 
 44,C,A,49,46,1,A253 
 44,C,A,49,47,1,A261 
 44,C,A,49,48,1,A263 
 44,C,A,49,49,1,A262 
 44,M,A,49, 1,1,A102 
 44,M,A,49, 2,1,A101 
 44,M,A,49, 3,1,A103 
 44,M,A,49, 4,0,A113 
 44,M,A,49, 5,1,A112 
 44,M,A,49, 6,1,A111 
 44,M,A,49, 7,1,A121 
 44,M,A,49, 8,1,A131 
 44,M,A,49, 9,1,A133 
 44,M,A,49,10,1,A135 
 44,M,A,49,11,1,A132 
 44,M,A,49,12,1,A134 
 44,M,A,49,13,1,A145 
 44,M,A,49,14,1,A141 
 44,M,A,49,15,1,A143 
 44,M,A,49,16,1,A144 
 44,M,A,49,17,1,A142 
 44,M,A,49,18,0,A151 
 44,M,A,49,19,0,A152 
 44,M,A,49,20,1,A161 
 44,M,A,49,21,1,A162 
 44,M,A,49,22,1,A205 
 44,M,A,49,23,0,A204 
 44,M,A,49,24,1,A203 
 44,M,A,49,25,1,A201 
 44,M,A,49,26,1,A202 
 44,M,A,49,27,1,A214 
 44,M,A,49,28,1,A213 
 44,M,A,49,29,1,A215 
 44,M,A,49,30,1,A211 
 44,M,A,49,31,1,A212 
 44,M,A,49,32,1,A223 
 44,M,A,49,33,1,A222 
 44,M,A,49,34,0,A231 
 44,M,A,49,35,1,A232 
 44,M,A,49,36,1,A235 
 44,M,A,49,37,1,A234 
 44,M,A,49,38,1,A233 
 44,M,A,49,39,1,A243 
 44,M,A,49,40,1,A245 
 44,M,A,49,41,1,A241 
 44,M,A,49,42,1,A242 
 44,M,A,49,43,1,A244 
 44,M,A,49,44,1,A251 
 44,M,A,49,45,1,A254 
 44,M,A,49,46,1,A253 
 44,M,A,49,47,1,A261 
 44,M,A,49,48,1,A263 
 44,M,A,49,49,1,A262 
 45,O,A,49, 1,1,A102 
 45,O,A,49, 2,1,A101 
 45,O,A,49, 3,1,A103 
 45,O,A,49, 4,1,A113 
 45,O,A,49, 5,0,A112 
 45,O,A,49, 6,1,A111 
 45,O,A,49, 7,0,A121 
 45,O,A,49, 8,1,A131 
 45,O,A,49, 9,0,A133 
 45,O,A,49,10,1,A135 
 45,O,A,49,11,1,A132 
 45,O,A,49,12,1,A134 
 45,O,A,49,13,1,A145 
 45,O,A,49,14,0,A141 
 45,O,A,49,15,1,A143 
 45,O,A,49,16,0,A144 
 45,O,A,49,17,1,A142 
 45,O,A,49,18,1,A151 
 45,O,A,49,19,0,A152 
 45,O,A,49,20,1,A161 
 45,O,A,49,21,1,A162 
 45,O,A,49,22,0,A205 
 45,O,A,49,23,0,A204 
 45,O,A,49,24,1,A203 
 45,O,A,49,25,1,A201 
 45,O,A,49,26,0,A202 
 45,O,A,49,27,1,A214 
 45,O,A,49,28,1,A213 
 45,O,A,49,29,1,A211 
 45,O,A,49,30,1,A215 
 45,O,A,49,31,1,A212 
 45,O,A,49,32,1,A223 
 45,O,A,49,33,0,A222 
 45,O,A,49,34,0,A231 
 45,O,A,49,35,1,A232 
 45,O,A,49,36,1,A235 
 45,O,A,49,37,1,A234 
 45,O,A,49,38,1,A233 
 45,O,A,49,39,1,A243 
 45,O,A,49,40,0,A244 
 45,O,A,49,41,0,A245 
 45,O,A,49,42,1,A241 
 45,O,A,49,43,0,A242 
 45,O,A,49,44,0,A251 
 45,O,A,49,45,0,A254 
 45,O,A,49,46,1,A253 
 45,O,A,49,47,0,A261 
 45,O,A,49,48,0,A263 
 45,O,A,49,49,1,A262 
 45,C,A,49, 1,1,A102 
 45,C,A,49, 2,1,A101 
 45,C,A,49, 3,1,A103 
 45,C,A,49, 4,1,A113 
 45,C,A,49, 5,1,A112 
 45,C,A,49, 6,1,A111 
 45,C,A,49, 7,1,A121 
 45,C,A,49, 8,1,A131 
 45,C,A,49, 9,1,A133 
 45,C,A,49,10,1,A135 
 45,C,A,49,11,1,A132 
 45,C,A,49,12,1,A134 
 45,C,A,49,13,1,A145 
 45,C,A,49,14,1,A141 
 45,C,A,49,15,1,A143 
 45,C,A,49,16,1,A144 
 45,C,A,49,17,1,A142 
 45,C,A,49,18,1,A151 
 45,C,A,49,19,1,A152 
 45,C,A,49,20,1,A161 
 45,C,A,49,21,1,A162 
 45,C,A,49,22,1,A205 
 45,C,A,49,23,1,A204 
 45,C,A,49,24,1,A203 
 45,C,A,49,25,1,A201 
 45,C,A,49,26,1,A202 
 45,C,A,49,27,1,A214 
 45,C,A,49,28,1,A213 
 45,C,A,49,29,1,A211 
 45,C,A,49,30,1,A215 
 45,C,A,49,31,1,A212 
 45,C,A,49,32,1,A223 
 45,C,A,49,33,1,A222 
 45,C,A,49,34,1,A231 
 45,C,A,49,35,1,A232 
 45,C,A,49,36,1,A235 
 45,C,A,49,37,1,A234 
 45,C,A,49,38,1,A233 
 45,C,A,49,39,1,A243 
 45,C,A,49,40,1,A244 
 45,C,A,49,41,0,A245 
 45,C,A,49,42,1,A241 
 45,C,A,49,43,1,A242 
 45,C,A,49,44,1,A251 
 45,C,A,49,45,1,A254 
 45,C,A,49,46,1,A253 
 45,C,A,49,47,1,A261 
 45,C,A,49,48,1,A263 
 45,C,A,49,49,1,A262 
 45,M,A,49, 1,1,A102 
 45,M,A,49, 2,1,A101 
 45,M,A,49, 3,1,A103 
 45,M,A,49, 4,0,A113 
 45,M,A,49, 5,0,A112 
 45,M,A,49, 6,1,A111 
 45,M,A,49, 7,1,A121 
 45,M,A,49, 8,1,A131 
 45,M,A,49, 9,0,A133 
 45,M,A,49,10,1,A135 
 45,M,A,49,11,1,A132 
 45,M,A,49,12,1,A134 
 45,M,A,49,13,1,A145 
 45,M,A,49,14,1,A141 
 45,M,A,49,15,1,A143 
 45,M,A,49,16,1,A144 
 45,M,A,49,17,1,A142 
 45,M,A,49,18,1,A151 
 45,M,A,49,19,0,A152 
 45,M,A,49,20,1,A161 
 45,M,A,49,21,1,A162 
 45,M,A,49,22,1,A205 
 45,M,A,49,23,1,A204 
 45,M,A,49,24,1,A203 
 45,M,A,49,25,1,A201 
 45,M,A,49,26,1,A202 
 45,M,A,49,27,1,A214 
 45,M,A,49,28,1,A213 
 45,M,A,49,29,1,A211 
 45,M,A,49,30,1,A215 
 45,M,A,49,31,1,A212 
 45,M,A,49,32,1,A223 
 45,M,A,49,33,1,A222 
 45,M,A,49,34,1,A231 
 45,M,A,49,35,1,A232 
 45,M,A,49,36,1,A235 
 45,M,A,49,37,1,A234 
 45,M,A,49,38,1,A233 
 45,M,A,49,39,1,A243 
 45,M,A,49,40,1,A244 
 45,M,A,49,41,1,A245 
 45,M,A,49,42,1,A241 
 45,M,A,49,43,1,A242 
 45,M,A,49,44,1,A251 
 45,M,A,49,45,1,A254 
 45,M,A,49,46,1,A253 
 45,M,A,49,47,1,A261 
 45,M,A,49,48,1,A263 
 45,M,A,49,49,0,A262 
 46,O,A,49, 1,0,A102 
 46,O,A,49, 2,1,A101 
 46,O,A,49, 3,1,A103 
 46,O,A,49, 4,0,A113 
 46,O,A,49, 5,0,A112 
 46,O,A,49, 6,0,A111 
 46,O,A,49, 7,0,A121 
 46,O,A,49, 8,1,A131 
 46,O,A,49, 9,1,A133 
 46,O,A,49,10,1,A135 
 46,O,A,49,11,1,A132 
 46,O,A,49,12,0,A134 
 46,O,A,49,13,0,A145 
 46,O,A,49,14,0,A141 
 46,O,A,49,15,0,A143 
 46,O,A,49,16,1,A144 
 46,O,A,49,17,1,A142 
 46,O,A,49,18,1,A151 
 46,O,A,49,19,1,A152 
 46,O,A,49,20,1,A161 
 46,O,A,49,21,0,A162 
 46,O,A,49,22,0,A205 
 46,O,A,49,23,0,A204 
 46,O,A,49,24,1,A203 
 46,O,A,49,25,0,A201 
 46,O,A,49,26,1,A202 
 46,O,A,49,27,0,A214 
 46,O,A,49,28,1,A213 
 46,O,A,49,29,1,A211 
 46,O,A,49,30,1,A215 
 46,O,A,49,31,0,A212 
 46,O,A,49,32,1,A223 
 46,O,A,49,33,1,A222 
 46,O,A,49,34,1,A231 
 46,O,A,49,35,0,A232 
 46,O,A,49,36,0,A235 
 46,O,A,49,37,1,A234 
 46,O,A,49,38,1,A233 
 46,O,A,49,39,0,A243 
 46,O,A,49,40,0,A244 
 46,O,A,49,41,0,A245 
 46,O,A,49,42,0,A241 
 46,O,A,49,43,0,A242 
 46,O,A,49,44,0,A251 
 46,O,A,49,45,1,A254 
 46,O,A,49,46,1,A253 
 46,O,A,49,47,1,A263 
 46,O,A,49,48,0,A261 
 46,O,A,49,49,1,A262 
 46,C,A,49, 1,0,A102 
 46,C,A,49, 2,1,A101 
 46,C,A,49, 3,1,A103 
 46,C,A,49, 4,1,A113 
 46,C,A,49, 5,1,A112 
 46,C,A,49, 6,1,A111 
 46,C,A,49, 7,1,A121 
 46,C,A,49, 8,1,A131 
 46,C,A,49, 9,1,A133 
 46,C,A,49,10,1,A135 
 46,C,A,49,11,1,A132 
 46,C,A,49,12,1,A134 
 46,C,A,49,13,1,A145 
 46,C,A,49,14,1,A141 
 46,C,A,49,15,0,A143 
 46,C,A,49,16,1,A144 
 46,C,A,49,17,1,A142 
 46,C,A,49,18,1,A151 
 46,C,A,49,19,1,A152 
 46,C,A,49,20,1,A161 
 46,C,A,49,21,1,A162 
 46,C,A,49,22,1,A205 
 46,C,A,49,23,1,A204 
 46,C,A,49,24,1,A203 
 46,C,A,49,25,1,A201 
 46,C,A,49,26,1,A202 
 46,C,A,49,27,0,A214 
 46,C,A,49,28,1,A213 
 46,C,A,49,29,1,A211 
 46,C,A,49,30,1,A215 
 46,C,A,49,31,0,A212 
 46,C,A,49,32,1,A223 
 46,C,A,49,33,1,A222 
 46,C,A,49,34,1,A231 
 46,C,A,49,35,1,A232 
 46,C,A,49,36,1,A235 
 46,C,A,49,37,1,A234 
 46,C,A,49,38,1,A233 
 46,C,A,49,39,1,A243 
 46,C,A,49,40,1,A244 
 46,C,A,49,41,0,A245 
 46,C,A,49,42,0,A241 
 46,C,A,49,43,1,A242 
 46,C,A,49,44,0,A251 
 46,C,A,49,45,1,A254 
 46,C,A,49,46,1,A253 
 46,C,A,49,47,1,A263 
 46,C,A,49,48,0,A261 
 46,C,A,49,49,1,A262 
 46,M,A,49, 1,0,A102 
 46,M,A,49, 2,1,A101 
 46,M,A,49, 3,1,A103 
 46,M,A,49, 4,1,A113 
 46,M,A,49, 5,1,A112 
 46,M,A,49, 6,1,A111 
 46,M,A,49, 7,1,A121 
 46,M,A,49, 8,1,A131 
 46,M,A,49, 9,1,A133 
 46,M,A,49,10,1,A135 
 46,M,A,49,11,1,A132 
 46,M,A,49,12,1,A134 
 46,M,A,49,13,1,A145 
 46,M,A,49,14,0,A141 
 46,M,A,49,15,0,A143 
 46,M,A,49,16,1,A144 
 46,M,A,49,17,1,A142 
 46,M,A,49,18,1,A151 
 46,M,A,49,19,1,A152 
 46,M,A,49,20,1,A161 
 46,M,A,49,21,1,A162 
 46,M,A,49,22,1,A205 
 46,M,A,49,23,1,A204 
 46,M,A,49,24,1,A203 
 46,M,A,49,25,0,A201 
 46,M,A,49,26,1,A202 
 46,M,A,49,27,0,A214 
 46,M,A,49,28,1,A213 
 46,M,A,49,29,1,A211 
 46,M,A,49,30,1,A215 
 46,M,A,49,31,0,A212 
 46,M,A,49,32,1,A223 
 46,M,A,49,33,1,A222 
 46,M,A,49,34,1,A231 
 46,M,A,49,35,1,A232 
 46,M,A,49,36,0,A235 
 46,M,A,49,37,1,A234 
 46,M,A,49,38,1,A233 
 46,M,A,49,39,1,A243 
 46,M,A,49,40,1,A244 
 46,M,A,49,41,0,A245 
 46,M,A,49,42,0,A241 
 46,M,A,49,43,0,A242 
 46,M,A,49,44,0,A251 
 46,M,A,49,45,1,A254 
 46,M,A,49,46,1,A253 
 46,M,A,49,47,1,A263 
 46,M,A,49,48,0,A261 
 46,M,A,49,49,0,A262 
 47,O,A,49, 1,1,A102 
 47,O,A,49, 2,1,A101 
 47,O,A,49, 3,1,A103 
 47,O,A,49, 4,1,A113 
 47,O,A,49, 5,0,A112 
 47,O,A,49, 6,1,A111 
 47,O,A,49, 7,1,A121 
 47,O,A,49, 8,0,A131 
 47,O,A,49, 9,0,A133 
 47,O,A,49,10,0,A135 
 47,O,A,49,11,1,A132 
 47,O,A,49,12,0,A134 
 47,O,A,49,13,1,A145 
 47,O,A,49,14,0,A141 
 47,O,A,49,15,1,A143 
 47,O,A,49,16,0,A144 
 47,O,A,49,17,1,A142 
 47,O,A,49,18,0,A151 
 47,O,A,49,19,1,A152 
 47,O,A,49,20,1,A161 
 47,O,A,49,21,1,A162 
 47,O,A,49,22,0,A205 
 47,O,A,49,23,0,A204 
 47,O,A,49,24,1,A203 
 47,O,A,49,25,0,A201 
 47,O,A,49,26,1,A202 
 47,O,A,49,27,1,A214 
 47,O,A,49,28,0,A213 
 47,O,A,49,29,1,A211 
 47,O,A,49,30,1,A215 
 47,O,A,49,31,0,A212 
 47,O,A,49,32,0,A223 
 47,O,A,49,33,0,A222 
 47,O,A,49,34,1,A231 
 47,O,A,49,35,1,A232 
 47,O,A,49,36,0,A234 
 47,O,A,49,37,0,A235 
 47,O,A,49,38,0,A233 
 47,O,A,49,39,1,A243 
 47,O,A,49,40,1,A245 
 47,O,A,49,41,0,A242 
 47,O,A,49,42,1,A244 
 47,O,A,49,43,0,A241 
 47,O,A,49,44,0,A251 
 47,O,A,49,45,0,A254 
 47,O,A,49,46,0,A253 
 47,O,A,49,47,1,A261 
 47,O,A,49,48,1,A263 
 47,O,A,49,49,1,A262 
 47,C,A,49, 1,1,A102 
 47,C,A,49, 2,1,A101 
 47,C,A,49, 3,1,A103 
 47,C,A,49, 4,1,A113 
 47,C,A,49, 5,1,A112 
 47,C,A,49, 6,1,A111 
 47,C,A,49, 7,1,A121 
 47,C,A,49, 8,1,A131 
 47,C,A,49, 9,0,A133 
 47,C,A,49,10,1,A135 
 47,C,A,49,11,1,A132 
 47,C,A,49,12,1,A134 
 47,C,A,49,13,1,A145 
 47,C,A,49,14,1,A141 
 47,C,A,49,15,1,A143 
 47,C,A,49,16,1,A144 
 47,C,A,49,17,1,A142 
 47,C,A,49,18,1,A151 
 47,C,A,49,19,1,A152 
 47,C,A,49,20,1,A161 
 47,C,A,49,21,1,A162 
 47,C,A,49,22,1,A205 
 47,C,A,49,23,1,A204 
 47,C,A,49,24,1,A203 
 47,C,A,49,25,1,A201 
 47,C,A,49,26,1,A202 
 47,C,A,49,27,1,A214 
 47,C,A,49,28,0,A213 
 47,C,A,49,29,1,A211 
 47,C,A,49,30,1,A215 
 47,C,A,49,31,1,A212 
 47,C,A,49,32,1,A223 
 47,C,A,49,33,1,A222 
 47,C,A,49,34,1,A231 
 47,C,A,49,35,1,A232 
 47,C,A,49,36,1,A234 
 47,C,A,49,37,1,A235 
 47,C,A,49,38,1,A233 
 47,C,A,49,39,1,A243 
 47,C,A,49,40,1,A245 
 47,C,A,49,41,1,A242 
 47,C,A,49,42,1,A244 
 47,C,A,49,43,1,A241 
 47,C,A,49,44,0,A251 
 47,C,A,49,45,1,A254 
 47,C,A,49,46,1,A253 
 47,C,A,49,47,1,A261 
 47,C,A,49,48,1,A263 
 47,C,A,49,49,1,A262 
 47,M,A,49, 1,1,A102 
 47,M,A,49, 2,1,A101 
 47,M,A,49, 3,1,A103 
 47,M,A,49, 4,0,A113 
 47,M,A,49, 5,1,A112 
 47,M,A,49, 6,1,A111 
 47,M,A,49, 7,1,A121 
 47,M,A,49, 8,1,A131 
 47,M,A,49, 9,0,A133 
 47,M,A,49,10,1,A135 
 47,M,A,49,11,1,A132 
 47,M,A,49,12,0,A134 
 47,M,A,49,13,1,A145 
 47,M,A,49,14,1,A141 
 47,M,A,49,15,1,A143 
 47,M,A,49,16,1,A144 
 47,M,A,49,17,1,A142 
 47,M,A,49,18,0,A151 
 47,M,A,49,19,1,A152 
 47,M,A,49,20,1,A161 
 47,M,A,49,21,1,A162 
 47,M,A,49,22,1,A205 
 47,M,A,49,23,1,A204 
 47,M,A,49,24,0,A203 
 47,M,A,49,25,1,A201 
 47,M,A,49,26,1,A202 
 47,M,A,49,27,1,A214 
 47,M,A,49,28,0,A213 
 47,M,A,49,29,1,A211 
 47,M,A,49,30,1,A215 
 47,M,A,49,31,1,A212 
 47,M,A,49,32,1,A223 
 47,M,A,49,33,1,A222 
 47,M,A,49,34,1,A231 
 47,M,A,49,35,1,A232 
 47,M,A,49,36,1,A234 
 47,M,A,49,37,1,A235 
 47,M,A,49,38,1,A233 
 47,M,A,49,39,1,A243 
 47,M,A,49,40,1,A245 
 47,M,A,49,41,1,A242 
 47,M,A,49,42,1,A244 
 47,M,A,49,43,0,A241 
 47,M,A,49,44,0,A251 
 47,M,A,49,45,1,A254 
 47,M,A,49,46,1,A253 
 47,M,A,49,47,1,A261 
 47,M,A,49,48,1,A263 
 47,M,A,49,49,1,A262 
 48,O,A,49, 1,1,A102 
 48,O,A,49, 2,1,A101 
 48,O,A,49, 3,0,A103 
 48,O,A,49, 4,0,A113 
 48,O,A,49, 5,1,A112 
 48,O,A,49, 6,1,A111 
 48,O,A,49, 7,1,A121 
 48,O,A,49, 8,1,A131 
 48,O,A,49, 9,1,A133 
 48,O,A,49,10,1,A135 
 48,O,A,49,11,0,A132 
 48,O,A,49,12,1,A134 
 48,O,A,49,13,1,A145 
 48,O,A,49,14,1,A141 
 48,O,A,49,15,1,A143 
 48,O,A,49,16,1,A142 
 48,O,A,49,17,1,A144 
 48,O,A,49,18,1,A151 
 48,O,A,49,19,1,A152 
 48,O,A,49,20,1,A161 
 48,O,A,49,21,1,A162 
 48,O,A,49,22,1,A205 
 48,O,A,49,23,0,A204 
 48,O,A,49,24,1,A203 
 48,O,A,49,25,0,A201 
 48,O,A,49,26,1,A202 
 48,O,A,49,27,1,A214 
 48,O,A,49,28,1,A213 
 48,O,A,49,29,1,A211 
 48,O,A,49,30,1,A215 
 48,O,A,49,31,0,A212 
 48,O,A,49,32,1,A223 
 48,O,A,49,33,0,A222 
 48,O,A,49,34,0,A231 
 48,O,A,49,35,1,A232 
 48,O,A,49,36,1,A234 
 48,O,A,49,37,1,A235 
 48,O,A,49,38,1,A233 
 48,O,A,49,39,1,A243 
 48,O,A,49,40,1,A245 
 48,O,A,49,41,0,A241 
 48,O,A,49,42,0,A242 
 48,O,A,49,43,1,A244 
 48,O,A,49,44,1,A251 
 48,O,A,49,45,1,A254 
 48,O,A,49,46,1,A253 
 48,O,A,49,47,1,A263 
 48,O,A,49,48,1,A261 
 48,O,A,49,49,0,A262 
 48,C,A,49, 1,1,A102 
 48,C,A,49, 2,1,A101 
 48,C,A,49, 3,1,A103 
 48,C,A,49, 4,1,A113 
 48,C,A,49, 5,1,A112 
 48,C,A,49, 6,1,A111 
 48,C,A,49, 7,1,A121 
 48,C,A,49, 8,1,A131 
 48,C,A,49, 9,1,A133 
 48,C,A,49,10,1,A135 
 48,C,A,49,11,1,A132 
 48,C,A,49,12,1,A134 
 48,C,A,49,13,1,A145 
 48,C,A,49,14,1,A141 
 48,C,A,49,15,1,A143 
 48,C,A,49,16,1,A142 
 48,C,A,49,17,1,A144 
 48,C,A,49,18,1,A151 
 48,C,A,49,19,1,A152 
 48,C,A,49,20,1,A161 
 48,C,A,49,21,1,A162 
 48,C,A,49,22,1,A205 
 48,C,A,49,23,1,A204 
 48,C,A,49,24,1,A203 
 48,C,A,49,25,1,A201 
 48,C,A,49,26,1,A202 
 48,C,A,49,27,1,A214 
 48,C,A,49,28,1,A213 
 48,C,A,49,29,1,A211 
 48,C,A,49,30,1,A215 
 48,C,A,49,31,1,A212 
 48,C,A,49,32,1,A223 
 48,C,A,49,33,1,A222 
 48,C,A,49,34,1,A231 
 48,C,A,49,35,1,A232 
 48,C,A,49,36,1,A234 
 48,C,A,49,37,1,A235 
 48,C,A,49,38,1,A233 
 48,C,A,49,39,1,A243 
 48,C,A,49,40,1,A245 
 48,C,A,49,41,1,A241 
 48,C,A,49,42,1,A242 
 48,C,A,49,43,1,A244 
 48,C,A,49,44,1,A251 
 48,C,A,49,45,1,A254 
 48,C,A,49,46,1,A253 
 48,C,A,49,47,1,A263 
 48,C,A,49,48,1,A261 
 48,C,A,49,49,1,A262 
 48,M,A,49, 1,1,A102 
 48,M,A,49, 2,1,A101 
 48,M,A,49, 3,0,A103 
 48,M,A,49, 4,1,A113 
 48,M,A,49, 5,1,A112 
 48,M,A,49, 6,1,A111 
 48,M,A,49, 7,1,A121 
 48,M,A,49, 8,1,A131 
 48,M,A,49, 9,1,A133 
 48,M,A,49,10,1,A135 
 48,M,A,49,11,1,A132 
 48,M,A,49,12,1,A134 
 48,M,A,49,13,1,A145 
 48,M,A,49,14,1,A141 
 48,M,A,49,15,1,A143 
 48,M,A,49,16,1,A142 
 48,M,A,49,17,1,A144 
 48,M,A,49,18,1,A151 
 48,M,A,49,19,1,A152 
 48,M,A,49,20,0,A161 
 48,M,A,49,21,1,A162 
 48,M,A,49,22,1,A205 
 48,M,A,49,23,1,A204 
 48,M,A,49,24,1,A203 
 48,M,A,49,25,1,A201 
 48,M,A,49,26,1,A202 
 48,M,A,49,27,1,A214 
 48,M,A,49,28,1,A213 
 48,M,A,49,29,1,A211 
 48,M,A,49,30,1,A215 
 48,M,A,49,31,0,A212 
 48,M,A,49,32,1,A223 
 48,M,A,49,33,1,A222 
 48,M,A,49,34,0,A231 
 48,M,A,49,35,1,A232 
 48,M,A,49,36,1,A234 
 48,M,A,49,37,1,A235 
 48,M,A,49,38,1,A233 
 48,M,A,49,39,1,A243 
 48,M,A,49,40,1,A245 
 48,M,A,49,41,1,A241 
 48,M,A,49,42,1,A242 
 48,M,A,49,43,1,A244 
 48,M,A,49,44,1,A251 
 48,M,A,49,45,1,A254 
 48,M,A,49,46,1,A253 
 48,M,A,49,47,1,A263 
 48,M,A,49,48,1,A261 
 48,M,A,49,49,1,A262 
 49,O,A,49, 1,1,A102 
 49,O,A,49, 2,1,A101 
 49,O,A,49, 3,1,A103 
 49,O,A,49, 4,1,A113 
 49,O,A,49, 5,1,A112 
 49,O,A,49, 6,1,A111 
 49,O,A,49, 7,1,A121 
 49,O,A,49, 8,1,A131 
 49,O,A,49, 9,0,A133 
 49,O,A,49,10,1,A135 
 49,O,A,49,11,1,A132 
 49,O,A,49,12,1,A134 
 49,O,A,49,13,1,A145 
 49,O,A,49,14,0,A141 
 49,O,A,49,15,1,A143 
 49,O,A,49,16,1,A144 
 49,O,A,49,17,1,A142 
 49,O,A,49,18,0,A151 
 49,O,A,49,19,1,A152 
 49,O,A,49,20,1,A161 
 49,O,A,49,21,1,A162 
 49,O,A,49,22,1,A205 
 49,O,A,49,23,0,A204 
 49,O,A,49,24,1,A203 
 49,O,A,49,25,1,A201 
 49,O,A,49,26,1,A202 
 49,O,A,49,27,1,A214 
 49,O,A,49,28,1,A213 
 49,O,A,49,29,1,A211 
 49,O,A,49,30,1,A215 
 49,O,A,49,31,1,A212 
 49,O,A,49,32,1,A223 
 49,O,A,49,33,0,A222 
 49,O,A,49,34,1,A231 
 49,O,A,49,35,1,A232 
 49,O,A,49,36,1,A235 
 49,O,A,49,37,1,A234 
 49,O,A,49,38,1,A233 
 49,O,A,49,39,1,A243 
 49,O,A,49,40,1,A244 
 49,O,A,49,41,1,A245 
 49,O,A,49,42,0,A241 
 49,O,A,49,43,1,A242 
 49,O,A,49,44,0,A251 
 49,O,A,49,45,1,A254 
 49,O,A,49,46,1,A253 
 49,O,A,49,47,0,A261 
 49,O,A,49,48,1,A263 
 49,O,A,49,49,1,A262 
 49,C,A,49, 1,1,A102 
 49,C,A,49, 2,1,A101 
 49,C,A,49, 3,1,A103 
 49,C,A,49, 4,1,A113 
 49,C,A,49, 5,1,A112 
 49,C,A,49, 6,1,A111 
 49,C,A,49, 7,1,A121 
 49,C,A,49, 8,1,A131 
 49,C,A,49, 9,1,A133 
 49,C,A,49,10,1,A135 
 49,C,A,49,11,1,A132 
 49,C,A,49,12,1,A134 
 49,C,A,49,13,1,A145 
 49,C,A,49,14,1,A141 
 49,C,A,49,15,1,A143 
 49,C,A,49,16,1,A144 
 49,C,A,49,17,1,A142 
 49,C,A,49,18,1,A151 
 49,C,A,49,19,1,A152 
 49,C,A,49,20,1,A161 
 49,C,A,49,21,1,A162 
 49,C,A,49,22,1,A205 
 49,C,A,49,23,1,A204 
 49,C,A,49,24,1,A203 
 49,C,A,49,25,1,A201 
 49,C,A,49,26,1,A202 
 49,C,A,49,27,1,A214 
 49,C,A,49,28,0,A213 
 49,C,A,49,29,1,A211 
 49,C,A,49,30,1,A215 
 49,C,A,49,31,1,A212 
 49,C,A,49,32,1,A223 
 49,C,A,49,33,0,A222 
 49,C,A,49,34,1,A231 
 49,C,A,49,35,1,A232 
 49,C,A,49,36,1,A235 
 49,C,A,49,37,1,A234 
 49,C,A,49,38,1,A233 
 49,C,A,49,39,1,A243 
 49,C,A,49,40,1,A244 
 49,C,A,49,41,1,A245 
 49,C,A,49,42,0,A241 
 49,C,A,49,43,1,A242 
 49,C,A,49,44,0,A251 
 49,C,A,49,45,1,A254 
 49,C,A,49,46,1,A253 
 49,C,A,49,47,0,A261 
 49,C,A,49,48,1,A263 
 49,C,A,49,49,1,A262 
 49,M,A,49, 1,1,A102 
 49,M,A,49, 2,1,A101 
 49,M,A,49, 3,1,A103 
 49,M,A,49, 4,0,A113 
 49,M,A,49, 5,1,A112 
 49,M,A,49, 6,1,A111 
 49,M,A,49, 7,1,A121 
 49,M,A,49, 8,1,A131 
 49,M,A,49, 9,1,A133 
 49,M,A,49,10,1,A135 
 49,M,A,49,11,1,A132 
 49,M,A,49,12,1,A134 
 49,M,A,49,13,1,A145 
 49,M,A,49,14,1,A141 
 49,M,A,49,15,1,A143 
 49,M,A,49,16,1,A144 
 49,M,A,49,17,1,A142 
 49,M,A,49,18,0,A151 
 49,M,A,49,19,1,A152 
 49,M,A,49,20,1,A161 
 49,M,A,49,21,1,A162 
 49,M,A,49,22,1,A205 
 49,M,A,49,23,1,A204 
 49,M,A,49,24,1,A203 
 49,M,A,49,25,1,A201 
 49,M,A,49,26,1,A202 
 49,M,A,49,27,1,A214 
 49,M,A,49,28,1,A213 
 49,M,A,49,29,1,A211 
 49,M,A,49,30,1,A215 
 49,M,A,49,31,1,A212 
 49,M,A,49,32,1,A223 
 49,M,A,49,33,0,A222 
 49,M,A,49,34,1,A231 
 49,M,A,49,35,1,A232 
 49,M,A,49,36,1,A235 
 49,M,A,49,37,1,A234 
 49,M,A,49,38,1,A233 
 49,M,A,49,39,1,A243 
 49,M,A,49,40,1,A244 
 49,M,A,49,41,1,A245 
 49,M,A,49,42,0,A241 
 49,M,A,49,43,1,A242 
 49,M,A,49,44,1,A251 
 49,M,A,49,45,1,A254 
 49,M,A,49,46,1,A253 
 49,M,A,49,47,0,A261 
 49,M,A,49,48,1,A263 
 49,M,A,49,49,1,A262 
 50,O,A,49, 1,1,A102 
 50,O,A,49, 2,1,A101 
 50,O,A,49, 3,1,A103 
 50,O,A,49, 4,1,A113 
 50,O,A,49, 5,0,A112 
 50,O,A,49, 6,0,A111 
 50,O,A,49, 7,0,A121 
 50,O,A,49, 8,1,A131 
 50,O,A,49, 9,1,A133 
 50,O,A,49,10,1,A135 
 50,O,A,49,11,1,A132 
 50,O,A,49,12,1,A134 
 50,O,A,49,13,1,A145 
 50,O,A,49,14,0,A141 
 50,O,A,49,15,0,A143 
 50,O,A,49,16,1,A142 
 50,O,A,49,17,0,A144 
 50,O,A,49,18,0,A151 
 50,O,A,49,19,0,A152 
 50,O,A,49,20,1,A161 
 50,O,A,49,21,1,A162 
 50,O,A,49,22,0,A205 
 50,O,A,49,23,0,A204 
 50,O,A,49,24,1,A203 
 50,O,A,49,25,1,A201 
 50,O,A,49,26,0,A202 
 50,O,A,49,27,1,A214 
 50,O,A,49,28,1,A213 
 50,O,A,49,29,1,A211 
 50,O,A,49,30,1,A215 
 50,O,A,49,31,1,A212 
 50,O,A,49,32,1,A223 
 50,O,A,49,33,0,A222 
 50,O,A,49,34,0,A231 
 50,O,A,49,35,0,A232 
 50,O,A,49,36,0,A234 
 50,O,A,49,37,1,A235 
 50,O,A,49,38,0,A233 
 50,O,A,49,39,0,A243 
 50,O,A,49,40,1,A245 
 50,O,A,49,41,0,A241 
 50,O,A,49,42,0,A244 
 50,O,A,49,43,0,A242 
 50,O,A,49,44,1,A251 
 50,O,A,49,45,1,A254 
 50,O,A,49,46,0,A253 
 50,O,A,49,47,0,A263 
 50,O,A,49,48,0,A261 
 50,O,A,49,49,0,A262 
 50,C,A,49, 1,1,A102 
 50,C,A,49, 2,1,A101 
 50,C,A,49, 3,1,A103 
 50,C,A,49, 4,1,A113 
 50,C,A,49, 5,1,A112 
 50,C,A,49, 6,0,A111 
 50,C,A,49, 7,1,A121 
 50,C,A,49, 8,1,A131 
 50,C,A,49, 9,1,A133 
 50,C,A,49,10,1,A135 
 50,C,A,49,11,1,A132 
 50,C,A,49,12,1,A134 
 50,C,A,49,13,1,A145 
 50,C,A,49,14,1,A141 
 50,C,A,49,15,0,A143 
 50,C,A,49,16,1,A142 
 50,C,A,49,17,1,A144 
 50,C,A,49,18,1,A151 
 50,C,A,49,19,1,A152 
 50,C,A,49,20,1,A161 
 50,C,A,49,21,1,A162 
 50,C,A,49,22,0,A205 
 50,C,A,49,23,1,A204 
 50,C,A,49,24,1,A203 
 50,C,A,49,25,1,A201 
 50,C,A,49,26,1,A202 
 50,C,A,49,27,1,A214 
 50,C,A,49,28,1,A213 
 50,C,A,49,29,1,A211 
 50,C,A,49,30,1,A215 
 50,C,A,49,31,1,A212 
 50,C,A,49,32,1,A223 
 50,C,A,49,33,1,A222 
 50,C,A,49,34,1,A231 
 50,C,A,49,35,1,A232 
 50,C,A,49,36,1,A234 
 50,C,A,49,37,1,A235 
 50,C,A,49,38,1,A233 
 50,C,A,49,39,1,A243 
 50,C,A,49,40,1,A245 
 50,C,A,49,41,0,A241 
 50,C,A,49,42,1,A244 
 50,C,A,49,43,1,A242 
 50,C,A,49,44,1,A251 
 50,C,A,49,45,1,A254 
 50,C,A,49,46,0,A253 
 50,C,A,49,47,1,A263 
 50,C,A,49,48,0,A261 
 50,C,A,49,49,1,A262 
 50,M,A,49, 1,1,A102 
 50,M,A,49, 2,1,A101 
 50,M,A,49, 3,1,A103 
 50,M,A,49, 4,0,A113 
 50,M,A,49, 5,1,A112 
 50,M,A,49, 6,0,A111 
 50,M,A,49, 7,1,A121 
 50,M,A,49, 8,1,A131 
 50,M,A,49, 9,1,A133 
 50,M,A,49,10,1,A135 
 50,M,A,49,11,1,A132 
 50,M,A,49,12,1,A134 
 50,M,A,49,13,1,A145 
 50,M,A,49,14,1,A141 
 50,M,A,49,15,0,A143 
 50,M,A,49,16,1,A142 
 50,M,A,49,17,1,A144 
 50,M,A,49,18,0,A151 
 50,M,A,49,19,1,A152 
 50,M,A,49,20,1,A161 
 50,M,A,49,21,1,A162 
 50,M,A,49,22,0,A205 
 50,M,A,49,23,1,A204 
 50,M,A,49,24,1,A203 
 50,M,A,49,25,1,A201 
 50,M,A,49,26,1,A202 
 50,M,A,49,27,1,A214 
 50,M,A,49,28,1,A213 
 50,M,A,49,29,1,A211 
 50,M,A,49,30,1,A215 
 50,M,A,49,31,1,A212 
 50,M,A,49,32,1,A223 
 50,M,A,49,33,1,A222 
 50,M,A,49,34,0,A231 
 50,M,A,49,35,1,A232 
 50,M,A,49,36,1,A234 
 50,M,A,49,37,1,A235 
 50,M,A,49,38,1,A233 
 50,M,A,49,39,1,A243 
 50,M,A,49,40,1,A245 
 50,M,A,49,41,0,A241 
 50,M,A,49,42,1,A244 
 50,M,A,49,43,0,A242 
 50,M,A,49,44,1,A251 
 50,M,A,49,45,1,A254 
 50,M,A,49,46,0,A253 
 50,M,A,49,47,1,A263 
 50,M,A,49,48,0,A261 
 50,M,A,49,49,1,A262 
 51,O,A,49, 1,0,A102 
 51,O,A,49, 2,0,A101 
 51,O,A,49, 3,1,A103 
 51,O,A,49, 4,0,A113 
 51,O,A,49, 5,0,A112 
 51,O,A,49, 6,1,A111 
 51,O,A,49, 7,1,A121 
 51,O,A,49, 8,0,A131 
 51,O,A,49, 9,1,A133 
 51,O,A,49,10,1,A135 
 51,O,A,49,11,1,A132 
 51,O,A,49,12,1,A134 
 51,O,A,49,13,1,A145 
 51,O,A,49,14,0,A141 
 51,O,A,49,15,0,A143 
 51,O,A,49,16,0,A144 
 51,O,A,49,17,1,A142 
 51,O,A,49,18,0,A151 
 51,O,A,49,19,1,A152 
 51,O,A,49,20,1,A161 
 51,O,A,49,21,1,A162 
 51,O,A,49,22,1,A205 
 51,O,A,49,23,1,A204 
 51,O,A,49,24,0,A203 
 51,O,A,49,25,1,A201 
 51,O,A,49,26,0,A202 
 51,O,A,49,27,1,A214 
 51,O,A,49,28,1,A211 
 51,O,A,49,29,1,A213 
 51,O,A,49,30,1,A215 
 51,O,A,49,31,0,A212 
 51,O,A,49,32,0,A223 
 51,O,A,49,33,0,A222 
 51,O,A,49,34,0,A231 
 51,O,A,49,35,0,A232 
 51,O,A,49,36,1,A235 
 51,O,A,49,37,1,A234 
 51,O,A,49,38,1,A233 
 51,O,A,49,39,0,A243 
 51,O,A,49,40,1,A245 
 51,O,A,49,41,1,A244 
 51,O,A,49,42,1,A242 
 51,O,A,49,43,1,A241 
 51,O,A,49,44,1,A251 
 51,O,A,49,45,1,A254 
 51,O,A,49,46,0,A253 
 51,O,A,49,47,1,A263 
 51,O,A,49,48,1,A261 
 51,O,A,49,49,0,A262 
 51,C,A,49, 1,0,A102 
 51,C,A,49, 2,0,A101 
 51,C,A,49, 3,1,A103 
 51,C,A,49, 4,0,A113 
 51,C,A,49, 5,0,A112 
 51,C,A,49, 6,1,A111 
 51,C,A,49, 7,0,A121 
 51,C,A,49, 8,0,A131 
 51,C,A,49, 9,1,A133 
 51,C,A,49,10,1,A135 
 51,C,A,49,11,1,A132 
 51,C,A,49,12,1,A134 
 51,C,A,49,13,1,A145 
 51,C,A,49,14,0,A141 
 51,C,A,49,15,0,A143 
 51,C,A,49,16,0,A144 
 51,C,A,49,17,1,A142 
 51,C,A,49,18,0,A151 
 51,C,A,49,19,1,A152 
 51,C,A,49,20,1,A161 
 51,C,A,49,21,1,A162 
 51,C,A,49,22,1,A205 
 51,C,A,49,23,1,A204 
 51,C,A,49,24,1,A203 
 51,C,A,49,25,1,A201 
 51,C,A,49,26,0,A202 
 51,C,A,49,27,1,A214 
 51,C,A,49,28,1,A211 
 51,C,A,49,29,1,A213 
 51,C,A,49,30,1,A215 
 51,C,A,49,31,1,A212 
 51,C,A,49,32,1,A223 
 51,C,A,49,33,0,A222 
 51,C,A,49,34,0,A231 
 51,C,A,49,35,1,A232 
 51,C,A,49,36,1,A235 
 51,C,A,49,37,1,A234 
 51,C,A,49,38,1,A233 
 51,C,A,49,39,1,A243 
 51,C,A,49,40,1,A245 
 51,C,A,49,41,1,A244 
 51,C,A,49,42,1,A242 
 51,C,A,49,43,1,A241 
 51,C,A,49,44,1,A251 
 51,C,A,49,45,1,A254 
 51,C,A,49,46,1,A253 
 51,C,A,49,47,1,A263 
 51,C,A,49,48,1,A261 
 51,C,A,49,49,1,A262 
 51,M,A,49, 1,0,A102 
 51,M,A,49, 2,0,A101 
 51,M,A,49, 3,1,A103 
 51,M,A,49, 4,0,A113 
 51,M,A,49, 5,0,A112 
 51,M,A,49, 6,1,A111 
 51,M,A,49, 7,0,A121 
 51,M,A,49, 8,0,A131 
 51,M,A,49, 9,1,A133 
 51,M,A,49,10,1,A135 
 51,M,A,49,11,1,A132 
 51,M,A,49,12,1,A134 
 51,M,A,49,13,1,A145 
 51,M,A,49,14,0,A141 
 51,M,A,49,15,0,A143 
 51,M,A,49,16,0,A144 
 51,M,A,49,17,1,A142 
 51,M,A,49,18,1,A151 
 51,M,A,49,19,1,A152 
 51,M,A,49,20,1,A161 
 51,M,A,49,21,1,A162 
 51,M,A,49,22,1,A205 
 51,M,A,49,23,1,A204 
 51,M,A,49,24,0,A203 
 51,M,A,49,25,1,A201 
 51,M,A,49,26,1,A202 
 51,M,A,49,27,1,A214 
 51,M,A,49,28,1,A211 
 51,M,A,49,29,1,A213 
 51,M,A,49,30,1,A215 
 51,M,A,49,31,1,A212 
 51,M,A,49,32,1,A223 
 51,M,A,49,33,0,A222 
 51,M,A,49,34,0,A231 
 51,M,A,49,35,1,A232 
 51,M,A,49,36,1,A235 
 51,M,A,49,37,1,A234 
 51,M,A,49,38,1,A233 
 51,M,A,49,39,1,A243 
 51,M,A,49,40,1,A245 
 51,M,A,49,41,1,A244 
 51,M,A,49,42,1,A242 
 51,M,A,49,43,1,A241 
 51,M,A,49,44,1,A251 
 51,M,A,49,45,1,A254 
 51,M,A,49,46,0,A253 
 51,M,A,49,47,1,A263 
 51,M,A,49,48,1,A261 
 51,M,A,49,49,1,A262 
 52,O,A,49, 1,1,A102 
 52,O,A,49, 2,1,A101 
 52,O,A,49, 3,1,A103 
 52,O,A,49, 4,1,A113 
 52,O,A,49, 5,1,A112 
 52,O,A,49, 6,0,A111 
 52,O,A,49, 7,1,A121 
 52,O,A,49, 8,0,A131 
 52,O,A,49, 9,1,A133 
 52,O,A,49,10,1,A135 
 52,O,A,49,11,1,A132 
 52,O,A,49,12,1,A134 
 52,O,A,49,13,1,A145 
 52,O,A,49,14,1,A141 
 52,O,A,49,15,1,A143 
 52,O,A,49,16,0,A142 
 52,O,A,49,17,1,A144 
 52,O,A,49,18,1,A151 
 52,O,A,49,19,1,A152 
 52,O,A,49,20,0,A161 
 52,O,A,49,21,1,A162 
 52,O,A,49,22,1,A205 
 52,O,A,49,23,1,A204 
 52,O,A,49,24,1,A203 
 52,O,A,49,25,1,A201 
 52,O,A,49,26,1,A202 
 52,O,A,49,27,1,A214 
 52,O,A,49,28,1,A211 
 52,O,A,49,29,1,A213 
 52,O,A,49,30,1,A215 
 52,O,A,49,31,0,A212 
 52,O,A,49,32,1,A223 
 52,O,A,49,33,1,A222 
 52,O,A,49,34,1,A231 
 52,O,A,49,35,0,A234 
 52,O,A,49,36,1,A232 
 52,O,A,49,37,1,A235 
 52,O,A,49,38,0,A233 
 52,O,A,49,39,1,A243 
 52,O,A,49,40,1,A245 
 52,O,A,49,41,1,A241 
 52,O,A,49,42,0,A242 
 52,O,A,49,43,1,A244 
 52,O,A,49,44,1,A251 
 52,O,A,49,45,0,A254 
 52,O,A,49,46,1,A253 
 52,O,A,49,47,1,A261 
 52,O,A,49,48,1,A263 
 52,O,A,49,49,1,A262 
 52,C,A,49, 1,1,A102 
 52,C,A,49, 2,1,A101 
 52,C,A,49, 3,1,A103 
 52,C,A,49, 4,1,A113 
 52,C,A,49, 5,1,A112 
 52,C,A,49, 6,1,A111 
 52,C,A,49, 7,1,A121 
 52,C,A,49, 8,1,A131 
 52,C,A,49, 9,1,A133 
 52,C,A,49,10,1,A135 
 52,C,A,49,11,1,A132 
 52,C,A,49,12,1,A134 
 52,C,A,49,13,1,A145 
 52,C,A,49,14,1,A141 
 52,C,A,49,15,1,A143 
 52,C,A,49,16,1,A142 
 52,C,A,49,17,1,A144 
 52,C,A,49,18,1,A151 
 52,C,A,49,19,1,A152 
 52,C,A,49,20,1,A161 
 52,C,A,49,21,1,A162 
 52,C,A,49,22,1,A205 
 52,C,A,49,23,1,A204 
 52,C,A,49,24,1,A203 
 52,C,A,49,25,1,A201 
 52,C,A,49,26,1,A202 
 52,C,A,49,27,1,A214 
 52,C,A,49,28,1,A211 
 52,C,A,49,29,1,A213 
 52,C,A,49,30,1,A215 
 52,C,A,49,31,1,A212 
 52,C,A,49,32,1,A223 
 52,C,A,49,33,1,A222 
 52,C,A,49,34,1,A231 
 52,C,A,49,35,1,A234 
 52,C,A,49,36,1,A232 
 52,C,A,49,37,1,A235 
 52,C,A,49,38,1,A233 
 52,C,A,49,39,1,A243 
 52,C,A,49,40,1,A245 
 52,C,A,49,41,1,A241 
 52,C,A,49,42,1,A242 
 52,C,A,49,43,1,A244 
 52,C,A,49,44,1,A251 
 52,C,A,49,45,1,A254 
 52,C,A,49,46,1,A253 
 52,C,A,49,47,1,A261 
 52,C,A,49,48,1,A263 
 52,C,A,49,49,1,A262 
 52,M,A,49, 1,1,A102 
 52,M,A,49, 2,1,A101 
 52,M,A,49, 3,1,A103 
 52,M,A,49, 4,0,A113 
 52,M,A,49, 5,1,A112 
 52,M,A,49, 6,1,A111 
 52,M,A,49, 7,1,A121 
 52,M,A,49, 8,1,A131 
 52,M,A,49, 9,1,A133 
 52,M,A,49,10,1,A135 
 52,M,A,49,11,1,A132 
 52,M,A,49,12,1,A134 
 52,M,A,49,13,1,A145 
 52,M,A,49,14,1,A141 
 52,M,A,49,15,1,A143 
 52,M,A,49,16,1,A142 
 52,M,A,49,17,1,A144 
 52,M,A,49,18,1,A151 
 52,M,A,49,19,1,A152 
 52,M,A,49,20,1,A161 
 52,M,A,49,21,1,A162 
 52,M,A,49,22,1,A205 
 52,M,A,49,23,1,A204 
 52,M,A,49,24,1,A203 
 52,M,A,49,25,1,A201 
 52,M,A,49,26,1,A202 
 52,M,A,49,27,1,A214 
 52,M,A,49,28,1,A211 
 52,M,A,49,29,1,A213 
 52,M,A,49,30,1,A215 
 52,M,A,49,31,1,A212 
 52,M,A,49,32,1,A223 
 52,M,A,49,33,1,A222 
 52,M,A,49,34,1,A231 
 52,M,A,49,35,1,A234 
 52,M,A,49,36,1,A232 
 52,M,A,49,37,1,A235 
 52,M,A,49,38,1,A233 
 52,M,A,49,39,1,A243 
 52,M,A,49,40,1,A245 
 52,M,A,49,41,1,A241 
 52,M,A,49,42,1,A242 
 52,M,A,49,43,1,A244 
 52,M,A,49,44,1,A251 
 52,M,A,49,45,1,A254 
 52,M,A,49,46,1,A253 
 52,M,A,49,47,1,A261 
 52,M,A,49,48,1,A263 
 52,M,A,49,49,1,A262 
 53,O,A,49, 1,0,A102 
 53,O,A,49, 2,0,A101 
 53,O,A,49, 3,0,A103 
 53,O,A,49, 4,0,A113 
 53,O,A,49, 5,0,A112 
 53,O,A,49, 6,0,A111 
 53,O,A,49, 7,0,A121 
 53,O,A,49, 8,0,A131 
 53,O,A,49, 9,0,A133 
 53,O,A,49,10,0,A135 
 53,O,A,49,11,1,A132 
 53,O,A,49,12,1,A134 
 53,O,A,49,13,0,A145 
 53,O,A,49,14,0,A141 
 53,O,A,49,15,1,A143 
 53,O,A,49,16,0,A142 
 53,O,A,49,17,0,A144 
 53,O,A,49,18,0,A151 
 53,O,A,49,19,0,A152 
 53,O,A,49,20,1,A161 
 53,O,A,49,21,0,A162 
 53,O,A,49,22,0,A205 
 53,O,A,49,23,0,A204 
 53,O,A,49,24,0,A203 
 53,O,A,49,25,0,A201 
 53,O,A,49,26,0,A202 
 53,O,A,49,27,1,A214 
 53,O,A,49,28,0,A213 
 53,O,A,49,29,0,A211 
 53,O,A,49,30,0,A215 
 53,O,A,49,31,0,A212 
 53,O,A,49,32,0,A223 
 53,O,A,49,33,0,A222 
 53,O,A,49,34,0,A231 
 53,O,A,49,35,1,A235 
 53,O,A,49,36,0,A234 
 53,O,A,49,37,0,A232 
 53,O,A,49,38,0,A233 
 53,O,A,49,39,0,A243 
 53,O,A,49,40,0,A242 
 53,O,A,49,41,0,A245 
 53,O,A,49,42,0,A241 
 53,O,A,49,43,0,A244 
 53,O,A,49,44,0,A251 
 53,O,A,49,45,1,A254 
 53,O,A,49,46,1,A253 
 53,O,A,49,47,1,A263 
 53,O,A,49,48,1,A261 
 53,O,A,49,49,0,A262 
 53,C,A,49, 1,0,A102 
 53,C,A,49, 2,0,A101 
 53,C,A,49, 3,0,A103 
 53,C,A,49, 4,0,A113 
 53,C,A,49, 5,0,A112 
 53,C,A,49, 6,0,A111 
 53,C,A,49, 7,0,A121 
 53,C,A,49, 8,0,A131 
 53,C,A,49, 9,0,A133 
 53,C,A,49,10,0,A135 
 53,C,A,49,11,1,A132 
 53,C,A,49,12,1,A134 
 53,C,A,49,13,0,A145 
 53,C,A,49,14,0,A141 
 53,C,A,49,15,1,A143 
 53,C,A,49,16,0,A142 
 53,C,A,49,17,0,A144 
 53,C,A,49,18,0,A151 
 53,C,A,49,19,0,A152 
 53,C,A,49,20,1,A161 
 53,C,A,49,21,0,A162 
 53,C,A,49,22,0,A205 
 53,C,A,49,23,0,A204 
 53,C,A,49,24,0,A203 
 53,C,A,49,25,0,A201 
 53,C,A,49,26,0,A202 
 53,C,A,49,27,1,A214 
 53,C,A,49,28,0,A213 
 53,C,A,49,29,0,A211 
 53,C,A,49,30,0,A215 
 53,C,A,49,31,0,A212 
 53,C,A,49,32,0,A223 
 53,C,A,49,33,0,A222 
 53,C,A,49,34,0,A231 
 53,C,A,49,35,0,A235 
 53,C,A,49,36,0,A234 
 53,C,A,49,37,0,A232 
 53,C,A,49,38,0,A233 
 53,C,A,49,39,0,A243 
 53,C,A,49,40,0,A242 
 53,C,A,49,41,0,A245 
 53,C,A,49,42,0,A241 
 53,C,A,49,43,0,A244 
 53,C,A,49,44,0,A251 
 53,C,A,49,45,1,A254 
 53,C,A,49,46,0,A253 
 53,C,A,49,47,1,A263 
 53,C,A,49,48,0,A261 
 53,C,A,49,49,1,A262 
 53,M,A,49, 1,0,A102 
 53,M,A,49, 2,0,A101 
 53,M,A,49, 3,1,A103 
 53,M,A,49, 4,0,A113 
 53,M,A,49, 5,0,A112 
 53,M,A,49, 6,0,A111 
 53,M,A,49, 7,0,A121 
 53,M,A,49, 8,0,A131 
 53,M,A,49, 9,0,A133 
 53,M,A,49,10,0,A135 
 53,M,A,49,11,1,A132 
 53,M,A,49,12,1,A134 
 53,M,A,49,13,0,A145 
 53,M,A,49,14,0,A141 
 53,M,A,49,15,0,A143 
 53,M,A,49,16,0,A142 
 53,M,A,49,17,0,A144 
 53,M,A,49,18,0,A151 
 53,M,A,49,19,0,A152 
 53,M,A,49,20,1,A161 
 53,M,A,49,21,0,A162 
 53,M,A,49,22,0,A205 
 53,M,A,49,23,0,A204 
 53,M,A,49,24,0,A203 
 53,M,A,49,25,0,A201 
 53,M,A,49,26,0,A202 
 53,M,A,49,27,1,A214 
 53,M,A,49,28,0,A213 
 53,M,A,49,29,0,A211 
 53,M,A,49,30,0,A215 
 53,M,A,49,31,0,A212 
 53,M,A,49,32,0,A223 
 53,M,A,49,33,0,A222 
 53,M,A,49,34,0,A231 
 53,M,A,49,35,1,A235 
 53,M,A,49,36,0,A234 
 53,M,A,49,37,0,A232 
 53,M,A,49,38,0,A233 
 53,M,A,49,39,0,A243 
 53,M,A,49,40,0,A242 
 53,M,A,49,41,0,A245 
 53,M,A,49,42,0,A241 
 53,M,A,49,43,1,A244 
 53,M,A,49,44,0,A251 
 53,M,A,49,45,1,A254 
 53,M,A,49,46,0,A253 
 53,M,A,49,47,0,A263 
 53,M,A,49,48,0,A261 
 53,M,A,49,49,1,A262 
 54,O,A,49, 1,1,A102 
 54,O,A,49, 2,1,A101 
 54,O,A,49, 3,1,A103 
 54,O,A,49, 4,0,A113 
 54,O,A,49, 5,1,A112 
 54,O,A,49, 6,1,A111 
 54,O,A,49, 7,0,A121 
 54,O,A,49, 8,0,A131 
 54,O,A,49, 9,1,A133 
 54,O,A,49,10,1,A135 
 54,O,A,49,11,1,A132 
 54,O,A,49,12,1,A134 
 54,O,A,49,13,0,A145 
 54,O,A,49,14,1,A141 
 54,O,A,49,15,1,A143 
 54,O,A,49,16,1,A142 
 54,O,A,49,17,0,A144 
 54,O,A,49,18,1,A151 
 54,O,A,49,19,1,A152 
 54,O,A,49,20,1,A161 
 54,O,A,49,21,0,A162 
 54,O,A,49,22,1,A205 
 54,O,A,49,23,1,A204 
 54,O,A,49,24,1,A203 
 54,O,A,49,25,1,A201 
 54,O,A,49,26,1,A202 
 54,O,A,49,27,1,A214 
 54,O,A,49,28,1,A211 
 54,O,A,49,29,1,A213 
 54,O,A,49,30,1,A215 
 54,O,A,49,31,1,A212 
 54,O,A,49,32,1,A223 
 54,O,A,49,33,1,A222 
 54,O,A,49,34,1,A231 
 54,O,A,49,35,1,A234 
 54,O,A,49,36,1,A232 
 54,O,A,49,37,1,A235 
 54,O,A,49,38,0,A233 
 54,O,A,49,39,0,A243 
 54,O,A,49,40,0,A245 
 54,O,A,49,41,1,A244 
 54,O,A,49,42,1,A242 
 54,O,A,49,43,1,A241 
 54,O,A,49,44,0,A251 
 54,O,A,49,45,1,A254 
 54,O,A,49,46,1,A253 
 54,O,A,49,47,1,A261 
 54,O,A,49,48,1,A263 
 54,O,A,49,49,1,A262 
 54,C,A,49, 1,1,A102 
 54,C,A,49, 2,1,A101 
 54,C,A,49, 3,1,A103 
 54,C,A,49, 4,1,A113 
 54,C,A,49, 5,1,A112 
 54,C,A,49, 6,1,A111 
 54,C,A,49, 7,0,A121 
 54,C,A,49, 8,0,A131 
 54,C,A,49, 9,1,A133 
 54,C,A,49,10,1,A135 
 54,C,A,49,11,1,A132 
 54,C,A,49,12,1,A134 
 54,C,A,49,13,0,A145 
 54,C,A,49,14,1,A141 
 54,C,A,49,15,1,A143 
 54,C,A,49,16,1,A142 
 54,C,A,49,17,1,A144 
 54,C,A,49,18,1,A151 
 54,C,A,49,19,1,A152 
 54,C,A,49,20,1,A161 
 54,C,A,49,21,0,A162 
 54,C,A,49,22,1,A205 
 54,C,A,49,23,1,A204 
 54,C,A,49,24,1,A203 
 54,C,A,49,25,1,A201 
 54,C,A,49,26,1,A202 
 54,C,A,49,27,1,A214 
 54,C,A,49,28,1,A211 
 54,C,A,49,29,1,A213 
 54,C,A,49,30,1,A215 
 54,C,A,49,31,1,A212 
 54,C,A,49,32,1,A223 
 54,C,A,49,33,1,A222 
 54,C,A,49,34,1,A231 
 54,C,A,49,35,1,A234 
 54,C,A,49,36,1,A232 
 54,C,A,49,37,1,A235 
 54,C,A,49,38,0,A233 
 54,C,A,49,39,1,A243 
 54,C,A,49,40,0,A245 
 54,C,A,49,41,1,A244 
 54,C,A,49,42,1,A242 
 54,C,A,49,43,1,A241 
 54,C,A,49,44,0,A251 
 54,C,A,49,45,1,A254 
 54,C,A,49,46,1,A253 
 54,C,A,49,47,1,A261 
 54,C,A,49,48,1,A263 
 54,C,A,49,49,1,A262 
 54,M,A,49, 1,1,A102 
 54,M,A,49, 2,1,A101 
 54,M,A,49, 3,1,A103 
 54,M,A,49, 4,0,A113 
 54,M,A,49, 5,1,A112 
 54,M,A,49, 6,1,A111 
 54,M,A,49, 7,0,A121 
 54,M,A,49, 8,0,A131 
 54,M,A,49, 9,1,A133 
 54,M,A,49,10,1,A135 
 54,M,A,49,11,1,A132 
 54,M,A,49,12,0,A134 
 54,M,A,49,13,0,A145 
 54,M,A,49,14,1,A141 
 54,M,A,49,15,1,A143 
 54,M,A,49,16,1,A142 
 54,M,A,49,17,1,A144 
 54,M,A,49,18,1,A151 
 54,M,A,49,19,1,A152 
 54,M,A,49,20,1,A161 
 54,M,A,49,21,0,A162 
 54,M,A,49,22,1,A205 
 54,M,A,49,23,1,A204 
 54,M,A,49,24,1,A203 
 54,M,A,49,25,1,A201 
 54,M,A,49,26,1,A202 
 54,M,A,49,27,1,A214 
 54,M,A,49,28,1,A211 
 54,M,A,49,29,1,A213 
 54,M,A,49,30,1,A215 
 54,M,A,49,31,1,A212 
 54,M,A,49,32,1,A223 
 54,M,A,49,33,1,A222 
 54,M,A,49,34,1,A231 
 54,M,A,49,35,1,A234 
 54,M,A,49,36,1,A232 
 54,M,A,49,37,1,A235 
 54,M,A,49,38,1,A233 
 54,M,A,49,39,1,A243 
 54,M,A,49,40,0,A245 
 54,M,A,49,41,1,A244 
 54,M,A,49,42,1,A242 
 54,M,A,49,43,1,A241 
 54,M,A,49,44,1,A251 
 54,M,A,49,45,1,A254 
 54,M,A,49,46,1,A253 
 54,M,A,49,47,1,A261 
 54,M,A,49,48,1,A263 
 54,M,A,49,49,1,A262 
 55,O,A,49, 1,1,A102 
 55,O,A,49, 2,1,A101 
 55,O,A,49, 3,0,A103 
 55,O,A,49, 4,1,A113 
 55,O,A,49, 5,1,A112 
 55,O,A,49, 6,1,A111 
 55,O,A,49, 7,1,A121 
 55,O,A,49, 8,0,A131 
 55,O,A,49, 9,0,A133 
 55,O,A,49,10,0,A135 
 55,O,A,49,11,1,A132 
 55,O,A,49,12,0,A134 
 55,O,A,49,13,1,A145 
 55,O,A,49,14,1,A141 
 55,O,A,49,15,1,A144 
 55,O,A,49,16,0,A143 
 55,O,A,49,17,1,A142 
 55,O,A,49,18,0,A151 
 55,O,A,49,19,0,A152 
 55,O,A,49,20,1,A161 
 55,O,A,49,21,1,A162 
 55,O,A,49,22,0,A205 
 55,O,A,49,23,0,A204 
 55,O,A,49,24,1,A203 
 55,O,A,49,25,0,A201 
 55,O,A,49,26,0,A202 
 55,O,A,49,27,0,A214 
 55,O,A,49,28,0,A211 
 55,O,A,49,29,0,A213 
 55,O,A,49,30,1,A215 
 55,O,A,49,31,1,A212 
 55,O,A,49,32,1,A223 
 55,O,A,49,33,0,A222 
 55,O,A,49,34,0,A231 
 55,O,A,49,35,0,A232 
 55,O,A,49,36,1,A235 
 55,O,A,49,37,1,A234 
 55,O,A,49,38,0,A233 
 55,O,A,49,39,1,A243 
 55,O,A,49,40,1,A245 
 55,O,A,49,41,0,A241 
 55,O,A,49,42,1,A242 
 55,O,A,49,43,1,A244 
 55,O,A,49,44,1,A251 
 55,O,A,49,45,1,A254 
 55,O,A,49,46,1,A253 
 55,O,A,49,47,0,A263 
 55,O,A,49,48,1,A261 
 55,O,A,49,49,0,A262 
 55,C,A,49, 1,1,A102 
 55,C,A,49, 2,1,A101 
 55,C,A,49, 3,0,A103 
 55,C,A,49, 4,1,A113 
 55,C,A,49, 5,1,A112 
 55,C,A,49, 6,1,A111 
 55,C,A,49, 7,1,A121 
 55,C,A,49, 8,1,A131 
 55,C,A,49, 9,1,A133 
 55,C,A,49,10,0,A135 
 55,C,A,49,11,1,A132 
 55,C,A,49,12,0,A134 
 55,C,A,49,13,1,A145 
 55,C,A,49,14,1,A141 
 55,C,A,49,15,1,A144 
 55,C,A,49,16,1,A143 
 55,C,A,49,17,1,A142 
 55,C,A,49,18,1,A151 
 55,C,A,49,19,1,A152 
 55,C,A,49,20,1,A161 
 55,C,A,49,21,1,A162 
 55,C,A,49,22,1,A205 
 55,C,A,49,23,1,A204 
 55,C,A,49,24,1,A203 
 55,C,A,49,25,1,A201 
 55,C,A,49,26,1,A202 
 55,C,A,49,27,0,A214 
 55,C,A,49,28,0,A211 
 55,C,A,49,29,0,A213 
 55,C,A,49,30,1,A215 
 55,C,A,49,31,1,A212 
 55,C,A,49,32,1,A223 
 55,C,A,49,33,1,A222 
 55,C,A,49,34,0,A231 
 55,C,A,49,35,1,A232 
 55,C,A,49,36,1,A235 
 55,C,A,49,37,1,A234 
 55,C,A,49,38,0,A233 
 55,C,A,49,39,1,A243 
 55,C,A,49,40,1,A245 
 55,C,A,49,41,0,A241 
 55,C,A,49,42,1,A242 
 55,C,A,49,43,1,A244 
 55,C,A,49,44,0,A251 
 55,C,A,49,45,1,A254 
 55,C,A,49,46,1,A253 
 55,C,A,49,47,1,A263 
 55,C,A,49,48,1,A261 
 55,C,A,49,49,0,A262 
 55,M,A,49, 1,1,A102 
 55,M,A,49, 2,1,A101 
 55,M,A,49, 3,0,A103 
 55,M,A,49, 4,1,A113 
 55,M,A,49, 5,1,A112 
 55,M,A,49, 6,1,A111 
 55,M,A,49, 7,1,A121 
 55,M,A,49, 8,1,A131 
 55,M,A,49, 9,1,A133 
 55,M,A,49,10,0,A135 
 55,M,A,49,11,1,A132 
 55,M,A,49,12,0,A134 
 55,M,A,49,13,1,A145 
 55,M,A,49,14,1,A141 
 55,M,A,49,15,1,A144 
 55,M,A,49,16,1,A143 
 55,M,A,49,17,1,A142 
 55,M,A,49,18,0,A151 
 55,M,A,49,19,0,A152 
 55,M,A,49,20,0,A161 
 55,M,A,49,21,1,A162 
 55,M,A,49,22,1,A205 
 55,M,A,49,23,1,A204 
 55,M,A,49,24,0,A203 
 55,M,A,49,25,1,A201 
 55,M,A,49,26,1,A202 
 55,M,A,49,27,0,A214 
 55,M,A,49,28,0,A211 
 55,M,A,49,29,1,A213 
 55,M,A,49,30,1,A215 
 55,M,A,49,31,1,A212 
 55,M,A,49,32,1,A223 
 55,M,A,49,33,1,A222 
 55,M,A,49,34,0,A231 
 55,M,A,49,35,0,A232 
 55,M,A,49,36,1,A235 
 55,M,A,49,37,1,A234 
 55,M,A,49,38,0,A233 
 55,M,A,49,39,1,A243 
 55,M,A,49,40,1,A245 
 55,M,A,49,41,0,A241 
 55,M,A,49,42,1,A242 
 55,M,A,49,43,1,A244 
 55,M,A,49,44,0,A251 
 55,M,A,49,45,1,A254 
 55,M,A,49,46,1,A253 
 55,M,A,49,47,1,A263 
 55,M,A,49,48,1,A261 
 55,M,A,49,49,0,A262 
 56,O,A,49, 1,1,A102 
 56,O,A,49, 2,1,A101 
 56,O,A,49, 3,1,A103 
 56,O,A,49, 4,0,A113 
 56,O,A,49, 5,1,A112 
 56,O,A,49, 6,1,A111 
 56,O,A,49, 7,1,A121 
 56,O,A,49, 8,1,A131 
 56,O,A,49, 9,0,A133 
 56,O,A,49,10,1,A135 
 56,O,A,49,11,1,A132 
 56,O,A,49,12,0,A134 
 56,O,A,49,13,1,A145 
 56,O,A,49,14,1,A141 
 56,O,A,49,15,0,A144 
 56,O,A,49,16,1,A143 
 56,O,A,49,17,0,A142 
 56,O,A,49,18,1,A151 
 56,O,A,49,19,0,A152 
 56,O,A,49,20,1,A161 
 56,O,A,49,21,1,A162 
 56,O,A,49,22,1,A205 
 56,O,A,49,23,1,A204 
 56,O,A,49,24,1,A203 
 56,O,A,49,25,1,A201 
 56,O,A,49,26,1,A202 
 56,O,A,49,27,1,A214 
 56,O,A,49,28,0,A211 
 56,O,A,49,29,0,A215 
 56,O,A,49,30,0,A213 
 56,O,A,49,31,1,A212 
 56,O,A,49,32,1,A223 
 56,O,A,49,33,1,A222 
 56,O,A,49,34,1,A231 
 56,O,A,49,35,1,A234 
 56,O,A,49,36,1,A232 
 56,O,A,49,37,1,A235 
 56,O,A,49,38,1,A233 
 56,O,A,49,39,0,A243 
 56,O,A,49,40,1,A245 
 56,O,A,49,41,1,A242 
 56,O,A,49,42,1,A241 
 56,O,A,49,43,0,A244 
 56,O,A,49,44,0,A251 
 56,O,A,49,45,0,A254 
 56,O,A,49,46,0,A253 
 56,O,A,49,47,1,A261 
 56,O,A,49,48,1,A263 
 56,O,A,49,49,0,A262 
 56,C,A,49, 1,1,A102 
 56,C,A,49, 2,1,A101 
 56,C,A,49, 3,1,A103 
 56,C,A,49, 4,1,A113 
 56,C,A,49, 5,1,A112 
 56,C,A,49, 6,1,A111 
 56,C,A,49, 7,1,A121 
 56,C,A,49, 8,1,A131 
 56,C,A,49, 9,1,A133 
 56,C,A,49,10,1,A135 
 56,C,A,49,11,1,A132 
 56,C,A,49,12,1,A134 
 56,C,A,49,13,1,A145 
 56,C,A,49,14,1,A141 
 56,C,A,49,15,1,A144 
 56,C,A,49,16,1,A143 
 56,C,A,49,17,1,A142 
 56,C,A,49,18,1,A151 
 56,C,A,49,19,1,A152 
 56,C,A,49,20,1,A161 
 56,C,A,49,21,1,A162 
 56,C,A,49,22,1,A205 
 56,C,A,49,23,1,A204 
 56,C,A,49,24,1,A203 
 56,C,A,49,25,1,A201 
 56,C,A,49,26,1,A202 
 56,C,A,49,27,1,A214 
 56,C,A,49,28,1,A211 
 56,C,A,49,29,1,A215 
 56,C,A,49,30,0,A213 
 56,C,A,49,31,1,A212 
 56,C,A,49,32,1,A223 
 56,C,A,49,33,1,A222 
 56,C,A,49,34,1,A231 
 56,C,A,49,35,1,A234 
 56,C,A,49,36,1,A232 
 56,C,A,49,37,1,A235 
 56,C,A,49,38,1,A233 
 56,C,A,49,39,1,A243 
 56,C,A,49,40,1,A245 
 56,C,A,49,41,1,A242 
 56,C,A,49,42,1,A241 
 56,C,A,49,43,1,A244 
 56,C,A,49,44,0,A251 
 56,C,A,49,45,1,A254 
 56,C,A,49,46,1,A253 
 56,C,A,49,47,1,A261 
 56,C,A,49,48,1,A263 
 56,C,A,49,49,1,A262 
 56,M,A,49, 1,1,A102 
 56,M,A,49, 2,1,A101 
 56,M,A,49, 3,1,A103 
 56,M,A,49, 4,0,A113 
 56,M,A,49, 5,1,A112 
 56,M,A,49, 6,1,A111 
 56,M,A,49, 7,1,A121 
 56,M,A,49, 8,1,A131 
 56,M,A,49, 9,1,A133 
 56,M,A,49,10,1,A135 
 56,M,A,49,11,1,A132 
 56,M,A,49,12,1,A134 
 56,M,A,49,13,1,A145 
 56,M,A,49,14,1,A141 
 56,M,A,49,15,1,A144 
 56,M,A,49,16,1,A143 
 56,M,A,49,17,1,A142 
 56,M,A,49,18,0,A151 
 56,M,A,49,19,1,A152 
 56,M,A,49,20,0,A161 
 56,M,A,49,21,1,A162 
 56,M,A,49,22,1,A205 
 56,M,A,49,23,1,A204 
 56,M,A,49,24,1,A203 
 56,M,A,49,25,1,A201 
 56,M,A,49,26,1,A202 
 56,M,A,49,27,1,A214 
 56,M,A,49,28,1,A211 
 56,M,A,49,29,1,A215 
 56,M,A,49,30,0,A213 
 56,M,A,49,31,1,A212 
 56,M,A,49,32,1,A223 
 56,M,A,49,33,1,A222 
 56,M,A,49,34,1,A231 
 56,M,A,49,35,1,A234 
 56,M,A,49,36,1,A232 
 56,M,A,49,37,1,A235 
 56,M,A,49,38,1,A233 
 56,M,A,49,39,1,A243 
 56,M,A,49,40,1,A245 
 56,M,A,49,41,1,A242 
 56,M,A,49,42,1,A241 
 56,M,A,49,43,1,A244 
 56,M,A,49,44,0,A251 
 56,M,A,49,45,1,A254 
 56,M,A,49,46,1,A253 
 56,M,A,49,47,1,A261 
 56,M,A,49,48,1,A263 
 56,M,A,49,49,1,A262 
 57,O,A,49, 1,1,A102 
 57,O,A,49, 2,0,A101 
 57,O,A,49, 3,0,A103 
 57,O,A,49, 4,0,A113 
 57,O,A,49, 5,1,A112 
 57,O,A,49, 6,1,A111 
 57,O,A,49, 7,0,A121 
 57,O,A,49, 8,0,A131 
 57,O,A,49, 9,1,A133 
 57,O,A,49,10,0,A135 
 57,O,A,49,11,1,A132 
 57,O,A,49,12,0,A134 
 57,O,A,49,13,1,A145 
 57,O,A,49,14,1,A141 
 57,O,A,49,15,1,A143 
 57,O,A,49,16,1,A144 
 57,O,A,49,17,1,A142 
 57,O,A,49,18,1,A151 
 57,O,A,49,19,1,A152 
 57,O,A,49,20,0,A161 
 57,O,A,49,21,0,A162 
 57,O,A,49,22,1,A205 
 57,O,A,49,23,1,A204 
 57,O,A,49,24,1,A203 
 57,O,A,49,25,1,A201 
 57,O,A,49,26,0,A202 
 57,O,A,49,27,1,A214 
 57,O,A,49,28,0,A211 
 57,O,A,49,29,1,A215 
 57,O,A,49,30,1,A213 
 57,O,A,49,31,1,A212 
 57,O,A,49,32,1,A223 
 57,O,A,49,33,1,A222 
 57,O,A,49,34,0,A231 
 57,O,A,49,35,1,A235 
 57,O,A,49,36,1,A234 
 57,O,A,49,37,1,A232 
 57,O,A,49,38,1,A233 
 57,O,A,49,39,1,A243 
 57,O,A,49,40,1,A245 
 57,O,A,49,41,1,A242 
 57,O,A,49,42,0,A241 
 57,O,A,49,43,1,A244 
 57,O,A,49,44,1,A251 
 57,O,A,49,45,1,A254 
 57,O,A,49,46,0,A253 
 57,O,A,49,47,0,A263 
 57,O,A,49,48,1,A261 
 57,O,A,49,49,1,A262 
 57,C,A,49, 1,1,A102 
 57,C,A,49, 2,0,A101 
 57,C,A,49, 3,0,A103 
 57,C,A,49, 4,0,A113 
 57,C,A,49, 5,0,A112 
 57,C,A,49, 6,0,A111 
 57,C,A,49, 7,0,A121 
 57,C,A,49, 8,0,A131 
 57,C,A,49, 9,1,A133 
 57,C,A,49,10,0,A135 
 57,C,A,49,11,1,A132 
 57,C,A,49,12,0,A134 
 57,C,A,49,13,0,A145 
 57,C,A,49,14,0,A141 
 57,C,A,49,15,1,A143 
 57,C,A,49,16,0,A144 
 57,C,A,49,17,1,A142 
 57,C,A,49,18,0,A151 
 57,C,A,49,19,1,A152 
 57,C,A,49,20,0,A161 
 57,C,A,49,21,0,A162 
 57,C,A,49,22,0,A205 
 57,C,A,49,23,1,A204 
 57,C,A,49,24,0,A203 
 57,C,A,49,25,0,A201 
 57,C,A,49,26,0,A202 
 57,C,A,49,27,1,A214 
 57,C,A,49,28,0,A211 
 57,C,A,49,29,0,A215 
 57,C,A,49,30,1,A213 
 57,C,A,49,31,1,A212 
 57,C,A,49,32,1,A223 
 57,C,A,49,33,1,A222 
 57,C,A,49,34,0,A231 
 57,C,A,49,35,0,A235 
 57,C,A,49,36,0,A234 
 57,C,A,49,37,1,A232 
 57,C,A,49,38,0,A233 
 57,C,A,49,39,1,A243 
 57,C,A,49,40,1,A245 
 57,C,A,49,41,1,A242 
 57,C,A,49,42,0,A241 
 57,C,A,49,43,1,A244 
 57,C,A,49,44,1,A251 
 57,C,A,49,45,1,A254 
 57,C,A,49,46,0,A253 
 57,C,A,49,47,0,A263 
 57,C,A,49,48,1,A261 
 57,C,A,49,49,1,A262 
 57,M,A,49, 1,1,A102 
 57,M,A,49, 2,0,A101 
 57,M,A,49, 3,0,A103 
 57,M,A,49, 4,0,A113 
 57,M,A,49, 5,0,A112 
 57,M,A,49, 6,0,A111 
 57,M,A,49, 7,0,A121 
 57,M,A,49, 8,0,A131 
 57,M,A,49, 9,1,A133 
 57,M,A,49,10,0,A135 
 57,M,A,49,11,1,A132 
 57,M,A,49,12,1,A134 
 57,M,A,49,13,0,A145 
 57,M,A,49,14,1,A141 
 57,M,A,49,15,1,A143 
 57,M,A,49,16,0,A144 
 57,M,A,49,17,1,A142 
 57,M,A,49,18,1,A151 
 57,M,A,49,19,1,A152 
 57,M,A,49,20,0,A161 
 57,M,A,49,21,0,A162 
 57,M,A,49,22,0,A205 
 57,M,A,49,23,1,A204 
 57,M,A,49,24,1,A203 
 57,M,A,49,25,1,A201 
 57,M,A,49,26,0,A202 
 57,M,A,49,27,1,A214 
 57,M,A,49,28,0,A211 
 57,M,A,49,29,0,A215 
 57,M,A,49,30,1,A213 
 57,M,A,49,31,1,A212 
 57,M,A,49,32,1,A223 
 57,M,A,49,33,1,A222 
 57,M,A,49,34,0,A231 
 57,M,A,49,35,1,A235 
 57,M,A,49,36,1,A234 
 57,M,A,49,37,1,A232 
 57,M,A,49,38,1,A233 
 57,M,A,49,39,1,A243 
 57,M,A,49,40,1,A245 
 57,M,A,49,41,1,A242 
 57,M,A,49,42,0,A241 
 57,M,A,49,43,1,A244 
 57,M,A,49,44,1,A251 
 57,M,A,49,45,1,A254 
 57,M,A,49,46,0,A253 
 57,M,A,49,47,0,A263 
 57,M,A,49,48,0,A261 
 57,M,A,49,49,1,A262 
 58,O,A,49, 1,0,A102 
 58,O,A,49, 2,1,A101 
 58,O,A,49, 3,1,A103 
 58,O,A,49, 4,1,A113 
 58,O,A,49, 5,0,A112 
 58,O,A,49, 6,0,A111 
 58,O,A,49, 7,0,A121 
 58,O,A,49, 8,1,A131 
 58,O,A,49, 9,0,A133 
 58,O,A,49,10,1,A135 
 58,O,A,49,11,1,A132 
 58,O,A,49,12,1,A134 
 58,O,A,49,13,0,A145 
 58,O,A,49,14,1,A141 
 58,O,A,49,15,1,A142 
 58,O,A,49,16,0,A143 
 58,O,A,49,17,1,A144 
 58,O,A,49,18,1,A151 
 58,O,A,49,19,1,A152 
 58,O,A,49,20,1,A161 
 58,O,A,49,21,1,A162 
 58,O,A,49,22,1,A205 
 58,O,A,49,23,1,A204 
 58,O,A,49,24,0,A203 
 58,O,A,49,25,0,A201 
 58,O,A,49,26,1,A202 
 58,O,A,49,27,0,A214 
 58,O,A,49,28,1,A211 
 58,O,A,49,29,0,A213 
 58,O,A,49,30,1,A215 
 58,O,A,49,31,1,A212 
 58,O,A,49,32,1,A223 
 58,O,A,49,33,1,A222 
 58,O,A,49,34,1,A231 
 58,O,A,49,35,1,A234 
 58,O,A,49,36,0,A232 
 58,O,A,49,37,1,A235 
 58,O,A,49,38,1,A233 
 58,O,A,49,39,0,A243 
 58,O,A,49,40,1,A245 
 58,O,A,49,41,0,A242 
 58,O,A,49,42,1,A241 
 58,O,A,49,43,1,A244 
 58,O,A,49,44,1,A251 
 58,O,A,49,45,0,A254 
 58,O,A,49,46,1,A253 
 58,O,A,49,47,1,A261 
 58,O,A,49,48,0,A263 
 58,O,A,49,49,1,A262 
 58,C,A,49, 1,0,A102 
 58,C,A,49, 2,1,A101 
 58,C,A,49, 3,1,A103 
 58,C,A,49, 4,1,A113 
 58,C,A,49, 5,1,A112 
 58,C,A,49, 6,0,A111 
 58,C,A,49, 7,1,A121 
 58,C,A,49, 8,1,A131 
 58,C,A,49, 9,0,A133 
 58,C,A,49,10,1,A135 
 58,C,A,49,11,1,A132 
 58,C,A,49,12,1,A134 
 58,C,A,49,13,1,A145 
 58,C,A,49,14,1,A141 
 58,C,A,49,15,1,A142 
 58,C,A,49,16,1,A143 
 58,C,A,49,17,1,A144 
 58,C,A,49,18,1,A151 
 58,C,A,49,19,1,A152 
 58,C,A,49,20,1,A161 
 58,C,A,49,21,1,A162 
 58,C,A,49,22,1,A205 
 58,C,A,49,23,1,A204 
 58,C,A,49,24,1,A203 
 58,C,A,49,25,1,A201 
 58,C,A,49,26,1,A202 
 58,C,A,49,27,1,A214 
 58,C,A,49,28,1,A211 
 58,C,A,49,29,1,A213 
 58,C,A,49,30,1,A215 
 58,C,A,49,31,1,A212 
 58,C,A,49,32,1,A223 
 58,C,A,49,33,1,A222 
 58,C,A,49,34,1,A231 
 58,C,A,49,35,1,A234 
 58,C,A,49,36,1,A232 
 58,C,A,49,37,1,A235 
 58,C,A,49,38,1,A233 
 58,C,A,49,39,1,A243 
 58,C,A,49,40,1,A245 
 58,C,A,49,41,1,A242 
 58,C,A,49,42,1,A241 
 58,C,A,49,43,1,A244 
 58,C,A,49,44,1,A251 
 58,C,A,49,45,1,A254 
 58,C,A,49,46,1,A253 
 58,C,A,49,47,1,A261 
 58,C,A,49,48,0,A263 
 58,C,A,49,49,1,A262 
 58,M,A,49, 1,0,A102 
 58,M,A,49, 2,1,A101 
 58,M,A,49, 3,1,A103 
 58,M,A,49, 4,1,A113 
 58,M,A,49, 5,1,A112 
 58,M,A,49, 6,0,A111 
 58,M,A,49, 7,1,A121 
 58,M,A,49, 8,1,A131 
 58,M,A,49, 9,0,A133 
 58,M,A,49,10,1,A135 
 58,M,A,49,11,1,A132 
 58,M,A,49,12,1,A134 
 58,M,A,49,13,1,A145 
 58,M,A,49,14,1,A141 
 58,M,A,49,15,1,A142 
 58,M,A,49,16,1,A143 
 58,M,A,49,17,1,A144 
 58,M,A,49,18,1,A151 
 58,M,A,49,19,1,A152 
 58,M,A,49,20,1,A161 
 58,M,A,49,21,1,A162 
 58,M,A,49,22,1,A205 
 58,M,A,49,23,1,A204 
 58,M,A,49,24,0,A203 
 58,M,A,49,25,1,A201 
 58,M,A,49,26,1,A202 
 58,M,A,49,27,1,A214 
 58,M,A,49,28,1,A211 
 58,M,A,49,29,0,A213 
 58,M,A,49,30,1,A215 
 58,M,A,49,31,1,A212 
 58,M,A,49,32,1,A223 
 58,M,A,49,33,1,A222 
 58,M,A,49,34,1,A231 
 58,M,A,49,35,1,A234 
 58,M,A,49,36,1,A232 
 58,M,A,49,37,1,A235 
 58,M,A,49,38,1,A233 
 58,M,A,49,39,1,A243 
 58,M,A,49,40,1,A245 
 58,M,A,49,41,1,A242 
 58,M,A,49,42,1,A241 
 58,M,A,49,43,1,A244 
 58,M,A,49,44,1,A251 
 58,M,A,49,45,1,A254 
 58,M,A,49,46,1,A253 
 58,M,A,49,47,1,A261 
 58,M,A,49,48,1,A263 
 58,M,A,49,49,1,A262 
 59,O,A,48, 1,1,A102 
 59,O,A,48, 2,1,A101 
 59,O,A,48, 3,0,A103 
 59,O,A,48, 4,0,A113 
 59,O,A,48, 5,0,A112 
 59,O,A,48, 6,1,A111 
 59,O,A,48, 7,1,A121 
 59,O,A,48, 8,1,A131 
 59,O,A,48, 9,0,A133 
 59,O,A,48,10,1,A135 
 59,O,A,48,11,0,A132 
 59,O,A,48,12,0,A134 
 59,O,A,48,13,0,A145 
 59,O,A,48,14,0,A141 
 59,O,A,48,15,0,A144 
 59,O,A,48,16,1,A143 
 59,O,A,48,17,1,A142 
 59,O,A,48,18,1,A151 
 59,O,A,48,19,0,A152 
 59,O,A,48,20,1,A161 
 59,O,A,48,21,0,A162 
 59,O,A,48,22,1,A205 
 59,O,A,48,23,1,A204 
 59,O,A,48,24,1,A203 
 59,O,A,48,25,1,A201 
 59,O,A,48,26,1,A202 
 59,O,A,48,27,1,A214 
 59,O,A,48,28,0,A211 
 59,O,A,48,29,1,A215 
 59,O,A,48,30,0,A213 
 59,O,A,48,31,1,A212 
 59,O,A,48,32,1,A223 
 59,O,A,48,33,0,A222 
 59,O,A,48,34,0,A231 
 59,O,A,48,35,1,A234 
 59,O,A,48,36,0,A235 
 59,O,A,48,37,0,A233 
 59,O,A,48,38,1,A243 
 59,O,A,48,39,1,A245 
 59,O,A,48,40,1,A242 
 59,O,A,48,41,0,A241 
 59,O,A,48,42,1,A244 
 59,O,A,48,43,0,A251 
 59,O,A,48,44,1,A254 
 59,O,A,48,45,0,A253 
 59,O,A,48,46,1,A263 
 59,O,A,48,47,1,A261 
 59,O,A,48,48,1,A262 
 59,C,A,48, 1,1,A102 
 59,C,A,48, 2,1,A101 
 59,C,A,48, 3,1,A103 
 59,C,A,48, 4,1,A113 
 59,C,A,48, 5,1,A112 
 59,C,A,48, 6,1,A111 
 59,C,A,48, 7,1,A121 
 59,C,A,48, 8,1,A131 
 59,C,A,48, 9,1,A133 
 59,C,A,48,10,1,A135 
 59,C,A,48,11,1,A132 
 59,C,A,48,12,1,A134 
 59,C,A,48,13,1,A145 
 59,C,A,48,14,1,A141 
 59,C,A,48,15,1,A144 
 59,C,A,48,16,1,A143 
 59,C,A,48,17,1,A142 
 59,C,A,48,18,1,A151 
 59,C,A,48,19,1,A152 
 59,C,A,48,20,1,A161 
 59,C,A,48,21,0,A162 
 59,C,A,48,22,1,A205 
 59,C,A,48,23,1,A204 
 59,C,A,48,24,1,A203 
 59,C,A,48,25,1,A201 
 59,C,A,48,26,1,A202 
 59,C,A,48,27,1,A214 
 59,C,A,48,28,1,A211 
 59,C,A,48,29,1,A215 
 59,C,A,48,30,0,A213 
 59,C,A,48,31,1,A212 
 59,C,A,48,32,1,A223 
 59,C,A,48,33,1,A222 
 59,C,A,48,34,1,A231 
 59,C,A,48,35,1,A234 
 59,C,A,48,36,1,A235 
 59,C,A,48,37,0,A233 
 59,C,A,48,38,1,A243 
 59,C,A,48,39,1,A245 
 59,C,A,48,40,1,A242 
 59,C,A,48,41,0,A241 
 59,C,A,48,42,1,A244 
 59,C,A,48,43,0,A251 
 59,C,A,48,44,1,A254 
 59,C,A,48,45,1,A253 
 59,C,A,48,46,1,A263 
 59,C,A,48,47,1,A261 
 59,C,A,48,48,1,A262 
 59,M,A,48, 1,1,A102 
 59,M,A,48, 2,1,A101 
 59,M,A,48, 3,1,A103 
 59,M,A,48, 4,0,A113 
 59,M,A,48, 5,1,A112 
 59,M,A,48, 6,1,A111 
 59,M,A,48, 7,1,A121 
 59,M,A,48, 8,1,A131 
 59,M,A,48, 9,1,A133 
 59,M,A,48,10,1,A135 
 59,M,A,48,11,0,A132 
 59,M,A,48,12,1,A134 
 59,M,A,48,13,1,A145 
 59,M,A,48,14,0,A141 
 59,M,A,48,15,1,A144 
 59,M,A,48,16,1,A143 
 59,M,A,48,17,1,A142 
 59,M,A,48,18,1,A151 
 59,M,A,48,19,0,A152 
 59,M,A,48,20,1,A161 
 59,M,A,48,21,0,A162 
 59,M,A,48,22,1,A205 
 59,M,A,48,23,1,A204 
 59,M,A,48,24,1,A203 
 59,M,A,48,25,1,A201 
 59,M,A,48,26,1,A202 
 59,M,A,48,27,1,A214 
 59,M,A,48,28,1,A211 
 59,M,A,48,29,1,A215 
 59,M,A,48,30,0,A213 
 59,M,A,48,31,1,A212 
 59,M,A,48,32,1,A223 
 59,M,A,48,33,1,A222 
 59,M,A,48,34,0,A231 
 59,M,A,48,35,1,A234 
 59,M,A,48,36,1,A235 
 59,M,A,48,37,0,A233 
 59,M,A,48,38,1,A243 
 59,M,A,48,39,1,A245 
 59,M,A,48,40,1,A242 
 59,M,A,48,41,0,A241 
 59,M,A,48,42,1,A244 
 59,M,A,48,43,0,A251 
 59,M,A,48,44,1,A254 
 59,M,A,48,45,1,A253 
 59,M,A,48,46,1,A263 
 59,M,A,48,47,1,A261 
 59,M,A,48,48,1,A262 
 60,O,A,48, 1,1,A102 
 60,O,A,48, 2,1,A101 
 60,O,A,48, 3,1,A103 
 60,O,A,48, 4,0,A113 
 60,O,A,48, 5,1,A112 
 60,O,A,48, 6,0,A111 
 60,O,A,48, 7,0,A121 
 60,O,A,48, 8,1,A131 
 60,O,A,48, 9,0,A133 
 60,O,A,48,10,0,A135 
 60,O,A,48,11,1,A132 
 60,O,A,48,12,0,A134 
 60,O,A,48,13,1,A145 
 60,O,A,48,14,1,A141 
 60,O,A,48,15,0,A144 
 60,O,A,48,16,1,A143 
 60,O,A,48,17,0,A142 
 60,O,A,48,18,0,A151 
 60,O,A,48,19,0,A152 
 60,O,A,48,20,0,A161 
 60,O,A,48,21,0,A162 
 60,O,A,48,22,0,A205 
 60,O,A,48,23,1,A204 
 60,O,A,48,24,0,A203 
 60,O,A,48,25,1,A201 
 60,O,A,48,26,0,A202 
 60,O,A,48,27,0,A214 
 60,O,A,48,28,0,A211 
 60,O,A,48,29,0,A215 
 60,O,A,48,30,0,A213 
 60,O,A,48,31,0,A212 
 60,O,A,48,32,0,A223 
 60,O,A,48,33,0,A222 
 60,O,A,48,34,1,A231 
 60,O,A,48,35,0,A234 
 60,O,A,48,36,0,A232 
 60,O,A,48,37,0,A235 
 60,O,A,48,38,0,A233 
 60,O,A,48,39,0,A243 
 60,O,A,48,40,0,A245 
 60,O,A,48,41,0,A242 
 60,O,A,48,42,1,A241 
 60,O,A,48,43,0,A244 
 60,O,A,48,44,0,A251 
 60,O,A,48,45,0,A254 
 60,O,A,48,46,0,A253 
 60,O,A,48,47,0,A261 
 60,O,A,48,48,0,A262 
 60,C,A,48, 1,1,A102 
 60,C,A,48, 2,1,A101 
 60,C,A,48, 3,1,A103 
 60,C,A,48, 4,1,A113 
 60,C,A,48, 5,1,A112 
 60,C,A,48, 6,1,A111 
 60,C,A,48, 7,1,A121 
 60,C,A,48, 8,1,A131 
 60,C,A,48, 9,0,A133 
 60,C,A,48,10,1,A135 
 60,C,A,48,11,1,A132 
 60,C,A,48,12,1,A134 
 60,C,A,48,13,1,A145 
 60,C,A,48,14,1,A141 
 60,C,A,48,15,1,A144 
 60,C,A,48,16,1,A143 
 60,C,A,48,17,1,A142 
 60,C,A,48,18,0,A151 
 60,C,A,48,19,1,A152 
 60,C,A,48,20,0,A161 
 60,C,A,48,21,0,A162 
 60,C,A,48,22,1,A205 
 60,C,A,48,23,1,A204 
 60,C,A,48,24,1,A203 
 60,C,A,48,25,1,A201 
 60,C,A,48,26,1,A202 
 60,C,A,48,27,1,A214 
 60,C,A,48,28,1,A211 
 60,C,A,48,29,1,A215 
 60,C,A,48,30,0,A213 
 60,C,A,48,31,1,A212 
 60,C,A,48,32,1,A223 
 60,C,A,48,33,1,A222 
 60,C,A,48,34,1,A231 
 60,C,A,48,35,1,A234 
 60,C,A,48,36,1,A232 
 60,C,A,48,37,1,A235 
 60,C,A,48,38,0,A233 
 60,C,A,48,39,0,A243 
 60,C,A,48,40,0,A245 
 60,C,A,48,41,1,A242 
 60,C,A,48,42,1,A241 
 60,C,A,48,43,1,A244 
 60,C,A,48,44,0,A251 
 60,C,A,48,45,0,A254 
 60,C,A,48,46,1,A253 
 60,C,A,48,47,0,A261 
 60,C,A,48,48,0,A262 
 60,M,A,48, 1,1,A102 
 60,M,A,48, 2,1,A101 
 60,M,A,48, 3,1,A103 
 60,M,A,48, 4,0,A113 
 60,M,A,48, 5,1,A112 
 60,M,A,48, 6,1,A111 
 60,M,A,48, 7,1,A121 
 60,M,A,48, 8,1,A131 
 60,M,A,48, 9,0,A133 
 60,M,A,48,10,1,A135 
 60,M,A,48,11,1,A132 
 60,M,A,48,12,1,A134 
 60,M,A,48,13,1,A145 
 60,M,A,48,14,1,A141 
 60,M,A,48,15,1,A144 
 60,M,A,48,16,1,A143 
 60,M,A,48,17,1,A142 
 60,M,A,48,18,0,A151 
 60,M,A,48,19,0,A152 
 60,M,A,48,20,0,A161 
 60,M,A,48,21,0,A162 
 60,M,A,48,22,1,A205 
 60,M,A,48,23,1,A204 
 60,M,A,48,24,1,A203 
 60,M,A,48,25,1,A201 
 60,M,A,48,26,1,A202 
 60,M,A,48,27,1,A214 
 60,M,A,48,28,1,A211 
 60,M,A,48,29,0,A215 
 60,M,A,48,30,0,A213 
 60,M,A,48,31,0,A212 
 60,M,A,48,32,1,A223 
 60,M,A,48,33,1,A222 
 60,M,A,48,34,1,A231 
 60,M,A,48,35,1,A234 
 60,M,A,48,36,0,A232 
 60,M,A,48,37,1,A235 
 60,M,A,48,38,0,A233 
 60,M,A,48,39,1,A243 
 60,M,A,48,40,0,A245 
 60,M,A,48,41,0,A242 
 60,M,A,48,42,1,A241 
 60,M,A,48,43,0,A244 
 60,M,A,48,44,0,A251 
 60,M,A,48,45,0,A254 
 60,M,A,48,46,0,A253 
 60,M,A,48,47,0,A261 
 60,M,A,48,48,0,A262 
 61,O,A,49, 1,1,A102 
 61,O,A,49, 2,1,A101 
 61,O,A,49, 3,1,A103 
 61,O,A,49, 4,1,A113 
 61,O,A,49, 5,1,A112 
 61,O,A,49, 6,0,A111 
 61,O,A,49, 7,0,A121 
 61,O,A,49, 8,1,A131 
 61,O,A,49, 9,0,A133 
 61,O,A,49,10,1,A135 
 61,O,A,49,11,1,A132 
 61,O,A,49,12,0,A134 
 61,O,A,49,13,1,A145 
 61,O,A,49,14,1,A141 
 61,O,A,49,15,1,A144 
 61,O,A,49,16,1,A142 
 61,O,A,49,17,1,A143 
 61,O,A,49,18,0,A151 
 61,O,A,49,19,0,A152 
 61,O,A,49,20,1,A161 
 61,O,A,49,21,1,A162 
 61,O,A,49,22,1,A205 
 61,O,A,49,23,1,A204 
 61,O,A,49,24,1,A203 
 61,O,A,49,25,1,A201 
 61,O,A,49,26,1,A202 
 61,O,A,49,27,1,A214 
 61,O,A,49,28,0,A211 
 61,O,A,49,29,1,A215 
 61,O,A,49,30,0,A213 
 61,O,A,49,31,1,A212 
 61,O,A,49,32,1,A223 
 61,O,A,49,33,1,A222 
 61,O,A,49,34,1,A231 
 61,O,A,49,35,1,A234 
 61,O,A,49,36,1,A232 
 61,O,A,49,37,1,A235 
 61,O,A,49,38,1,A233 
 61,O,A,49,39,1,A243 
 61,O,A,49,40,1,A245 
 61,O,A,49,41,0,A242 
 61,O,A,49,42,1,A241 
 61,O,A,49,43,1,A244 
 61,O,A,49,44,1,A251 
 61,O,A,49,45,1,A254 
 61,O,A,49,46,1,A253 
 61,O,A,49,47,0,A263 
 61,O,A,49,48,1,A261 
 61,O,A,49,49,1,A262 
 61,C,A,49, 1,1,A102 
 61,C,A,49, 2,1,A101 
 61,C,A,49, 3,1,A103 
 61,C,A,49, 4,1,A113 
 61,C,A,49, 5,1,A112 
 61,C,A,49, 6,1,A111 
 61,C,A,49, 7,1,A121 
 61,C,A,49, 8,1,A131 
 61,C,A,49, 9,1,A133 
 61,C,A,49,10,1,A135 
 61,C,A,49,11,1,A132 
 61,C,A,49,12,1,A134 
 61,C,A,49,13,1,A145 
 61,C,A,49,14,1,A141 
 61,C,A,49,15,1,A144 
 61,C,A,49,16,1,A142 
 61,C,A,49,17,1,A143 
 61,C,A,49,18,0,A151 
 61,C,A,49,19,1,A152 
 61,C,A,49,20,1,A161 
 61,C,A,49,21,1,A162 
 61,C,A,49,22,1,A205 
 61,C,A,49,23,1,A204 
 61,C,A,49,24,1,A203 
 61,C,A,49,25,1,A201 
 61,C,A,49,26,1,A202 
 61,C,A,49,27,1,A214 
 61,C,A,49,28,1,A211 
 61,C,A,49,29,1,A215 
 61,C,A,49,30,0,A213 
 61,C,A,49,31,1,A212 
 61,C,A,49,32,1,A223 
 61,C,A,49,33,1,A222 
 61,C,A,49,34,1,A231 
 61,C,A,49,35,1,A234 
 61,C,A,49,36,1,A232 
 61,C,A,49,37,1,A235 
 61,C,A,49,38,1,A233 
 61,C,A,49,39,1,A243 
 61,C,A,49,40,1,A245 
 61,C,A,49,41,1,A242 
 61,C,A,49,42,1,A241 
 61,C,A,49,43,1,A244 
 61,C,A,49,44,1,A251 
 61,C,A,49,45,1,A254 
 61,C,A,49,46,1,A253 
 61,C,A,49,47,1,A263 
 61,C,A,49,48,1,A261 
 61,C,A,49,49,1,A262 
 61,M,A,49, 1,1,A102 
 61,M,A,49, 2,1,A101 
 61,M,A,49, 3,1,A103 
 61,M,A,49, 4,0,A113 
 61,M,A,49, 5,1,A112 
 61,M,A,49, 6,1,A111 
 61,M,A,49, 7,1,A121 
 61,M,A,49, 8,1,A131 
 61,M,A,49, 9,1,A133 
 61,M,A,49,10,1,A135 
 61,M,A,49,11,1,A132 
 61,M,A,49,12,1,A134 
 61,M,A,49,13,1,A145 
 61,M,A,49,14,1,A141 
 61,M,A,49,15,1,A144 
 61,M,A,49,16,1,A142 
 61,M,A,49,17,1,A143 
 61,M,A,49,18,0,A151 
 61,M,A,49,19,0,A152 
 61,M,A,49,20,1,A161 
 61,M,A,49,21,1,A162 
 61,M,A,49,22,1,A205 
 61,M,A,49,23,1,A204 
 61,M,A,49,24,1,A203 
 61,M,A,49,25,1,A201 
 61,M,A,49,26,1,A202 
 61,M,A,49,27,1,A214 
 61,M,A,49,28,1,A211 
 61,M,A,49,29,1,A215 
 61,M,A,49,30,1,A213 
 61,M,A,49,31,1,A212 
 61,M,A,49,32,1,A223 
 61,M,A,49,33,1,A222 
 61,M,A,49,34,0,A231 
 61,M,A,49,35,1,A234 
 61,M,A,49,36,1,A232 
 61,M,A,49,37,1,A235 
 61,M,A,49,38,1,A233 
 61,M,A,49,39,1,A243 
 61,M,A,49,40,1,A245 
 61,M,A,49,41,1,A242 
 61,M,A,49,42,1,A241 
 61,M,A,49,43,1,A244 
 61,M,A,49,44,1,A251 
 61,M,A,49,45,1,A254 
 61,M,A,49,46,1,A253 
 61,M,A,49,47,1,A263 
 61,M,A,49,48,1,A261 
 61,M,A,49,49,1,A262 
 62,O,A,49, 1,0,A102 
 62,O,A,49, 2,0,A101 
 62,O,A,49, 3,0,A103 
 62,O,A,49, 4,0,A113 
 62,O,A,49, 5,1,A112 
 62,O,A,49, 6,0,A111 
 62,O,A,49, 7,0,A121 
 62,O,A,49, 8,0,A131 
 62,O,A,49, 9,0,A133 
 62,O,A,49,10,1,A135 
 62,O,A,49,11,0,A132 
 62,O,A,49,12,1,A134 
 62,O,A,49,13,1,A145 
 62,O,A,49,14,0,A141 
 62,O,A,49,15,1,A142 
 62,O,A,49,16,0,A143 
 62,O,A,49,17,1,A144 
 62,O,A,49,18,0,A151 
 62,O,A,49,19,0,A152 
 62,O,A,49,20,0,A161 
 62,O,A,49,21,1,A162 
 62,O,A,49,22,0,A205 
 62,O,A,49,23,0,A204 
 62,O,A,49,24,0,A203 
 62,O,A,49,25,0,A201 
 62,O,A,49,26,0,A202 
 62,O,A,49,27,0,A214 
 62,O,A,49,28,0,A211 
 62,O,A,49,29,0,A213 
 62,O,A,49,30,0,A215 
 62,O,A,49,31,0,A212 
 62,O,A,49,32,0,A223 
 62,O,A,49,33,0,A222 
 62,O,A,49,34,0,A231 
 62,O,A,49,35,0,A234 
 62,O,A,49,36,1,A232 
 62,O,A,49,37,0,A235 
 62,O,A,49,38,1,A233 
 62,O,A,49,39,1,A243 
 62,O,A,49,40,1,A245 
 62,O,A,49,41,0,A242 
 62,O,A,49,42,0,A241 
 62,O,A,49,43,0,A244 
 62,O,A,49,44,0,A251 
 62,O,A,49,45,0,A254 
 62,O,A,49,46,0,A253 
 62,O,A,49,47,1,A263 
 62,O,A,49,48,1,A261 
 62,O,A,49,49,0,A262 
 62,C,A,49, 1,0,A102 
 62,C,A,49, 2,0,A101 
 62,C,A,49, 3,0,A103 
 62,C,A,49, 4,0,A113 
 62,C,A,49, 5,0,A112 
 62,C,A,49, 6,0,A111 
 62,C,A,49, 7,0,A121 
 62,C,A,49, 8,0,A131 
 62,C,A,49, 9,0,A133 
 62,C,A,49,10,0,A135 
 62,C,A,49,11,0,A132 
 62,C,A,49,12,0,A134 
 62,C,A,49,13,0,A145 
 62,C,A,49,14,0,A141 
 62,C,A,49,15,0,A142 
 62,C,A,49,16,0,A143 
 62,C,A,49,17,0,A144 
 62,C,A,49,18,0,A151 
 62,C,A,49,19,0,A152 
 62,C,A,49,20,0,A161 
 62,C,A,49,21,1,A162 
 62,C,A,49,22,0,A205 
 62,C,A,49,23,0,A204 
 62,C,A,49,24,0,A203 
 62,C,A,49,25,0,A201 
 62,C,A,49,26,0,A202 
 62,C,A,49,27,0,A214 
 62,C,A,49,28,0,A211 
 62,C,A,49,29,0,A213 
 62,C,A,49,30,0,A215 
 62,C,A,49,31,0,A212 
 62,C,A,49,32,0,A223 
 62,C,A,49,33,0,A222 
 62,C,A,49,34,0,A231 
 62,C,A,49,35,1,A234 
 62,C,A,49,36,0,A232 
 62,C,A,49,37,0,A235 
 62,C,A,49,38,1,A233 
 62,C,A,49,39,0,A243 
 62,C,A,49,40,1,A245 
 62,C,A,49,41,0,A242 
 62,C,A,49,42,0,A241 
 62,C,A,49,43,0,A244 
 62,C,A,49,44,0,A251 
 62,C,A,49,45,0,A254 
 62,C,A,49,46,0,A253 
 62,C,A,49,47,0,A263 
 62,C,A,49,48,1,A261 
 62,C,A,49,49,0,A262 
 62,M,A,49, 1,0,A102 
 62,M,A,49, 2,0,A101 
 62,M,A,49, 3,0,A103 
 62,M,A,49, 4,1,A113 
 62,M,A,49, 5,0,A112 
 62,M,A,49, 6,0,A111 
 62,M,A,49, 7,0,A121 
 62,M,A,49, 8,0,A131 
 62,M,A,49, 9,0,A133 
 62,M,A,49,10,0,A135 
 62,M,A,49,11,0,A132 
 62,M,A,49,12,0,A134 
 62,M,A,49,13,0,A145 
 62,M,A,49,14,0,A141 
 62,M,A,49,15,0,A142 
 62,M,A,49,16,0,A143 
 62,M,A,49,17,0,A144 
 62,M,A,49,18,0,A151 
 62,M,A,49,19,0,A152 
 62,M,A,49,20,1,A161 
 62,M,A,49,21,1,A162 
 62,M,A,49,22,0,A205 
 62,M,A,49,23,0,A204 
 62,M,A,49,24,0,A203 
 62,M,A,49,25,0,A201 
 62,M,A,49,26,0,A202 
 62,M,A,49,27,0,A214 
 62,M,A,49,28,0,A211 
 62,M,A,49,29,1,A213 
 62,M,A,49,30,0,A215 
 62,M,A,49,31,0,A212 
 62,M,A,49,32,0,A223 
 62,M,A,49,33,0,A222 
 62,M,A,49,34,0,A231 
 62,M,A,49,35,1,A234 
 62,M,A,49,36,0,A232 
 62,M,A,49,37,1,A235 
 62,M,A,49,38,1,A233 
 62,M,A,49,39,0,A243 
 62,M,A,49,40,1,A245 
 62,M,A,49,41,0,A242 
 62,M,A,49,42,0,A241 
 62,M,A,49,43,0,A244 
 62,M,A,49,44,0,A251 
 62,M,A,49,45,0,A254 
 62,M,A,49,46,0,A253 
 62,M,A,49,47,0,A263 
 62,M,A,49,48,1,A261 
 62,M,A,49,49,0,A262 
 63,O,A,49, 1,0,A102 
 63,O,A,49, 2,1,A101 
 63,O,A,49, 3,1,A103 
 63,O,A,49, 4,1,A113 
 63,O,A,49, 5,1,A112 
 63,O,A,49, 6,0,A111 
 63,O,A,49, 7,1,A121 
 63,O,A,49, 8,0,A131 
 63,O,A,49, 9,0,A133 
 63,O,A,49,10,1,A135 
 63,O,A,49,11,1,A132 
 63,O,A,49,12,1,A134 
 63,O,A,49,13,0,A145 
 63,O,A,49,14,1,A141 
 63,O,A,49,15,0,A144 
 63,O,A,49,16,0,A143 
 63,O,A,49,17,0,A142 
 63,O,A,49,18,1,A151 
 63,O,A,49,19,1,A152 
 63,O,A,49,20,1,A161 
 63,O,A,49,21,0,A162 
 63,O,A,49,22,0,A205 
 63,O,A,49,23,1,A204 
 63,O,A,49,24,1,A203 
 63,O,A,49,25,1,A201 
 63,O,A,49,26,1,A202 
 63,O,A,49,27,1,A214 
 63,O,A,49,28,1,A211 
 63,O,A,49,29,1,A215 
 63,O,A,49,30,0,A213 
 63,O,A,49,31,1,A212 
 63,O,A,49,32,1,A223 
 63,O,A,49,33,1,A222 
 63,O,A,49,34,1,A231 
 63,O,A,49,35,1,A234 
 63,O,A,49,36,0,A232 
 63,O,A,49,37,1,A235 
 63,O,A,49,38,0,A233 
 63,O,A,49,39,1,A243 
 63,O,A,49,40,1,A245 
 63,O,A,49,41,0,A242 
 63,O,A,49,42,0,A241 
 63,O,A,49,43,1,A244 
 63,O,A,49,44,0,A251 
 63,O,A,49,45,1,A254 
 63,O,A,49,46,1,A253 
 63,O,A,49,47,1,A263 
 63,O,A,49,48,1,A261 
 63,O,A,49,49,1,A262 
 63,C,A,49, 1,0,A102 
 63,C,A,49, 2,1,A101 
 63,C,A,49, 3,1,A103 
 63,C,A,49, 4,1,A113 
 63,C,A,49, 5,1,A112 
 63,C,A,49, 6,1,A111 
 63,C,A,49, 7,1,A121 
 63,C,A,49, 8,1,A131 
 63,C,A,49, 9,0,A133 
 63,C,A,49,10,1,A135 
 63,C,A,49,11,1,A132 
 63,C,A,49,12,1,A134 
 63,C,A,49,13,1,A145 
 63,C,A,49,14,1,A141 
 63,C,A,49,15,1,A144 
 63,C,A,49,16,1,A143 
 63,C,A,49,17,1,A142 
 63,C,A,49,18,1,A151 
 63,C,A,49,19,1,A152 
 63,C,A,49,20,1,A161 
 63,C,A,49,21,0,A162 
 63,C,A,49,22,1,A205 
 63,C,A,49,23,1,A204 
 63,C,A,49,24,1,A203 
 63,C,A,49,25,1,A201 
 63,C,A,49,26,1,A202 
 63,C,A,49,27,1,A214 
 63,C,A,49,28,1,A211 
 63,C,A,49,29,1,A215 
 63,C,A,49,30,0,A213 
 63,C,A,49,31,1,A212 
 63,C,A,49,32,1,A223 
 63,C,A,49,33,1,A222 
 63,C,A,49,34,1,A231 
 63,C,A,49,35,1,A234 
 63,C,A,49,36,1,A232 
 63,C,A,49,37,1,A235 
 63,C,A,49,38,1,A233 
 63,C,A,49,39,1,A243 
 63,C,A,49,40,1,A245 
 63,C,A,49,41,1,A242 
 63,C,A,49,42,1,A241 
 63,C,A,49,43,1,A244 
 63,C,A,49,44,0,A251 
 63,C,A,49,45,1,A254 
 63,C,A,49,46,1,A253 
 63,C,A,49,47,1,A263 
 63,C,A,49,48,1,A261 
 63,C,A,49,49,1,A262 
 63,M,A,49, 1,0,A102 
 63,M,A,49, 2,1,A101 
 63,M,A,49, 3,1,A103 
 63,M,A,49, 4,1,A113 
 63,M,A,49, 5,1,A112 
 63,M,A,49, 6,1,A111 
 63,M,A,49, 7,1,A121 
 63,M,A,49, 8,1,A131 
 63,M,A,49, 9,0,A133 
 63,M,A,49,10,1,A135 
 63,M,A,49,11,1,A132 
 63,M,A,49,12,1,A134 
 63,M,A,49,13,1,A145 
 63,M,A,49,14,1,A141 
 63,M,A,49,15,1,A144 
 63,M,A,49,16,1,A143 
 63,M,A,49,17,1,A142 
 63,M,A,49,18,0,A151 
 63,M,A,49,19,1,A152 
 63,M,A,49,20,1,A161 
 63,M,A,49,21,0,A162 
 63,M,A,49,22,1,A205 
 63,M,A,49,23,1,A204 
 63,M,A,49,24,0,A203 
 63,M,A,49,25,1,A201 
 63,M,A,49,26,1,A202 
 63,M,A,49,27,1,A214 
 63,M,A,49,28,1,A211 
 63,M,A,49,29,1,A215 
 63,M,A,49,30,0,A213 
 63,M,A,49,31,1,A212 
 63,M,A,49,32,1,A223 
 63,M,A,49,33,1,A222 
 63,M,A,49,34,1,A231 
 63,M,A,49,35,1,A234 
 63,M,A,49,36,1,A232 
 63,M,A,49,37,1,A235 
 63,M,A,49,38,1,A233 
 63,M,A,49,39,1,A243 
 63,M,A,49,40,1,A245 
 63,M,A,49,41,1,A242 
 63,M,A,49,42,0,A241 
 63,M,A,49,43,1,A244 
 63,M,A,49,44,1,A251 
 63,M,A,49,45,1,A254 
 63,M,A,49,46,1,A253 
 63,M,A,49,47,1,A263 
 63,M,A,49,48,1,A261 
 63,M,A,49,49,1,A262 
 64,O,A,49, 1,0,A102 
 64,O,A,49, 2,1,A101 
 64,O,A,49, 3,1,A103 
 64,O,A,49, 4,0,A113 
 64,O,A,49, 5,1,A112 
 64,O,A,49, 6,1,A111 
 64,O,A,49, 7,1,A121 
 64,O,A,49, 8,1,A131 
 64,O,A,49, 9,1,A133 
 64,O,A,49,10,0,A135 
 64,O,A,49,11,0,A132 
 64,O,A,49,12,0,A134 
 64,O,A,49,13,1,A145 
 64,O,A,49,14,1,A141 
 64,O,A,49,15,1,A144 
 64,O,A,49,16,1,A143 
 64,O,A,49,17,1,A142 
 64,O,A,49,18,1,A151 
 64,O,A,49,19,0,A152 
 64,O,A,49,20,1,A161 
 64,O,A,49,21,1,A162 
 64,O,A,49,22,1,A205 
 64,O,A,49,23,0,A204 
 64,O,A,49,24,1,A203 
 64,O,A,49,25,1,A201 
 64,O,A,49,26,1,A202 
 64,O,A,49,27,1,A214 
 64,O,A,49,28,1,A211 
 64,O,A,49,29,1,A213 
 64,O,A,49,30,0,A215 
 64,O,A,49,31,1,A212 
 64,O,A,49,32,1,A223 
 64,O,A,49,33,1,A222 
 64,O,A,49,34,1,A231 
 64,O,A,49,35,1,A232 
 64,O,A,49,36,1,A234 
 64,O,A,49,37,1,A235 
 64,O,A,49,38,1,A233 
 64,O,A,49,39,1,A243 
 64,O,A,49,40,1,A244 
 64,O,A,49,41,1,A245 
 64,O,A,49,42,0,A242 
 64,O,A,49,43,1,A241 
 64,O,A,49,44,1,A251 
 64,O,A,49,45,0,A254 
 64,O,A,49,46,1,A253 
 64,O,A,49,47,1,A261 
 64,O,A,49,48,1,A263 
 64,O,A,49,49,0,A262 
 64,C,A,49, 1,0,A102 
 64,C,A,49, 2,1,A101 
 64,C,A,49, 3,1,A103 
 64,C,A,49, 4,1,A113 
 64,C,A,49, 5,1,A112 
 64,C,A,49, 6,1,A111 
 64,C,A,49, 7,1,A121 
 64,C,A,49, 8,1,A131 
 64,C,A,49, 9,1,A133 
 64,C,A,49,10,1,A135 
 64,C,A,49,11,1,A132 
 64,C,A,49,12,1,A134 
 64,C,A,49,13,1,A145 
 64,C,A,49,14,1,A141 
 64,C,A,49,15,1,A144 
 64,C,A,49,16,1,A143 
 64,C,A,49,17,1,A142 
 64,C,A,49,18,1,A151 
 64,C,A,49,19,1,A152 
 64,C,A,49,20,1,A161 
 64,C,A,49,21,1,A162 
 64,C,A,49,22,1,A205 
 64,C,A,49,23,1,A204 
 64,C,A,49,24,1,A203 
 64,C,A,49,25,1,A201 
 64,C,A,49,26,1,A202 
 64,C,A,49,27,1,A214 
 64,C,A,49,28,1,A211 
 64,C,A,49,29,1,A213 
 64,C,A,49,30,1,A215 
 64,C,A,49,31,1,A212 
 64,C,A,49,32,1,A223 
 64,C,A,49,33,1,A222 
 64,C,A,49,34,1,A231 
 64,C,A,49,35,1,A232 
 64,C,A,49,36,1,A234 
 64,C,A,49,37,1,A235 
 64,C,A,49,38,1,A233 
 64,C,A,49,39,1,A243 
 64,C,A,49,40,1,A244 
 64,C,A,49,41,1,A245 
 64,C,A,49,42,1,A242 
 64,C,A,49,43,1,A241 
 64,C,A,49,44,1,A251 
 64,C,A,49,45,1,A254 
 64,C,A,49,46,1,A253 
 64,C,A,49,47,1,A261 
 64,C,A,49,48,1,A263 
 64,C,A,49,49,1,A262 
 64,M,A,49, 1,0,A102 
 64,M,A,49, 2,1,A101 
 64,M,A,49, 3,1,A103 
 64,M,A,49, 4,1,A113 
 64,M,A,49, 5,1,A112 
 64,M,A,49, 6,1,A111 
 64,M,A,49, 7,1,A121 
 64,M,A,49, 8,1,A131 
 64,M,A,49, 9,1,A133 
 64,M,A,49,10,1,A135 
 64,M,A,49,11,0,A132 
 64,M,A,49,12,1,A134 
 64,M,A,49,13,1,A145 
 64,M,A,49,14,1,A141 
 64,M,A,49,15,1,A144 
 64,M,A,49,16,1,A143 
 64,M,A,49,17,1,A142 
 64,M,A,49,18,0,A151 
 64,M,A,49,19,0,A152 
 64,M,A,49,20,0,A161 
 64,M,A,49,21,1,A162 
 64,M,A,49,22,1,A205 
 64,M,A,49,23,1,A204 
 64,M,A,49,24,0,A203 
 64,M,A,49,25,1,A201 
 64,M,A,49,26,1,A202 
 64,M,A,49,27,1,A214 
 64,M,A,49,28,1,A211 
 64,M,A,49,29,1,A213 
 64,M,A,49,30,1,A215 
 64,M,A,49,31,1,A212 
 64,M,A,49,32,1,A223 
 64,M,A,49,33,1,A222 
 64,M,A,49,34,1,A231 
 64,M,A,49,35,1,A232 
 64,M,A,49,36,1,A234 
 64,M,A,49,37,1,A235 
 64,M,A,49,38,1,A233 
 64,M,A,49,39,1,A243 
 64,M,A,49,40,1,A244 
 64,M,A,49,41,1,A245 
 64,M,A,49,42,1,A242 
 64,M,A,49,43,1,A241 
 64,M,A,49,44,1,A251 
 64,M,A,49,45,1,A254 
 64,M,A,49,46,1,A253 
 64,M,A,49,47,1,A261 
 64,M,A,49,48,1,A263 
 64,M,A,49,49,1,A262 
 65,O,A,49, 1,1,A102 
 65,O,A,49, 2,1,A101 
 65,O,A,49, 3,1,A103 
 65,O,A,49, 4,1,A113 
 65,O,A,49, 5,0,A112 
 65,O,A,49, 6,0,A111 
 65,O,A,49, 7,0,A121 
 65,O,A,49, 8,1,A131 
 65,O,A,49, 9,1,A133 
 65,O,A,49,10,0,A135 
 65,O,A,49,11,1,A132 
 65,O,A,49,12,1,A134 
 65,O,A,49,13,0,A145 
 65,O,A,49,14,0,A141 
 65,O,A,49,15,0,A143 
 65,O,A,49,16,1,A142 
 65,O,A,49,17,1,A144 
 65,O,A,49,18,1,A151 
 65,O,A,49,19,1,A152 
 65,O,A,49,20,1,A161 
 65,O,A,49,21,0,A162 
 65,O,A,49,22,0,A205 
 65,O,A,49,23,0,A204 
 65,O,A,49,24,1,A203 
 65,O,A,49,25,0,A201 
 65,O,A,49,26,1,A202 
 65,O,A,49,27,1,A214 
 65,O,A,49,28,1,A211 
 65,O,A,49,29,0,A213 
 65,O,A,49,30,1,A215 
 65,O,A,49,31,0,A212 
 65,O,A,49,32,1,A223 
 65,O,A,49,33,1,A222 
 65,O,A,49,34,1,A231 
 65,O,A,49,35,1,A234 
 65,O,A,49,36,1,A232 
 65,O,A,49,37,1,A235 
 65,O,A,49,38,0,A233 
 65,O,A,49,39,0,A243 
 65,O,A,49,40,0,A245 
 65,O,A,49,41,0,A242 
 65,O,A,49,42,0,A241 
 65,O,A,49,43,0,A244 
 65,O,A,49,44,0,A251 
 65,O,A,49,45,1,A254 
 65,O,A,49,46,0,A253 
 65,O,A,49,47,0,A263 
 65,O,A,49,48,1,A261 
 65,O,A,49,49,0,A262 
 65,C,A,49, 1,1,A102 
 65,C,A,49, 2,1,A101 
 65,C,A,49, 3,1,A103 
 65,C,A,49, 4,1,A113 
 65,C,A,49, 5,1,A112 
 65,C,A,49, 6,1,A111 
 65,C,A,49, 7,1,A121 
 65,C,A,49, 8,1,A131 
 65,C,A,49, 9,1,A133 
 65,C,A,49,10,1,A135 
 65,C,A,49,11,1,A132 
 65,C,A,49,12,1,A134 
 65,C,A,49,13,1,A145 
 65,C,A,49,14,1,A141 
 65,C,A,49,15,1,A143 
 65,C,A,49,16,1,A142 
 65,C,A,49,17,1,A144 
 65,C,A,49,18,1,A151 
 65,C,A,49,19,1,A152 
 65,C,A,49,20,1,A161 
 65,C,A,49,21,1,A162 
 65,C,A,49,22,1,A205 
 65,C,A,49,23,1,A204 
 65,C,A,49,24,1,A203 
 65,C,A,49,25,1,A201 
 65,C,A,49,26,1,A202 
 65,C,A,49,27,1,A214 
 65,C,A,49,28,1,A211 
 65,C,A,49,29,1,A213 
 65,C,A,49,30,1,A215 
 65,C,A,49,31,1,A212 
 65,C,A,49,32,1,A223 
 65,C,A,49,33,1,A222 
 65,C,A,49,34,1,A231 
 65,C,A,49,35,1,A234 
 65,C,A,49,36,1,A232 
 65,C,A,49,37,1,A235 
 65,C,A,49,38,1,A233 
 65,C,A,49,39,1,A243 
 65,C,A,49,40,0,A245 
 65,C,A,49,41,1,A242 
 65,C,A,49,42,1,A241 
 65,C,A,49,43,1,A244 
 65,C,A,49,44,0,A251 
 65,C,A,49,45,1,A254 
 65,C,A,49,46,1,A253 
 65,C,A,49,47,1,A263 
 65,C,A,49,48,1,A261 
 65,C,A,49,49,0,A262 
 65,M,A,49, 1,1,A102 
 65,M,A,49, 2,1,A101 
 65,M,A,49, 3,1,A103 
 65,M,A,49, 4,0,A113 
 65,M,A,49, 5,1,A112 
 65,M,A,49, 6,0,A111 
 65,M,A,49, 7,1,A121 
 65,M,A,49, 8,1,A131 
 65,M,A,49, 9,1,A133 
 65,M,A,49,10,0,A135 
 65,M,A,49,11,1,A132 
 65,M,A,49,12,1,A134 
 65,M,A,49,13,1,A145 
 65,M,A,49,14,0,A141 
 65,M,A,49,15,1,A143 
 65,M,A,49,16,1,A142 
 65,M,A,49,17,1,A144 
 65,M,A,49,18,1,A151 
 65,M,A,49,19,0,A152 
 65,M,A,49,20,1,A161 
 65,M,A,49,21,1,A162 
 65,M,A,49,22,1,A205 
 65,M,A,49,23,1,A204 
 65,M,A,49,24,0,A203 
 65,M,A,49,25,1,A201 
 65,M,A,49,26,1,A202 
 65,M,A,49,27,1,A214 
 65,M,A,49,28,1,A211 
 65,M,A,49,29,1,A213 
 65,M,A,49,30,1,A215 
 65,M,A,49,31,1,A212 
 65,M,A,49,32,1,A223 
 65,M,A,49,33,1,A222 
 65,M,A,49,34,1,A231 
 65,M,A,49,35,1,A234 
 65,M,A,49,36,1,A232 
 65,M,A,49,37,1,A235 
 65,M,A,49,38,1,A233 
 65,M,A,49,39,1,A243 
 65,M,A,49,40,0,A245 
 65,M,A,49,41,0,A242 
 65,M,A,49,42,0,A241 
 65,M,A,49,43,1,A244 
 65,M,A,49,44,0,A251 
 65,M,A,49,45,1,A254 
 65,M,A,49,46,0,A253 
 65,M,A,49,47,1,A263 
 65,M,A,49,48,1,A261 
 65,M,A,49,49,0,A262 
 66,O,A,49, 1,1,A102 
 66,O,A,49, 2,1,A101 
 66,O,A,49, 3,1,A103 
 66,O,A,49, 4,1,A113 
 66,O,A,49, 5,1,A112 
 66,O,A,49, 6,1,A111 
 66,O,A,49, 7,1,A121 
 66,O,A,49, 8,1,A131 
 66,O,A,49, 9,1,A133 
 66,O,A,49,10,1,A135 
 66,O,A,49,11,1,A132 
 66,O,A,49,12,1,A134 
 66,O,A,49,13,1,A145 
 66,O,A,49,14,1,A141 
 66,O,A,49,15,1,A143 
 66,O,A,49,16,1,A142 
 66,O,A,49,17,1,A144 
 66,O,A,49,18,1,A151 
 66,O,A,49,19,1,A152 
 66,O,A,49,20,1,A161 
 66,O,A,49,21,1,A162 
 66,O,A,49,22,1,A205 
 66,O,A,49,23,1,A204 
 66,O,A,49,24,1,A203 
 66,O,A,49,25,1,A201 
 66,O,A,49,26,1,A202 
 66,O,A,49,27,1,A214 
 66,O,A,49,28,1,A211 
 66,O,A,49,29,1,A213 
 66,O,A,49,30,1,A215 
 66,O,A,49,31,1,A212 
 66,O,A,49,32,1,A223 
 66,O,A,49,33,1,A222 
 66,O,A,49,34,1,A231 
 66,O,A,49,35,1,A234 
 66,O,A,49,36,1,A232 
 66,O,A,49,37,1,A235 
 66,O,A,49,38,1,A233 
 66,O,A,49,39,1,A243 
 66,O,A,49,40,1,A245 
 66,O,A,49,41,1,A242 
 66,O,A,49,42,1,A241 
 66,O,A,49,43,1,A244 
 66,O,A,49,44,0,A251 
 66,O,A,49,45,1,A254 
 66,O,A,49,46,1,A253 
 66,O,A,49,47,1,A261 
 66,O,A,49,48,1,A263 
 66,O,A,49,49,1,A262 
 66,C,A,49, 1,1,A102 
 66,C,A,49, 2,1,A101 
 66,C,A,49, 3,1,A103 
 66,C,A,49, 4,1,A113 
 66,C,A,49, 5,1,A112 
 66,C,A,49, 6,1,A111 
 66,C,A,49, 7,1,A121 
 66,C,A,49, 8,1,A131 
 66,C,A,49, 9,1,A133 
 66,C,A,49,10,1,A135 
 66,C,A,49,11,1,A132 
 66,C,A,49,12,1,A134 
 66,C,A,49,13,1,A145 
 66,C,A,49,14,1,A141 
 66,C,A,49,15,1,A143 
 66,C,A,49,16,1,A142 
 66,C,A,49,17,1,A144 
 66,C,A,49,18,1,A151 
 66,C,A,49,19,1,A152 
 66,C,A,49,20,1,A161 
 66,C,A,49,21,1,A162 
 66,C,A,49,22,1,A205 
 66,C,A,49,23,1,A204 
 66,C,A,49,24,1,A203 
 66,C,A,49,25,1,A201 
 66,C,A,49,26,1,A202 
 66,C,A,49,27,1,A214 
 66,C,A,49,28,1,A211 
 66,C,A,49,29,1,A213 
 66,C,A,49,30,1,A215 
 66,C,A,49,31,1,A212 
 66,C,A,49,32,1,A223 
 66,C,A,49,33,1,A222 
 66,C,A,49,34,1,A231 
 66,C,A,49,35,1,A234 
 66,C,A,49,36,1,A232 
 66,C,A,49,37,1,A235 
 66,C,A,49,38,1,A233 
 66,C,A,49,39,1,A243 
 66,C,A,49,40,1,A245 
 66,C,A,49,41,1,A242 
 66,C,A,49,42,1,A241 
 66,C,A,49,43,1,A244 
 66,C,A,49,44,0,A251 
 66,C,A,49,45,1,A254 
 66,C,A,49,46,1,A253 
 66,C,A,49,47,1,A261 
 66,C,A,49,48,1,A263 
 66,C,A,49,49,1,A262 
 66,M,A,49, 1,1,A102 
 66,M,A,49, 2,1,A101 
 66,M,A,49, 3,1,A103 
 66,M,A,49, 4,0,A113 
 66,M,A,49, 5,1,A112 
 66,M,A,49, 6,1,A111 
 66,M,A,49, 7,1,A121 
 66,M,A,49, 8,1,A131 
 66,M,A,49, 9,1,A133 
 66,M,A,49,10,1,A135 
 66,M,A,49,11,1,A132 
 66,M,A,49,12,1,A134 
 66,M,A,49,13,1,A145 
 66,M,A,49,14,1,A141 
 66,M,A,49,15,1,A143 
 66,M,A,49,16,1,A142 
 66,M,A,49,17,1,A144 
 66,M,A,49,18,1,A151 
 66,M,A,49,19,1,A152 
 66,M,A,49,20,0,A161 
 66,M,A,49,21,1,A162 
 66,M,A,49,22,1,A205 
 66,M,A,49,23,1,A204 
 66,M,A,49,24,1,A203 
 66,M,A,49,25,1,A201 
 66,M,A,49,26,1,A202 
 66,M,A,49,27,1,A214 
 66,M,A,49,28,1,A211 
 66,M,A,49,29,1,A213 
 66,M,A,49,30,1,A215 
 66,M,A,49,31,1,A212 
 66,M,A,49,32,1,A223 
 66,M,A,49,33,1,A222 
 66,M,A,49,34,1,A231 
 66,M,A,49,35,1,A234 
 66,M,A,49,36,1,A232 
 66,M,A,49,37,1,A235 
 66,M,A,49,38,1,A233 
 66,M,A,49,39,1,A243 
 66,M,A,49,40,1,A245 
 66,M,A,49,41,1,A242 
 66,M,A,49,42,1,A241 
 66,M,A,49,43,1,A244 
 66,M,A,49,44,0,A251 
 66,M,A,49,45,1,A254 
 66,M,A,49,46,1,A253 
 66,M,A,49,47,1,A261 
 66,M,A,49,48,1,A263 
 66,M,A,49,49,0,A262 
 67,O,A,49, 1,1,A102 
 67,O,A,49, 2,1,A101 
 67,O,A,49, 3,1,A103 
 67,O,A,49, 4,0,A113 
 67,O,A,49, 5,1,A112 
 67,O,A,49, 6,1,A111 
 67,O,A,49, 7,0,A121 
 67,O,A,49, 8,0,A131 
 67,O,A,49, 9,1,A133 
 67,O,A,49,10,1,A135 
 67,O,A,49,11,1,A132 
 67,O,A,49,12,1,A134 
 67,O,A,49,13,1,A145 
 67,O,A,49,14,1,A141 
 67,O,A,49,15,0,A143 
 67,O,A,49,16,1,A144 
 67,O,A,49,17,0,A142 
 67,O,A,49,18,0,A151 
 67,O,A,49,19,1,A152 
 67,O,A,49,20,0,A161 
 67,O,A,49,21,1,A162 
 67,O,A,49,22,1,A205 
 67,O,A,49,23,1,A204 
 67,O,A,49,24,1,A203 
 67,O,A,49,25,1,A201 
 67,O,A,49,26,0,A202 
 67,O,A,49,27,0,A214 
 67,O,A,49,28,0,A213 
 67,O,A,49,29,0,A211 
 67,O,A,49,30,1,A215 
 67,O,A,49,31,0,A212 
 67,O,A,49,32,1,A223 
 67,O,A,49,33,1,A222 
 67,O,A,49,34,1,A231 
 67,O,A,49,35,0,A232 
 67,O,A,49,36,0,A234 
 67,O,A,49,37,1,A235 
 67,O,A,49,38,1,A233 
 67,O,A,49,39,0,A243 
 67,O,A,49,40,1,A245 
 67,O,A,49,41,1,A242 
 67,O,A,49,42,1,A241 
 67,O,A,49,43,1,A244 
 67,O,A,49,44,0,A251 
 67,O,A,49,45,1,A254 
 67,O,A,49,46,1,A253 
 67,O,A,49,47,0,A263 
 67,O,A,49,48,1,A261 
 67,O,A,49,49,1,A262 
 67,C,A,49, 1,1,A102 
 67,C,A,49, 2,1,A101 
 67,C,A,49, 3,1,A103 
 67,C,A,49, 4,1,A113 
 67,C,A,49, 5,1,A112 
 67,C,A,49, 6,1,A111 
 67,C,A,49, 7,1,A121 
 67,C,A,49, 8,1,A131 
 67,C,A,49, 9,1,A133 
 67,C,A,49,10,1,A135 
 67,C,A,49,11,1,A132 
 67,C,A,49,12,1,A134 
 67,C,A,49,13,1,A145 
 67,C,A,49,14,1,A141 
 67,C,A,49,15,1,A143 
 67,C,A,49,16,1,A144 
 67,C,A,49,17,1,A142 
 67,C,A,49,18,1,A151 
 67,C,A,49,19,1,A152 
 67,C,A,49,20,0,A161 
 67,C,A,49,21,1,A162 
 67,C,A,49,22,1,A205 
 67,C,A,49,23,1,A204 
 67,C,A,49,24,1,A203 
 67,C,A,49,25,1,A201 
 67,C,A,49,26,1,A202 
 67,C,A,49,27,0,A214 
 67,C,A,49,28,1,A213 
 67,C,A,49,29,1,A211 
 67,C,A,49,30,1,A215 
 67,C,A,49,31,1,A212 
 67,C,A,49,32,1,A223 
 67,C,A,49,33,1,A222 
 67,C,A,49,34,1,A231 
 67,C,A,49,35,0,A232 
 67,C,A,49,36,1,A234 
 67,C,A,49,37,1,A235 
 67,C,A,49,38,1,A233 
 67,C,A,49,39,1,A243 
 67,C,A,49,40,1,A245 
 67,C,A,49,41,1,A242 
 67,C,A,49,42,1,A241 
 67,C,A,49,43,1,A244 
 67,C,A,49,44,1,A251 
 67,C,A,49,45,1,A254 
 67,C,A,49,46,1,A253 
 67,C,A,49,47,0,A263 
 67,C,A,49,48,1,A261 
 67,C,A,49,49,1,A262 
 67,M,A,49, 1,1,A102 
 67,M,A,49, 2,1,A101 
 67,M,A,49, 3,1,A103 
 67,M,A,49, 4,0,A113 
 67,M,A,49, 5,1,A112 
 67,M,A,49, 6,1,A111 
 67,M,A,49, 7,1,A121 
 67,M,A,49, 8,1,A131 
 67,M,A,49, 9,1,A133 
 67,M,A,49,10,1,A135 
 67,M,A,49,11,1,A132 
 67,M,A,49,12,1,A134 
 67,M,A,49,13,1,A145 
 67,M,A,49,14,1,A141 
 67,M,A,49,15,1,A143 
 67,M,A,49,16,1,A144 
 67,M,A,49,17,1,A142 
 67,M,A,49,18,0,A151 
 67,M,A,49,19,1,A152 
 67,M,A,49,20,0,A161 
 67,M,A,49,21,1,A162 
 67,M,A,49,22,1,A205 
 67,M,A,49,23,1,A204 
 67,M,A,49,24,1,A203 
 67,M,A,49,25,1,A201 
 67,M,A,49,26,1,A202 
 67,M,A,49,27,1,A214 
 67,M,A,49,28,1,A213 
 67,M,A,49,29,1,A211 
 67,M,A,49,30,1,A215 
 67,M,A,49,31,1,A212 
 67,M,A,49,32,1,A223 
 67,M,A,49,33,1,A222 
 67,M,A,49,34,0,A231 
 67,M,A,49,35,0,A232 
 67,M,A,49,36,1,A234 
 67,M,A,49,37,0,A235 
 67,M,A,49,38,1,A233 
 67,M,A,49,39,1,A243 
 67,M,A,49,40,1,A245 
 67,M,A,49,41,1,A242 
 67,M,A,49,42,1,A241 
 67,M,A,49,43,1,A244 
 67,M,A,49,44,1,A251 
 67,M,A,49,45,1,A254 
 67,M,A,49,46,1,A253 
 67,M,A,49,47,1,A263 
 67,M,A,49,48,1,A261 
 67,M,A,49,49,1,A262 
 68,O,A,49, 1,1,A102 
 68,O,A,49, 2,1,A101 
 68,O,A,49, 3,1,A103 
 68,O,A,49, 4,1,A113 
 68,O,A,49, 5,1,A112 
 68,O,A,49, 6,1,A111 
 68,O,A,49, 7,1,A121 
 68,O,A,49, 8,1,A131 
 68,O,A,49, 9,1,A133 
 68,O,A,49,10,1,A135 
 68,O,A,49,11,1,A132 
 68,O,A,49,12,1,A134 
 68,O,A,49,13,0,A145 
 68,O,A,49,14,1,A141 
 68,O,A,49,15,1,A143 
 68,O,A,49,16,1,A142 
 68,O,A,49,17,0,A144 
 68,O,A,49,18,1,A151 
 68,O,A,49,19,1,A152 
 68,O,A,49,20,1,A161 
 68,O,A,49,21,1,A162 
 68,O,A,49,22,1,A205 
 68,O,A,49,23,1,A204 
 68,O,A,49,24,1,A203 
 68,O,A,49,25,1,A201 
 68,O,A,49,26,1,A202 
 68,O,A,49,27,1,A214 
 68,O,A,49,28,0,A215 
 68,O,A,49,29,0,A211 
 68,O,A,49,30,1,A213 
 68,O,A,49,31,1,A212 
 68,O,A,49,32,1,A223 
 68,O,A,49,33,1,A222 
 68,O,A,49,34,0,A231 
 68,O,A,49,35,1,A232 
 68,O,A,49,36,1,A234 
 68,O,A,49,37,1,A235 
 68,O,A,49,38,1,A233 
 68,O,A,49,39,1,A243 
 68,O,A,49,40,1,A242 
 68,O,A,49,41,1,A245 
 68,O,A,49,42,1,A244 
 68,O,A,49,43,1,A241 
 68,O,A,49,44,1,A251 
 68,O,A,49,45,1,A254 
 68,O,A,49,46,1,A253 
 68,O,A,49,47,1,A261 
 68,O,A,49,48,0,A263 
 68,O,A,49,49,0,A262 
 68,C,A,49, 1,1,A102 
 68,C,A,49, 2,1,A101 
 68,C,A,49, 3,1,A103 
 68,C,A,49, 4,1,A113 
 68,C,A,49, 5,1,A112 
 68,C,A,49, 6,1,A111 
 68,C,A,49, 7,1,A121 
 68,C,A,49, 8,1,A131 
 68,C,A,49, 9,1,A133 
 68,C,A,49,10,1,A135 
 68,C,A,49,11,1,A132 
 68,C,A,49,12,1,A134 
 68,C,A,49,13,1,A145 
 68,C,A,49,14,1,A141 
 68,C,A,49,15,1,A143 
 68,C,A,49,16,1,A142 
 68,C,A,49,17,1,A144 
 68,C,A,49,18,1,A151 
 68,C,A,49,19,1,A152 
 68,C,A,49,20,1,A161 
 68,C,A,49,21,1,A162 
 68,C,A,49,22,1,A205 
 68,C,A,49,23,1,A204 
 68,C,A,49,24,1,A203 
 68,C,A,49,25,1,A201 
 68,C,A,49,26,1,A202 
 68,C,A,49,27,1,A214 
 68,C,A,49,28,1,A215 
 68,C,A,49,29,1,A211 
 68,C,A,49,30,1,A213 
 68,C,A,49,31,1,A212 
 68,C,A,49,32,1,A223 
 68,C,A,49,33,1,A222 
 68,C,A,49,34,1,A231 
 68,C,A,49,35,1,A232 
 68,C,A,49,36,1,A234 
 68,C,A,49,37,1,A235 
 68,C,A,49,38,1,A233 
 68,C,A,49,39,1,A243 
 68,C,A,49,40,1,A242 
 68,C,A,49,41,1,A245 
 68,C,A,49,42,1,A244 
 68,C,A,49,43,1,A241 
 68,C,A,49,44,1,A251 
 68,C,A,49,45,1,A254 
 68,C,A,49,46,1,A253 
 68,C,A,49,47,1,A261 
 68,C,A,49,48,1,A263 
 68,C,A,49,49,0,A262 
 68,M,A,49, 1,1,A102 
 68,M,A,49, 2,1,A101 
 68,M,A,49, 3,1,A103 
 68,M,A,49, 4,0,A113 
 68,M,A,49, 5,1,A112 
 68,M,A,49, 6,1,A111 
 68,M,A,49, 7,1,A121 
 68,M,A,49, 8,1,A131 
 68,M,A,49, 9,1,A133 
 68,M,A,49,10,1,A135 
 68,M,A,49,11,1,A132 
 68,M,A,49,12,1,A134 
 68,M,A,49,13,1,A145 
 68,M,A,49,14,1,A141 
 68,M,A,49,15,1,A143 
 68,M,A,49,16,1,A142 
 68,M,A,49,17,1,A144 
 68,M,A,49,18,1,A151 
 68,M,A,49,19,1,A152 
 68,M,A,49,20,0,A161 
 68,M,A,49,21,1,A162 
 68,M,A,49,22,1,A205 
 68,M,A,49,23,1,A204 
 68,M,A,49,24,1,A203 
 68,M,A,49,25,1,A201 
 68,M,A,49,26,1,A202 
 68,M,A,49,27,1,A214 
 68,M,A,49,28,0,A215 
 68,M,A,49,29,1,A211 
 68,M,A,49,30,1,A213 
 68,M,A,49,31,1,A212 
 68,M,A,49,32,1,A223 
 68,M,A,49,33,1,A222 
 68,M,A,49,34,0,A231 
 68,M,A,49,35,1,A232 
 68,M,A,49,36,1,A234 
 68,M,A,49,37,1,A235 
 68,M,A,49,38,1,A233 
 68,M,A,49,39,1,A243 
 68,M,A,49,40,1,A242 
 68,M,A,49,41,1,A245 
 68,M,A,49,42,1,A244 
 68,M,A,49,43,1,A241 
 68,M,A,49,44,1,A251 
 68,M,A,49,45,1,A254 
 68,M,A,49,46,1,A253 
 68,M,A,49,47,1,A261 
 68,M,A,49,48,1,A263 
 68,M,A,49,49,0,A262 
 69,O,A,49, 1,1,A102 
 69,O,A,49, 2,1,A101 
 69,O,A,49, 3,1,A103 
 69,O,A,49, 4,0,A113 
 69,O,A,49, 5,0,A112 
 69,O,A,49, 6,1,A111 
 69,O,A,49, 7,0,A121 
 69,O,A,49, 8,0,A131 
 69,O,A,49, 9,1,A133 
 69,O,A,49,10,1,A135 
 69,O,A,49,11,0,A132 
 69,O,A,49,12,0,A134 
 69,O,A,49,13,0,A145 
 69,O,A,49,14,1,A141 
 69,O,A,49,15,1,A143 
 69,O,A,49,16,1,A144 
 69,O,A,49,17,0,A142 
 69,O,A,49,18,0,A151 
 69,O,A,49,19,0,A152 
 69,O,A,49,20,1,A161 
 69,O,A,49,21,1,A162 
 69,O,A,49,22,1,A205 
 69,O,A,49,23,0,A204 
 69,O,A,49,24,1,A203 
 69,O,A,49,25,0,A201 
 69,O,A,49,26,0,A202 
 69,O,A,49,27,1,A214 
 69,O,A,49,28,1,A211 
 69,O,A,49,29,0,A213 
 69,O,A,49,30,0,A215 
 69,O,A,49,31,1,A212 
 69,O,A,49,32,0,A223 
 69,O,A,49,33,0,A222 
 69,O,A,49,34,0,A231 
 69,O,A,49,35,0,A232 
 69,O,A,49,36,1,A234 
 69,O,A,49,37,0,A235 
 69,O,A,49,38,0,A233 
 69,O,A,49,39,0,A243 
 69,O,A,49,40,1,A245 
 69,O,A,49,41,0,A244 
 69,O,A,49,42,1,A242 
 69,O,A,49,43,0,A241 
 69,O,A,49,44,0,A251 
 69,O,A,49,45,0,A254 
 69,O,A,49,46,0,A253 
 69,O,A,49,47,0,A263 
 69,O,A,49,48,1,A261 
 69,O,A,49,49,1,A262 
 69,C,A,49, 1,1,A102 
 69,C,A,49, 2,1,A101 
 69,C,A,49, 3,1,A103 
 69,C,A,49, 4,1,A113 
 69,C,A,49, 5,1,A112 
 69,C,A,49, 6,1,A111 
 69,C,A,49, 7,1,A121 
 69,C,A,49, 8,0,A131 
 69,C,A,49, 9,1,A133 
 69,C,A,49,10,1,A135 
 69,C,A,49,11,1,A132 
 69,C,A,49,12,1,A134 
 69,C,A,49,13,1,A145 
 69,C,A,49,14,1,A141 
 69,C,A,49,15,1,A143 
 69,C,A,49,16,1,A144 
 69,C,A,49,17,1,A142 
 69,C,A,49,18,1,A151 
 69,C,A,49,19,1,A152 
 69,C,A,49,20,1,A161 
 69,C,A,49,21,1,A162 
 69,C,A,49,22,1,A205 
 69,C,A,49,23,1,A204 
 69,C,A,49,24,1,A203 
 69,C,A,49,25,1,A201 
 69,C,A,49,26,1,A202 
 69,C,A,49,27,1,A214 
 69,C,A,49,28,1,A211 
 69,C,A,49,29,1,A213 
 69,C,A,49,30,1,A215 
 69,C,A,49,31,1,A212 
 69,C,A,49,32,1,A223 
 69,C,A,49,33,0,A222 
 69,C,A,49,34,1,A231 
 69,C,A,49,35,1,A232 
 69,C,A,49,36,1,A234 
 69,C,A,49,37,1,A235 
 69,C,A,49,38,1,A233 
 69,C,A,49,39,1,A243 
 69,C,A,49,40,1,A245 
 69,C,A,49,41,1,A244 
 69,C,A,49,42,1,A242 
 69,C,A,49,43,1,A241 
 69,C,A,49,44,1,A251 
 69,C,A,49,45,1,A254 
 69,C,A,49,46,1,A253 
 69,C,A,49,47,0,A263 
 69,C,A,49,48,1,A261 
 69,C,A,49,49,1,A262 
 69,M,A,49, 1,1,A102 
 69,M,A,49, 2,1,A101 
 69,M,A,49, 3,1,A103 
 69,M,A,49, 4,0,A113 
 69,M,A,49, 5,1,A112 
 69,M,A,49, 6,1,A111 
 69,M,A,49, 7,1,A121 
 69,M,A,49, 8,0,A131 
 69,M,A,49, 9,1,A133 
 69,M,A,49,10,1,A135 
 69,M,A,49,11,0,A132 
 69,M,A,49,12,1,A134 
 69,M,A,49,13,1,A145 
 69,M,A,49,14,1,A141 
 69,M,A,49,15,1,A143 
 69,M,A,49,16,1,A144 
 69,M,A,49,17,1,A142 
 69,M,A,49,18,0,A151 
 69,M,A,49,19,0,A152 
 69,M,A,49,20,1,A161 
 69,M,A,49,21,1,A162 
 69,M,A,49,22,1,A205 
 69,M,A,49,23,1,A204 
 69,M,A,49,24,1,A203 
 69,M,A,49,25,1,A201 
 69,M,A,49,26,1,A202 
 69,M,A,49,27,1,A214 
 69,M,A,49,28,1,A211 
 69,M,A,49,29,1,A213 
 69,M,A,49,30,1,A215 
 69,M,A,49,31,1,A212 
 69,M,A,49,32,1,A223 
 69,M,A,49,33,1,A222 
 69,M,A,49,34,0,A231 
 69,M,A,49,35,1,A232 
 69,M,A,49,36,1,A234 
 69,M,A,49,37,0,A235 
 69,M,A,49,38,1,A233 
 69,M,A,49,39,1,A243 
 69,M,A,49,40,1,A245 
 69,M,A,49,41,1,A244 
 69,M,A,49,42,1,A242 
 69,M,A,49,43,0,A241 
 69,M,A,49,44,1,A251 
 69,M,A,49,45,1,A254 
 69,M,A,49,46,1,A253 
 69,M,A,49,47,1,A263 
 69,M,A,49,48,1,A261 
 69,M,A,49,49,1,A262 
 70,O,A,49, 1,1,A102 
 70,O,A,49, 2,1,A101 
 70,O,A,49, 3,1,A103 
 70,O,A,49, 4,1,A113 
 70,O,A,49, 5,1,A112 
 70,O,A,49, 6,1,A111 
 70,O,A,49, 7,1,A121 
 70,O,A,49, 8,0,A131 
 70,O,A,49, 9,0,A133 
 70,O,A,49,10,0,A135 
 70,O,A,49,11,1,A132 
 70,O,A,49,12,1,A134 
 70,O,A,49,13,1,A145 
 70,O,A,49,14,1,A141 
 70,O,A,49,15,1,A143 
 70,O,A,49,16,1,A142 
 70,O,A,49,17,1,A144 
 70,O,A,49,18,1,A151 
 70,O,A,49,19,0,A152 
 70,O,A,49,20,1,A161 
 70,O,A,49,21,1,A162 
 70,O,A,49,22,1,A205 
 70,O,A,49,23,0,A204 
 70,O,A,49,24,1,A203 
 70,O,A,49,25,1,A201 
 70,O,A,49,26,1,A202 
 70,O,A,49,27,0,A214 
 70,O,A,49,28,1,A213 
 70,O,A,49,29,0,A211 
 70,O,A,49,30,0,A215 
 70,O,A,49,31,1,A212 
 70,O,A,49,32,1,A223 
 70,O,A,49,33,0,A222 
 70,O,A,49,34,1,A231 
 70,O,A,49,35,1,A232 
 70,O,A,49,36,1,A234 
 70,O,A,49,37,1,A235 
 70,O,A,49,38,1,A233 
 70,O,A,49,39,1,A243 
 70,O,A,49,40,0,A244 
 70,O,A,49,41,1,A245 
 70,O,A,49,42,1,A241 
 70,O,A,49,43,1,A242 
 70,O,A,49,44,1,A251 
 70,O,A,49,45,1,A254 
 70,O,A,49,46,1,A253 
 70,O,A,49,47,1,A261 
 70,O,A,49,48,1,A263 
 70,O,A,49,49,1,A262 
 70,C,A,49, 1,1,A102 
 70,C,A,49, 2,1,A101 
 70,C,A,49, 3,1,A103 
 70,C,A,49, 4,1,A113 
 70,C,A,49, 5,1,A112 
 70,C,A,49, 6,1,A111 
 70,C,A,49, 7,1,A121 
 70,C,A,49, 8,1,A131 
 70,C,A,49, 9,1,A133 
 70,C,A,49,10,1,A135 
 70,C,A,49,11,1,A132 
 70,C,A,49,12,1,A134 
 70,C,A,49,13,1,A145 
 70,C,A,49,14,1,A141 
 70,C,A,49,15,1,A143 
 70,C,A,49,16,1,A142 
 70,C,A,49,17,1,A144 
 70,C,A,49,18,1,A151 
 70,C,A,49,19,1,A152 
 70,C,A,49,20,1,A161 
 70,C,A,49,21,1,A162 
 70,C,A,49,22,1,A205 
 70,C,A,49,23,1,A204 
 70,C,A,49,24,1,A203 
 70,C,A,49,25,1,A201 
 70,C,A,49,26,1,A202 
 70,C,A,49,27,1,A214 
 70,C,A,49,28,1,A213 
 70,C,A,49,29,0,A211 
 70,C,A,49,30,1,A215 
 70,C,A,49,31,1,A212 
 70,C,A,49,32,1,A223 
 70,C,A,49,33,0,A222 
 70,C,A,49,34,1,A231 
 70,C,A,49,35,1,A232 
 70,C,A,49,36,1,A234 
 70,C,A,49,37,1,A235 
 70,C,A,49,38,1,A233 
 70,C,A,49,39,1,A243 
 70,C,A,49,40,1,A244 
 70,C,A,49,41,1,A245 
 70,C,A,49,42,1,A241 
 70,C,A,49,43,1,A242 
 70,C,A,49,44,1,A251 
 70,C,A,49,45,1,A254 
 70,C,A,49,46,1,A253 
 70,C,A,49,47,1,A261 
 70,C,A,49,48,1,A263 
 70,C,A,49,49,1,A262 
 70,M,A,49, 1,1,A102 
 70,M,A,49, 2,1,A101 
 70,M,A,49, 3,1,A103 
 70,M,A,49, 4,0,A113 
 70,M,A,49, 5,1,A112 
 70,M,A,49, 6,1,A111 
 70,M,A,49, 7,1,A121 
 70,M,A,49, 8,1,A131 
 70,M,A,49, 9,1,A133 
 70,M,A,49,10,1,A135 
 70,M,A,49,11,1,A132 
 70,M,A,49,12,1,A134 
 70,M,A,49,13,1,A145 
 70,M,A,49,14,1,A141 
 70,M,A,49,15,1,A143 
 70,M,A,49,16,1,A142 
 70,M,A,49,17,1,A144 
 70,M,A,49,18,0,A151 
 70,M,A,49,19,0,A152 
 70,M,A,49,20,0,A161 
 70,M,A,49,21,1,A162 
 70,M,A,49,22,1,A205 
 70,M,A,49,23,1,A204 
 70,M,A,49,24,1,A203 
 70,M,A,49,25,1,A201 
 70,M,A,49,26,1,A202 
 70,M,A,49,27,1,A214 
 70,M,A,49,28,1,A213 
 70,M,A,49,29,0,A211 
 70,M,A,49,30,1,A215 
 70,M,A,49,31,1,A212 
 70,M,A,49,32,1,A223 
 70,M,A,49,33,1,A222 
 70,M,A,49,34,1,A231 
 70,M,A,49,35,1,A232 
 70,M,A,49,36,1,A234 
 70,M,A,49,37,1,A235 
 70,M,A,49,38,1,A233 
 70,M,A,49,39,1,A243 
 70,M,A,49,40,1,A244 
 70,M,A,49,41,1,A245 
 70,M,A,49,42,1,A241 
 70,M,A,49,43,1,A242 
 70,M,A,49,44,1,A251 
 70,M,A,49,45,1,A254 
 70,M,A,49,46,1,A253 
 70,M,A,49,47,1,A261 
 70,M,A,49,48,1,A263 
 70,M,A,49,49,1,A262 
 71,O,A,49, 1,0,A102 
 71,O,A,49, 2,1,A101 
 71,O,A,49, 3,1,A103 
 71,O,A,49, 4,1,A113 
 71,O,A,49, 5,0,A112 
 71,O,A,49, 6,0,A111 
 71,O,A,49, 7,0,A121 
 71,O,A,49, 8,0,A131 
 71,O,A,49, 9,1,A133 
 71,O,A,49,10,0,A135 
 71,O,A,49,11,0,A132 
 71,O,A,49,12,0,A134 
 71,O,A,49,13,1,A145 
 71,O,A,49,14,1,A141 
 71,O,A,49,15,0,A143 
 71,O,A,49,16,1,A144 
 71,O,A,49,17,1,A142 
 71,O,A,49,18,0,A151 
 71,O,A,49,19,0,A152 
 71,O,A,49,20,1,A161 
 71,O,A,49,21,1,A162 
 71,O,A,49,22,1,A205 
 71,O,A,49,23,0,A204 
 71,O,A,49,24,0,A203 
 71,O,A,49,25,0,A201 
 71,O,A,49,26,0,A202 
 71,O,A,49,27,0,A214 
 71,O,A,49,28,0,A213 
 71,O,A,49,29,0,A211 
 71,O,A,49,30,0,A215 
 71,O,A,49,31,1,A212 
 71,O,A,49,32,0,A223 
 71,O,A,49,33,0,A222 
 71,O,A,49,34,1,A231 
 71,O,A,49,35,1,A232 
 71,O,A,49,36,1,A234 
 71,O,A,49,37,0,A235 
 71,O,A,49,38,0,A233 
 71,O,A,49,39,0,A243 
 71,O,A,49,40,0,A245 
 71,O,A,49,41,1,A242 
 71,O,A,49,42,0,A241 
 71,O,A,49,43,0,A244 
 71,O,A,49,44,1,A251 
 71,O,A,49,45,0,A254 
 71,O,A,49,46,1,A253 
 71,O,A,49,47,0,A263 
 71,O,A,49,48,0,A261 
 71,O,A,49,49,0,A262 
 71,C,A,49, 1,0,A102 
 71,C,A,49, 2,1,A101 
 71,C,A,49, 3,1,A103 
 71,C,A,49, 4,1,A113 
 71,C,A,49, 5,1,A112 
 71,C,A,49, 6,1,A111 
 71,C,A,49, 7,1,A121 
 71,C,A,49, 8,0,A131 
 71,C,A,49, 9,1,A133 
 71,C,A,49,10,0,A135 
 71,C,A,49,11,1,A132 
 71,C,A,49,12,1,A134 
 71,C,A,49,13,1,A145 
 71,C,A,49,14,1,A141 
 71,C,A,49,15,0,A143 
 71,C,A,49,16,1,A144 
 71,C,A,49,17,1,A142 
 71,C,A,49,18,1,A151 
 71,C,A,49,19,1,A152 
 71,C,A,49,20,1,A161 
 71,C,A,49,21,1,A162 
 71,C,A,49,22,1,A205 
 71,C,A,49,23,1,A204 
 71,C,A,49,24,1,A203 
 71,C,A,49,25,0,A201 
 71,C,A,49,26,1,A202 
 71,C,A,49,27,1,A214 
 71,C,A,49,28,0,A213 
 71,C,A,49,29,1,A211 
 71,C,A,49,30,0,A215 
 71,C,A,49,31,1,A212 
 71,C,A,49,32,1,A223 
 71,C,A,49,33,0,A222 
 71,C,A,49,34,1,A231 
 71,C,A,49,35,1,A232 
 71,C,A,49,36,1,A234 
 71,C,A,49,37,1,A235 
 71,C,A,49,38,0,A233 
 71,C,A,49,39,0,A243 
 71,C,A,49,40,0,A245 
 71,C,A,49,41,1,A242 
 71,C,A,49,42,0,A241 
 71,C,A,49,43,0,A244 
 71,C,A,49,44,1,A251 
 71,C,A,49,45,0,A254 
 71,C,A,49,46,1,A253 
 71,C,A,49,47,1,A263 
 71,C,A,49,48,0,A261 
 71,C,A,49,49,0,A262 
 71,M,A,49, 1,0,A102 
 71,M,A,49, 2,1,A101 
 71,M,A,49, 3,1,A103 
 71,M,A,49, 4,1,A113 
 71,M,A,49, 5,1,A112 
 71,M,A,49, 6,1,A111 
 71,M,A,49, 7,1,A121 
 71,M,A,49, 8,0,A131 
 71,M,A,49, 9,1,A133 
 71,M,A,49,10,0,A135 
 71,M,A,49,11,0,A132 
 71,M,A,49,12,0,A134 
 71,M,A,49,13,1,A145 
 71,M,A,49,14,1,A141 
 71,M,A,49,15,0,A143 
 71,M,A,49,16,1,A144 
 71,M,A,49,17,1,A142 
 71,M,A,49,18,0,A151 
 71,M,A,49,19,0,A152 
 71,M,A,49,20,0,A161 
 71,M,A,49,21,1,A162 
 71,M,A,49,22,1,A205 
 71,M,A,49,23,1,A204 
 71,M,A,49,24,1,A203 
 71,M,A,49,25,0,A201 
 71,M,A,49,26,1,A202 
 71,M,A,49,27,1,A214 
 71,M,A,49,28,0,A213 
 71,M,A,49,29,1,A211 
 71,M,A,49,30,0,A215 
 71,M,A,49,31,1,A212 
 71,M,A,49,32,1,A223 
 71,M,A,49,33,0,A222 
 71,M,A,49,34,1,A231 
 71,M,A,49,35,1,A232 
 71,M,A,49,36,1,A234 
 71,M,A,49,37,0,A235 
 71,M,A,49,38,0,A233 
 71,M,A,49,39,0,A243 
 71,M,A,49,40,0,A245 
 71,M,A,49,41,1,A242 
 71,M,A,49,42,0,A241 
 71,M,A,49,43,0,A244 
 71,M,A,49,44,1,A251 
 71,M,A,49,45,0,A254 
 71,M,A,49,46,1,A253 
 71,M,A,49,47,1,A263 
 71,M,A,49,48,0,A261 
 71,M,A,49,49,0,A262 
 72,O,A,49, 1,0,A102 
 72,O,A,49, 2,1,A101 
 72,O,A,49, 3,1,A103 
 72,O,A,49, 4,0,A113 
 72,O,A,49, 5,1,A112 
 72,O,A,49, 6,1,A111 
 72,O,A,49, 7,1,A121 
 72,O,A,49, 8,1,A131 
 72,O,A,49, 9,1,A133 
 72,O,A,49,10,1,A135 
 72,O,A,49,11,1,A132 
 72,O,A,49,12,1,A134 
 72,O,A,49,13,1,A145 
 72,O,A,49,14,1,A141 
 72,O,A,49,15,1,A143 
 72,O,A,49,16,1,A144 
 72,O,A,49,17,0,A142 
 72,O,A,49,18,0,A151 
 72,O,A,49,19,1,A152 
 72,O,A,49,20,0,A161 
 72,O,A,49,21,1,A162 
 72,O,A,49,22,1,A205 
 72,O,A,49,23,1,A204 
 72,O,A,49,24,1,A203 
 72,O,A,49,25,1,A201 
 72,O,A,49,26,1,A202 
 72,O,A,49,27,1,A214 
 72,O,A,49,28,1,A213 
 72,O,A,49,29,1,A211 
 72,O,A,49,30,1,A215 
 72,O,A,49,31,1,A212 
 72,O,A,49,32,1,A223 
 72,O,A,49,33,1,A222 
 72,O,A,49,34,1,A231 
 72,O,A,49,35,1,A232 
 72,O,A,49,36,1,A234 
 72,O,A,49,37,1,A235 
 72,O,A,49,38,1,A233 
 72,O,A,49,39,1,A243 
 72,O,A,49,40,1,A244 
 72,O,A,49,41,1,A245 
 72,O,A,49,42,1,A242 
 72,O,A,49,43,1,A241 
 72,O,A,49,44,1,A251 
 72,O,A,49,45,1,A254 
 72,O,A,49,46,1,A253 
 72,O,A,49,47,1,A263 
 72,O,A,49,48,1,A261 
 72,O,A,49,49,1,A262 
 72,C,A,49, 1,0,A102 
 72,C,A,49, 2,1,A101 
 72,C,A,49, 3,1,A103 
 72,C,A,49, 4,1,A113 
 72,C,A,49, 5,1,A112 
 72,C,A,49, 6,1,A111 
 72,C,A,49, 7,1,A121 
 72,C,A,49, 8,1,A131 
 72,C,A,49, 9,1,A133 
 72,C,A,49,10,1,A135 
 72,C,A,49,11,1,A132 
 72,C,A,49,12,1,A134 
 72,C,A,49,13,1,A145 
 72,C,A,49,14,1,A141 
 72,C,A,49,15,1,A143 
 72,C,A,49,16,1,A144 
 72,C,A,49,17,1,A142 
 72,C,A,49,18,1,A151 
 72,C,A,49,19,1,A152 
 72,C,A,49,20,1,A161 
 72,C,A,49,21,1,A162 
 72,C,A,49,22,1,A205 
 72,C,A,49,23,1,A204 
 72,C,A,49,24,1,A203 
 72,C,A,49,25,1,A201 
 72,C,A,49,26,1,A202 
 72,C,A,49,27,1,A214 
 72,C,A,49,28,1,A213 
 72,C,A,49,29,1,A211 
 72,C,A,49,30,1,A215 
 72,C,A,49,31,1,A212 
 72,C,A,49,32,1,A223 
 72,C,A,49,33,1,A222 
 72,C,A,49,34,1,A231 
 72,C,A,49,35,1,A232 
 72,C,A,49,36,1,A234 
 72,C,A,49,37,1,A235 
 72,C,A,49,38,1,A233 
 72,C,A,49,39,1,A243 
 72,C,A,49,40,1,A244 
 72,C,A,49,41,1,A245 
 72,C,A,49,42,1,A242 
 72,C,A,49,43,1,A241 
 72,C,A,49,44,1,A251 
 72,C,A,49,45,1,A254 
 72,C,A,49,46,1,A253 
 72,C,A,49,47,1,A263 
 72,C,A,49,48,1,A261 
 72,C,A,49,49,1,A262 
 72,M,A,49, 1,0,A102 
 72,M,A,49, 2,1,A101 
 72,M,A,49, 3,1,A103 
 72,M,A,49, 4,1,A113 
 72,M,A,49, 5,1,A112 
 72,M,A,49, 6,1,A111 
 72,M,A,49, 7,1,A121 
 72,M,A,49, 8,1,A131 
 72,M,A,49, 9,1,A133 
 72,M,A,49,10,1,A135 
 72,M,A,49,11,1,A132 
 72,M,A,49,12,1,A134 
 72,M,A,49,13,1,A145 
 72,M,A,49,14,1,A141 
 72,M,A,49,15,1,A143 
 72,M,A,49,16,1,A144 
 72,M,A,49,17,1,A142 
 72,M,A,49,18,0,A151 
 72,M,A,49,19,1,A152 
 72,M,A,49,20,0,A161 
 72,M,A,49,21,1,A162 
 72,M,A,49,22,1,A205 
 72,M,A,49,23,1,A204 
 72,M,A,49,24,1,A203 
 72,M,A,49,25,1,A201 
 72,M,A,49,26,1,A202 
 72,M,A,49,27,1,A214 
 72,M,A,49,28,1,A213 
 72,M,A,49,29,1,A211 
 72,M,A,49,30,1,A215 
 72,M,A,49,31,1,A212 
 72,M,A,49,32,1,A223 
 72,M,A,49,33,1,A222 
 72,M,A,49,34,1,A231 
 72,M,A,49,35,1,A232 
 72,M,A,49,36,1,A234 
 72,M,A,49,37,1,A235 
 72,M,A,49,38,1,A233 
 72,M,A,49,39,1,A243 
 72,M,A,49,40,1,A244 
 72,M,A,49,41,1,A245 
 72,M,A,49,42,1,A242 
 72,M,A,49,43,1,A241 
 72,M,A,49,44,1,A251 
 72,M,A,49,45,1,A254 
 72,M,A,49,46,1,A253 
 72,M,A,49,47,1,A263 
 72,M,A,49,48,1,A261 
 72,M,A,49,49,1,A262 
 73,O,A,49, 1,1,A102 
 73,O,A,49, 2,1,A101 
 73,O,A,49, 3,0,A103 
 73,O,A,49, 4,0,A113 
 73,O,A,49, 5,0,A112 
 73,O,A,49, 6,1,A111 
 73,O,A,49, 7,1,A121 
 73,O,A,49, 8,1,A131 
 73,O,A,49, 9,1,A133 
 73,O,A,49,10,1,A135 
 73,O,A,49,11,1,A132 
 73,O,A,49,12,1,A134 
 73,O,A,49,13,1,A145 
 73,O,A,49,14,0,A141 
 73,O,A,49,15,0,A143 
 73,O,A,49,16,0,A144 
 73,O,A,49,17,1,A142 
 73,O,A,49,18,1,A151 
 73,O,A,49,19,1,A152 
 73,O,A,49,20,1,A161 
 73,O,A,49,21,1,A162 
 73,O,A,49,22,1,A205 
 73,O,A,49,23,1,A204 
 73,O,A,49,24,1,A203 
 73,O,A,49,25,1,A201 
 73,O,A,49,26,1,A202 
 73,O,A,49,27,1,A214 
 73,O,A,49,28,0,A213 
 73,O,A,49,29,1,A211 
 73,O,A,49,30,1,A215 
 73,O,A,49,31,0,A212 
 73,O,A,49,32,1,A223 
 73,O,A,49,33,1,A222 
 73,O,A,49,34,0,A231 
 73,O,A,49,35,1,A232 
 73,O,A,49,36,1,A235 
 73,O,A,49,37,1,A234 
 73,O,A,49,38,0,A233 
 73,O,A,49,39,1,A243 
 73,O,A,49,40,0,A244 
 73,O,A,49,41,1,A245 
 73,O,A,49,42,1,A242 
 73,O,A,49,43,1,A241 
 73,O,A,49,44,1,A251 
 73,O,A,49,45,0,A254 
 73,O,A,49,46,0,A253 
 73,O,A,49,47,1,A261 
 73,O,A,49,48,0,A263 
 73,O,A,49,49,1,A262 
 73,C,A,49, 1,1,A102 
 73,C,A,49, 2,1,A101 
 73,C,A,49, 3,1,A103 
 73,C,A,49, 4,1,A113 
 73,C,A,49, 5,1,A112 
 73,C,A,49, 6,1,A111 
 73,C,A,49, 7,1,A121 
 73,C,A,49, 8,1,A131 
 73,C,A,49, 9,1,A133 
 73,C,A,49,10,1,A135 
 73,C,A,49,11,1,A132 
 73,C,A,49,12,1,A134 
 73,C,A,49,13,1,A145 
 73,C,A,49,14,1,A141 
 73,C,A,49,15,1,A143 
 73,C,A,49,16,1,A144 
 73,C,A,49,17,1,A142 
 73,C,A,49,18,1,A151 
 73,C,A,49,19,1,A152 
 73,C,A,49,20,1,A161 
 73,C,A,49,21,1,A162 
 73,C,A,49,22,1,A205 
 73,C,A,49,23,1,A204 
 73,C,A,49,24,1,A203 
 73,C,A,49,25,1,A201 
 73,C,A,49,26,1,A202 
 73,C,A,49,27,1,A214 
 73,C,A,49,28,1,A213 
 73,C,A,49,29,1,A211 
 73,C,A,49,30,1,A215 
 73,C,A,49,31,1,A212 
 73,C,A,49,32,1,A223 
 73,C,A,49,33,1,A222 
 73,C,A,49,34,1,A231 
 73,C,A,49,35,1,A232 
 73,C,A,49,36,1,A235 
 73,C,A,49,37,1,A234 
 73,C,A,49,38,1,A233 
 73,C,A,49,39,1,A243 
 73,C,A,49,40,1,A244 
 73,C,A,49,41,1,A245 
 73,C,A,49,42,1,A242 
 73,C,A,49,43,1,A241 
 73,C,A,49,44,1,A251 
 73,C,A,49,45,1,A254 
 73,C,A,49,46,1,A253 
 73,C,A,49,47,1,A261 
 73,C,A,49,48,1,A263 
 73,C,A,49,49,1,A262 
 73,M,A,49, 1,1,A102 
 73,M,A,49, 2,1,A101 
 73,M,A,49, 3,1,A103 
 73,M,A,49, 4,0,A113 
 73,M,A,49, 5,1,A112 
 73,M,A,49, 6,1,A111 
 73,M,A,49, 7,1,A121 
 73,M,A,49, 8,1,A131 
 73,M,A,49, 9,1,A133 
 73,M,A,49,10,1,A135 
 73,M,A,49,11,1,A132 
 73,M,A,49,12,1,A134 
 73,M,A,49,13,1,A145 
 73,M,A,49,14,1,A141 
 73,M,A,49,15,1,A143 
 73,M,A,49,16,1,A144 
 73,M,A,49,17,1,A142 
 73,M,A,49,18,1,A151 
 73,M,A,49,19,0,A152 
 73,M,A,49,20,0,A161 
 73,M,A,49,21,1,A162 
 73,M,A,49,22,1,A205 
 73,M,A,49,23,1,A204 
 73,M,A,49,24,1,A203 
 73,M,A,49,25,1,A201 
 73,M,A,49,26,1,A202 
 73,M,A,49,27,1,A214 
 73,M,A,49,28,1,A213 
 73,M,A,49,29,1,A211 
 73,M,A,49,30,1,A215 
 73,M,A,49,31,1,A212 
 73,M,A,49,32,1,A223 
 73,M,A,49,33,1,A222 
 73,M,A,49,34,0,A231 
 73,M,A,49,35,1,A232 
 73,M,A,49,36,1,A235 
 73,M,A,49,37,1,A234 
 73,M,A,49,38,1,A233 
 73,M,A,49,39,1,A243 
 73,M,A,49,40,0,A244 
 73,M,A,49,41,1,A245 
 73,M,A,49,42,1,A242 
 73,M,A,49,43,1,A241 
 73,M,A,49,44,1,A251 
 73,M,A,49,45,1,A254 
 73,M,A,49,46,1,A253 
 73,M,A,49,47,1,A261 
 73,M,A,49,48,1,A263 
 73,M,A,49,49,0,A262 
 74,O,A,49, 1,0,A102 
 74,O,A,49, 2,1,A101 
 74,O,A,49, 3,0,A103 
 74,O,A,49, 4,0,A113 
 74,O,A,49, 5,0,A112 
 74,O,A,49, 6,1,A111 
 74,O,A,49, 7,1,A121 
 74,O,A,49, 8,0,A131 
 74,O,A,49, 9,0,A133 
 74,O,A,49,10,0,A135 
 74,O,A,49,11,0,A132 
 74,O,A,49,12,0,A134 
 74,O,A,49,13,0,A145 
 74,O,A,49,14,0,A141 
 74,O,A,49,15,1,A143 
 74,O,A,49,16,1,A142 
 74,O,A,49,17,0,A144 
 74,O,A,49,18,0,A151 
 74,O,A,49,19,0,A152 
 74,O,A,49,20,0,A161 
 74,O,A,49,21,1,A162 
 74,O,A,49,22,1,A205 
 74,O,A,49,23,0,A204 
 74,O,A,49,24,1,A203 
 74,O,A,49,25,1,A201 
 74,O,A,49,26,1,A202 
 74,O,A,49,27,0,A214 
 74,O,A,49,28,1,A213 
 74,O,A,49,29,0,A211 
 74,O,A,49,30,0,A215 
 74,O,A,49,31,1,A212 
 74,O,A,49,32,1,A223 
 74,O,A,49,33,1,A222 
 74,O,A,49,34,1,A231 
 74,O,A,49,35,1,A232 
 74,O,A,49,36,1,A234 
 74,O,A,49,37,1,A235 
 74,O,A,49,38,0,A233 
 74,O,A,49,39,1,A243 
 74,O,A,49,40,1,A242 
 74,O,A,49,41,0,A245 
 74,O,A,49,42,0,A241 
 74,O,A,49,43,0,A244 
 74,O,A,49,44,0,A251 
 74,O,A,49,45,0,A254 
 74,O,A,49,46,1,A253 
 74,O,A,49,47,1,A263 
 74,O,A,49,48,1,A261 
 74,O,A,49,49,0,A262 
 74,C,A,49, 1,0,A102 
 74,C,A,49, 2,1,A101 
 74,C,A,49, 3,0,A103 
 74,C,A,49, 4,0,A113 
 74,C,A,49, 5,0,A112 
 74,C,A,49, 6,0,A111 
 74,C,A,49, 7,0,A121 
 74,C,A,49, 8,0,A131 
 74,C,A,49, 9,0,A133 
 74,C,A,49,10,0,A135 
 74,C,A,49,11,0,A132 
 74,C,A,49,12,0,A134 
 74,C,A,49,13,0,A145 
 74,C,A,49,14,0,A141 
 74,C,A,49,15,0,A143 
 74,C,A,49,16,0,A142 
 74,C,A,49,17,0,A144 
 74,C,A,49,18,0,A151 
 74,C,A,49,19,0,A152 
 74,C,A,49,20,0,A161 
 74,C,A,49,21,0,A162 
 74,C,A,49,22,0,A205 
 74,C,A,49,23,0,A204 
 74,C,A,49,24,0,A203 
 74,C,A,49,25,0,A201 
 74,C,A,49,26,1,A202 
 74,C,A,49,27,0,A214 
 74,C,A,49,28,1,A213 
 74,C,A,49,29,0,A211 
 74,C,A,49,30,0,A215 
 74,C,A,49,31,0,A212 
 74,C,A,49,32,0,A223 
 74,C,A,49,33,0,A222 
 74,C,A,49,34,0,A231 
 74,C,A,49,35,1,A232 
 74,C,A,49,36,0,A234 
 74,C,A,49,37,0,A235 
 74,C,A,49,38,0,A233 
 74,C,A,49,39,0,A243 
 74,C,A,49,40,0,A242 
 74,C,A,49,41,0,A245 
 74,C,A,49,42,0,A241 
 74,C,A,49,43,0,A244 
 74,C,A,49,44,1,A251 
 74,C,A,49,45,0,A254 
 74,C,A,49,46,0,A253 
 74,C,A,49,47,0,A263 
 74,C,A,49,48,1,A261 
 74,C,A,49,49,0,A262 
 74,M,A,49, 1,0,A102 
 74,M,A,49, 2,1,A101 
 74,M,A,49, 3,0,A103 
 74,M,A,49, 4,0,A113 
 74,M,A,49, 5,0,A112 
 74,M,A,49, 6,0,A111 
 74,M,A,49, 7,0,A121 
 74,M,A,49, 8,0,A131 
 74,M,A,49, 9,0,A133 
 74,M,A,49,10,0,A135 
 74,M,A,49,11,0,A132 
 74,M,A,49,12,0,A134 
 74,M,A,49,13,0,A145 
 74,M,A,49,14,0,A141 
 74,M,A,49,15,0,A143 
 74,M,A,49,16,1,A142 
 74,M,A,49,17,0,A144 
 74,M,A,49,18,0,A151 
 74,M,A,49,19,1,A152 
 74,M,A,49,20,1,A161 
 74,M,A,49,21,0,A162 
 74,M,A,49,22,0,A205 
 74,M,A,49,23,0,A204 
 74,M,A,49,24,1,A203 
 74,M,A,49,25,0,A201 
 74,M,A,49,26,0,A202 
 74,M,A,49,27,0,A214 
 74,M,A,49,28,1,A213 
 74,M,A,49,29,0,A211 
 74,M,A,49,30,0,A215 
 74,M,A,49,31,0,A212 
 74,M,A,49,32,0,A223 
 74,M,A,49,33,0,A222 
 74,M,A,49,34,0,A231 
 74,M,A,49,35,1,A232 
 74,M,A,49,36,0,A234 
 74,M,A,49,37,1,A235 
 74,M,A,49,38,1,A233 
 74,M,A,49,39,0,A243 
 74,M,A,49,40,0,A242 
 74,M,A,49,41,0,A245 
 74,M,A,49,42,0,A241 
 74,M,A,49,43,0,A244 
 74,M,A,49,44,1,A251 
 74,M,A,49,45,0,A254 
 74,M,A,49,46,0,A253 
 74,M,A,49,47,0,A263 
 74,M,A,49,48,1,A261 
 74,M,A,49,49,1,A262 
 75,O,A,49, 1,1,A102 
 75,O,A,49, 2,0,A101 
 75,O,A,49, 3,1,A103 
 75,O,A,49, 4,1,A113 
 75,O,A,49, 5,1,A112 
 75,O,A,49, 6,1,A111 
 75,O,A,49, 7,0,A121 
 75,O,A,49, 8,1,A131 
 75,O,A,49, 9,0,A133 
 75,O,A,49,10,0,A135 
 75,O,A,49,11,0,A132 
 75,O,A,49,12,0,A134 
 75,O,A,49,13,1,A145 
 75,O,A,49,14,0,A141 
 75,O,A,49,15,1,A143 
 75,O,A,49,16,1,A144 
 75,O,A,49,17,1,A142 
 75,O,A,49,18,1,A151 
 75,O,A,49,19,0,A152 
 75,O,A,49,20,0,A161 
 75,O,A,49,21,0,A162 
 75,O,A,49,22,0,A205 
 75,O,A,49,23,0,A204 
 75,O,A,49,24,0,A203 
 75,O,A,49,25,0,A201 
 75,O,A,49,26,0,A202 
 75,O,A,49,27,0,A214 
 75,O,A,49,28,0,A213 
 75,O,A,49,29,0,A215 
 75,O,A,49,30,1,A211 
 75,O,A,49,31,0,A212 
 75,O,A,49,32,1,A223 
 75,O,A,49,33,1,A222 
 75,O,A,49,34,0,A231 
 75,O,A,49,35,0,A232 
 75,O,A,49,36,0,A234 
 75,O,A,49,37,0,A235 
 75,O,A,49,38,1,A233 
 75,O,A,49,39,0,A243 
 75,O,A,49,40,0,A245 
 75,O,A,49,41,0,A244 
 75,O,A,49,42,0,A241 
 75,O,A,49,43,1,A242 
 75,O,A,49,44,1,A251 
 75,O,A,49,45,1,A254 
 75,O,A,49,46,0,A253 
 75,O,A,49,47,0,A261 
 75,O,A,49,48,0,A263 
 75,O,A,49,49,1,A262 
 75,C,A,49, 1,1,A102 
 75,C,A,49, 2,0,A101 
 75,C,A,49, 3,1,A103 
 75,C,A,49, 4,1,A113 
 75,C,A,49, 5,1,A112 
 75,C,A,49, 6,1,A111 
 75,C,A,49, 7,1,A121 
 75,C,A,49, 8,1,A131 
 75,C,A,49, 9,0,A133 
 75,C,A,49,10,0,A135 
 75,C,A,49,11,0,A132 
 75,C,A,49,12,0,A134 
 75,C,A,49,13,1,A145 
 75,C,A,49,14,1,A141 
 75,C,A,49,15,1,A143 
 75,C,A,49,16,1,A144 
 75,C,A,49,17,1,A142 
 75,C,A,49,18,1,A151 
 75,C,A,49,19,1,A152 
 75,C,A,49,20,0,A161 
 75,C,A,49,21,0,A162 
 75,C,A,49,22,0,A205 
 75,C,A,49,23,0,A204 
 75,C,A,49,24,1,A203 
 75,C,A,49,25,1,A201 
 75,C,A,49,26,0,A202 
 75,C,A,49,27,0,A214 
 75,C,A,49,28,0,A213 
 75,C,A,49,29,0,A215 
 75,C,A,49,30,1,A211 
 75,C,A,49,31,0,A212 
 75,C,A,49,32,1,A223 
 75,C,A,49,33,1,A222 
 75,C,A,49,34,0,A231 
 75,C,A,49,35,0,A232 
 75,C,A,49,36,0,A234 
 75,C,A,49,37,0,A235 
 75,C,A,49,38,0,A233 
 75,C,A,49,39,0,A243 
 75,C,A,49,40,0,A245 
 75,C,A,49,41,0,A244 
 75,C,A,49,42,0,A241 
 75,C,A,49,43,1,A242 
 75,C,A,49,44,1,A251 
 75,C,A,49,45,0,A254 
 75,C,A,49,46,1,A253 
 75,C,A,49,47,0,A261 
 75,C,A,49,48,0,A263 
 75,C,A,49,49,1,A262 
 75,M,A,49, 1,1,A102 
 75,M,A,49, 2,0,A101 
 75,M,A,49, 3,1,A103 
 75,M,A,49, 4,1,A113 
 75,M,A,49, 5,1,A112 
 75,M,A,49, 6,1,A111 
 75,M,A,49, 7,1,A121 
 75,M,A,49, 8,1,A131 
 75,M,A,49, 9,0,A133 
 75,M,A,49,10,0,A135 
 75,M,A,49,11,0,A132 
 75,M,A,49,12,0,A134 
 75,M,A,49,13,1,A145 
 75,M,A,49,14,1,A141 
 75,M,A,49,15,1,A143 
 75,M,A,49,16,1,A144 
 75,M,A,49,17,1,A142 
 75,M,A,49,18,1,A151 
 75,M,A,49,19,0,A152 
 75,M,A,49,20,0,A161 
 75,M,A,49,21,0,A162 
 75,M,A,49,22,0,A205 
 75,M,A,49,23,0,A204 
 75,M,A,49,24,0,A203 
 75,M,A,49,25,1,A201 
 75,M,A,49,26,0,A202 
 75,M,A,49,27,1,A214 
 75,M,A,49,28,0,A213 
 75,M,A,49,29,0,A215 
 75,M,A,49,30,1,A211 
 75,M,A,49,31,0,A212 
 75,M,A,49,32,1,A223 
 75,M,A,49,33,1,A222 
 75,M,A,49,34,0,A231 
 75,M,A,49,35,0,A232 
 75,M,A,49,36,0,A234 
 75,M,A,49,37,1,A235 
 75,M,A,49,38,1,A233 
 75,M,A,49,39,0,A243 
 75,M,A,49,40,0,A245 
 75,M,A,49,41,0,A244 
 75,M,A,49,42,0,A241 
 75,M,A,49,43,1,A242 
 75,M,A,49,44,1,A251 
 75,M,A,49,45,1,A254 
 75,M,A,49,46,0,A253 
 75,M,A,49,47,0,A261 
 75,M,A,49,48,0,A263 
 75,M,A,49,49,1,A262 
 76,O,A,49, 1,0,A102 
 76,O,A,49, 2,0,A101 
 76,O,A,49, 3,1,A103 
 76,O,A,49, 4,0,A113 
 76,O,A,49, 5,1,A112 
 76,O,A,49, 6,1,A111 
 76,O,A,49, 7,0,A121 
 76,O,A,49, 8,1,A131 
 76,O,A,49, 9,1,A133 
 76,O,A,49,10,0,A135 
 76,O,A,49,11,1,A132 
 76,O,A,49,12,1,A134 
 76,O,A,49,13,0,A145 
 76,O,A,49,14,0,A141 
 76,O,A,49,15,1,A143 
 76,O,A,49,16,1,A144 
 76,O,A,49,17,1,A142 
 76,O,A,49,18,1,A151 
 76,O,A,49,19,1,A152 
 76,O,A,49,20,1,A161 
 76,O,A,49,21,0,A162 
 76,O,A,49,22,0,A205 
 76,O,A,49,23,1,A204 
 76,O,A,49,24,1,A203 
 76,O,A,49,25,1,A201 
 76,O,A,49,26,1,A202 
 76,O,A,49,27,0,A214 
 76,O,A,49,28,0,A213 
 76,O,A,49,29,0,A215 
 76,O,A,49,30,1,A211 
 76,O,A,49,31,0,A212 
 76,O,A,49,32,0,A223 
 76,O,A,49,33,1,A222 
 76,O,A,49,34,0,A231 
 76,O,A,49,35,0,A232 
 76,O,A,49,36,1,A235 
 76,O,A,49,37,0,A234 
 76,O,A,49,38,0,A233 
 76,O,A,49,39,1,A243 
 76,O,A,49,40,1,A244 
 76,O,A,49,41,1,A245 
 76,O,A,49,42,0,A241 
 76,O,A,49,43,0,A242 
 76,O,A,49,44,1,A251 
 76,O,A,49,45,1,A254 
 76,O,A,49,46,1,A253 
 76,O,A,49,47,1,A261 
 76,O,A,49,48,1,A263 
 76,O,A,49,49,1,A262 
 76,C,A,49, 1,0,A102 
 76,C,A,49, 2,0,A101 
 76,C,A,49, 3,0,A103 
 76,C,A,49, 4,0,A113 
 76,C,A,49, 5,0,A112 
 76,C,A,49, 6,0,A111 
 76,C,A,49, 7,0,A121 
 76,C,A,49, 8,0,A131 
 76,C,A,49, 9,0,A133 
 76,C,A,49,10,0,A135 
 76,C,A,49,11,0,A132 
 76,C,A,49,12,0,A134 
 76,C,A,49,13,0,A145 
 76,C,A,49,14,0,A141 
 76,C,A,49,15,0,A143 
 76,C,A,49,16,0,A144 
 76,C,A,49,17,0,A142 
 76,C,A,49,18,0,A151 
 76,C,A,49,19,0,A152 
 76,C,A,49,20,1,A161 
 76,C,A,49,21,0,A162 
 76,C,A,49,22,0,A205 
 76,C,A,49,23,0,A204 
 76,C,A,49,24,0,A203 
 76,C,A,49,25,0,A201 
 76,C,A,49,26,0,A202 
 76,C,A,49,27,0,A214 
 76,C,A,49,28,1,A213 
 76,C,A,49,29,0,A215 
 76,C,A,49,30,0,A211 
 76,C,A,49,31,0,A212 
 76,C,A,49,32,0,A223 
 76,C,A,49,33,0,A222 
 76,C,A,49,34,0,A231 
 76,C,A,49,35,0,A232 
 76,C,A,49,36,0,A235 
 76,C,A,49,37,0,A234 
 76,C,A,49,38,1,A233 
 76,C,A,49,39,0,A243 
 76,C,A,49,40,0,A244 
 76,C,A,49,41,0,A245 
 76,C,A,49,42,0,A241 
 76,C,A,49,43,0,A242 
 76,C,A,49,44,1,A251 
 76,C,A,49,45,0,A254 
 76,C,A,49,46,0,A253 
 76,C,A,49,47,1,A261 
 76,C,A,49,48,0,A263 
 76,C,A,49,49,1,A262 
 76,M,A,49, 1,0,A102 
 76,M,A,49, 2,0,A101 
 76,M,A,49, 3,0,A103 
 76,M,A,49, 4,1,A113 
 76,M,A,49, 5,0,A112 
 76,M,A,49, 6,0,A111 
 76,M,A,49, 7,0,A121 
 76,M,A,49, 8,0,A131 
 76,M,A,49, 9,0,A133 
 76,M,A,49,10,0,A135 
 76,M,A,49,11,1,A132 
 76,M,A,49,12,0,A134 
 76,M,A,49,13,0,A145 
 76,M,A,49,14,0,A141 
 76,M,A,49,15,0,A143 
 76,M,A,49,16,0,A144 
 76,M,A,49,17,1,A142 
 76,M,A,49,18,0,A151 
 76,M,A,49,19,1,A152 
 76,M,A,49,20,1,A161 
 76,M,A,49,21,0,A162 
 76,M,A,49,22,0,A205 
 76,M,A,49,23,0,A204 
 76,M,A,49,24,1,A203 
 76,M,A,49,25,0,A201 
 76,M,A,49,26,0,A202 
 76,M,A,49,27,0,A214 
 76,M,A,49,28,1,A213 
 76,M,A,49,29,0,A215 
 76,M,A,49,30,0,A211 
 76,M,A,49,31,0,A212 
 76,M,A,49,32,0,A223 
 76,M,A,49,33,0,A222 
 76,M,A,49,34,1,A231 
 76,M,A,49,35,0,A232 
 76,M,A,49,36,1,A235 
 76,M,A,49,37,0,A234 
 76,M,A,49,38,1,A233 
 76,M,A,49,39,0,A243 
 76,M,A,49,40,0,A244 
 76,M,A,49,41,0,A245 
 76,M,A,49,42,0,A241 
 76,M,A,49,43,0,A242 
 76,M,A,49,44,1,A251 
 76,M,A,49,45,0,A254 
 76,M,A,49,46,1,A253 
 76,M,A,49,47,1,A261 
 76,M,A,49,48,0,A263 
 76,M,A,49,49,1,A262 
 77,O,A,49, 1,1,A102 
 77,O,A,49, 2,1,A101 
 77,O,A,49, 3,1,A103 
 77,O,A,49, 4,0,A113 
 77,O,A,49, 5,0,A112 
 77,O,A,49, 6,0,A111 
 77,O,A,49, 7,0,A121 
 77,O,A,49, 8,1,A131 
 77,O,A,49, 9,0,A133 
 77,O,A,49,10,1,A135 
 77,O,A,49,11,1,A132 
 77,O,A,49,12,0,A134 
 77,O,A,49,13,1,A145 
 77,O,A,49,14,0,A141 
 77,O,A,49,15,1,A143 
 77,O,A,49,16,0,A142 
 77,O,A,49,17,0,A144 
 77,O,A,49,18,0,A151 
 77,O,A,49,19,0,A152 
 77,O,A,49,20,1,A161 
 77,O,A,49,21,1,A162 
 77,O,A,49,22,0,A205 
 77,O,A,49,23,0,A204 
 77,O,A,49,24,1,A203 
 77,O,A,49,25,1,A201 
 77,O,A,49,26,0,A202 
 77,O,A,49,27,1,A214 
 77,O,A,49,28,0,A213 
 77,O,A,49,29,1,A215 
 77,O,A,49,30,0,A211 
 77,O,A,49,31,0,A212 
 77,O,A,49,32,0,A223 
 77,O,A,49,33,0,A222 
 77,O,A,49,34,0,A231 
 77,O,A,49,35,0,A232 
 77,O,A,49,36,0,A235 
 77,O,A,49,37,0,A234 
 77,O,A,49,38,0,A233 
 77,O,A,49,39,0,A243 
 77,O,A,49,40,1,A245 
 77,O,A,49,41,1,A244 
 77,O,A,49,42,0,A241 
 77,O,A,49,43,0,A242 
 77,O,A,49,44,0,A251 
 77,O,A,49,45,1,A254 
 77,O,A,49,46,0,A253 
 77,O,A,49,47,0,A261 
 77,O,A,49,48,0,A263 
 77,O,A,49,49,0,A262 
 77,C,A,49, 1,1,A102 
 77,C,A,49, 2,1,A101 
 77,C,A,49, 3,1,A103 
 77,C,A,49, 4,1,A113 
 77,C,A,49, 5,1,A112 
 77,C,A,49, 6,1,A111 
 77,C,A,49, 7,1,A121 
 77,C,A,49, 8,1,A131 
 77,C,A,49, 9,1,A133 
 77,C,A,49,10,1,A135 
 77,C,A,49,11,1,A132 
 77,C,A,49,12,1,A134 
 77,C,A,49,13,1,A145 
 77,C,A,49,14,1,A141 
 77,C,A,49,15,1,A143 
 77,C,A,49,16,1,A142 
 77,C,A,49,17,1,A144 
 77,C,A,49,18,1,A151 
 77,C,A,49,19,1,A152 
 77,C,A,49,20,1,A161 
 77,C,A,49,21,1,A162 
 77,C,A,49,22,1,A205 
 77,C,A,49,23,1,A204 
 77,C,A,49,24,1,A203 
 77,C,A,49,25,1,A201 
 77,C,A,49,26,1,A202 
 77,C,A,49,27,1,A214 
 77,C,A,49,28,1,A213 
 77,C,A,49,29,1,A215 
 77,C,A,49,30,1,A211 
 77,C,A,49,31,1,A212 
 77,C,A,49,32,1,A223 
 77,C,A,49,33,1,A222 
 77,C,A,49,34,1,A231 
 77,C,A,49,35,1,A232 
 77,C,A,49,36,1,A235 
 77,C,A,49,37,1,A234 
 77,C,A,49,38,0,A233 
 77,C,A,49,39,1,A243 
 77,C,A,49,40,1,A245 
 77,C,A,49,41,1,A244 
 77,C,A,49,42,0,A241 
 77,C,A,49,43,1,A242 
 77,C,A,49,44,1,A251 
 77,C,A,49,45,1,A254 
 77,C,A,49,46,0,A253 
 77,C,A,49,47,1,A261 
 77,C,A,49,48,1,A263 
 77,C,A,49,49,1,A262 
 77,M,A,49, 1,1,A102 
 77,M,A,49, 2,1,A101 
 77,M,A,49, 3,1,A103 
 77,M,A,49, 4,0,A113 
 77,M,A,49, 5,1,A112 
 77,M,A,49, 6,1,A111 
 77,M,A,49, 7,1,A121 
 77,M,A,49, 8,1,A131 
 77,M,A,49, 9,1,A133 
 77,M,A,49,10,1,A135 
 77,M,A,49,11,1,A132 
 77,M,A,49,12,1,A134 
 77,M,A,49,13,1,A145 
 77,M,A,49,14,1,A141 
 77,M,A,49,15,1,A143 
 77,M,A,49,16,1,A142 
 77,M,A,49,17,1,A144 
 77,M,A,49,18,0,A151 
 77,M,A,49,19,0,A152 
 77,M,A,49,20,1,A161 
 77,M,A,49,21,1,A162 
 77,M,A,49,22,1,A205 
 77,M,A,49,23,1,A204 
 77,M,A,49,24,0,A203 
 77,M,A,49,25,1,A201 
 77,M,A,49,26,1,A202 
 77,M,A,49,27,1,A214 
 77,M,A,49,28,1,A213 
 77,M,A,49,29,1,A215 
 77,M,A,49,30,1,A211 
 77,M,A,49,31,1,A212 
 77,M,A,49,32,1,A223 
 77,M,A,49,33,1,A222 
 77,M,A,49,34,1,A231 
 77,M,A,49,35,0,A232 
 77,M,A,49,36,1,A235 
 77,M,A,49,37,1,A234 
 77,M,A,49,38,0,A233 
 77,M,A,49,39,1,A243 
 77,M,A,49,40,1,A245 
 77,M,A,49,41,1,A244 
 77,M,A,49,42,0,A241 
 77,M,A,49,43,1,A242 
 77,M,A,49,44,1,A251 
 77,M,A,49,45,1,A254 
 77,M,A,49,46,0,A253 
 77,M,A,49,47,1,A261 
 77,M,A,49,48,1,A263 
 77,M,A,49,49,0,A262 
 78,O,A,49, 1,0,A102 
 78,O,A,49, 2,0,A101 
 78,O,A,49, 3,1,A103 
 78,O,A,49, 4,1,A113 
 78,O,A,49, 5,1,A112 
 78,O,A,49, 6,0,A111 
 78,O,A,49, 7,0,A121 
 78,O,A,49, 8,1,A131 
 78,O,A,49, 9,1,A133 
 78,O,A,49,10,1,A135 
 78,O,A,49,11,0,A132 
 78,O,A,49,12,0,A134 
 78,O,A,49,13,0,A145 
 78,O,A,49,14,1,A141 
 78,O,A,49,15,0,A143 
 78,O,A,49,16,1,A144 
 78,O,A,49,17,1,A142 
 78,O,A,49,18,0,A151 
 78,O,A,49,19,1,A152 
 78,O,A,49,20,0,A161 
 78,O,A,49,21,1,A162 
 78,O,A,49,22,1,A205 
 78,O,A,49,23,0,A204 
 78,O,A,49,24,1,A203 
 78,O,A,49,25,1,A201 
 78,O,A,49,26,1,A202 
 78,O,A,49,27,0,A214 
 78,O,A,49,28,0,A213 
 78,O,A,49,29,0,A215 
 78,O,A,49,30,0,A211 
 78,O,A,49,31,1,A212 
 78,O,A,49,32,1,A223 
 78,O,A,49,33,1,A222 
 78,O,A,49,34,0,A231 
 78,O,A,49,35,1,A232 
 78,O,A,49,36,0,A234 
 78,O,A,49,37,1,A235 
 78,O,A,49,38,0,A233 
 78,O,A,49,39,1,A243 
 78,O,A,49,40,1,A244 
 78,O,A,49,41,0,A245 
 78,O,A,49,42,1,A242 
 78,O,A,49,43,0,A241 
 78,O,A,49,44,1,A251 
 78,O,A,49,45,0,A254 
 78,O,A,49,46,0,A253 
 78,O,A,49,47,0,A261 
 78,O,A,49,48,1,A263 
 78,O,A,49,49,1,A262 
 78,C,A,49, 1,0,A102 
 78,C,A,49, 2,0,A101 
 78,C,A,49, 3,0,A103 
 78,C,A,49, 4,0,A113 
 78,C,A,49, 5,0,A112 
 78,C,A,49, 6,0,A111 
 78,C,A,49, 7,0,A121 
 78,C,A,49, 8,0,A131 
 78,C,A,49, 9,1,A133 
 78,C,A,49,10,0,A135 
 78,C,A,49,11,0,A132 
 78,C,A,49,12,0,A134 
 78,C,A,49,13,0,A145 
 78,C,A,49,14,0,A141 
 78,C,A,49,15,0,A143 
 78,C,A,49,16,0,A144 
 78,C,A,49,17,0,A142 
 78,C,A,49,18,0,A151 
 78,C,A,49,19,0,A152 
 78,C,A,49,20,0,A161 
 78,C,A,49,21,1,A162 
 78,C,A,49,22,0,A205 
 78,C,A,49,23,0,A204 
 78,C,A,49,24,0,A203 
 78,C,A,49,25,0,A201 
 78,C,A,49,26,0,A202 
 78,C,A,49,27,0,A214 
 78,C,A,49,28,0,A213 
 78,C,A,49,29,0,A215 
 78,C,A,49,30,0,A211 
 78,C,A,49,31,0,A212 
 78,C,A,49,32,0,A223 
 78,C,A,49,33,0,A222 
 78,C,A,49,34,0,A231 
 78,C,A,49,35,0,A232 
 78,C,A,49,36,0,A234 
 78,C,A,49,37,0,A235 
 78,C,A,49,38,1,A233 
 78,C,A,49,39,0,A243 
 78,C,A,49,40,0,A244 
 78,C,A,49,41,0,A245 
 78,C,A,49,42,0,A242 
 78,C,A,49,43,0,A241 
 78,C,A,49,44,1,A251 
 78,C,A,49,45,0,A254 
 78,C,A,49,46,0,A253 
 78,C,A,49,47,0,A261 
 78,C,A,49,48,0,A263 
 78,C,A,49,49,0,A262 
 78,M,A,49, 1,0,A102 
 78,M,A,49, 2,0,A101 
 78,M,A,49, 3,1,A103 
 78,M,A,49, 4,0,A113 
 78,M,A,49, 5,0,A112 
 78,M,A,49, 6,0,A111 
 78,M,A,49, 7,0,A121 
 78,M,A,49, 8,0,A131 
 78,M,A,49, 9,1,A133 
 78,M,A,49,10,0,A135 
 78,M,A,49,11,1,A132 
 78,M,A,49,12,1,A134 
 78,M,A,49,13,0,A145 
 78,M,A,49,14,0,A141 
 78,M,A,49,15,0,A143 
 78,M,A,49,16,0,A144 
 78,M,A,49,17,0,A142 
 78,M,A,49,18,1,A151 
 78,M,A,49,19,1,A152 
 78,M,A,49,20,0,A161 
 78,M,A,49,21,1,A162 
 78,M,A,49,22,0,A205 
 78,M,A,49,23,0,A204 
 78,M,A,49,24,1,A203 
 78,M,A,49,25,0,A201 
 78,M,A,49,26,0,A202 
 78,M,A,49,27,0,A214 
 78,M,A,49,28,1,A213 
 78,M,A,49,29,0,A215 
 78,M,A,49,30,0,A211 
 78,M,A,49,31,0,A212 
 78,M,A,49,32,0,A223 
 78,M,A,49,33,0,A222 
 78,M,A,49,34,1,A231 
 78,M,A,49,35,0,A232 
 78,M,A,49,36,0,A234 
 78,M,A,49,37,1,A235 
 78,M,A,49,38,1,A233 
 78,M,A,49,39,0,A243 
 78,M,A,49,40,0,A244 
 78,M,A,49,41,0,A245 
 78,M,A,49,42,1,A242 
 78,M,A,49,43,0,A241 
 78,M,A,49,44,1,A251 
 78,M,A,49,45,0,A254 
 78,M,A,49,46,0,A253 
 78,M,A,49,47,0,A261 
 78,M,A,49,48,0,A263 
 78,M,A,49,49,1,A262 
 79,O,A,49, 1,0,A102 
 79,O,A,49, 2,0,A101 
 79,O,A,49, 3,0,A103 
 79,O,A,49, 4,1,A113 
 79,O,A,49, 5,0,A112 
 79,O,A,49, 6,0,A111 
 79,O,A,49, 7,0,A121 
 79,O,A,49, 8,1,A131 
 79,O,A,49, 9,1,A133 
 79,O,A,49,10,1,A135 
 79,O,A,49,11,1,A132 
 79,O,A,49,12,0,A134 
 79,O,A,49,13,0,A145 
 79,O,A,49,14,1,A141 
 79,O,A,49,15,1,A143 
 79,O,A,49,16,1,A142 
 79,O,A,49,17,0,A144 
 79,O,A,49,18,0,A151 
 79,O,A,49,19,0,A152 
 79,O,A,49,20,0,A161 
 79,O,A,49,21,0,A162 
 79,O,A,49,22,0,A205 
 79,O,A,49,23,1,A204 
 79,O,A,49,24,0,A203 
 79,O,A,49,25,1,A201 
 79,O,A,49,26,0,A202 
 79,O,A,49,27,1,A214 
 79,O,A,49,28,1,A213 
 79,O,A,49,29,1,A215 
 79,O,A,49,30,0,A211 
 79,O,A,49,31,0,A212 
 79,O,A,49,32,1,A223 
 79,O,A,49,33,0,A222 
 79,O,A,49,34,0,A231 
 79,O,A,49,35,1,A232 
 79,O,A,49,36,0,A234 
 79,O,A,49,37,1,A235 
 79,O,A,49,38,0,A233 
 79,O,A,49,39,1,A243 
 79,O,A,49,40,0,A245 
 79,O,A,49,41,0,A244 
 79,O,A,49,42,0,A241 
 79,O,A,49,43,0,A242 
 79,O,A,49,44,0,A251 
 79,O,A,49,45,1,A254 
 79,O,A,49,46,0,A253 
 79,O,A,49,47,0,A263 
 79,O,A,49,48,1,A261 
 79,O,A,49,49,0,A262 
 79,C,A,49, 1,0,A102 
 79,C,A,49, 2,0,A101 
 79,C,A,49, 3,0,A103 
 79,C,A,49, 4,0,A113 
 79,C,A,49, 5,0,A112 
 79,C,A,49, 6,0,A111 
 79,C,A,49, 7,0,A121 
 79,C,A,49, 8,0,A131 
 79,C,A,49, 9,0,A133 
 79,C,A,49,10,0,A135 
 79,C,A,49,11,1,A132 
 79,C,A,49,12,0,A134 
 79,C,A,49,13,0,A145 
 79,C,A,49,14,0,A141 
 79,C,A,49,15,1,A143 
 79,C,A,49,16,0,A142 
 79,C,A,49,17,0,A144 
 79,C,A,49,18,0,A151 
 79,C,A,49,19,0,A152 
 79,C,A,49,20,0,A161 
 79,C,A,49,21,0,A162 
 79,C,A,49,22,0,A205 
 79,C,A,49,23,0,A204 
 79,C,A,49,24,0,A203 
 79,C,A,49,25,0,A201 
 79,C,A,49,26,0,A202 
 79,C,A,49,27,0,A214 
 79,C,A,49,28,1,A213 
 79,C,A,49,29,0,A215 
 79,C,A,49,30,0,A211 
 79,C,A,49,31,0,A212 
 79,C,A,49,32,0,A223 
 79,C,A,49,33,0,A222 
 79,C,A,49,34,0,A231 
 79,C,A,49,35,0,A232 
 79,C,A,49,36,0,A234 
 79,C,A,49,37,0,A235 
 79,C,A,49,38,0,A233 
 79,C,A,49,39,1,A243 
 79,C,A,49,40,0,A245 
 79,C,A,49,41,0,A244 
 79,C,A,49,42,0,A241 
 79,C,A,49,43,0,A242 
 79,C,A,49,44,0,A251 
 79,C,A,49,45,0,A254 
 79,C,A,49,46,0,A253 
 79,C,A,49,47,0,A263 
 79,C,A,49,48,0,A261 
 79,C,A,49,49,0,A262 
 79,M,A,49, 1,0,A102 
 79,M,A,49, 2,0,A101 
 79,M,A,49, 3,0,A103 
 79,M,A,49, 4,1,A113 
 79,M,A,49, 5,0,A112 
 79,M,A,49, 6,0,A111 
 79,M,A,49, 7,0,A121 
 79,M,A,49, 8,0,A131 
 79,M,A,49, 9,0,A133 
 79,M,A,49,10,1,A135 
 79,M,A,49,11,1,A132 
 79,M,A,49,12,0,A134 
 79,M,A,49,13,0,A145 
 79,M,A,49,14,0,A141 
 79,M,A,49,15,1,A143 
 79,M,A,49,16,0,A142 
 79,M,A,49,17,0,A144 
 79,M,A,49,18,0,A151 
 79,M,A,49,19,1,A152 
 79,M,A,49,20,0,A161 
 79,M,A,49,21,0,A162 
 79,M,A,49,22,0,A205 
 79,M,A,49,23,0,A204 
 79,M,A,49,24,0,A203 
 79,M,A,49,25,1,A201 
 79,M,A,49,26,0,A202 
 79,M,A,49,27,0,A214 
 79,M,A,49,28,1,A213 
 79,M,A,49,29,0,A215 
 79,M,A,49,30,0,A211 
 79,M,A,49,31,0,A212 
 79,M,A,49,32,0,A223 
 79,M,A,49,33,0,A222 
 79,M,A,49,34,0,A231 
 79,M,A,49,35,0,A232 
 79,M,A,49,36,0,A234 
 79,M,A,49,37,0,A235 
 79,M,A,49,38,1,A233 
 79,M,A,49,39,1,A243 
 79,M,A,49,40,1,A245 
 79,M,A,49,41,0,A244 
 79,M,A,49,42,0,A241 
 79,M,A,49,43,0,A242 
 79,M,A,49,44,1,A251 
 79,M,A,49,45,0,A254 
 79,M,A,49,46,0,A253 
 79,M,A,49,47,0,A263 
 79,M,A,49,48,0,A261 
 79,M,A,49,49,1,A262 
 80,O,A,49, 1,1,A102 
 80,O,A,49, 2,1,A101 
 80,O,A,49, 3,1,A103 
 80,O,A,49, 4,0,A113 
 80,O,A,49, 5,1,A112 
 80,O,A,49, 6,0,A111 
 80,O,A,49, 7,1,A121 
 80,O,A,49, 8,0,A131 
 80,O,A,49, 9,0,A133 
 80,O,A,49,10,1,A135 
 80,O,A,49,11,0,A132 
 80,O,A,49,12,0,A134 
 80,O,A,49,13,0,A145 
 80,O,A,49,14,1,A141 
 80,O,A,49,15,1,A143 
 80,O,A,49,16,0,A142 
 80,O,A,49,17,0,A144 
 80,O,A,49,18,1,A151 
 80,O,A,49,19,1,A152 
 80,O,A,49,20,1,A161 
 80,O,A,49,21,1,A162 
 80,O,A,49,22,1,A205 
 80,O,A,49,23,1,A204 
 80,O,A,49,24,1,A203 
 80,O,A,49,25,1,A201 
 80,O,A,49,26,1,A202 
 80,O,A,49,27,0,A214 
 80,O,A,49,28,1,A213 
 80,O,A,49,29,1,A215 
 80,O,A,49,30,0,A211 
 80,O,A,49,31,0,A212 
 80,O,A,49,32,1,A223 
 80,O,A,49,33,0,A222 
 80,O,A,49,34,0,A231 
 80,O,A,49,35,1,A232 
 80,O,A,49,36,1,A235 
 80,O,A,49,37,0,A234 
 80,O,A,49,38,0,A233 
 80,O,A,49,39,0,A243 
 80,O,A,49,40,1,A244 
 80,O,A,49,41,0,A245 
 80,O,A,49,42,0,A242 
 80,O,A,49,43,1,A241 
 80,O,A,49,44,0,A251 
 80,O,A,49,45,1,A254 
 80,O,A,49,46,0,A253 
 80,O,A,49,47,1,A261 
 80,O,A,49,48,0,A263 
 80,O,A,49,49,1,A262 
 80,C,A,49, 1,1,A102 
 80,C,A,49, 2,1,A101 
 80,C,A,49, 3,1,A103 
 80,C,A,49, 4,1,A113 
 80,C,A,49, 5,1,A112 
 80,C,A,49, 6,1,A111 
 80,C,A,49, 7,1,A121 
 80,C,A,49, 8,1,A131 
 80,C,A,49, 9,1,A133 
 80,C,A,49,10,1,A135 
 80,C,A,49,11,1,A132 
 80,C,A,49,12,1,A134 
 80,C,A,49,13,1,A145 
 80,C,A,49,14,1,A141 
 80,C,A,49,15,1,A143 
 80,C,A,49,16,1,A142 
 80,C,A,49,17,1,A144 
 80,C,A,49,18,1,A151 
 80,C,A,49,19,1,A152 
 80,C,A,49,20,1,A161 
 80,C,A,49,21,1,A162 
 80,C,A,49,22,1,A205 
 80,C,A,49,23,1,A204 
 80,C,A,49,24,1,A203 
 80,C,A,49,25,1,A201 
 80,C,A,49,26,1,A202 
 80,C,A,49,27,1,A214 
 80,C,A,49,28,0,A213 
 80,C,A,49,29,1,A215 
 80,C,A,49,30,0,A211 
 80,C,A,49,31,0,A212 
 80,C,A,49,32,1,A223 
 80,C,A,49,33,1,A222 
 80,C,A,49,34,1,A231 
 80,C,A,49,35,1,A232 
 80,C,A,49,36,1,A235 
 80,C,A,49,37,0,A234 
 80,C,A,49,38,0,A233 
 80,C,A,49,39,1,A243 
 80,C,A,49,40,1,A244 
 80,C,A,49,41,0,A245 
 80,C,A,49,42,1,A242 
 80,C,A,49,43,1,A241 
 80,C,A,49,44,0,A251 
 80,C,A,49,45,1,A254 
 80,C,A,49,46,1,A253 
 80,C,A,49,47,0,A261 
 80,C,A,49,48,1,A263 
 80,C,A,49,49,1,A262 
 80,M,A,49, 1,1,A102 
 80,M,A,49, 2,1,A101 
 80,M,A,49, 3,1,A103 
 80,M,A,49, 4,0,A113 
 80,M,A,49, 5,1,A112 
 80,M,A,49, 6,1,A111 
 80,M,A,49, 7,1,A121 
 80,M,A,49, 8,1,A131 
 80,M,A,49, 9,0,A133 
 80,M,A,49,10,1,A135 
 80,M,A,49,11,0,A132 
 80,M,A,49,12,1,A134 
 80,M,A,49,13,1,A145 
 80,M,A,49,14,1,A141 
 80,M,A,49,15,1,A143 
 80,M,A,49,16,1,A142 
 80,M,A,49,17,1,A144 
 80,M,A,49,18,1,A151 
 80,M,A,49,19,1,A152 
 80,M,A,49,20,0,A161 
 80,M,A,49,21,1,A162 
 80,M,A,49,22,1,A205 
 80,M,A,49,23,1,A204 
 80,M,A,49,24,1,A203 
 80,M,A,49,25,1,A201 
 80,M,A,49,26,1,A202 
 80,M,A,49,27,1,A214 
 80,M,A,49,28,0,A213 
 80,M,A,49,29,1,A215 
 80,M,A,49,30,0,A211 
 80,M,A,49,31,0,A212 
 80,M,A,49,32,1,A223 
 80,M,A,49,33,1,A222 
 80,M,A,49,34,0,A231 
 80,M,A,49,35,1,A232 
 80,M,A,49,36,0,A235 
 80,M,A,49,37,0,A234 
 80,M,A,49,38,0,A233 
 80,M,A,49,39,0,A243 
 80,M,A,49,40,1,A244 
 80,M,A,49,41,0,A245 
 80,M,A,49,42,0,A242 
 80,M,A,49,43,1,A241 
 80,M,A,49,44,0,A251 
 80,M,A,49,45,1,A254 
 80,M,A,49,46,1,A253 
 80,M,A,49,47,0,A261 
 80,M,A,49,48,1,A263 
 80,M,A,49,49,1,A262 
 81,O,A,49, 1,1,A102 
 81,O,A,49, 2,1,A101 
 81,O,A,49, 3,1,A103 
 81,O,A,49, 4,0,A113 
 81,O,A,49, 5,0,A112 
 81,O,A,49, 6,1,A111 
 81,O,A,49, 7,0,A121 
 81,O,A,49, 8,1,A131 
 81,O,A,49, 9,1,A133 
 81,O,A,49,10,1,A135 
 81,O,A,49,11,0,A132 
 81,O,A,49,12,0,A134 
 81,O,A,49,13,0,A145 
 81,O,A,49,14,1,A141 
 81,O,A,49,15,1,A143 
 81,O,A,49,16,0,A144 
 81,O,A,49,17,0,A142 
 81,O,A,49,18,0,A151 
 81,O,A,49,19,0,A152 
 81,O,A,49,20,1,A161 
 81,O,A,49,21,0,A162 
 81,O,A,49,22,1,A205 
 81,O,A,49,23,0,A204 
 81,O,A,49,24,0,A203 
 81,O,A,49,25,1,A201 
 81,O,A,49,26,1,A202 
 81,O,A,49,27,0,A214 
 81,O,A,49,28,1,A213 
 81,O,A,49,29,1,A215 
 81,O,A,49,30,1,A211 
 81,O,A,49,31,1,A212 
 81,O,A,49,32,1,A223 
 81,O,A,49,33,1,A222 
 81,O,A,49,34,0,A231 
 81,O,A,49,35,1,A232 
 81,O,A,49,36,1,A234 
 81,O,A,49,37,1,A235 
 81,O,A,49,38,1,A233 
 81,O,A,49,39,1,A243 
 81,O,A,49,40,1,A245 
 81,O,A,49,41,0,A244 
 81,O,A,49,42,1,A241 
 81,O,A,49,43,1,A242 
 81,O,A,49,44,0,A251 
 81,O,A,49,45,0,A254 
 81,O,A,49,46,1,A253 
 81,O,A,49,47,0,A263 
 81,O,A,49,48,1,A261 
 81,O,A,49,49,0,A262 
 81,C,A,49, 1,1,A102 
 81,C,A,49, 2,1,A101 
 81,C,A,49, 3,1,A103 
 81,C,A,49, 4,1,A113 
 81,C,A,49, 5,1,A112 
 81,C,A,49, 6,1,A111 
 81,C,A,49, 7,1,A121 
 81,C,A,49, 8,1,A131 
 81,C,A,49, 9,1,A133 
 81,C,A,49,10,1,A135 
 81,C,A,49,11,1,A132 
 81,C,A,49,12,1,A134 
 81,C,A,49,13,1,A145 
 81,C,A,49,14,1,A141 
 81,C,A,49,15,1,A143 
 81,C,A,49,16,1,A144 
 81,C,A,49,17,1,A142 
 81,C,A,49,18,1,A151 
 81,C,A,49,19,1,A152 
 81,C,A,49,20,1,A161 
 81,C,A,49,21,0,A162 
 81,C,A,49,22,1,A205 
 81,C,A,49,23,1,A204 
 81,C,A,49,24,1,A203 
 81,C,A,49,25,1,A201 
 81,C,A,49,26,1,A202 
 81,C,A,49,27,1,A214 
 81,C,A,49,28,0,A213 
 81,C,A,49,29,1,A215 
 81,C,A,49,30,1,A211 
 81,C,A,49,31,1,A212 
 81,C,A,49,32,1,A223 
 81,C,A,49,33,1,A222 
 81,C,A,49,34,1,A231 
 81,C,A,49,35,1,A232 
 81,C,A,49,36,1,A234 
 81,C,A,49,37,1,A235 
 81,C,A,49,38,0,A233 
 81,C,A,49,39,1,A243 
 81,C,A,49,40,1,A245 
 81,C,A,49,41,1,A244 
 81,C,A,49,42,1,A241 
 81,C,A,49,43,1,A242 
 81,C,A,49,44,1,A251 
 81,C,A,49,45,1,A254 
 81,C,A,49,46,1,A253 
 81,C,A,49,47,1,A263 
 81,C,A,49,48,1,A261 
 81,C,A,49,49,0,A262 
 81,M,A,49, 1,1,A102 
 81,M,A,49, 2,1,A101 
 81,M,A,49, 3,1,A103 
 81,M,A,49, 4,0,A113 
 81,M,A,49, 5,0,A112 
 81,M,A,49, 6,1,A111 
 81,M,A,49, 7,1,A121 
 81,M,A,49, 8,1,A131 
 81,M,A,49, 9,1,A133 
 81,M,A,49,10,1,A135 
 81,M,A,49,11,1,A132 
 81,M,A,49,12,1,A134 
 81,M,A,49,13,1,A145 
 81,M,A,49,14,1,A141 
 81,M,A,49,15,1,A143 
 81,M,A,49,16,1,A144 
 81,M,A,49,17,1,A142 
 81,M,A,49,18,0,A151 
 81,M,A,49,19,1,A152 
 81,M,A,49,20,0,A161 
 81,M,A,49,21,0,A162 
 81,M,A,49,22,1,A205 
 81,M,A,49,23,0,A204 
 81,M,A,49,24,0,A203 
 81,M,A,49,25,1,A201 
 81,M,A,49,26,1,A202 
 81,M,A,49,27,1,A214 
 81,M,A,49,28,0,A213 
 81,M,A,49,29,1,A215 
 81,M,A,49,30,1,A211 
 81,M,A,49,31,1,A212 
 81,M,A,49,32,1,A223 
 81,M,A,49,33,1,A222 
 81,M,A,49,34,0,A231 
 81,M,A,49,35,1,A232 
 81,M,A,49,36,1,A234 
 81,M,A,49,37,1,A235 
 81,M,A,49,38,0,A233 
 81,M,A,49,39,1,A243 
 81,M,A,49,40,1,A245 
 81,M,A,49,41,1,A244 
 81,M,A,49,42,1,A241 
 81,M,A,49,43,1,A242 
 81,M,A,49,44,1,A251 
 81,M,A,49,45,1,A254 
 81,M,A,49,46,1,A253 
 81,M,A,49,47,1,A263 
 81,M,A,49,48,1,A261 
 81,M,A,49,49,0,A262 
 82,O,A,49, 1,1,A102 
 82,O,A,49, 2,0,A101 
 82,O,A,49, 3,0,A103 
 82,O,A,49, 4,0,A113 
 82,O,A,49, 5,1,A112 
 82,O,A,49, 6,0,A111 
 82,O,A,49, 7,1,A121 
 82,O,A,49, 8,1,A131 
 82,O,A,49, 9,0,A133 
 82,O,A,49,10,1,A135 
 82,O,A,49,11,1,A132 
 82,O,A,49,12,1,A134 
 82,O,A,49,13,0,A145 
 82,O,A,49,14,0,A141 
 82,O,A,49,15,1,A143 
 82,O,A,49,16,0,A142 
 82,O,A,49,17,1,A144 
 82,O,A,49,18,1,A151 
 82,O,A,49,19,1,A152 
 82,O,A,49,20,0,A161 
 82,O,A,49,21,0,A162 
 82,O,A,49,22,1,A205 
 82,O,A,49,23,1,A204 
 82,O,A,49,24,1,A203 
 82,O,A,49,25,1,A201 
 82,O,A,49,26,0,A202 
 82,O,A,49,27,1,A214 
 82,O,A,49,28,1,A213 
 82,O,A,49,29,1,A215 
 82,O,A,49,30,0,A211 
 82,O,A,49,31,0,A212 
 82,O,A,49,32,1,A223 
 82,O,A,49,33,1,A222 
 82,O,A,49,34,1,A231 
 82,O,A,49,35,1,A232 
 82,O,A,49,36,1,A235 
 82,O,A,49,37,1,A234 
 82,O,A,49,38,0,A233 
 82,O,A,49,39,0,A243 
 82,O,A,49,40,1,A244 
 82,O,A,49,41,0,A245 
 82,O,A,49,42,0,A242 
 82,O,A,49,43,1,A241 
 82,O,A,49,44,0,A251 
 82,O,A,49,45,1,A254 
 82,O,A,49,46,1,A253 
 82,O,A,49,47,1,A261 
 82,O,A,49,48,0,A263 
 82,O,A,49,49,0,A262 
 82,C,A,49, 1,1,A102 
 82,C,A,49, 2,0,A101 
 82,C,A,49, 3,0,A103 
 82,C,A,49, 4,0,A113 
 82,C,A,49, 5,1,A112 
 82,C,A,49, 6,0,A111 
 82,C,A,49, 7,0,A121 
 82,C,A,49, 8,0,A131 
 82,C,A,49, 9,0,A133 
 82,C,A,49,10,1,A135 
 82,C,A,49,11,0,A132 
 82,C,A,49,12,1,A134 
 82,C,A,49,13,0,A145 
 82,C,A,49,14,0,A141 
 82,C,A,49,15,1,A143 
 82,C,A,49,16,0,A142 
 82,C,A,49,17,0,A144 
 82,C,A,49,18,1,A151 
 82,C,A,49,19,0,A152 
 82,C,A,49,20,0,A161 
 82,C,A,49,21,0,A162 
 82,C,A,49,22,0,A205 
 82,C,A,49,23,0,A204 
 82,C,A,49,24,0,A203 
 82,C,A,49,25,0,A201 
 82,C,A,49,26,0,A202 
 82,C,A,49,27,0,A214 
 82,C,A,49,28,1,A213 
 82,C,A,49,29,0,A215 
 82,C,A,49,30,0,A211 
 82,C,A,49,31,0,A212 
 82,C,A,49,32,0,A223 
 82,C,A,49,33,0,A222 
 82,C,A,49,34,0,A231 
 82,C,A,49,35,0,A232 
 82,C,A,49,36,0,A235 
 82,C,A,49,37,1,A234 
 82,C,A,49,38,0,A233 
 82,C,A,49,39,0,A243 
 82,C,A,49,40,0,A244 
 82,C,A,49,41,0,A245 
 82,C,A,49,42,0,A242 
 82,C,A,49,43,1,A241 
 82,C,A,49,44,1,A251 
 82,C,A,49,45,0,A254 
 82,C,A,49,46,1,A253 
 82,C,A,49,47,1,A261 
 82,C,A,49,48,0,A263 
 82,C,A,49,49,0,A262 
 82,M,A,49, 1,1,A102 
 82,M,A,49, 2,0,A101 
 82,M,A,49, 3,0,A103 
 82,M,A,49, 4,0,A113 
 82,M,A,49, 5,1,A112 
 82,M,A,49, 6,0,A111 
 82,M,A,49, 7,0,A121 
 82,M,A,49, 8,0,A131 
 82,M,A,49, 9,0,A133 
 82,M,A,49,10,1,A135 
 82,M,A,49,11,1,A132 
 82,M,A,49,12,1,A134 
 82,M,A,49,13,0,A145 
 82,M,A,49,14,0,A141 
 82,M,A,49,15,1,A143 
 82,M,A,49,16,0,A142 
 82,M,A,49,17,0,A144 
 82,M,A,49,18,1,A151 
 82,M,A,49,19,1,A152 
 82,M,A,49,20,0,A161 
 82,M,A,49,21,0,A162 
 82,M,A,49,22,0,A205 
 82,M,A,49,23,0,A204 
 82,M,A,49,24,1,A203 
 82,M,A,49,25,0,A201 
 82,M,A,49,26,0,A202 
 82,M,A,49,27,0,A214 
 82,M,A,49,28,1,A213 
 82,M,A,49,29,0,A215 
 82,M,A,49,30,0,A211 
 82,M,A,49,31,0,A212 
 82,M,A,49,32,1,A223 
 82,M,A,49,33,0,A222 
 82,M,A,49,34,1,A231 
 82,M,A,49,35,1,A232 
 82,M,A,49,36,0,A235 
 82,M,A,49,37,1,A234 
 82,M,A,49,38,0,A233 
 82,M,A,49,39,0,A243 
 82,M,A,49,40,0,A244 
 82,M,A,49,41,0,A245 
 82,M,A,49,42,0,A242 
 82,M,A,49,43,1,A241 
 82,M,A,49,44,0,A251 
 82,M,A,49,45,0,A254 
 82,M,A,49,46,1,A253 
 82,M,A,49,47,1,A261 
 82,M,A,49,48,0,A263 
 82,M,A,49,49,1,A262 
 83,O,A,49, 1,1,A102 
 83,O,A,49, 2,1,A101 
 83,O,A,49, 3,0,A103 
 83,O,A,49, 4,1,A113 
 83,O,A,49, 5,0,A112 
 83,O,A,49, 6,0,A111 
 83,O,A,49, 7,0,A121 
 83,O,A,49, 8,0,A131 
 83,O,A,49, 9,1,A133 
 83,O,A,49,10,0,A135 
 83,O,A,49,11,1,A132 
 83,O,A,49,12,0,A134 
 83,O,A,49,13,1,A145 
 83,O,A,49,14,0,A141 
 83,O,A,49,15,1,A143 
 83,O,A,49,16,0,A142 
 83,O,A,49,17,1,A144 
 83,O,A,49,18,1,A151 
 83,O,A,49,19,1,A152 
 83,O,A,49,20,0,A161 
 83,O,A,49,21,1,A162 
 83,O,A,49,22,0,A205 
 83,O,A,49,23,1,A204 
 83,O,A,49,24,0,A203 
 83,O,A,49,25,0,A201 
 83,O,A,49,26,0,A202 
 83,O,A,49,27,0,A214 
 83,O,A,49,28,1,A213 
 83,O,A,49,29,1,A215 
 83,O,A,49,30,0,A211 
 83,O,A,49,31,0,A212 
 83,O,A,49,32,1,A223 
 83,O,A,49,33,1,A222 
 83,O,A,49,34,0,A231 
 83,O,A,49,35,1,A232 
 83,O,A,49,36,0,A234 
 83,O,A,49,37,0,A235 
 83,O,A,49,38,0,A233 
 83,O,A,49,39,1,A243 
 83,O,A,49,40,0,A244 
 83,O,A,49,41,1,A245 
 83,O,A,49,42,0,A242 
 83,O,A,49,43,1,A241 
 83,O,A,49,44,0,A251 
 83,O,A,49,45,1,A254 
 83,O,A,49,46,1,A253 
 83,O,A,49,47,0,A263 
 83,O,A,49,48,1,A261 
 83,O,A,49,49,0,A262 
 83,C,A,49, 1,1,A102 
 83,C,A,49, 2,1,A101 
 83,C,A,49, 3,1,A103 
 83,C,A,49, 4,1,A113 
 83,C,A,49, 5,0,A112 
 83,C,A,49, 6,1,A111 
 83,C,A,49, 7,1,A121 
 83,C,A,49, 8,1,A131 
 83,C,A,49, 9,1,A133 
 83,C,A,49,10,0,A135 
 83,C,A,49,11,1,A132 
 83,C,A,49,12,1,A134 
 83,C,A,49,13,1,A145 
 83,C,A,49,14,1,A141 
 83,C,A,49,15,1,A143 
 83,C,A,49,16,1,A142 
 83,C,A,49,17,1,A144 
 83,C,A,49,18,1,A151 
 83,C,A,49,19,1,A152 
 83,C,A,49,20,0,A161 
 83,C,A,49,21,1,A162 
 83,C,A,49,22,1,A205 
 83,C,A,49,23,1,A204 
 83,C,A,49,24,1,A203 
 83,C,A,49,25,1,A201 
 83,C,A,49,26,0,A202 
 83,C,A,49,27,1,A214 
 83,C,A,49,28,0,A213 
 83,C,A,49,29,1,A215 
 83,C,A,49,30,1,A211 
 83,C,A,49,31,1,A212 
 83,C,A,49,32,1,A223 
 83,C,A,49,33,1,A222 
 83,C,A,49,34,1,A231 
 83,C,A,49,35,1,A232 
 83,C,A,49,36,1,A234 
 83,C,A,49,37,1,A235 
 83,C,A,49,38,0,A233 
 83,C,A,49,39,1,A243 
 83,C,A,49,40,1,A244 
 83,C,A,49,41,1,A245 
 83,C,A,49,42,1,A242 
 83,C,A,49,43,1,A241 
 83,C,A,49,44,0,A251 
 83,C,A,49,45,1,A254 
 83,C,A,49,46,1,A253 
 83,C,A,49,47,1,A263 
 83,C,A,49,48,1,A261 
 83,C,A,49,49,1,A262 
 83,M,A,49, 1,1,A102 
 83,M,A,49, 2,1,A101 
 83,M,A,49, 3,1,A103 
 83,M,A,49, 4,0,A113 
 83,M,A,49, 5,0,A112 
 83,M,A,49, 6,1,A111 
 83,M,A,49, 7,1,A121 
 83,M,A,49, 8,1,A131 
 83,M,A,49, 9,1,A133 
 83,M,A,49,10,0,A135 
 83,M,A,49,11,1,A132 
 83,M,A,49,12,0,A134 
 83,M,A,49,13,1,A145 
 83,M,A,49,14,1,A141 
 83,M,A,49,15,1,A143 
 83,M,A,49,16,0,A142 
 83,M,A,49,17,1,A144 
 83,M,A,49,18,1,A151 
 83,M,A,49,19,0,A152 
 83,M,A,49,20,0,A161 
 83,M,A,49,21,1,A162 
 83,M,A,49,22,1,A205 
 83,M,A,49,23,1,A204 
 83,M,A,49,24,1,A203 
 83,M,A,49,25,1,A201 
 83,M,A,49,26,0,A202 
 83,M,A,49,27,1,A214 
 83,M,A,49,28,0,A213 
 83,M,A,49,29,1,A215 
 83,M,A,49,30,0,A211 
 83,M,A,49,31,1,A212 
 83,M,A,49,32,1,A223 
 83,M,A,49,33,1,A222 
 83,M,A,49,34,0,A231 
 83,M,A,49,35,1,A232 
 83,M,A,49,36,1,A234 
 83,M,A,49,37,0,A235 
 83,M,A,49,38,0,A233 
 83,M,A,49,39,1,A243 
 83,M,A,49,40,1,A244 
 83,M,A,49,41,1,A245 
 83,M,A,49,42,0,A242 
 83,M,A,49,43,1,A241 
 83,M,A,49,44,0,A251 
 83,M,A,49,45,1,A254 
 83,M,A,49,46,0,A253 
 83,M,A,49,47,1,A263 
 83,M,A,49,48,1,A261 
 83,M,A,49,49,0,A262 
 84,O,A,49, 1,1,A102 
 84,O,A,49, 2,1,A101 
 84,O,A,49, 3,1,A103 
 84,O,A,49, 4,1,A113 
 84,O,A,49, 5,0,A112 
 84,O,A,49, 6,1,A111 
 84,O,A,49, 7,1,A121 
 84,O,A,49, 8,1,A131 
 84,O,A,49, 9,1,A133 
 84,O,A,49,10,0,A135 
 84,O,A,49,11,1,A132 
 84,O,A,49,12,0,A134 
 84,O,A,49,13,0,A145 
 84,O,A,49,14,1,A141 
 84,O,A,49,15,1,A143 
 84,O,A,49,16,1,A142 
 84,O,A,49,17,1,A144 
 84,O,A,49,18,1,A151 
 84,O,A,49,19,1,A152 
 84,O,A,49,20,0,A161 
 84,O,A,49,21,1,A162 
 84,O,A,49,22,0,A205 
 84,O,A,49,23,1,A204 
 84,O,A,49,24,0,A203 
 84,O,A,49,25,1,A201 
 84,O,A,49,26,1,A202 
 84,O,A,49,27,1,A214 
 84,O,A,49,28,1,A213 
 84,O,A,49,29,1,A215 
 84,O,A,49,30,1,A211 
 84,O,A,49,31,0,A212 
 84,O,A,49,32,0,A223 
 84,O,A,49,33,1,A222 
 84,O,A,49,34,0,A231 
 84,O,A,49,35,1,A232 
 84,O,A,49,36,1,A234 
 84,O,A,49,37,1,A235 
 84,O,A,49,38,1,A233 
 84,O,A,49,39,0,A243 
 84,O,A,49,40,1,A244 
 84,O,A,49,41,1,A245 
 84,O,A,49,42,1,A242 
 84,O,A,49,43,0,A241 
 84,O,A,49,44,1,A251 
 84,O,A,49,45,1,A254 
 84,O,A,49,46,1,A253 
 84,O,A,49,47,0,A263 
 84,O,A,49,48,1,A261 
 84,O,A,49,49,1,A262 
 84,C,A,49, 1,1,A102 
 84,C,A,49, 2,1,A101 
 84,C,A,49, 3,1,A103 
 84,C,A,49, 4,1,A113 
 84,C,A,49, 5,1,A112 
 84,C,A,49, 6,1,A111 
 84,C,A,49, 7,1,A121 
 84,C,A,49, 8,1,A131 
 84,C,A,49, 9,1,A133 
 84,C,A,49,10,1,A135 
 84,C,A,49,11,1,A132 
 84,C,A,49,12,1,A134 
 84,C,A,49,13,1,A145 
 84,C,A,49,14,1,A141 
 84,C,A,49,15,1,A143 
 84,C,A,49,16,1,A142 
 84,C,A,49,17,1,A144 
 84,C,A,49,18,1,A151 
 84,C,A,49,19,1,A152 
 84,C,A,49,20,0,A161 
 84,C,A,49,21,1,A162 
 84,C,A,49,22,1,A205 
 84,C,A,49,23,1,A204 
 84,C,A,49,24,1,A203 
 84,C,A,49,25,1,A201 
 84,C,A,49,26,1,A202 
 84,C,A,49,27,1,A214 
 84,C,A,49,28,1,A213 
 84,C,A,49,29,1,A215 
 84,C,A,49,30,1,A211 
 84,C,A,49,31,1,A212 
 84,C,A,49,32,1,A223 
 84,C,A,49,33,1,A222 
 84,C,A,49,34,1,A231 
 84,C,A,49,35,1,A232 
 84,C,A,49,36,0,A234 
 84,C,A,49,37,1,A235 
 84,C,A,49,38,1,A233 
 84,C,A,49,39,1,A243 
 84,C,A,49,40,1,A244 
 84,C,A,49,41,1,A245 
 84,C,A,49,42,1,A242 
 84,C,A,49,43,0,A241 
 84,C,A,49,44,1,A251 
 84,C,A,49,45,1,A254 
 84,C,A,49,46,1,A253 
 84,C,A,49,47,1,A263 
 84,C,A,49,48,1,A261 
 84,C,A,49,49,1,A262 
 84,M,A,49, 1,1,A102 
 84,M,A,49, 2,1,A101 
 84,M,A,49, 3,1,A103 
 84,M,A,49, 4,0,A113 
 84,M,A,49, 5,1,A112 
 84,M,A,49, 6,1,A111 
 84,M,A,49, 7,1,A121 
 84,M,A,49, 8,1,A131 
 84,M,A,49, 9,1,A133 
 84,M,A,49,10,1,A135 
 84,M,A,49,11,1,A132 
 84,M,A,49,12,1,A134 
 84,M,A,49,13,1,A145 
 84,M,A,49,14,1,A141 
 84,M,A,49,15,1,A143 
 84,M,A,49,16,1,A142 
 84,M,A,49,17,1,A144 
 84,M,A,49,18,0,A151 
 84,M,A,49,19,0,A152 
 84,M,A,49,20,0,A161 
 84,M,A,49,21,1,A162 
 84,M,A,49,22,1,A205 
 84,M,A,49,23,1,A204 
 84,M,A,49,24,1,A203 
 84,M,A,49,25,1,A201 
 84,M,A,49,26,1,A202 
 84,M,A,49,27,1,A214 
 84,M,A,49,28,1,A213 
 84,M,A,49,29,1,A215 
 84,M,A,49,30,1,A211 
 84,M,A,49,31,1,A212 
 84,M,A,49,32,1,A223 
 84,M,A,49,33,1,A222 
 84,M,A,49,34,0,A231 
 84,M,A,49,35,1,A232 
 84,M,A,49,36,1,A234 
 84,M,A,49,37,1,A235 
 84,M,A,49,38,1,A233 
 84,M,A,49,39,1,A243 
 84,M,A,49,40,1,A244 
 84,M,A,49,41,1,A245 
 84,M,A,49,42,1,A242 
 84,M,A,49,43,0,A241 
 84,M,A,49,44,0,A251 
 84,M,A,49,45,1,A254 
 84,M,A,49,46,1,A253 
 84,M,A,49,47,1,A263 
 84,M,A,49,48,1,A261 
 84,M,A,49,49,1,A262 
 85,O,A,49, 1,1,A102 
 85,O,A,49, 2,1,A101 
 85,O,A,49, 3,1,A103 
 85,O,A,49, 4,0,A113 
 85,O,A,49, 5,0,A112 
 85,O,A,49, 6,1,A111 
 85,O,A,49, 7,1,A121 
 85,O,A,49, 8,1,A131 
 85,O,A,49, 9,1,A133 
 85,O,A,49,10,1,A135 
 85,O,A,49,11,1,A132 
 85,O,A,49,12,1,A134 
 85,O,A,49,13,1,A145 
 85,O,A,49,14,0,A141 
 85,O,A,49,15,0,A143 
 85,O,A,49,16,0,A144 
 85,O,A,49,17,0,A142 
 85,O,A,49,18,1,A151 
 85,O,A,49,19,1,A152 
 85,O,A,49,20,0,A161 
 85,O,A,49,21,1,A162 
 85,O,A,49,22,1,A205 
 85,O,A,49,23,0,A204 
 85,O,A,49,24,0,A203 
 85,O,A,49,25,1,A201 
 85,O,A,49,26,1,A202 
 85,O,A,49,27,1,A214 
 85,O,A,49,28,0,A213 
 85,O,A,49,29,1,A215 
 85,O,A,49,30,1,A211 
 85,O,A,49,31,0,A212 
 85,O,A,49,32,1,A223 
 85,O,A,49,33,0,A222 
 85,O,A,49,34,1,A231 
 85,O,A,49,35,0,A234 
 85,O,A,49,36,0,A232 
 85,O,A,49,37,0,A235 
 85,O,A,49,38,1,A233 
 85,O,A,49,39,1,A243 
 85,O,A,49,40,0,A245 
 85,O,A,49,41,1,A244 
 85,O,A,49,42,1,A241 
 85,O,A,49,43,1,A242 
 85,O,A,49,44,1,A251 
 85,O,A,49,45,0,A254 
 85,O,A,49,46,1,A253 
 85,O,A,49,47,0,A261 
 85,O,A,49,48,1,A263 
 85,O,A,49,49,0,A262 
 85,C,A,49, 1,1,A102 
 85,C,A,49, 2,1,A101 
 85,C,A,49, 3,1,A103 
 85,C,A,49, 4,1,A113 
 85,C,A,49, 5,1,A112 
 85,C,A,49, 6,1,A111 
 85,C,A,49, 7,1,A121 
 85,C,A,49, 8,1,A131 
 85,C,A,49, 9,1,A133 
 85,C,A,49,10,1,A135 
 85,C,A,49,11,1,A132 
 85,C,A,49,12,1,A134 
 85,C,A,49,13,1,A145 
 85,C,A,49,14,1,A141 
 85,C,A,49,15,1,A143 
 85,C,A,49,16,1,A144 
 85,C,A,49,17,1,A142 
 85,C,A,49,18,1,A151 
 85,C,A,49,19,1,A152 
 85,C,A,49,20,0,A161 
 85,C,A,49,21,1,A162 
 85,C,A,49,22,1,A205 
 85,C,A,49,23,1,A204 
 85,C,A,49,24,1,A203 
 85,C,A,49,25,1,A201 
 85,C,A,49,26,0,A202 
 85,C,A,49,27,1,A214 
 85,C,A,49,28,0,A213 
 85,C,A,49,29,1,A215 
 85,C,A,49,30,1,A211 
 85,C,A,49,31,1,A212 
 85,C,A,49,32,1,A223 
 85,C,A,49,33,1,A222 
 85,C,A,49,34,1,A231 
 85,C,A,49,35,1,A234 
 85,C,A,49,36,1,A232 
 85,C,A,49,37,1,A235 
 85,C,A,49,38,1,A233 
 85,C,A,49,39,1,A243 
 85,C,A,49,40,1,A245 
 85,C,A,49,41,1,A244 
 85,C,A,49,42,1,A241 
 85,C,A,49,43,1,A242 
 85,C,A,49,44,1,A251 
 85,C,A,49,45,1,A254 
 85,C,A,49,46,1,A253 
 85,C,A,49,47,1,A261 
 85,C,A,49,48,1,A263 
 85,C,A,49,49,1,A262 
 85,M,A,49, 1,1,A102 
 85,M,A,49, 2,1,A101 
 85,M,A,49, 3,0,A103 
 85,M,A,49, 4,1,A113 
 85,M,A,49, 5,1,A112 
 85,M,A,49, 6,1,A111 
 85,M,A,49, 7,1,A121 
 85,M,A,49, 8,1,A131 
 85,M,A,49, 9,1,A133 
 85,M,A,49,10,1,A135 
 85,M,A,49,11,1,A132 
 85,M,A,49,12,1,A134 
 85,M,A,49,13,1,A145 
 85,M,A,49,14,1,A141 
 85,M,A,49,15,1,A143 
 85,M,A,49,16,1,A144 
 85,M,A,49,17,1,A142 
 85,M,A,49,18,1,A151 
 85,M,A,49,19,0,A152 
 85,M,A,49,20,0,A161 
 85,M,A,49,21,1,A162 
 85,M,A,49,22,1,A205 
 85,M,A,49,23,1,A204 
 85,M,A,49,24,1,A203 
 85,M,A,49,25,1,A201 
 85,M,A,49,26,1,A202 
 85,M,A,49,27,1,A214 
 85,M,A,49,28,0,A213 
 85,M,A,49,29,1,A215 
 85,M,A,49,30,1,A211 
 85,M,A,49,31,1,A212 
 85,M,A,49,32,1,A223 
 85,M,A,49,33,1,A222 
 85,M,A,49,34,1,A231 
 85,M,A,49,35,1,A234 
 85,M,A,49,36,1,A232 
 85,M,A,49,37,0,A235 
 85,M,A,49,38,1,A233 
 85,M,A,49,39,1,A243 
 85,M,A,49,40,1,A245 
 85,M,A,49,41,1,A244 
 85,M,A,49,42,1,A241 
 85,M,A,49,43,1,A242 
 85,M,A,49,44,1,A251 
 85,M,A,49,45,1,A254 
 85,M,A,49,46,0,A253 
 85,M,A,49,47,1,A261 
 85,M,A,49,48,1,A263 
 85,M,A,49,49,0,A262 
 86,O,A,49, 1,1,A102 
 86,O,A,49, 2,1,A101 
 86,O,A,49, 3,1,A103 
 86,O,A,49, 4,1,A113 
 86,O,A,49, 5,1,A112 
 86,O,A,49, 6,1,A111 
 86,O,A,49, 7,1,A121 
 86,O,A,49, 8,1,A131 
 86,O,A,49, 9,1,A133 
 86,O,A,49,10,0,A135 
 86,O,A,49,11,0,A132 
 86,O,A,49,12,1,A134 
 86,O,A,49,13,1,A145 
 86,O,A,49,14,0,A141 
 86,O,A,49,15,1,A143 
 86,O,A,49,16,1,A142 
 86,O,A,49,17,1,A144 
 86,O,A,49,18,1,A151 
 86,O,A,49,19,1,A152 
 86,O,A,49,20,0,A161 
 86,O,A,49,21,1,A162 
 86,O,A,49,22,1,A205 
 86,O,A,49,23,0,A204 
 86,O,A,49,24,0,A203 
 86,O,A,49,25,1,A201 
 86,O,A,49,26,1,A202 
 86,O,A,49,27,1,A214 
 86,O,A,49,28,1,A213 
 86,O,A,49,29,0,A215 
 86,O,A,49,30,1,A211 
 86,O,A,49,31,0,A212 
 86,O,A,49,32,1,A223 
 86,O,A,49,33,1,A222 
 86,O,A,49,34,0,A231 
 86,O,A,49,35,1,A232 
 86,O,A,49,36,0,A234 
 86,O,A,49,37,0,A235 
 86,O,A,49,38,1,A233 
 86,O,A,49,39,1,A243 
 86,O,A,49,40,1,A244 
 86,O,A,49,41,0,A245 
 86,O,A,49,42,1,A242 
 86,O,A,49,43,1,A241 
 86,O,A,49,44,0,A251 
 86,O,A,49,45,1,A254 
 86,O,A,49,46,0,A253 
 86,O,A,49,47,0,A263 
 86,O,A,49,48,1,A261 
 86,O,A,49,49,1,A262 
 86,C,A,49, 1,1,A102 
 86,C,A,49, 2,1,A101 
 86,C,A,49, 3,1,A103 
 86,C,A,49, 4,1,A113 
 86,C,A,49, 5,1,A112 
 86,C,A,49, 6,1,A111 
 86,C,A,49, 7,1,A121 
 86,C,A,49, 8,1,A131 
 86,C,A,49, 9,1,A133 
 86,C,A,49,10,1,A135 
 86,C,A,49,11,1,A132 
 86,C,A,49,12,1,A134 
 86,C,A,49,13,1,A145 
 86,C,A,49,14,1,A141 
 86,C,A,49,15,1,A143 
 86,C,A,49,16,1,A142 
 86,C,A,49,17,1,A144 
 86,C,A,49,18,1,A151 
 86,C,A,49,19,1,A152 
 86,C,A,49,20,0,A161 
 86,C,A,49,21,1,A162 
 86,C,A,49,22,1,A205 
 86,C,A,49,23,0,A204 
 86,C,A,49,24,1,A203 
 86,C,A,49,25,1,A201 
 86,C,A,49,26,1,A202 
 86,C,A,49,27,1,A214 
 86,C,A,49,28,1,A213 
 86,C,A,49,29,1,A215 
 86,C,A,49,30,1,A211 
 86,C,A,49,31,0,A212 
 86,C,A,49,32,1,A223 
 86,C,A,49,33,1,A222 
 86,C,A,49,34,1,A231 
 86,C,A,49,35,1,A232 
 86,C,A,49,36,1,A234 
 86,C,A,49,37,1,A235 
 86,C,A,49,38,0,A233 
 86,C,A,49,39,1,A243 
 86,C,A,49,40,1,A244 
 86,C,A,49,41,0,A245 
 86,C,A,49,42,1,A242 
 86,C,A,49,43,1,A241 
 86,C,A,49,44,0,A251 
 86,C,A,49,45,1,A254 
 86,C,A,49,46,1,A253 
 86,C,A,49,47,1,A263 
 86,C,A,49,48,1,A261 
 86,C,A,49,49,1,A262 
 86,M,A,49, 1,1,A102 
 86,M,A,49, 2,1,A101 
 86,M,A,49, 3,1,A103 
 86,M,A,49, 4,0,A113 
 86,M,A,49, 5,1,A112 
 86,M,A,49, 6,1,A111 
 86,M,A,49, 7,1,A121 
 86,M,A,49, 8,1,A131 
 86,M,A,49, 9,1,A133 
 86,M,A,49,10,1,A135 
 86,M,A,49,11,0,A132 
 86,M,A,49,12,1,A134 
 86,M,A,49,13,1,A145 
 86,M,A,49,14,0,A141 
 86,M,A,49,15,1,A143 
 86,M,A,49,16,1,A142 
 86,M,A,49,17,1,A144 
 86,M,A,49,18,1,A151 
 86,M,A,49,19,1,A152 
 86,M,A,49,20,0,A161 
 86,M,A,49,21,1,A162 
 86,M,A,49,22,1,A205 
 86,M,A,49,23,0,A204 
 86,M,A,49,24,1,A203 
 86,M,A,49,25,1,A201 
 86,M,A,49,26,1,A202 
 86,M,A,49,27,1,A214 
 86,M,A,49,28,1,A213 
 86,M,A,49,29,1,A215 
 86,M,A,49,30,1,A211 
 86,M,A,49,31,0,A212 
 86,M,A,49,32,1,A223 
 86,M,A,49,33,1,A222 
 86,M,A,49,34,0,A231 
 86,M,A,49,35,1,A232 
 86,M,A,49,36,1,A234 
 86,M,A,49,37,0,A235 
 86,M,A,49,38,0,A233 
 86,M,A,49,39,1,A243 
 86,M,A,49,40,1,A244 
 86,M,A,49,41,1,A245 
 86,M,A,49,42,1,A242 
 86,M,A,49,43,0,A241 
 86,M,A,49,44,0,A251 
 86,M,A,49,45,1,A254 
 86,M,A,49,46,1,A253 
 86,M,A,49,47,1,A263 
 86,M,A,49,48,1,A261 
 86,M,A,49,49,1,A262 
 87,O,A,49, 1,1,A102 
 87,O,A,49, 2,1,A101 
 87,O,A,49, 3,1,A103 
 87,O,A,49, 4,0,A113 
 87,O,A,49, 5,0,A112 
 87,O,A,49, 6,0,A111 
 87,O,A,49, 7,0,A121 
 87,O,A,49, 8,1,A131 
 87,O,A,49, 9,0,A133 
 87,O,A,49,10,1,A135 
 87,O,A,49,11,1,A132 
 87,O,A,49,12,1,A134 
 87,O,A,49,13,1,A145 
 87,O,A,49,14,0,A141 
 87,O,A,49,15,1,A143 
 87,O,A,49,16,1,A142 
 87,O,A,49,17,1,A144 
 87,O,A,49,18,1,A151 
 87,O,A,49,19,1,A152 
 87,O,A,49,20,0,A161 
 87,O,A,49,21,1,A162 
 87,O,A,49,22,1,A205 
 87,O,A,49,23,0,A204 
 87,O,A,49,24,0,A203 
 87,O,A,49,25,0,A201 
 87,O,A,49,26,1,A202 
 87,O,A,49,27,1,A214 
 87,O,A,49,28,1,A213 
 87,O,A,49,29,1,A215 
 87,O,A,49,30,1,A211 
 87,O,A,49,31,1,A212 
 87,O,A,49,32,1,A223 
 87,O,A,49,33,1,A222 
 87,O,A,49,34,1,A231 
 87,O,A,49,35,0,A234 
 87,O,A,49,36,1,A232 
 87,O,A,49,37,1,A235 
 87,O,A,49,38,1,A233 
 87,O,A,49,39,0,A243 
 87,O,A,49,40,1,A245 
 87,O,A,49,41,1,A244 
 87,O,A,49,42,1,A241 
 87,O,A,49,43,1,A242 
 87,O,A,49,44,1,A251 
 87,O,A,49,45,1,A254 
 87,O,A,49,46,1,A253 
 87,O,A,49,47,1,A261 
 87,O,A,49,48,0,A263 
 87,O,A,49,49,1,A262 
 87,C,A,49, 1,1,A102 
 87,C,A,49, 2,1,A101 
 87,C,A,49, 3,1,A103 
 87,C,A,49, 4,1,A113 
 87,C,A,49, 5,1,A112 
 87,C,A,49, 6,1,A111 
 87,C,A,49, 7,1,A121 
 87,C,A,49, 8,1,A131 
 87,C,A,49, 9,1,A133 
 87,C,A,49,10,1,A135 
 87,C,A,49,11,1,A132 
 87,C,A,49,12,1,A134 
 87,C,A,49,13,1,A145 
 87,C,A,49,14,1,A141 
 87,C,A,49,15,1,A143 
 87,C,A,49,16,1,A142 
 87,C,A,49,17,1,A144 
 87,C,A,49,18,1,A151 
 87,C,A,49,19,1,A152 
 87,C,A,49,20,0,A161 
 87,C,A,49,21,1,A162 
 87,C,A,49,22,1,A205 
 87,C,A,49,23,1,A204 
 87,C,A,49,24,1,A203 
 87,C,A,49,25,1,A201 
 87,C,A,49,26,1,A202 
 87,C,A,49,27,1,A214 
 87,C,A,49,28,1,A213 
 87,C,A,49,29,1,A215 
 87,C,A,49,30,1,A211 
 87,C,A,49,31,1,A212 
 87,C,A,49,32,1,A223 
 87,C,A,49,33,1,A222 
 87,C,A,49,34,1,A231 
 87,C,A,49,35,1,A234 
 87,C,A,49,36,1,A232 
 87,C,A,49,37,1,A235 
 87,C,A,49,38,1,A233 
 87,C,A,49,39,1,A243 
 87,C,A,49,40,1,A245 
 87,C,A,49,41,1,A244 
 87,C,A,49,42,1,A241 
 87,C,A,49,43,1,A242 
 87,C,A,49,44,1,A251 
 87,C,A,49,45,1,A254 
 87,C,A,49,46,1,A253 
 87,C,A,49,47,1,A261 
 87,C,A,49,48,1,A263 
 87,C,A,49,49,1,A262 
 87,M,A,49, 1,1,A102 
 87,M,A,49, 2,1,A101 
 87,M,A,49, 3,1,A103 
 87,M,A,49, 4,0,A113 
 87,M,A,49, 5,1,A112 
 87,M,A,49, 6,1,A111 
 87,M,A,49, 7,1,A121 
 87,M,A,49, 8,1,A131 
 87,M,A,49, 9,0,A133 
 87,M,A,49,10,1,A135 
 87,M,A,49,11,1,A132 
 87,M,A,49,12,1,A134 
 87,M,A,49,13,1,A145 
 87,M,A,49,14,1,A141 
 87,M,A,49,15,1,A143 
 87,M,A,49,16,1,A142 
 87,M,A,49,17,1,A144 
 87,M,A,49,18,1,A151 
 87,M,A,49,19,0,A152 
 87,M,A,49,20,0,A161 
 87,M,A,49,21,1,A162 
 87,M,A,49,22,1,A205 
 87,M,A,49,23,1,A204 
 87,M,A,49,24,1,A203 
 87,M,A,49,25,1,A201 
 87,M,A,49,26,1,A202 
 87,M,A,49,27,1,A214 
 87,M,A,49,28,1,A213 
 87,M,A,49,29,1,A215 
 87,M,A,49,30,1,A211 
 87,M,A,49,31,1,A212 
 87,M,A,49,32,1,A223 
 87,M,A,49,33,1,A222 
 87,M,A,49,34,0,A231 
 87,M,A,49,35,1,A234 
 87,M,A,49,36,1,A232 
 87,M,A,49,37,1,A235 
 87,M,A,49,38,1,A233 
 87,M,A,49,39,1,A243 
 87,M,A,49,40,1,A245 
 87,M,A,49,41,1,A244 
 87,M,A,49,42,1,A241 
 87,M,A,49,43,1,A242 
 87,M,A,49,44,1,A251 
 87,M,A,49,45,1,A254 
 87,M,A,49,46,1,A253 
 87,M,A,49,47,1,A261 
 87,M,A,49,48,1,A263 
 87,M,A,49,49,1,A262 
 88,O,A,49, 1,1,A102 
 88,O,A,49, 2,0,A101 
 88,O,A,49, 3,0,A103 
 88,O,A,49, 4,0,A113 
 88,O,A,49, 5,1,A112 
 88,O,A,49, 6,1,A111 
 88,O,A,49, 7,0,A121 
 88,O,A,49, 8,1,A131 
 88,O,A,49, 9,1,A133 
 88,O,A,49,10,0,A135 
 88,O,A,49,11,1,A132 
 88,O,A,49,12,1,A134 
 88,O,A,49,13,1,A145 
 88,O,A,49,14,1,A141 
 88,O,A,49,15,1,A143 
 88,O,A,49,16,0,A144 
 88,O,A,49,17,0,A142 
 88,O,A,49,18,0,A151 
 88,O,A,49,19,0,A152 
 88,O,A,49,20,1,A161 
 88,O,A,49,21,1,A162 
 88,O,A,49,22,0,A205 
 88,O,A,49,23,1,A204 
 88,O,A,49,24,1,A203 
 88,O,A,49,25,0,A201 
 88,O,A,49,26,1,A202 
 88,O,A,49,27,1,A214 
 88,O,A,49,28,1,A213 
 88,O,A,49,29,0,A211 
 88,O,A,49,30,1,A215 
 88,O,A,49,31,0,A212 
 88,O,A,49,32,0,A223 
 88,O,A,49,33,0,A222 
 88,O,A,49,34,1,A231 
 88,O,A,49,35,0,A232 
 88,O,A,49,36,1,A234 
 88,O,A,49,37,1,A235 
 88,O,A,49,38,0,A233 
 88,O,A,49,39,1,A243 
 88,O,A,49,40,1,A244 
 88,O,A,49,41,1,A245 
 88,O,A,49,42,1,A242 
 88,O,A,49,43,1,A241 
 88,O,A,49,44,1,A251 
 88,O,A,49,45,0,A254 
 88,O,A,49,46,0,A253 
 88,O,A,49,47,1,A263 
 88,O,A,49,48,1,A261 
 88,O,A,49,49,1,A262 
 88,C,A,49, 1,1,A102 
 88,C,A,49, 2,0,A101 
 88,C,A,49, 3,0,A103 
 88,C,A,49, 4,0,A113 
 88,C,A,49, 5,0,A112 
 88,C,A,49, 6,0,A111 
 88,C,A,49, 7,0,A121 
 88,C,A,49, 8,0,A131 
 88,C,A,49, 9,1,A133 
 88,C,A,49,10,0,A135 
 88,C,A,49,11,1,A132 
 88,C,A,49,12,0,A134 
 88,C,A,49,13,1,A145 
 88,C,A,49,14,1,A141 
 88,C,A,49,15,1,A143 
 88,C,A,49,16,1,A144 
 88,C,A,49,17,1,A142 
 88,C,A,49,18,1,A151 
 88,C,A,49,19,0,A152 
 88,C,A,49,20,1,A161 
 88,C,A,49,21,1,A162 
 88,C,A,49,22,1,A205 
 88,C,A,49,23,1,A204 
 88,C,A,49,24,1,A203 
 88,C,A,49,25,0,A201 
 88,C,A,49,26,1,A202 
 88,C,A,49,27,1,A214 
 88,C,A,49,28,1,A213 
 88,C,A,49,29,1,A211 
 88,C,A,49,30,1,A215 
 88,C,A,49,31,1,A212 
 88,C,A,49,32,1,A223 
 88,C,A,49,33,1,A222 
 88,C,A,49,34,1,A231 
 88,C,A,49,35,1,A232 
 88,C,A,49,36,1,A234 
 88,C,A,49,37,1,A235 
 88,C,A,49,38,0,A233 
 88,C,A,49,39,1,A243 
 88,C,A,49,40,1,A244 
 88,C,A,49,41,1,A245 
 88,C,A,49,42,1,A242 
 88,C,A,49,43,1,A241 
 88,C,A,49,44,1,A251 
 88,C,A,49,45,1,A254 
 88,C,A,49,46,1,A253 
 88,C,A,49,47,1,A263 
 88,C,A,49,48,1,A261 
 88,C,A,49,49,1,A262 
 88,M,A,49, 1,1,A102 
 88,M,A,49, 2,0,A101 
 88,M,A,49, 3,0,A103 
 88,M,A,49, 4,0,A113 
 88,M,A,49, 5,0,A112 
 88,M,A,49, 6,0,A111 
 88,M,A,49, 7,0,A121 
 88,M,A,49, 8,0,A131 
 88,M,A,49, 9,1,A133 
 88,M,A,49,10,0,A135 
 88,M,A,49,11,1,A132 
 88,M,A,49,12,1,A134 
 88,M,A,49,13,0,A145 
 88,M,A,49,14,1,A141 
 88,M,A,49,15,0,A143 
 88,M,A,49,16,0,A144 
 88,M,A,49,17,1,A142 
 88,M,A,49,18,1,A151 
 88,M,A,49,19,1,A152 
 88,M,A,49,20,1,A161 
 88,M,A,49,21,1,A162 
 88,M,A,49,22,0,A205 
 88,M,A,49,23,1,A204 
 88,M,A,49,24,1,A203 
 88,M,A,49,25,0,A201 
 88,M,A,49,26,1,A202 
 88,M,A,49,27,1,A214 
 88,M,A,49,28,1,A213 
 88,M,A,49,29,1,A211 
 88,M,A,49,30,1,A215 
 88,M,A,49,31,1,A212 
 88,M,A,49,32,0,A223 
 88,M,A,49,33,1,A222 
 88,M,A,49,34,1,A231 
 88,M,A,49,35,1,A232 
 88,M,A,49,36,1,A234 
 88,M,A,49,37,1,A235 
 88,M,A,49,38,0,A233 
 88,M,A,49,39,1,A243 
 88,M,A,49,40,1,A244 
 88,M,A,49,41,1,A245 
 88,M,A,49,42,1,A242 
 88,M,A,49,43,1,A241 
 88,M,A,49,44,1,A251 
 88,M,A,49,45,1,A254 
 88,M,A,49,46,1,A253 
 88,M,A,49,47,1,A263 
 88,M,A,49,48,0,A261 
 88,M,A,49,49,1,A262 
 89,O,A,49, 1,0,A102 
 89,O,A,49, 2,1,A101 
 89,O,A,49, 3,1,A103 
 89,O,A,49, 4,0,A113 
 89,O,A,49, 5,0,A112 
 89,O,A,49, 6,0,A111 
 89,O,A,49, 7,1,A121 
 89,O,A,49, 8,1,A131 
 89,O,A,49, 9,1,A133 
 89,O,A,49,10,1,A135 
 89,O,A,49,11,1,A132 
 89,O,A,49,12,0,A134 
 89,O,A,49,13,1,A145 
 89,O,A,49,14,0,A141 
 89,O,A,49,15,1,A143 
 89,O,A,49,16,0,A144 
 89,O,A,49,17,0,A142 
 89,O,A,49,18,0,A151 
 89,O,A,49,19,0,A152 
 89,O,A,49,20,1,A161 
 89,O,A,49,21,1,A162 
 89,O,A,49,22,0,A205 
 89,O,A,49,23,1,A204 
 89,O,A,49,24,0,A203 
 89,O,A,49,25,1,A201 
 89,O,A,49,26,0,A202 
 89,O,A,49,27,1,A214 
 89,O,A,49,28,1,A213 
 89,O,A,49,29,0,A215 
 89,O,A,49,30,0,A211 
 89,O,A,49,31,0,A212 
 89,O,A,49,32,0,A223 
 89,O,A,49,33,0,A222 
 89,O,A,49,34,0,A231 
 89,O,A,49,35,1,A234 
 89,O,A,49,36,0,A232 
 89,O,A,49,37,0,A235 
 89,O,A,49,38,0,A233 
 89,O,A,49,39,0,A243 
 89,O,A,49,40,0,A244 
 89,O,A,49,41,1,A245 
 89,O,A,49,42,1,A241 
 89,O,A,49,43,0,A242 
 89,O,A,49,44,1,A251 
 89,O,A,49,45,1,A254 
 89,O,A,49,46,0,A253 
 89,O,A,49,47,0,A263 
 89,O,A,49,48,0,A261 
 89,O,A,49,49,0,A262 
 89,C,A,49, 1,0,A102 
 89,C,A,49, 2,1,A101 
 89,C,A,49, 3,1,A103 
 89,C,A,49, 4,1,A113 
 89,C,A,49, 5,1,A112 
 89,C,A,49, 6,1,A111 
 89,C,A,49, 7,1,A121 
 89,C,A,49, 8,1,A131 
 89,C,A,49, 9,1,A133 
 89,C,A,49,10,1,A135 
 89,C,A,49,11,1,A132 
 89,C,A,49,12,1,A134 
 89,C,A,49,13,1,A145 
 89,C,A,49,14,1,A141 
 89,C,A,49,15,1,A143 
 89,C,A,49,16,1,A144 
 89,C,A,49,17,1,A142 
 89,C,A,49,18,0,A151 
 89,C,A,49,19,1,A152 
 89,C,A,49,20,1,A161 
 89,C,A,49,21,1,A162 
 89,C,A,49,22,1,A205 
 89,C,A,49,23,1,A204 
 89,C,A,49,24,1,A203 
 89,C,A,49,25,1,A201 
 89,C,A,49,26,1,A202 
 89,C,A,49,27,1,A214 
 89,C,A,49,28,1,A213 
 89,C,A,49,29,1,A215 
 89,C,A,49,30,0,A211 
 89,C,A,49,31,1,A212 
 89,C,A,49,32,1,A223 
 89,C,A,49,33,1,A222 
 89,C,A,49,34,1,A231 
 89,C,A,49,35,1,A234 
 89,C,A,49,36,1,A232 
 89,C,A,49,37,1,A235 
 89,C,A,49,38,0,A233 
 89,C,A,49,39,1,A243 
 89,C,A,49,40,1,A244 
 89,C,A,49,41,1,A245 
 89,C,A,49,42,1,A241 
 89,C,A,49,43,1,A242 
 89,C,A,49,44,1,A251 
 89,C,A,49,45,1,A254 
 89,C,A,49,46,1,A253 
 89,C,A,49,47,1,A263 
 89,C,A,49,48,0,A261 
 89,C,A,49,49,1,A262 
 89,M,A,49, 1,0,A102 
 89,M,A,49, 2,1,A101 
 89,M,A,49, 3,1,A103 
 89,M,A,49, 4,1,A113 
 89,M,A,49, 5,0,A112 
 89,M,A,49, 6,1,A111 
 89,M,A,49, 7,1,A121 
 89,M,A,49, 8,1,A131 
 89,M,A,49, 9,1,A133 
 89,M,A,49,10,1,A135 
 89,M,A,49,11,1,A132 
 89,M,A,49,12,1,A134 
 89,M,A,49,13,1,A145 
 89,M,A,49,14,1,A141 
 89,M,A,49,15,1,A143 
 89,M,A,49,16,1,A144 
 89,M,A,49,17,1,A142 
 89,M,A,49,18,0,A151 
 89,M,A,49,19,0,A152 
 89,M,A,49,20,0,A161 
 89,M,A,49,21,1,A162 
 89,M,A,49,22,1,A205 
 89,M,A,49,23,1,A204 
 89,M,A,49,24,1,A203 
 89,M,A,49,25,1,A201 
 89,M,A,49,26,1,A202 
 89,M,A,49,27,1,A214 
 89,M,A,49,28,0,A213 
 89,M,A,49,29,0,A215 
 89,M,A,49,30,0,A211 
 89,M,A,49,31,0,A212 
 89,M,A,49,32,1,A223 
 89,M,A,49,33,1,A222 
 89,M,A,49,34,0,A231 
 89,M,A,49,35,1,A234 
 89,M,A,49,36,0,A232 
 89,M,A,49,37,0,A235 
 89,M,A,49,38,0,A233 
 89,M,A,49,39,1,A243 
 89,M,A,49,40,0,A244 
 89,M,A,49,41,1,A245 
 89,M,A,49,42,0,A241 
 89,M,A,49,43,0,A242 
 89,M,A,49,44,0,A251 
 89,M,A,49,45,1,A254 
 89,M,A,49,46,1,A253 
 89,M,A,49,47,1,A263 
 89,M,A,49,48,0,A261 
 89,M,A,49,49,0,A262 
 90,O,A,49, 1,0,A102 
 90,O,A,49, 2,1,A101 
 90,O,A,49, 3,1,A103 
 90,O,A,49, 4,0,A113 
 90,O,A,49, 5,1,A112 
 90,O,A,49, 6,1,A111 
 90,O,A,49, 7,0,A121 
 90,O,A,49, 8,1,A131 
 90,O,A,49, 9,0,A133 
 90,O,A,49,10,1,A135 
 90,O,A,49,11,1,A132 
 90,O,A,49,12,1,A134 
 90,O,A,49,13,1,A145 
 90,O,A,49,14,1,A141 
 90,O,A,49,15,1,A143 
 90,O,A,49,16,1,A144 
 90,O,A,49,17,1,A142 
 90,O,A,49,18,0,A151 
 90,O,A,49,19,1,A152 
 90,O,A,49,20,0,A161 
 90,O,A,49,21,1,A162 
 90,O,A,49,22,0,A205 
 90,O,A,49,23,1,A204 
 90,O,A,49,24,1,A203 
 90,O,A,49,25,0,A201 
 90,O,A,49,26,0,A202 
 90,O,A,49,27,0,A214 
 90,O,A,49,28,1,A213 
 90,O,A,49,29,1,A215 
 90,O,A,49,30,0,A211 
 90,O,A,49,31,0,A212 
 90,O,A,49,32,1,A223 
 90,O,A,49,33,0,A222 
 90,O,A,49,34,0,A231 
 90,O,A,49,35,0,A232 
 90,O,A,49,36,0,A234 
 90,O,A,49,37,1,A235 
 90,O,A,49,38,1,A233 
 90,O,A,49,39,1,A243 
 90,O,A,49,40,0,A244 
 90,O,A,49,41,1,A245 
 90,O,A,49,42,1,A241 
 90,O,A,49,43,1,A242 
 90,O,A,49,44,0,A251 
 90,O,A,49,45,1,A254 
 90,O,A,49,46,0,A253 
 90,O,A,49,47,1,A261 
 90,O,A,49,48,1,A263 
 90,O,A,49,49,1,A262 
 90,C,A,49, 1,0,A102 
 90,C,A,49, 2,1,A101 
 90,C,A,49, 3,1,A103 
 90,C,A,49, 4,1,A113 
 90,C,A,49, 5,1,A112 
 90,C,A,49, 6,1,A111 
 90,C,A,49, 7,1,A121 
 90,C,A,49, 8,1,A131 
 90,C,A,49, 9,0,A133 
 90,C,A,49,10,1,A135 
 90,C,A,49,11,1,A132 
 90,C,A,49,12,1,A134 
 90,C,A,49,13,1,A145 
 90,C,A,49,14,1,A141 
 90,C,A,49,15,1,A143 
 90,C,A,49,16,1,A144 
 90,C,A,49,17,1,A142 
 90,C,A,49,18,0,A151 
 90,C,A,49,19,1,A152 
 90,C,A,49,20,0,A161 
 90,C,A,49,21,1,A162 
 90,C,A,49,22,0,A205 
 90,C,A,49,23,1,A204 
 90,C,A,49,24,1,A203 
 90,C,A,49,25,0,A201 
 90,C,A,49,26,1,A202 
 90,C,A,49,27,1,A214 
 90,C,A,49,28,1,A213 
 90,C,A,49,29,1,A215 
 90,C,A,49,30,1,A211 
 90,C,A,49,31,0,A212 
 90,C,A,49,32,1,A223 
 90,C,A,49,33,1,A222 
 90,C,A,49,34,1,A231 
 90,C,A,49,35,1,A232 
 90,C,A,49,36,1,A234 
 90,C,A,49,37,1,A235 
 90,C,A,49,38,1,A233 
 90,C,A,49,39,1,A243 
 90,C,A,49,40,0,A244 
 90,C,A,49,41,1,A245 
 90,C,A,49,42,1,A241 
 90,C,A,49,43,1,A242 
 90,C,A,49,44,0,A251 
 90,C,A,49,45,1,A254 
 90,C,A,49,46,1,A253 
 90,C,A,49,47,1,A261 
 90,C,A,49,48,1,A263 
 90,C,A,49,49,1,A262 
 90,M,A,49, 1,0,A102 
 90,M,A,49, 2,1,A101 
 90,M,A,49, 3,1,A103 
 90,M,A,49, 4,1,A113 
 90,M,A,49, 5,1,A112 
 90,M,A,49, 6,1,A111 
 90,M,A,49, 7,1,A121 
 90,M,A,49, 8,1,A131 
 90,M,A,49, 9,0,A133 
 90,M,A,49,10,1,A135 
 90,M,A,49,11,1,A132 
 90,M,A,49,12,1,A134 
 90,M,A,49,13,1,A145 
 90,M,A,49,14,1,A141 
 90,M,A,49,15,1,A143 
 90,M,A,49,16,1,A144 
 90,M,A,49,17,1,A142 
 90,M,A,49,18,0,A151 
 90,M,A,49,19,0,A152 
 90,M,A,49,20,0,A161 
 90,M,A,49,21,1,A162 
 90,M,A,49,22,0,A205 
 90,M,A,49,23,1,A204 
 90,M,A,49,24,1,A203 
 90,M,A,49,25,0,A201 
 90,M,A,49,26,1,A202 
 90,M,A,49,27,1,A214 
 90,M,A,49,28,1,A213 
 90,M,A,49,29,1,A215 
 90,M,A,49,30,1,A211 
 90,M,A,49,31,0,A212 
 90,M,A,49,32,1,A223 
 90,M,A,49,33,1,A222 
 90,M,A,49,34,0,A231 
 90,M,A,49,35,1,A232 
 90,M,A,49,36,1,A234 
 90,M,A,49,37,1,A235 
 90,M,A,49,38,0,A233 
 90,M,A,49,39,1,A243 
 90,M,A,49,40,0,A244 
 90,M,A,49,41,1,A245 
 90,M,A,49,42,1,A241 
 90,M,A,49,43,1,A242 
 90,M,A,49,44,1,A251 
 90,M,A,49,45,1,A254 
 90,M,A,49,46,1,A253 
 90,M,A,49,47,1,A261 
 90,M,A,49,48,1,A263 
 90,M,A,49,49,1,A262 
 91,O,A,49, 1,1,A102 
 91,O,A,49, 2,0,A101 
 91,O,A,49, 3,0,A103 
 91,O,A,49, 4,1,A113 
 91,O,A,49, 5,0,A112 
 91,O,A,49, 6,0,A111 
 91,O,A,49, 7,0,A121 
 91,O,A,49, 8,0,A131 
 91,O,A,49, 9,0,A133 
 91,O,A,49,10,1,A135 
 91,O,A,49,11,1,A132 
 91,O,A,49,12,1,A134 
 91,O,A,49,13,1,A145 
 91,O,A,49,14,1,A141 
 91,O,A,49,15,1,A143 
 91,O,A,49,16,0,A144 
 91,O,A,49,17,1,A142 
 91,O,A,49,18,1,A151 
 91,O,A,49,19,1,A152 
 91,O,A,49,20,0,A161 
 91,O,A,49,21,1,A162 
 91,O,A,49,22,1,A205 
 91,O,A,49,23,0,A204 
 91,O,A,49,24,1,A203 
 91,O,A,49,25,1,A201 
 91,O,A,49,26,1,A202 
 91,O,A,49,27,1,A214 
 91,O,A,49,28,1,A213 
 91,O,A,49,29,1,A215 
 91,O,A,49,30,0,A211 
 91,O,A,49,31,1,A212 
 91,O,A,49,32,1,A223 
 91,O,A,49,33,1,A222 
 91,O,A,49,34,1,A231 
 91,O,A,49,35,0,A232 
 91,O,A,49,36,1,A234 
 91,O,A,49,37,0,A235 
 91,O,A,49,38,1,A233 
 91,O,A,49,39,0,A243 
 91,O,A,49,40,1,A244 
 91,O,A,49,41,1,A245 
 91,O,A,49,42,0,A242 
 91,O,A,49,43,1,A241 
 91,O,A,49,44,0,A251 
 91,O,A,49,45,0,A254 
 91,O,A,49,46,0,A253 
 91,O,A,49,47,1,A263 
 91,O,A,49,48,1,A261 
 91,O,A,49,49,1,A262 
 91,C,A,49, 1,1,A102 
 91,C,A,49, 2,0,A101 
 91,C,A,49, 3,1,A103 
 91,C,A,49, 4,1,A113 
 91,C,A,49, 5,1,A112 
 91,C,A,49, 6,1,A111 
 91,C,A,49, 7,1,A121 
 91,C,A,49, 8,0,A131 
 91,C,A,49, 9,0,A133 
 91,C,A,49,10,1,A135 
 91,C,A,49,11,1,A132 
 91,C,A,49,12,1,A134 
 91,C,A,49,13,1,A145 
 91,C,A,49,14,1,A141 
 91,C,A,49,15,1,A143 
 91,C,A,49,16,1,A144 
 91,C,A,49,17,1,A142 
 91,C,A,49,18,1,A151 
 91,C,A,49,19,1,A152 
 91,C,A,49,20,0,A161 
 91,C,A,49,21,1,A162 
 91,C,A,49,22,1,A205 
 91,C,A,49,23,0,A204 
 91,C,A,49,24,1,A203 
 91,C,A,49,25,1,A201 
 91,C,A,49,26,1,A202 
 91,C,A,49,27,1,A214 
 91,C,A,49,28,1,A213 
 91,C,A,49,29,1,A215 
 91,C,A,49,30,1,A211 
 91,C,A,49,31,1,A212 
 91,C,A,49,32,1,A223 
 91,C,A,49,33,1,A222 
 91,C,A,49,34,1,A231 
 91,C,A,49,35,1,A232 
 91,C,A,49,36,1,A234 
 91,C,A,49,37,1,A235 
 91,C,A,49,38,1,A233 
 91,C,A,49,39,1,A243 
 91,C,A,49,40,1,A244 
 91,C,A,49,41,1,A245 
 91,C,A,49,42,1,A242 
 91,C,A,49,43,1,A241 
 91,C,A,49,44,1,A251 
 91,C,A,49,45,1,A254 
 91,C,A,49,46,1,A253 
 91,C,A,49,47,1,A263 
 91,C,A,49,48,1,A261 
 91,C,A,49,49,1,A262 
 91,M,A,49, 1,1,A102 
 91,M,A,49, 2,0,A101 
 91,M,A,49, 3,0,A103 
 91,M,A,49, 4,1,A113 
 91,M,A,49, 5,1,A112 
 91,M,A,49, 6,1,A111 
 91,M,A,49, 7,1,A121 
 91,M,A,49, 8,0,A131 
 91,M,A,49, 9,0,A133 
 91,M,A,49,10,1,A135 
 91,M,A,49,11,1,A132 
 91,M,A,49,12,1,A134 
 91,M,A,49,13,1,A145 
 91,M,A,49,14,0,A141 
 91,M,A,49,15,1,A143 
 91,M,A,49,16,1,A144 
 91,M,A,49,17,1,A142 
 91,M,A,49,18,0,A151 
 91,M,A,49,19,0,A152 
 91,M,A,49,20,0,A161 
 91,M,A,49,21,1,A162 
 91,M,A,49,22,1,A205 
 91,M,A,49,23,0,A204 
 91,M,A,49,24,1,A203 
 91,M,A,49,25,1,A201 
 91,M,A,49,26,1,A202 
 91,M,A,49,27,1,A214 
 91,M,A,49,28,1,A213 
 91,M,A,49,29,1,A215 
 91,M,A,49,30,1,A211 
 91,M,A,49,31,1,A212 
 91,M,A,49,32,1,A223 
 91,M,A,49,33,1,A222 
 91,M,A,49,34,0,A231 
 91,M,A,49,35,1,A232 
 91,M,A,49,36,1,A234 
 91,M,A,49,37,1,A235 
 91,M,A,49,38,1,A233 
 91,M,A,49,39,1,A243 
 91,M,A,49,40,1,A244 
 91,M,A,49,41,1,A245 
 91,M,A,49,42,1,A242 
 91,M,A,49,43,1,A241 
 91,M,A,49,44,1,A251 
 91,M,A,49,45,1,A254 
 91,M,A,49,46,0,A253 
 91,M,A,49,47,1,A263 
 91,M,A,49,48,1,A261 
 91,M,A,49,49,0,A262 
 92,O,A,49, 1,1,A102 
 92,O,A,49, 2,1,A101 
 92,O,A,49, 3,0,A103 
 92,O,A,49, 4,0,A113 
 92,O,A,49, 5,0,A112 
 92,O,A,49, 6,0,A111 
 92,O,A,49, 7,1,A121 
 92,O,A,49, 8,1,A131 
 92,O,A,49, 9,0,A133 
 92,O,A,49,10,1,A135 
 92,O,A,49,11,0,A132 
 92,O,A,49,12,0,A134 
 92,O,A,49,13,1,A145 
 92,O,A,49,14,0,A141 
 92,O,A,49,15,1,A143 
 92,O,A,49,16,0,A144 
 92,O,A,49,17,0,A142 
 92,O,A,49,18,1,A151 
 92,O,A,49,19,1,A152 
 92,O,A,49,20,1,A161 
 92,O,A,49,21,0,A162 
 92,O,A,49,22,1,A205 
 92,O,A,49,23,0,A204 
 92,O,A,49,24,1,A203 
 92,O,A,49,25,1,A201 
 92,O,A,49,26,1,A202 
 92,O,A,49,27,1,A214 
 92,O,A,49,28,1,A213 
 92,O,A,49,29,1,A211 
 92,O,A,49,30,1,A215 
 92,O,A,49,31,1,A212 
 92,O,A,49,32,0,A223 
 92,O,A,49,33,1,A222 
 92,O,A,49,34,1,A231 
 92,O,A,49,35,0,A234 
 92,O,A,49,36,1,A232 
 92,O,A,49,37,1,A235 
 92,O,A,49,38,1,A233 
 92,O,A,49,39,1,A243 
 92,O,A,49,40,1,A245 
 92,O,A,49,41,1,A244 
 92,O,A,49,42,1,A241 
 92,O,A,49,43,1,A242 
 92,O,A,49,44,1,A251 
 92,O,A,49,45,0,A254 
 92,O,A,49,46,1,A253 
 92,O,A,49,47,1,A261 
 92,O,A,49,48,1,A263 
 92,O,A,49,49,1,A262 
 92,C,A,49, 1,1,A102 
 92,C,A,49, 2,1,A101 
 92,C,A,49, 3,1,A103 
 92,C,A,49, 4,1,A113 
 92,C,A,49, 5,1,A112 
 92,C,A,49, 6,1,A111 
 92,C,A,49, 7,1,A121 
 92,C,A,49, 8,1,A131 
 92,C,A,49, 9,1,A133 
 92,C,A,49,10,1,A135 
 92,C,A,49,11,1,A132 
 92,C,A,49,12,1,A134 
 92,C,A,49,13,1,A145 
 92,C,A,49,14,1,A141 
 92,C,A,49,15,1,A143 
 92,C,A,49,16,1,A144 
 92,C,A,49,17,1,A142 
 92,C,A,49,18,1,A151 
 92,C,A,49,19,1,A152 
 92,C,A,49,20,1,A161 
 92,C,A,49,21,0,A162 
 92,C,A,49,22,1,A205 
 92,C,A,49,23,1,A204 
 92,C,A,49,24,1,A203 
 92,C,A,49,25,1,A201 
 92,C,A,49,26,1,A202 
 92,C,A,49,27,1,A214 
 92,C,A,49,28,1,A213 
 92,C,A,49,29,1,A211 
 92,C,A,49,30,1,A215 
 92,C,A,49,31,1,A212 
 92,C,A,49,32,1,A223 
 92,C,A,49,33,1,A222 
 92,C,A,49,34,1,A231 
 92,C,A,49,35,1,A234 
 92,C,A,49,36,1,A232 
 92,C,A,49,37,1,A235 
 92,C,A,49,38,1,A233 
 92,C,A,49,39,1,A243 
 92,C,A,49,40,1,A245 
 92,C,A,49,41,1,A244 
 92,C,A,49,42,1,A241 
 92,C,A,49,43,1,A242 
 92,C,A,49,44,1,A251 
 92,C,A,49,45,1,A254 
 92,C,A,49,46,1,A253 
 92,C,A,49,47,1,A261 
 92,C,A,49,48,1,A263 
 92,C,A,49,49,1,A262 
 92,M,A,49, 1,1,A102 
 92,M,A,49, 2,1,A101 
 92,M,A,49, 3,1,A103 
 92,M,A,49, 4,0,A113 
 92,M,A,49, 5,0,A112 
 92,M,A,49, 6,1,A111 
 92,M,A,49, 7,1,A121 
 92,M,A,49, 8,1,A131 
 92,M,A,49, 9,0,A133 
 92,M,A,49,10,1,A135 
 92,M,A,49,11,1,A132 
 92,M,A,49,12,1,A134 
 92,M,A,49,13,1,A145 
 92,M,A,49,14,1,A141 
 92,M,A,49,15,1,A143 
 92,M,A,49,16,1,A144 
 92,M,A,49,17,1,A142 
 92,M,A,49,18,1,A151 
 92,M,A,49,19,0,A152 
 92,M,A,49,20,0,A161 
 92,M,A,49,21,0,A162 
 92,M,A,49,22,1,A205 
 92,M,A,49,23,1,A204 
 92,M,A,49,24,1,A203 
 92,M,A,49,25,1,A201 
 92,M,A,49,26,1,A202 
 92,M,A,49,27,1,A214 
 92,M,A,49,28,1,A213 
 92,M,A,49,29,1,A211 
 92,M,A,49,30,1,A215 
 92,M,A,49,31,1,A212 
 92,M,A,49,32,1,A223 
 92,M,A,49,33,1,A222 
 92,M,A,49,34,0,A231 
 92,M,A,49,35,1,A234 
 92,M,A,49,36,0,A232 
 92,M,A,49,37,1,A235 
 92,M,A,49,38,1,A233 
 92,M,A,49,39,1,A243 
 92,M,A,49,40,1,A245 
 92,M,A,49,41,1,A244 
 92,M,A,49,42,1,A241 
 92,M,A,49,43,1,A242 
 92,M,A,49,44,1,A251 
 92,M,A,49,45,1,A254 
 92,M,A,49,46,1,A253 
 92,M,A,49,47,0,A261 
 92,M,A,49,48,1,A263 
 92,M,A,49,49,1,A262 
 93,O,A,49, 1,0,A102 
 93,O,A,49, 2,0,A101 
 93,O,A,49, 3,0,A103 
 93,O,A,49, 4,1,A113 
 93,O,A,49, 5,1,A112 
 93,O,A,49, 6,1,A111 
 93,O,A,49, 7,0,A121 
 93,O,A,49, 8,1,A131 
 93,O,A,49, 9,0,A133 
 93,O,A,49,10,0,A132 
 93,O,A,49,11,0,A135 
 93,O,A,49,12,0,A134 
 93,O,A,49,13,0,A145 
 93,O,A,49,14,0,A141 
 93,O,A,49,15,1,A143 
 93,O,A,49,16,1,A144 
 93,O,A,49,17,0,A142 
 93,O,A,49,18,0,A151 
 93,O,A,49,19,1,A152 
 93,O,A,49,20,0,A161 
 93,O,A,49,21,0,A162 
 93,O,A,49,22,1,A205 
 93,O,A,49,23,0,A204 
 93,O,A,49,24,0,A203 
 93,O,A,49,25,0,A201 
 93,O,A,49,26,0,A202 
 93,O,A,49,27,0,A214 
 93,O,A,49,28,0,A213 
 93,O,A,49,29,1,A215 
 93,O,A,49,30,0,A211 
 93,O,A,49,31,1,A212 
 93,O,A,49,32,1,A223 
 93,O,A,49,33,1,A222 
 93,O,A,49,34,0,A231 
 93,O,A,49,35,0,A234 
 93,O,A,49,36,0,A232 
 93,O,A,49,37,1,A235 
 93,O,A,49,38,1,A233 
 93,O,A,49,39,0,A243 
 93,O,A,49,40,0,A244 
 93,O,A,49,41,1,A245 
 93,O,A,49,42,1,A242 
 93,O,A,49,43,1,A241 
 93,O,A,49,44,0,A251 
 93,O,A,49,45,0,A254 
 93,O,A,49,46,0,A253 
 93,O,A,49,47,1,A263 
 93,O,A,49,48,0,A261 
 93,O,A,49,49,0,A262 
 93,C,A,49, 1,0,A102 
 93,C,A,49, 2,0,A101 
 93,C,A,49, 3,0,A103 
 93,C,A,49, 4,0,A113 
 93,C,A,49, 5,0,A112 
 93,C,A,49, 6,0,A111 
 93,C,A,49, 7,0,A121 
 93,C,A,49, 8,1,A131 
 93,C,A,49, 9,0,A133 
 93,C,A,49,10,0,A132 
 93,C,A,49,11,0,A135 
 93,C,A,49,12,0,A134 
 93,C,A,49,13,0,A145 
 93,C,A,49,14,0,A141 
 93,C,A,49,15,0,A143 
 93,C,A,49,16,0,A144 
 93,C,A,49,17,0,A142 
 93,C,A,49,18,0,A151 
 93,C,A,49,19,0,A152 
 93,C,A,49,20,0,A161 
 93,C,A,49,21,0,A162 
 93,C,A,49,22,0,A205 
 93,C,A,49,23,0,A204 
 93,C,A,49,24,0,A203 
 93,C,A,49,25,0,A201 
 93,C,A,49,26,0,A202 
 93,C,A,49,27,0,A214 
 93,C,A,49,28,0,A213 
 93,C,A,49,29,1,A215 
 93,C,A,49,30,0,A211 
 93,C,A,49,31,0,A212 
 93,C,A,49,32,1,A223 
 93,C,A,49,33,1,A222 
 93,C,A,49,34,0,A231 
 93,C,A,49,35,0,A234 
 93,C,A,49,36,0,A232 
 93,C,A,49,37,0,A235 
 93,C,A,49,38,1,A233 
 93,C,A,49,39,0,A243 
 93,C,A,49,40,0,A244 
 93,C,A,49,41,1,A245 
 93,C,A,49,42,0,A242 
 93,C,A,49,43,1,A241 
 93,C,A,49,44,0,A251 
 93,C,A,49,45,0,A254 
 93,C,A,49,46,0,A253 
 93,C,A,49,47,0,A263 
 93,C,A,49,48,0,A261 
 93,C,A,49,49,0,A262 
 93,M,A,49, 1,0,A102 
 93,M,A,49, 2,0,A101 
 93,M,A,49, 3,0,A103 
 93,M,A,49, 4,1,A113 
 93,M,A,49, 5,0,A112 
 93,M,A,49, 6,0,A111 
 93,M,A,49, 7,0,A121 
 93,M,A,49, 8,1,A131 
 93,M,A,49, 9,0,A133 
 93,M,A,49,10,0,A132 
 93,M,A,49,11,0,A135 
 93,M,A,49,12,0,A134 
 93,M,A,49,13,0,A145 
 93,M,A,49,14,0,A141 
 93,M,A,49,15,0,A143 
 93,M,A,49,16,0,A144 
 93,M,A,49,17,0,A142 
 93,M,A,49,18,0,A151 
 93,M,A,49,19,1,A152 
 93,M,A,49,20,0,A161 
 93,M,A,49,21,0,A162 
 93,M,A,49,22,0,A205 
 93,M,A,49,23,0,A204 
 93,M,A,49,24,0,A203 
 93,M,A,49,25,0,A201 
 93,M,A,49,26,0,A202 
 93,M,A,49,27,0,A214 
 93,M,A,49,28,0,A213 
 93,M,A,49,29,1,A215 
 93,M,A,49,30,0,A211 
 93,M,A,49,31,0,A212 
 93,M,A,49,32,1,A223 
 93,M,A,49,33,1,A222 
 93,M,A,49,34,0,A231 
 93,M,A,49,35,0,A234 
 93,M,A,49,36,0,A232 
 93,M,A,49,37,1,A235 
 93,M,A,49,38,1,A233 
 93,M,A,49,39,0,A243 
 93,M,A,49,40,0,A244 
 93,M,A,49,41,1,A245 
 93,M,A,49,42,1,A242 
 93,M,A,49,43,1,A241 
 93,M,A,49,44,1,A251 
 93,M,A,49,45,0,A254 
 93,M,A,49,46,0,A253 
 93,M,A,49,47,0,A263 
 93,M,A,49,48,0,A261 
 93,M,A,49,49,0,A262 
 94,O,A,49, 1,0,A102 
 94,O,A,49, 2,0,A101 
 94,O,A,49, 3,0,A103 
 94,O,A,49, 4,1,A113 
 94,O,A,49, 5,1,A112 
 94,O,A,49, 6,0,A111 
 94,O,A,49, 7,1,A121 
 94,O,A,49, 8,0,A131 
 94,O,A,49, 9,0,A133 
 94,O,A,49,10,0,A135 
 94,O,A,49,11,0,A132 
 94,O,A,49,12,0,A134 
 94,O,A,49,13,1,A145 
 94,O,A,49,14,0,A141 
 94,O,A,49,15,0,A143 
 94,O,A,49,16,0,A144 
 94,O,A,49,17,0,A142 
 94,O,A,49,18,1,A151 
 94,O,A,49,19,0,A152 
 94,O,A,49,20,0,A161 
 94,O,A,49,21,0,A162 
 94,O,A,49,22,0,A205 
 94,O,A,49,23,0,A204 
 94,O,A,49,24,0,A203 
 94,O,A,49,25,0,A201 
 94,O,A,49,26,1,A202 
 94,O,A,49,27,1,A214 
 94,O,A,49,28,0,A213 
 94,O,A,49,29,1,A211 
 94,O,A,49,30,0,A215 
 94,O,A,49,31,0,A212 
 94,O,A,49,32,1,A223 
 94,O,A,49,33,1,A222 
 94,O,A,49,34,0,A231 
 94,O,A,49,35,0,A234 
 94,O,A,49,36,1,A232 
 94,O,A,49,37,1,A235 
 94,O,A,49,38,1,A233 
 94,O,A,49,39,1,A243 
 94,O,A,49,40,1,A244 
 94,O,A,49,41,1,A245 
 94,O,A,49,42,1,A241 
 94,O,A,49,43,1,A242 
 94,O,A,49,44,1,A251 
 94,O,A,49,45,1,A254 
 94,O,A,49,46,0,A253 
 94,O,A,49,47,1,A261 
 94,O,A,49,48,1,A263 
 94,O,A,49,49,0,A262 
 94,C,A,49, 1,0,A102 
 94,C,A,49, 2,0,A101 
 94,C,A,49, 3,0,A103 
 94,C,A,49, 4,0,A113 
 94,C,A,49, 5,0,A112 
 94,C,A,49, 6,0,A111 
 94,C,A,49, 7,0,A121 
 94,C,A,49, 8,0,A131 
 94,C,A,49, 9,0,A133 
 94,C,A,49,10,0,A135 
 94,C,A,49,11,0,A132 
 94,C,A,49,12,0,A134 
 94,C,A,49,13,0,A145 
 94,C,A,49,14,0,A141 
 94,C,A,49,15,0,A143 
 94,C,A,49,16,0,A144 
 94,C,A,49,17,0,A142 
 94,C,A,49,18,1,A151 
 94,C,A,49,19,0,A152 
 94,C,A,49,20,0,A161 
 94,C,A,49,21,0,A162 
 94,C,A,49,22,0,A205 
 94,C,A,49,23,0,A204 
 94,C,A,49,24,0,A203 
 94,C,A,49,25,0,A201 
 94,C,A,49,26,1,A202 
 94,C,A,49,27,0,A214 
 94,C,A,49,28,0,A213 
 94,C,A,49,29,0,A211 
 94,C,A,49,30,0,A215 
 94,C,A,49,31,0,A212 
 94,C,A,49,32,0,A223 
 94,C,A,49,33,0,A222 
 94,C,A,49,34,0,A231 
 94,C,A,49,35,0,A234 
 94,C,A,49,36,0,A232 
 94,C,A,49,37,0,A235 
 94,C,A,49,38,0,A233 
 94,C,A,49,39,0,A243 
 94,C,A,49,40,0,A244 
 94,C,A,49,41,1,A245 
 94,C,A,49,42,0,A241 
 94,C,A,49,43,0,A242 
 94,C,A,49,44,1,A251 
 94,C,A,49,45,0,A254 
 94,C,A,49,46,0,A253 
 94,C,A,49,47,1,A261 
 94,C,A,49,48,0,A263 
 94,C,A,49,49,0,A262 
 94,M,A,49, 1,0,A102 
 94,M,A,49, 2,0,A101 
 94,M,A,49, 3,0,A103 
 94,M,A,49, 4,1,A113 
 94,M,A,49, 5,1,A112 
 94,M,A,49, 6,0,A111 
 94,M,A,49, 7,0,A121 
 94,M,A,49, 8,0,A131 
 94,M,A,49, 9,0,A133 
 94,M,A,49,10,0,A135 
 94,M,A,49,11,0,A132 
 94,M,A,49,12,0,A134 
 94,M,A,49,13,0,A145 
 94,M,A,49,14,0,A141 
 94,M,A,49,15,0,A143 
 94,M,A,49,16,0,A144 
 94,M,A,49,17,0,A142 
 94,M,A,49,18,1,A151 
 94,M,A,49,19,1,A152 
 94,M,A,49,20,1,A161 
 94,M,A,49,21,0,A162 
 94,M,A,49,22,0,A205 
 94,M,A,49,23,0,A204 
 94,M,A,49,24,1,A203 
 94,M,A,49,25,0,A201 
 94,M,A,49,26,1,A202 
 94,M,A,49,27,0,A214 
 94,M,A,49,28,0,A213 
 94,M,A,49,29,1,A211 
 94,M,A,49,30,0,A215 
 94,M,A,49,31,0,A212 
 94,M,A,49,32,0,A223 
 94,M,A,49,33,0,A222 
 94,M,A,49,34,0,A231 
 94,M,A,49,35,0,A234 
 94,M,A,49,36,1,A232 
 94,M,A,49,37,1,A235 
 94,M,A,49,38,0,A233 
 94,M,A,49,39,0,A243 
 94,M,A,49,40,0,A244 
 94,M,A,49,41,1,A245 
 94,M,A,49,42,0,A241 
 94,M,A,49,43,1,A242 
 94,M,A,49,44,1,A251 
 94,M,A,49,45,0,A254 
 94,M,A,49,46,0,A253 
 94,M,A,49,47,0,A261 
 94,M,A,49,48,0,A263 
 94,M,A,49,49,1,A262 
 95,O,A,49, 1,1,A102 
 95,O,A,49, 2,1,A101 
 95,O,A,49, 3,1,A103 
 95,O,A,49, 4,1,A113 
 95,O,A,49, 5,1,A112 
 95,O,A,49, 6,0,A111 
 95,O,A,49, 7,1,A121 
 95,O,A,49, 8,1,A131 
 95,O,A,49, 9,1,A133 
 95,O,A,49,10,0,A135 
 95,O,A,49,11,1,A132 
 95,O,A,49,12,1,A134 
 95,O,A,49,13,1,A145 
 95,O,A,49,14,0,A141 
 95,O,A,49,15,0,A143 
 95,O,A,49,16,1,A144 
 95,O,A,49,17,0,A142 
 95,O,A,49,18,1,A151 
 95,O,A,49,19,0,A152 
 95,O,A,49,20,0,A161 
 95,O,A,49,21,1,A162 
 95,O,A,49,22,1,A205 
 95,O,A,49,23,0,A204 
 95,O,A,49,24,1,A203 
 95,O,A,49,25,1,A202 
 95,O,A,49,26,1,A201 
 95,O,A,49,27,0,A214 
 95,O,A,49,28,1,A213 
 95,O,A,49,29,0,A211 
 95,O,A,49,30,1,A215 
 95,O,A,49,31,0,A212 
 95,O,A,49,32,0,A223 
 95,O,A,49,33,1,A222 
 95,O,A,49,34,0,A231 
 95,O,A,49,35,1,A234 
 95,O,A,49,36,1,A232 
 95,O,A,49,37,0,A235 
 95,O,A,49,38,1,A233 
 95,O,A,49,39,1,A243 
 95,O,A,49,40,1,A244 
 95,O,A,49,41,1,A245 
 95,O,A,49,42,1,A242 
 95,O,A,49,43,1,A241 
 95,O,A,49,44,1,A251 
 95,O,A,49,45,1,A254 
 95,O,A,49,46,0,A253 
 95,O,A,49,47,1,A263 
 95,O,A,49,48,1,A261 
 95,O,A,49,49,0,A262 
 95,C,A,49, 1,1,A102 
 95,C,A,49, 2,1,A101 
 95,C,A,49, 3,1,A103 
 95,C,A,49, 4,1,A113 
 95,C,A,49, 5,1,A112 
 95,C,A,49, 6,1,A111 
 95,C,A,49, 7,1,A121 
 95,C,A,49, 8,1,A131 
 95,C,A,49, 9,1,A133 
 95,C,A,49,10,1,A135 
 95,C,A,49,11,1,A132 
 95,C,A,49,12,1,A134 
 95,C,A,49,13,1,A145 
 95,C,A,49,14,1,A141 
 95,C,A,49,15,1,A143 
 95,C,A,49,16,1,A144 
 95,C,A,49,17,1,A142 
 95,C,A,49,18,1,A151 
 95,C,A,49,19,1,A152 
 95,C,A,49,20,0,A161 
 95,C,A,49,21,1,A162 
 95,C,A,49,22,1,A205 
 95,C,A,49,23,1,A204 
 95,C,A,49,24,1,A203 
 95,C,A,49,25,1,A202 
 95,C,A,49,26,1,A201 
 95,C,A,49,27,0,A214 
 95,C,A,49,28,1,A213 
 95,C,A,49,29,1,A211 
 95,C,A,49,30,1,A215 
 95,C,A,49,31,0,A212 
 95,C,A,49,32,1,A223 
 95,C,A,49,33,1,A222 
 95,C,A,49,34,1,A231 
 95,C,A,49,35,1,A234 
 95,C,A,49,36,1,A232 
 95,C,A,49,37,1,A235 
 95,C,A,49,38,0,A233 
 95,C,A,49,39,1,A243 
 95,C,A,49,40,1,A244 
 95,C,A,49,41,1,A245 
 95,C,A,49,42,1,A242 
 95,C,A,49,43,1,A241 
 95,C,A,49,44,1,A251 
 95,C,A,49,45,1,A254 
 95,C,A,49,46,1,A253 
 95,C,A,49,47,1,A263 
 95,C,A,49,48,1,A261 
 95,C,A,49,49,1,A262 
 95,M,A,49, 1,1,A102 
 95,M,A,49, 2,1,A101 
 95,M,A,49, 3,1,A103 
 95,M,A,49, 4,0,A113 
 95,M,A,49, 5,1,A112 
 95,M,A,49, 6,1,A111 
 95,M,A,49, 7,1,A121 
 95,M,A,49, 8,1,A131 
 95,M,A,49, 9,1,A133 
 95,M,A,49,10,1,A135 
 95,M,A,49,11,1,A132 
 95,M,A,49,12,1,A134 
 95,M,A,49,13,1,A145 
 95,M,A,49,14,1,A141 
 95,M,A,49,15,1,A143 
 95,M,A,49,16,1,A144 
 95,M,A,49,17,1,A142 
 95,M,A,49,18,1,A151 
 95,M,A,49,19,0,A152 
 95,M,A,49,20,0,A161 
 95,M,A,49,21,1,A162 
 95,M,A,49,22,1,A205 
 95,M,A,49,23,1,A204 
 95,M,A,49,24,1,A203 
 95,M,A,49,25,1,A202 
 95,M,A,49,26,1,A201 
 95,M,A,49,27,0,A214 
 95,M,A,49,28,1,A213 
 95,M,A,49,29,1,A211 
 95,M,A,49,30,0,A215 
 95,M,A,49,31,0,A212 
 95,M,A,49,32,1,A223 
 95,M,A,49,33,1,A222 
 95,M,A,49,34,0,A231 
 95,M,A,49,35,1,A234 
 95,M,A,49,36,1,A232 
 95,M,A,49,37,0,A235 
 95,M,A,49,38,1,A233 
 95,M,A,49,39,1,A243 
 95,M,A,49,40,1,A244 
 95,M,A,49,41,1,A245 
 95,M,A,49,42,1,A242 
 95,M,A,49,43,1,A241 
 95,M,A,49,44,1,A251 
 95,M,A,49,45,1,A254 
 95,M,A,49,46,1,A253 
 95,M,A,49,47,1,A263 
 95,M,A,49,48,1,A261 
 95,M,A,49,49,1,A262 
 96,O,A,49, 1,0,A102 
 96,O,A,49, 2,1,A101 
 96,O,A,49, 3,1,A103 
 96,O,A,49, 4,1,A113 
 96,O,A,49, 5,0,A112 
 96,O,A,49, 6,1,A111 
 96,O,A,49, 7,0,A121 
 96,O,A,49, 8,0,A131 
 96,O,A,49, 9,0,A133 
 96,O,A,49,10,1,A132 
 96,O,A,49,11,1,A135 
 96,O,A,49,12,0,A134 
 96,O,A,49,13,0,A145 
 96,O,A,49,14,0,A141 
 96,O,A,49,15,1,A143 
 96,O,A,49,16,1,A144 
 96,O,A,49,17,0,A142 
 96,O,A,49,18,1,A152 
 96,O,A,49,19,1,A151 
 96,O,A,49,20,0,A161 
 96,O,A,49,21,0,A162 
 96,O,A,49,22,1,A205 
 96,O,A,49,23,1,A204 
 96,O,A,49,24,1,A203 
 96,O,A,49,25,1,A201 
 96,O,A,49,26,1,A202 
 96,O,A,49,27,0,A214 
 96,O,A,49,28,0,A213 
 96,O,A,49,29,1,A211 
 96,O,A,49,30,1,A215 
 96,O,A,49,31,0,A212 
 96,O,A,49,32,0,A223 
 96,O,A,49,33,1,A222 
 96,O,A,49,34,1,A231 
 96,O,A,49,35,1,A234 
 96,O,A,49,36,1,A232 
 96,O,A,49,37,1,A235 
 96,O,A,49,38,1,A233 
 96,O,A,49,39,0,A243 
 96,O,A,49,40,0,A244 
 96,O,A,49,41,1,A245 
 96,O,A,49,42,0,A241 
 96,O,A,49,43,0,A242 
 96,O,A,49,44,0,A251 
 96,O,A,49,45,0,A254 
 96,O,A,49,46,0,A253 
 96,O,A,49,47,0,A261 
 96,O,A,49,48,1,A263 
 96,O,A,49,49,1,A262 
 96,C,A,49, 1,0,A102 
 96,C,A,49, 2,1,A101 
 96,C,A,49, 3,1,A103 
 96,C,A,49, 4,1,A113 
 96,C,A,49, 5,1,A112 
 96,C,A,49, 6,1,A111 
 96,C,A,49, 7,1,A121 
 96,C,A,49, 8,0,A131 
 96,C,A,49, 9,0,A133 
 96,C,A,49,10,1,A132 
 96,C,A,49,11,1,A135 
 96,C,A,49,12,1,A134 
 96,C,A,49,13,1,A145 
 96,C,A,49,14,0,A141 
 96,C,A,49,15,1,A143 
 96,C,A,49,16,1,A144 
 96,C,A,49,17,1,A142 
 96,C,A,49,18,1,A152 
 96,C,A,49,19,1,A151 
 96,C,A,49,20,1,A161 
 96,C,A,49,21,0,A162 
 96,C,A,49,22,1,A205 
 96,C,A,49,23,1,A204 
 96,C,A,49,24,1,A203 
 96,C,A,49,25,1,A201 
 96,C,A,49,26,1,A202 
 96,C,A,49,27,1,A214 
 96,C,A,49,28,0,A213 
 96,C,A,49,29,1,A211 
 96,C,A,49,30,1,A215 
 96,C,A,49,31,1,A212 
 96,C,A,49,32,1,A223 
 96,C,A,49,33,1,A222 
 96,C,A,49,34,1,A231 
 96,C,A,49,35,1,A234 
 96,C,A,49,36,1,A232 
 96,C,A,49,37,1,A235 
 96,C,A,49,38,1,A233 
 96,C,A,49,39,0,A243 
 96,C,A,49,40,1,A244 
 96,C,A,49,41,1,A245 
 96,C,A,49,42,1,A241 
 96,C,A,49,43,1,A242 
 96,C,A,49,44,1,A251 
 96,C,A,49,45,1,A254 
 96,C,A,49,46,0,A253 
 96,C,A,49,47,0,A261 
 96,C,A,49,48,1,A263 
 96,C,A,49,49,1,A262 
 96,M,A,49, 1,0,A102 
 96,M,A,49, 2,1,A101 
 96,M,A,49, 3,1,A103 
 96,M,A,49, 4,1,A113 
 96,M,A,49, 5,0,A112 
 96,M,A,49, 6,1,A111 
 96,M,A,49, 7,1,A121 
 96,M,A,49, 8,0,A131 
 96,M,A,49, 9,0,A133 
 96,M,A,49,10,1,A132 
 96,M,A,49,11,1,A135 
 96,M,A,49,12,1,A134 
 96,M,A,49,13,1,A145 
 96,M,A,49,14,0,A141 
 96,M,A,49,15,1,A143 
 96,M,A,49,16,1,A144 
 96,M,A,49,17,0,A142 
 96,M,A,49,18,0,A152 
 96,M,A,49,19,1,A151 
 96,M,A,49,20,0,A161 
 96,M,A,49,21,0,A162 
 96,M,A,49,22,1,A205 
 96,M,A,49,23,1,A204 
 96,M,A,49,24,1,A203 
 96,M,A,49,25,1,A201 
 96,M,A,49,26,1,A202 
 96,M,A,49,27,1,A214 
 96,M,A,49,28,0,A213 
 96,M,A,49,29,1,A211 
 96,M,A,49,30,1,A215 
 96,M,A,49,31,1,A212 
 96,M,A,49,32,1,A223 
 96,M,A,49,33,1,A222 
 96,M,A,49,34,0,A231 
 96,M,A,49,35,1,A234 
 96,M,A,49,36,1,A232 
 96,M,A,49,37,1,A235 
 96,M,A,49,38,1,A233 
 96,M,A,49,39,0,A243 
 96,M,A,49,40,1,A244 
 96,M,A,49,41,1,A245 
 96,M,A,49,42,0,A241 
 96,M,A,49,43,0,A242 
 96,M,A,49,44,1,A251 
 96,M,A,49,45,1,A254 
 96,M,A,49,46,0,A253 
 96,M,A,49,47,0,A261 
 96,M,A,49,48,1,A263 
 96,M,A,49,49,1,A262 
 97,O,A,49, 1,0,A102 
 97,O,A,49, 2,0,A101 
 97,O,A,49, 3,1,A103 
 97,O,A,49, 4,1,A113 
 97,O,A,49, 5,0,A112 
 97,O,A,49, 6,0,A111 
 97,O,A,49, 7,0,A121 
 97,O,A,49, 8,0,A131 
 97,O,A,49, 9,1,A133 
 97,O,A,49,10,0,A132 
 97,O,A,49,11,1,A135 
 97,O,A,49,12,1,A134 
 97,O,A,49,13,1,A145 
 97,O,A,49,14,1,A141 
 97,O,A,49,15,1,A143 
 97,O,A,49,16,0,A144 
 97,O,A,49,17,0,A142 
 97,O,A,49,18,1,A151 
 97,O,A,49,19,1,A152 
 97,O,A,49,20,0,A161 
 97,O,A,49,21,0,A162 
 97,O,A,49,22,0,A205 
 97,O,A,49,23,1,A204 
 97,O,A,49,24,1,A203 
 97,O,A,49,25,0,A202 
 97,O,A,49,26,0,A201 
 97,O,A,49,27,0,A214 
 97,O,A,49,28,1,A213 
 97,O,A,49,29,1,A215 
 97,O,A,49,30,0,A211 
 97,O,A,49,31,1,A212 
 97,O,A,49,32,1,A223 
 97,O,A,49,33,1,A222 
 97,O,A,49,34,0,A231 
 97,O,A,49,35,0,A234 
 97,O,A,49,36,1,A232 
 97,O,A,49,37,1,A235 
 97,O,A,49,38,0,A233 
 97,O,A,49,39,1,A243 
 97,O,A,49,40,1,A244 
 97,O,A,49,41,1,A245 
 97,O,A,49,42,0,A241 
 97,O,A,49,43,1,A242 
 97,O,A,49,44,1,A251 
 97,O,A,49,45,1,A254 
 97,O,A,49,46,1,A253 
 97,O,A,49,47,1,A261 
 97,O,A,49,48,1,A263 
 97,O,A,49,49,0,A262 
 97,C,A,49, 1,0,A102 
 97,C,A,49, 2,1,A101 
 97,C,A,49, 3,1,A103 
 97,C,A,49, 4,1,A113 
 97,C,A,49, 5,1,A112 
 97,C,A,49, 6,1,A111 
 97,C,A,49, 7,1,A121 
 97,C,A,49, 8,0,A131 
 97,C,A,49, 9,1,A133 
 97,C,A,49,10,1,A132 
 97,C,A,49,11,1,A135 
 97,C,A,49,12,1,A134 
 97,C,A,49,13,1,A145 
 97,C,A,49,14,1,A141 
 97,C,A,49,15,1,A143 
 97,C,A,49,16,1,A144 
 97,C,A,49,17,1,A142 
 97,C,A,49,18,1,A151 
 97,C,A,49,19,1,A152 
 97,C,A,49,20,0,A161 
 97,C,A,49,21,0,A162 
 97,C,A,49,22,1,A205 
 97,C,A,49,23,0,A204 
 97,C,A,49,24,1,A203 
 97,C,A,49,25,0,A202 
 97,C,A,49,26,1,A201 
 97,C,A,49,27,0,A214 
 97,C,A,49,28,1,A213 
 97,C,A,49,29,1,A215 
 97,C,A,49,30,1,A211 
 97,C,A,49,31,1,A212 
 97,C,A,49,32,1,A223 
 97,C,A,49,33,1,A222 
 97,C,A,49,34,1,A231 
 97,C,A,49,35,1,A234 
 97,C,A,49,36,1,A232 
 97,C,A,49,37,1,A235 
 97,C,A,49,38,1,A233 
 97,C,A,49,39,1,A243 
 97,C,A,49,40,1,A244 
 97,C,A,49,41,1,A245 
 97,C,A,49,42,0,A241 
 97,C,A,49,43,1,A242 
 97,C,A,49,44,1,A251 
 97,C,A,49,45,1,A254 
 97,C,A,49,46,1,A253 
 97,C,A,49,47,1,A261 
 97,C,A,49,48,1,A263 
 97,C,A,49,49,0,A262 
 97,M,A,49, 1,0,A102 
 97,M,A,49, 2,0,A101 
 97,M,A,49, 3,1,A103 
 97,M,A,49, 4,1,A113 
 97,M,A,49, 5,0,A112 
 97,M,A,49, 6,1,A111 
 97,M,A,49, 7,0,A121 
 97,M,A,49, 8,0,A131 
 97,M,A,49, 9,1,A133 
 97,M,A,49,10,1,A132 
 97,M,A,49,11,1,A135 
 97,M,A,49,12,1,A134 
 97,M,A,49,13,1,A145 
 97,M,A,49,14,1,A141 
 97,M,A,49,15,1,A143 
 97,M,A,49,16,1,A144 
 97,M,A,49,17,1,A142 
 97,M,A,49,18,1,A151 
 97,M,A,49,19,0,A152 
 97,M,A,49,20,0,A161 
 97,M,A,49,21,0,A162 
 97,M,A,49,22,1,A205 
 97,M,A,49,23,0,A204 
 97,M,A,49,24,0,A203 
 97,M,A,49,25,0,A202 
 97,M,A,49,26,1,A201 
 97,M,A,49,27,0,A214 
 97,M,A,49,28,0,A213 
 97,M,A,49,29,1,A215 
 97,M,A,49,30,1,A211 
 97,M,A,49,31,1,A212 
 97,M,A,49,32,1,A223 
 97,M,A,49,33,1,A222 
 97,M,A,49,34,0,A231 
 97,M,A,49,35,1,A234 
 97,M,A,49,36,1,A232 
 97,M,A,49,37,1,A235 
 97,M,A,49,38,0,A233 
 97,M,A,49,39,1,A243 
 97,M,A,49,40,1,A244 
 97,M,A,49,41,1,A245 
 97,M,A,49,42,0,A241 
 97,M,A,49,43,1,A242 
 97,M,A,49,44,0,A251 
 97,M,A,49,45,1,A254 
 97,M,A,49,46,1,A253 
 97,M,A,49,47,1,A261 
 97,M,A,49,48,1,A263 
 97,M,A,49,49,0,A262 
 98,O,A,49, 1,1,A102 
 98,O,A,49, 2,1,A101 
 98,O,A,49, 3,1,A103 
 98,O,A,49, 4,1,A113 
 98,O,A,49, 5,1,A112 
 98,O,A,49, 6,1,A111 
 98,O,A,49, 7,1,A121 
 98,O,A,49, 8,1,A131 
 98,O,A,49, 9,1,A133 
 98,O,A,49,10,1,A132 
 98,O,A,49,11,1,A135 
 98,O,A,49,12,1,A134 
 98,O,A,49,13,1,A145 
 98,O,A,49,14,1,A141 
 98,O,A,49,15,1,A143 
 98,O,A,49,16,0,A144 
 98,O,A,49,17,0,A142 
 98,O,A,49,18,0,A151 
 98,O,A,49,19,1,A152 
 98,O,A,49,20,1,A161 
 98,O,A,49,21,1,A162 
 98,O,A,49,22,0,A205 
 98,O,A,49,23,0,A204 
 98,O,A,49,24,1,A203 
 98,O,A,49,25,0,A201 
 98,O,A,49,26,1,A202 
 98,O,A,49,27,1,A214 
 98,O,A,49,28,1,A213 
 98,O,A,49,29,1,A215 
 98,O,A,49,30,1,A211 
 98,O,A,49,31,1,A212 
 98,O,A,49,32,1,A223 
 98,O,A,49,33,1,A222 
 98,O,A,49,34,1,A231 
 98,O,A,49,35,1,A234 
 98,O,A,49,36,0,A232 
 98,O,A,49,37,0,A235 
 98,O,A,49,38,1,A233 
 98,O,A,49,39,1,A243 
 98,O,A,49,40,1,A244 
 98,O,A,49,41,1,A245 
 98,O,A,49,42,1,A241 
 98,O,A,49,43,1,A242 
 98,O,A,49,44,1,A251 
 98,O,A,49,45,1,A254 
 98,O,A,49,46,1,A253 
 98,O,A,49,47,1,A261 
 98,O,A,49,48,0,A263 
 98,O,A,49,49,1,A262 
 98,C,A,49, 1,1,A102 
 98,C,A,49, 2,1,A101 
 98,C,A,49, 3,1,A103 
 98,C,A,49, 4,1,A113 
 98,C,A,49, 5,1,A112 
 98,C,A,49, 6,1,A111 
 98,C,A,49, 7,1,A121 
 98,C,A,49, 8,1,A131 
 98,C,A,49, 9,1,A133 
 98,C,A,49,10,1,A132 
 98,C,A,49,11,1,A135 
 98,C,A,49,12,1,A134 
 98,C,A,49,13,1,A145 
 98,C,A,49,14,1,A141 
 98,C,A,49,15,1,A143 
 98,C,A,49,16,1,A144 
 98,C,A,49,17,1,A142 
 98,C,A,49,18,0,A151 
 98,C,A,49,19,1,A152 
 98,C,A,49,20,1,A161 
 98,C,A,49,21,1,A162 
 98,C,A,49,22,1,A205 
 98,C,A,49,23,1,A204 
 98,C,A,49,24,1,A203 
 98,C,A,49,25,1,A201 
 98,C,A,49,26,1,A202 
 98,C,A,49,27,1,A214 
 98,C,A,49,28,1,A213 
 98,C,A,49,29,1,A215 
 98,C,A,49,30,1,A211 
 98,C,A,49,31,1,A212 
 98,C,A,49,32,1,A223 
 98,C,A,49,33,1,A222 
 98,C,A,49,34,1,A231 
 98,C,A,49,35,1,A234 
 98,C,A,49,36,1,A232 
 98,C,A,49,37,1,A235 
 98,C,A,49,38,1,A233 
 98,C,A,49,39,1,A243 
 98,C,A,49,40,1,A244 
 98,C,A,49,41,1,A245 
 98,C,A,49,42,1,A241 
 98,C,A,49,43,1,A242 
 98,C,A,49,44,1,A251 
 98,C,A,49,45,1,A254 
 98,C,A,49,46,1,A253 
 98,C,A,49,47,1,A261 
 98,C,A,49,48,1,A263 
 98,C,A,49,49,1,A262 
 98,M,A,49, 1,1,A102 
 98,M,A,49, 2,1,A101 
 98,M,A,49, 3,1,A103 
 98,M,A,49, 4,0,A113 
 98,M,A,49, 5,1,A112 
 98,M,A,49, 6,1,A111 
 98,M,A,49, 7,1,A121 
 98,M,A,49, 8,1,A131 
 98,M,A,49, 9,1,A133 
 98,M,A,49,10,0,A132 
 98,M,A,49,11,1,A135 
 98,M,A,49,12,1,A134 
 98,M,A,49,13,1,A145 
 98,M,A,49,14,1,A141 
 98,M,A,49,15,1,A143 
 98,M,A,49,16,1,A144 
 98,M,A,49,17,0,A142 
 98,M,A,49,18,0,A151 
 98,M,A,49,19,0,A152 
 98,M,A,49,20,1,A161 
 98,M,A,49,21,1,A162 
 98,M,A,49,22,1,A205 
 98,M,A,49,23,0,A204 
 98,M,A,49,24,1,A203 
 98,M,A,49,25,1,A201 
 98,M,A,49,26,1,A202 
 98,M,A,49,27,1,A214 
 98,M,A,49,28,1,A213 
 98,M,A,49,29,1,A215 
 98,M,A,49,30,1,A211 
 98,M,A,49,31,1,A212 
 98,M,A,49,32,1,A223 
 98,M,A,49,33,1,A222 
 98,M,A,49,34,1,A231 
 98,M,A,49,35,1,A234 
 98,M,A,49,36,1,A232 
 98,M,A,49,37,0,A235 
 98,M,A,49,38,0,A233 
 98,M,A,49,39,1,A243 
 98,M,A,49,40,1,A244 
 98,M,A,49,41,1,A245 
 98,M,A,49,42,1,A241 
 98,M,A,49,43,1,A242 
 98,M,A,49,44,1,A251 
 98,M,A,49,45,1,A254 
 98,M,A,49,46,1,A253 
 98,M,A,49,47,1,A261 
 98,M,A,49,48,1,A263 
 98,M,A,49,49,1,A262 
 99,O,A,49, 1,0,A102 
 99,O,A,49, 2,0,A101 
 99,O,A,49, 3,0,A103 
 99,O,A,49, 4,1,A113 
 99,O,A,49, 5,0,A112 
 99,O,A,49, 6,1,A111 
 99,O,A,49, 7,0,A121 
 99,O,A,49, 8,1,A131 
 99,O,A,49, 9,0,A133 
 99,O,A,49,10,1,A132 
 99,O,A,49,11,0,A135 
 99,O,A,49,12,0,A134 
 99,O,A,49,13,0,A145 
 99,O,A,49,14,1,A141 
 99,O,A,49,15,0,A143 
 99,O,A,49,16,1,A144 
 99,O,A,49,17,0,A142 
 99,O,A,49,18,1,A152 
 99,O,A,49,19,0,A151 
 99,O,A,49,20,0,A161 
 99,O,A,49,21,0,A162 
 99,O,A,49,22,0,A205 
 99,O,A,49,23,0,A204 
 99,O,A,49,24,1,A203 
 99,O,A,49,25,1,A202 
 99,O,A,49,26,1,A201 
 99,O,A,49,27,0,A214 
 99,O,A,49,28,1,A213 
 99,O,A,49,29,1,A215 
 99,O,A,49,30,1,A211 
 99,O,A,49,31,0,A212 
 99,O,A,49,32,0,A223 
 99,O,A,49,33,1,A222 
 99,O,A,49,34,0,A231 
 99,O,A,49,35,0,A234 
 99,O,A,49,36,0,A232 
 99,O,A,49,37,0,A235 
 99,O,A,49,38,0,A233 
 99,O,A,49,39,0,A243 
 99,O,A,49,40,0,A245 
 99,O,A,49,41,0,A244 
 99,O,A,49,42,0,A241 
 99,O,A,49,43,0,A242 
 99,O,A,49,44,0,A251 
 99,O,A,49,45,0,A254 
 99,O,A,49,46,0,A253 
 99,O,A,49,47,0,A261 
 99,O,A,49,48,0,A263 
 99,O,A,49,49,0,A262 
 99,C,A,49, 1,0,A102 
 99,C,A,49, 2,0,A101 
 99,C,A,49, 3,0,A103 
 99,C,A,49, 4,0,A113 
 99,C,A,49, 5,0,A112 
 99,C,A,49, 6,0,A111 
 99,C,A,49, 7,0,A121 
 99,C,A,49, 8,1,A131 
 99,C,A,49, 9,0,A133 
 99,C,A,49,10,1,A132 
 99,C,A,49,11,0,A135 
 99,C,A,49,12,0,A134 
 99,C,A,49,13,0,A145 
 99,C,A,49,14,0,A141 
 99,C,A,49,15,0,A143 
 99,C,A,49,16,0,A144 
 99,C,A,49,17,0,A142 
 99,C,A,49,18,0,A152 
 99,C,A,49,19,0,A151 
 99,C,A,49,20,0,A161 
 99,C,A,49,21,0,A162 
 99,C,A,49,22,0,A205 
 99,C,A,49,23,1,A204 
 99,C,A,49,24,0,A203 
 99,C,A,49,25,0,A202 
 99,C,A,49,26,0,A201 
 99,C,A,49,27,0,A214 
 99,C,A,49,28,1,A213 
 99,C,A,49,29,0,A215 
 99,C,A,49,30,0,A211 
 99,C,A,49,31,0,A212 
 99,C,A,49,32,0,A223 
 99,C,A,49,33,0,A222 
 99,C,A,49,34,1,A231 
 99,C,A,49,35,0,A234 
 99,C,A,49,36,0,A232 
 99,C,A,49,37,0,A235 
 99,C,A,49,38,0,A233 
 99,C,A,49,39,0,A243 
 99,C,A,49,40,0,A245 
 99,C,A,49,41,0,A244 
 99,C,A,49,42,0,A241 
 99,C,A,49,43,0,A242 
 99,C,A,49,44,1,A251 
 99,C,A,49,45,0,A254 
 99,C,A,49,46,0,A253 
 99,C,A,49,47,0,A261 
 99,C,A,49,48,0,A263 
 99,C,A,49,49,0,A262 
 99,M,A,49, 1,0,A102 
 99,M,A,49, 2,0,A101 
 99,M,A,49, 3,0,A103 
 99,M,A,49, 4,1,A113 
 99,M,A,49, 5,0,A112 
 99,M,A,49, 6,0,A111 
 99,M,A,49, 7,0,A121 
 99,M,A,49, 8,1,A131 
 99,M,A,49, 9,0,A133 
 99,M,A,49,10,1,A132 
 99,M,A,49,11,0,A135 
 99,M,A,49,12,0,A134 
 99,M,A,49,13,0,A145 
 99,M,A,49,14,1,A141 
 99,M,A,49,15,0,A143 
 99,M,A,49,16,0,A144 
 99,M,A,49,17,0,A142 
 99,M,A,49,18,1,A152 
 99,M,A,49,19,0,A151 
 99,M,A,49,20,1,A161 
 99,M,A,49,21,0,A162 
 99,M,A,49,22,0,A205 
 99,M,A,49,23,1,A204 
 99,M,A,49,24,0,A203 
 99,M,A,49,25,0,A202 
 99,M,A,49,26,1,A201 
 99,M,A,49,27,0,A214 
 99,M,A,49,28,1,A213 
 99,M,A,49,29,0,A215 
 99,M,A,49,30,0,A211 
 99,M,A,49,31,0,A212 
 99,M,A,49,32,0,A223 
 99,M,A,49,33,0,A222 
 99,M,A,49,34,1,A231 
 99,M,A,49,35,0,A234 
 99,M,A,49,36,0,A232 
 99,M,A,49,37,1,A235 
 99,M,A,49,38,1,A233 
 99,M,A,49,39,0,A243 
 99,M,A,49,40,0,A245 
 99,M,A,49,41,0,A244 
 99,M,A,49,42,0,A241 
 99,M,A,49,43,0,A242 
 99,M,A,49,44,1,A251 
 99,M,A,49,45,0,A254 
 99,M,A,49,46,0,A253 
 99,M,A,49,47,1,A261 
 99,M,A,49,48,0,A263 
 99,M,A,49,49,1,A262 
100,O,A,48, 1,0,A102 
100,O,A,48, 2,0,A101 
100,O,A,48, 3,0,A103 
100,O,A,48, 4,1,A113 
100,O,A,48, 5,0,A112 
100,O,A,48, 6,1,A111 
100,O,A,48, 7,0,A121 
100,O,A,48, 8,1,A131 
100,O,A,48, 9,0,A133 
100,O,A,48,10,1,A132 
100,O,A,48,11,0,A135 
100,O,A,48,12,1,A134 
100,O,A,48,13,1,A145 
100,O,A,48,14,1,A141 
100,O,A,48,15,0,A144 
100,O,A,48,16,1,A143 
100,O,A,48,17,0,A142 
100,O,A,48,18,1,A151 
100,O,A,48,19,0,A152 
100,O,A,48,20,1,A161 
100,O,A,48,21,1,A162 
100,O,A,48,22,1,A205 
100,O,A,48,23,0,A204 
100,O,A,48,24,1,A203 
100,O,A,48,25,0,A202 
100,O,A,48,26,0,A213 
100,O,A,48,27,1,A215 
100,O,A,48,28,0,A211 
100,O,A,48,29,1,A214 
100,O,A,48,30,1,A212 
100,O,A,48,31,1,A223 
100,O,A,48,32,0,A222 
100,O,A,48,33,0,A231 
100,O,A,48,34,1,A234 
100,O,A,48,35,1,A232 
100,O,A,48,36,1,A235 
100,O,A,48,37,1,A233 
100,O,A,48,38,1,A243 
100,O,A,48,39,1,A244 
100,O,A,48,40,1,A241 
100,O,A,48,41,1,A245 
100,O,A,48,42,1,A242 
100,O,A,48,43,1,A251 
100,O,A,48,44,1,A254 
100,O,A,48,45,0,A253 
100,O,A,48,46,0,A261 
100,O,A,48,47,0,A263 
100,O,A,48,48,1,A262 
100,C,A,48, 1,0,A102 
100,C,A,48, 2,0,A101 
100,C,A,48, 3,0,A103 
100,C,A,48, 4,0,A113 
100,C,A,48, 5,0,A112 
100,C,A,48, 6,1,A111 
100,C,A,48, 7,0,A121 
100,C,A,48, 8,1,A131 
100,C,A,48, 9,0,A133 
100,C,A,48,10,0,A132 
100,C,A,48,11,0,A135 
100,C,A,48,12,0,A134 
100,C,A,48,13,0,A145 
100,C,A,48,14,1,A141 
100,C,A,48,15,0,A144 
100,C,A,48,16,1,A143 
100,C,A,48,17,0,A142 
100,C,A,48,18,1,A151 
100,C,A,48,19,0,A152 
100,C,A,48,20,1,A161 
100,C,A,48,21,1,A162 
100,C,A,48,22,1,A205 
100,C,A,48,23,0,A204 
100,C,A,48,24,1,A203 
100,C,A,48,25,0,A202 
100,C,A,48,26,0,A213 
100,C,A,48,27,0,A215 
100,C,A,48,28,0,A211 
100,C,A,48,29,0,A214 
100,C,A,48,30,1,A212 
100,C,A,48,31,1,A223 
100,C,A,48,32,0,A222 
100,C,A,48,33,0,A231 
100,C,A,48,34,1,A234 
100,C,A,48,35,0,A232 
100,C,A,48,36,0,A235 
100,C,A,48,37,1,A233 
100,C,A,48,38,1,A243 
100,C,A,48,39,1,A244 
100,C,A,48,40,1,A241 
100,C,A,48,41,1,A245 
100,C,A,48,42,1,A242 
100,C,A,48,43,1,A251 
100,C,A,48,44,1,A254 
100,C,A,48,45,0,A253 
100,C,A,48,46,0,A261 
100,C,A,48,47,0,A263 
100,C,A,48,48,1,A262 
100,M,A,48, 1,0,A102 
100,M,A,48, 2,0,A101 
100,M,A,48, 3,0,A103 
100,M,A,48, 4,1,A113 
100,M,A,48, 5,0,A112 
100,M,A,48, 6,1,A111 
100,M,A,48, 7,0,A121 
100,M,A,48, 8,1,A131 
100,M,A,48, 9,0,A133 
100,M,A,48,10,1,A132 
100,M,A,48,11,0,A135 
100,M,A,48,12,1,A134 
100,M,A,48,13,1,A145 
100,M,A,48,14,1,A141 
100,M,A,48,15,0,A144 
100,M,A,48,16,1,A143 
100,M,A,48,17,0,A142 
100,M,A,48,18,1,A151 
100,M,A,48,19,0,A152 
100,M,A,48,20,1,A161 
100,M,A,48,21,1,A162 
100,M,A,48,22,1,A205 
100,M,A,48,23,0,A204 
100,M,A,48,24,0,A203 
100,M,A,48,25,0,A202 
100,M,A,48,26,0,A213 
100,M,A,48,27,0,A215 
100,M,A,48,28,0,A211 
100,M,A,48,29,0,A214 
100,M,A,48,30,1,A212 
100,M,A,48,31,1,A223 
100,M,A,48,32,0,A222 
100,M,A,48,33,0,A231 
100,M,A,48,34,1,A234 
100,M,A,48,35,1,A232 
100,M,A,48,36,0,A235 
100,M,A,48,37,1,A233 
100,M,A,48,38,1,A243 
100,M,A,48,39,1,A244 
100,M,A,48,40,1,A241 
100,M,A,48,41,1,A245 
100,M,A,48,42,1,A242 
100,M,A,48,43,0,A251 
100,M,A,48,44,1,A254 
100,M,A,48,45,0,A253 
100,M,A,48,46,0,A261 
100,M,A,48,47,0,A263 
100,M,A,48,48,1,A262 
101,O,A,49, 1,1,A102 
101,O,A,49, 2,1,A101 
101,O,A,49, 3,1,A103 
101,O,A,49, 4,1,A113 
101,O,A,49, 5,0,A112 
101,O,A,49, 6,1,A111 
101,O,A,49, 7,1,A121 
101,O,A,49, 8,1,A131 
101,O,A,49, 9,0,A133 
101,O,A,49,10,1,A132 
101,O,A,49,11,1,A135 
101,O,A,49,12,1,A134 
101,O,A,49,13,1,A145 
101,O,A,49,14,1,A141 
101,O,A,49,15,0,A143 
101,O,A,49,16,1,A144 
101,O,A,49,17,1,A142 
101,O,A,49,18,1,A152 
101,O,A,49,19,0,A151 
101,O,A,49,20,0,A161 
101,O,A,49,21,1,A162 
101,O,A,49,22,0,A205 
101,O,A,49,23,0,A204 
101,O,A,49,24,1,A203 
101,O,A,49,25,0,A201 
101,O,A,49,26,0,A202 
101,O,A,49,27,1,A213 
101,O,A,49,28,0,A214 
101,O,A,49,29,1,A215 
101,O,A,49,30,1,A211 
101,O,A,49,31,1,A212 
101,O,A,49,32,0,A223 
101,O,A,49,33,1,A222 
101,O,A,49,34,0,A231 
101,O,A,49,35,0,A234 
101,O,A,49,36,0,A232 
101,O,A,49,37,1,A235 
101,O,A,49,38,0,A233 
101,O,A,49,39,1,A243 
101,O,A,49,40,0,A245 
101,O,A,49,41,1,A244 
101,O,A,49,42,1,A241 
101,O,A,49,43,0,A242 
101,O,A,49,44,1,A251 
101,O,A,49,45,1,A254 
101,O,A,49,46,1,A253 
101,O,A,49,47,1,A261 
101,O,A,49,48,1,A263 
101,O,A,49,49,0,A262 
101,C,A,49, 1,1,A102 
101,C,A,49, 2,1,A101 
101,C,A,49, 3,1,A103 
101,C,A,49, 4,1,A113 
101,C,A,49, 5,1,A112 
101,C,A,49, 6,1,A111 
101,C,A,49, 7,1,A121 
101,C,A,49, 8,1,A131 
101,C,A,49, 9,1,A133 
101,C,A,49,10,1,A132 
101,C,A,49,11,1,A135 
101,C,A,49,12,1,A134 
101,C,A,49,13,1,A145 
101,C,A,49,14,1,A141 
101,C,A,49,15,1,A143 
101,C,A,49,16,1,A144 
101,C,A,49,17,1,A142 
101,C,A,49,18,1,A152 
101,C,A,49,19,1,A151 
101,C,A,49,20,0,A161 
101,C,A,49,21,1,A162 
101,C,A,49,22,1,A205 
101,C,A,49,23,1,A204 
101,C,A,49,24,1,A203 
101,C,A,49,25,1,A201 
101,C,A,49,26,1,A202 
101,C,A,49,27,1,A213 
101,C,A,49,28,1,A214 
101,C,A,49,29,1,A215 
101,C,A,49,30,1,A211 
101,C,A,49,31,1,A212 
101,C,A,49,32,1,A223 
101,C,A,49,33,1,A222 
101,C,A,49,34,1,A231 
101,C,A,49,35,1,A234 
101,C,A,49,36,1,A232 
101,C,A,49,37,1,A235 
101,C,A,49,38,0,A233 
101,C,A,49,39,1,A243 
101,C,A,49,40,1,A245 
101,C,A,49,41,1,A244 
101,C,A,49,42,1,A241 
101,C,A,49,43,1,A242 
101,C,A,49,44,1,A251 
101,C,A,49,45,1,A254 
101,C,A,49,46,1,A253 
101,C,A,49,47,1,A261 
101,C,A,49,48,1,A263 
101,C,A,49,49,0,A262 
101,M,A,49, 1,1,A102 
101,M,A,49, 2,1,A101 
101,M,A,49, 3,1,A103 
101,M,A,49, 4,0,A113 
101,M,A,49, 5,1,A112 
101,M,A,49, 6,1,A111 
101,M,A,49, 7,1,A121 
101,M,A,49, 8,1,A131 
101,M,A,49, 9,1,A133 
101,M,A,49,10,0,A132 
101,M,A,49,11,1,A135 
101,M,A,49,12,1,A134 
101,M,A,49,13,1,A145 
101,M,A,49,14,1,A141 
101,M,A,49,15,1,A143 
101,M,A,49,16,1,A144 
101,M,A,49,17,1,A142 
101,M,A,49,18,0,A152 
101,M,A,49,19,0,A151 
101,M,A,49,20,0,A161 
101,M,A,49,21,1,A162 
101,M,A,49,22,1,A205 
101,M,A,49,23,1,A204 
101,M,A,49,24,1,A203 
101,M,A,49,25,1,A201 
101,M,A,49,26,1,A202 
101,M,A,49,27,1,A213 
101,M,A,49,28,0,A214 
101,M,A,49,29,1,A215 
101,M,A,49,30,1,A211 
101,M,A,49,31,1,A212 
101,M,A,49,32,1,A223 
101,M,A,49,33,1,A222 
101,M,A,49,34,1,A231 
101,M,A,49,35,0,A234 
101,M,A,49,36,1,A232 
101,M,A,49,37,1,A235 
101,M,A,49,38,0,A233 
101,M,A,49,39,1,A243 
101,M,A,49,40,1,A245 
101,M,A,49,41,1,A244 
101,M,A,49,42,1,A241 
101,M,A,49,43,0,A242 
101,M,A,49,44,1,A251 
101,M,A,49,45,1,A254 
101,M,A,49,46,1,A253 
101,M,A,49,47,1,A261 
101,M,A,49,48,1,A263 
101,M,A,49,49,0,A262 
102,O,A,50, 1,0,A102 
102,O,A,50, 2,1,A101 
102,O,A,50, 3,0,A103 
102,O,A,50, 4,1,A104 
102,O,A,50, 5,0,A113 
102,O,A,50, 6,1,A112 
102,O,A,50, 7,0,A111 
102,O,A,50, 8,0,A121 
102,O,A,50, 9,0,A131 
102,O,A,50,10,0,A133 
102,O,A,50,11,0,A132 
102,O,A,50,12,0,A134 
102,O,A,50,13,0,A135 
102,O,A,50,14,1,A145 
102,O,A,50,15,0,A141 
102,O,A,50,16,0,A143 
102,O,A,50,17,1,A144 
102,O,A,50,18,1,A142 
102,O,A,50,19,1,A151 
102,O,A,50,20,0,A152 
102,O,A,50,21,0,A161 
102,O,A,50,22,1,A162 
102,O,A,50,23,0,A205 
102,O,A,50,24,1,A204 
102,O,A,50,25,0,A203 
102,O,A,50,26,0,A201 
102,O,A,50,27,0,A202 
102,O,A,50,28,0,A215 
102,O,A,50,29,1,A214 
102,O,A,50,30,0,A213 
102,O,A,50,31,1,A211 
102,O,A,50,32,0,A212 
102,O,A,50,33,0,A223 
102,O,A,50,34,0,A222 
102,O,A,50,35,0,A234 
102,O,A,50,36,0,A231 
102,O,A,50,37,0,A232 
102,O,A,50,38,0,A235 
102,O,A,50,39,0,A233 
102,O,A,50,40,1,A243 
102,O,A,50,41,0,A244 
102,O,A,50,42,1,A245 
102,O,A,50,43,1,A242 
102,O,A,50,44,0,A241 
102,O,A,50,45,0,A251 
102,O,A,50,46,0,A254 
102,O,A,50,47,0,A253 
102,O,A,50,48,0,A261 
102,O,A,50,49,0,A263 
102,O,A,50,50,0,A262 
102,C,A,50, 1,0,A102 
102,C,A,50, 2,1,A101 
102,C,A,50, 3,0,A103 
102,C,A,50, 4,1,A104 
102,C,A,50, 5,0,A113 
102,C,A,50, 6,1,A112 
102,C,A,50, 7,0,A111 
102,C,A,50, 8,0,A121 
102,C,A,50, 9,0,A131 
102,C,A,50,10,0,A133 
102,C,A,50,11,0,A132 
102,C,A,50,12,0,A134 
102,C,A,50,13,0,A135 
102,C,A,50,14,0,A145 
102,C,A,50,15,0,A141 
102,C,A,50,16,0,A143 
102,C,A,50,17,0,A144 
102,C,A,50,18,0,A142 
102,C,A,50,19,1,A151 
102,C,A,50,20,0,A152 
102,C,A,50,21,0,A161 
102,C,A,50,22,1,A162 
102,C,A,50,23,0,A205 
102,C,A,50,24,1,A204 
102,C,A,50,25,0,A203 
102,C,A,50,26,0,A201 
102,C,A,50,27,0,A202 
102,C,A,50,28,0,A215 
102,C,A,50,29,0,A214 
102,C,A,50,30,0,A213 
102,C,A,50,31,0,A211 
102,C,A,50,32,0,A212 
102,C,A,50,33,0,A223 
102,C,A,50,34,0,A222 
102,C,A,50,35,0,A234 
102,C,A,50,36,0,A231 
102,C,A,50,37,0,A232 
102,C,A,50,38,0,A235 
102,C,A,50,39,0,A233 
102,C,A,50,40,0,A243 
102,C,A,50,41,0,A244 
102,C,A,50,42,1,A245 
102,C,A,50,43,0,A242 
102,C,A,50,44,0,A241 
102,C,A,50,45,0,A251 
102,C,A,50,46,0,A254 
102,C,A,50,47,0,A253 
102,C,A,50,48,0,A261 
102,C,A,50,49,0,A263 
102,C,A,50,50,0,A262 
102,M,A,50, 1,0,A102 
102,M,A,50, 2,1,A101 
102,M,A,50, 3,0,A103 
102,M,A,50, 4,1,A104 
102,M,A,50, 5,0,A113 
102,M,A,50, 6,0,A112 
102,M,A,50, 7,0,A111 
102,M,A,50, 8,0,A121 
102,M,A,50, 9,0,A131 
102,M,A,50,10,0,A133 
102,M,A,50,11,0,A132 
102,M,A,50,12,0,A134 
102,M,A,50,13,0,A135 
102,M,A,50,14,0,A145 
102,M,A,50,15,0,A141 
102,M,A,50,16,0,A143 
102,M,A,50,17,0,A144 
102,M,A,50,18,1,A142 
102,M,A,50,19,1,A151 
102,M,A,50,20,1,A152 
102,M,A,50,21,1,A161 
102,M,A,50,22,1,A162 
102,M,A,50,23,0,A205 
102,M,A,50,24,1,A204 
102,M,A,50,25,0,A203 
102,M,A,50,26,0,A201 
102,M,A,50,27,0,A202 
102,M,A,50,28,0,A215 
102,M,A,50,29,0,A214 
102,M,A,50,30,0,A213 
102,M,A,50,31,0,A211 
102,M,A,50,32,0,A212 
102,M,A,50,33,0,A223 
102,M,A,50,34,0,A222 
102,M,A,50,35,0,A234 
102,M,A,50,36,0,A231 
102,M,A,50,37,0,A232 
102,M,A,50,38,1,A235 
102,M,A,50,39,0,A233 
102,M,A,50,40,0,A243 
102,M,A,50,41,0,A244 
102,M,A,50,42,1,A245 
102,M,A,50,43,1,A242 
102,M,A,50,44,0,A241 
102,M,A,50,45,0,A251 
102,M,A,50,46,0,A254 
102,M,A,50,47,0,A253 
102,M,A,50,48,0,A261 
102,M,A,50,49,0,A263 
102,M,A,50,50,0,A262 
103,O,A,49, 1,0,A102 
103,O,A,49, 2,0,A101 
103,O,A,49, 3,0,A103 
103,O,A,49, 4,1,A113 
103,O,A,49, 5,1,A112 
103,O,A,49, 6,0,A111 
103,O,A,49, 7,1,A121 
103,O,A,49, 8,1,A131 
103,O,A,49, 9,1,A133 
103,O,A,49,10,0,A132 
103,O,A,49,11,1,A135 
103,O,A,49,12,1,A134 
103,O,A,49,13,1,A145 
103,O,A,49,14,0,A141 
103,O,A,49,15,0,A144 
103,O,A,49,16,0,A143 
103,O,A,49,17,0,A142 
103,O,A,49,18,0,A151 
103,O,A,49,19,1,A152 
103,O,A,49,20,0,A161 
103,O,A,49,21,1,A162 
103,O,A,49,22,1,A204 
103,O,A,49,23,1,A205 
103,O,A,49,24,0,A203 
103,O,A,49,25,1,A201 
103,O,A,49,26,1,A202 
103,O,A,49,27,1,A213 
103,O,A,49,28,1,A214 
103,O,A,49,29,1,A211 
103,O,A,49,30,1,A215 
103,O,A,49,31,1,A212 
103,O,A,49,32,1,A223 
103,O,A,49,33,0,A222 
103,O,A,49,34,1,A231 
103,O,A,49,35,1,A234 
103,O,A,49,36,1,A232 
103,O,A,49,37,0,A235 
103,O,A,49,38,0,A233 
103,O,A,49,39,1,A243 
103,O,A,49,40,0,A244 
103,O,A,49,41,1,A245 
103,O,A,49,42,1,A241 
103,O,A,49,43,0,A242 
103,O,A,49,44,1,A251 
103,O,A,49,45,1,A254 
103,O,A,49,46,1,A253 
103,O,A,49,47,1,A263 
103,O,A,49,48,1,A261 
103,O,A,49,49,1,A262 
103,C,A,49, 1,0,A102 
103,C,A,49, 2,0,A101 
103,C,A,49, 3,0,A103 
103,C,A,49, 4,0,A113 
103,C,A,49, 5,0,A112 
103,C,A,49, 6,0,A111 
103,C,A,49, 7,0,A121 
103,C,A,49, 8,0,A131 
103,C,A,49, 9,0,A133 
103,C,A,49,10,0,A132 
103,C,A,49,11,0,A135 
103,C,A,49,12,0,A134 
103,C,A,49,13,1,A145 
103,C,A,49,14,0,A141 
103,C,A,49,15,0,A144 
103,C,A,49,16,0,A143 
103,C,A,49,17,0,A142 
103,C,A,49,18,0,A151 
103,C,A,49,19,0,A152 
103,C,A,49,20,0,A161 
103,C,A,49,21,1,A162 
103,C,A,49,22,0,A204 
103,C,A,49,23,0,A205 
103,C,A,49,24,0,A203 
103,C,A,49,25,1,A201 
103,C,A,49,26,1,A202 
103,C,A,49,27,1,A213 
103,C,A,49,28,0,A214 
103,C,A,49,29,1,A211 
103,C,A,49,30,0,A215 
103,C,A,49,31,0,A212 
103,C,A,49,32,0,A223 
103,C,A,49,33,0,A222 
103,C,A,49,34,1,A231 
103,C,A,49,35,0,A234 
103,C,A,49,36,0,A232 
103,C,A,49,37,0,A235 
103,C,A,49,38,0,A233 
103,C,A,49,39,1,A243 
103,C,A,49,40,0,A244 
103,C,A,49,41,1,A245 
103,C,A,49,42,1,A241 
103,C,A,49,43,0,A242 
103,C,A,49,44,1,A251 
103,C,A,49,45,1,A254 
103,C,A,49,46,1,A253 
103,C,A,49,47,1,A263 
103,C,A,49,48,1,A261 
103,C,A,49,49,1,A262 
103,M,A,49, 1,0,A102 
103,M,A,49, 2,0,A101 
103,M,A,49, 3,1,A103 
103,M,A,49, 4,0,A113 
103,M,A,49, 5,1,A112 
103,M,A,49, 6,0,A111 
103,M,A,49, 7,0,A121 
103,M,A,49, 8,0,A131 
103,M,A,49, 9,1,A133 
103,M,A,49,10,0,A132 
103,M,A,49,11,1,A135 
103,M,A,49,12,0,A134 
103,M,A,49,13,1,A145 
103,M,A,49,14,0,A141 
103,M,A,49,15,0,A144 
103,M,A,49,16,0,A143 
103,M,A,49,17,0,A142 
103,M,A,49,18,0,A151 
103,M,A,49,19,1,A152 
103,M,A,49,20,1,A161 
103,M,A,49,21,1,A162 
103,M,A,49,22,0,A204 
103,M,A,49,23,0,A205 
103,M,A,49,24,0,A203 
103,M,A,49,25,1,A201 
103,M,A,49,26,1,A202 
103,M,A,49,27,1,A213 
103,M,A,49,28,0,A214 
103,M,A,49,29,1,A211 
103,M,A,49,30,0,A215 
103,M,A,49,31,1,A212 
103,M,A,49,32,0,A223 
103,M,A,49,33,0,A222 
103,M,A,49,34,1,A231 
103,M,A,49,35,0,A234 
103,M,A,49,36,1,A232 
103,M,A,49,37,1,A235 
103,M,A,49,38,1,A233 
103,M,A,49,39,1,A243 
103,M,A,49,40,0,A244 
103,M,A,49,41,1,A245 
103,M,A,49,42,1,A241 
103,M,A,49,43,0,A242 
103,M,A,49,44,1,A251 
103,M,A,49,45,1,A254 
103,M,A,49,46,1,A253 
103,M,A,49,47,1,A263 
103,M,A,49,48,0,A261 
103,M,A,49,49,1,A262 
104,O,A,51, 1,1,A102 
104,O,A,51, 2,1,A101 
104,O,A,51, 3,1,A105 
104,O,A,51, 4,0,A103 
104,O,A,51, 5,1,A104 
104,O,A,51, 6,0,A113 
104,O,A,51, 7,0,A112 
104,O,A,51, 8,0,A111 
104,O,A,51, 9,1,A121 
104,O,A,51,10,0,A131 
104,O,A,51,11,1,A133 
104,O,A,51,12,1,A132 
104,O,A,51,13,1,A135 
104,O,A,51,14,1,A134 
104,O,A,51,15,1,A145 
104,O,A,51,16,1,A143 
104,O,A,51,17,1,A141 
104,O,A,51,18,1,A144 
104,O,A,51,19,0,A142 
104,O,A,51,20,0,A152 
104,O,A,51,21,1,A151 
104,O,A,51,22,0,A161 
104,O,A,51,23,1,A162 
104,O,A,51,24,0,A205 
104,O,A,51,25,0,A204 
104,O,A,51,26,1,A203 
104,O,A,51,27,1,A201 
104,O,A,51,28,0,A202 
104,O,A,51,29,1,A214 
104,O,A,51,30,1,A213 
104,O,A,51,31,0,A215 
104,O,A,51,32,1,A211 
104,O,A,51,33,1,A212 
104,O,A,51,34,1,A223 
104,O,A,51,35,1,A222 
104,O,A,51,36,1,A231 
104,O,A,51,37,1,A234 
104,O,A,51,38,1,A232 
104,O,A,51,39,1,A235 
104,O,A,51,40,1,A233 
104,O,A,51,41,0,A243 
104,O,A,51,42,1,A244 
104,O,A,51,43,1,A245 
104,O,A,51,44,1,A241 
104,O,A,51,45,1,A242 
104,O,A,51,46,0,A251 
104,O,A,51,47,1,A254 
104,O,A,51,48,1,A253 
104,O,A,51,49,1,A261 
104,O,A,51,50,1,A263 
104,O,A,51,51,0,A262 
104,C,A,51, 1,1,A102 
104,C,A,51, 2,1,A101 
104,C,A,51, 3,1,A105 
104,C,A,51, 4,0,A103 
104,C,A,51, 5,1,A104 
104,C,A,51, 6,1,A113 
104,C,A,51, 7,1,A112 
104,C,A,51, 8,1,A111 
104,C,A,51, 9,1,A121 
104,C,A,51,10,1,A131 
104,C,A,51,11,1,A133 
104,C,A,51,12,1,A132 
104,C,A,51,13,1,A135 
104,C,A,51,14,1,A134 
104,C,A,51,15,1,A145 
104,C,A,51,16,1,A143 
104,C,A,51,17,1,A141 
104,C,A,51,18,1,A144 
104,C,A,51,19,1,A142 
104,C,A,51,20,1,A152 
104,C,A,51,21,1,A151 
104,C,A,51,22,0,A161 
104,C,A,51,23,1,A162 
104,C,A,51,24,1,A205 
104,C,A,51,25,1,A204 
104,C,A,51,26,1,A203 
104,C,A,51,27,1,A201 
104,C,A,51,28,0,A202 
104,C,A,51,29,1,A214 
104,C,A,51,30,1,A213 
104,C,A,51,31,0,A215 
104,C,A,51,32,1,A211 
104,C,A,51,33,1,A212 
104,C,A,51,34,1,A223 
104,C,A,51,35,1,A222 
104,C,A,51,36,1,A231 
104,C,A,51,37,1,A234 
104,C,A,51,38,1,A232 
104,C,A,51,39,1,A235 
104,C,A,51,40,1,A233 
104,C,A,51,41,1,A243 
104,C,A,51,42,1,A244 
104,C,A,51,43,1,A245 
104,C,A,51,44,1,A241 
104,C,A,51,45,1,A242 
104,C,A,51,46,1,A251 
104,C,A,51,47,1,A254 
104,C,A,51,48,1,A253 
104,C,A,51,49,1,A261 
104,C,A,51,50,1,A263 
104,C,A,51,51,0,A262 
104,M,A,51, 1,1,A102 
104,M,A,51, 2,1,A101 
104,M,A,51, 3,1,A105 
104,M,A,51, 4,0,A103 
104,M,A,51, 5,1,A104 
104,M,A,51, 6,1,A113 
104,M,A,51, 7,1,A112 
104,M,A,51, 8,1,A111 
104,M,A,51, 9,1,A121 
104,M,A,51,10,1,A131 
104,M,A,51,11,1,A133 
104,M,A,51,12,0,A132 
104,M,A,51,13,1,A135 
104,M,A,51,14,1,A134 
104,M,A,51,15,1,A145 
104,M,A,51,16,1,A143 
104,M,A,51,17,1,A141 
104,M,A,51,18,1,A144 
104,M,A,51,19,1,A142 
104,M,A,51,20,0,A152 
104,M,A,51,21,1,A151 
104,M,A,51,22,0,A161 
104,M,A,51,23,1,A162 
104,M,A,51,24,1,A205 
104,M,A,51,25,0,A204 
104,M,A,51,26,1,A203 
104,M,A,51,27,1,A201 
104,M,A,51,28,0,A202 
104,M,A,51,29,1,A214 
104,M,A,51,30,1,A213 
104,M,A,51,31,0,A215 
104,M,A,51,32,1,A211 
104,M,A,51,33,1,A212 
104,M,A,51,34,1,A223 
104,M,A,51,35,1,A222 
104,M,A,51,36,1,A231 
104,M,A,51,37,1,A234 
104,M,A,51,38,1,A232 
104,M,A,51,39,1,A235 
104,M,A,51,40,1,A233 
104,M,A,51,41,1,A243 
104,M,A,51,42,1,A244 
104,M,A,51,43,1,A245 
104,M,A,51,44,1,A241 
104,M,A,51,45,1,A242 
104,M,A,51,46,1,A251 
104,M,A,51,47,1,A254 
104,M,A,51,48,1,A253 
104,M,A,51,49,1,A261 
104,M,A,51,50,1,A263 
104,M,A,51,51,0,A262 
105,O,A,52, 1,1,A102 
105,O,A,52, 2,0,A101 
105,O,A,52, 3,0,A105 
105,O,A,52, 4,1,A103 
105,O,A,52, 5,1,A104 
105,O,A,52, 6,1,A113 
105,O,A,52, 7,1,A114 
105,O,A,52, 8,0,A112 
105,O,A,52, 9,0,A111 
105,O,A,52,10,1,A121 
105,O,A,52,11,0,A131 
105,O,A,52,12,0,A133 
105,O,A,52,13,1,A132 
105,O,A,52,14,0,A134 
105,O,A,52,15,1,A135 
105,O,A,52,16,1,A145 
105,O,A,52,17,1,A141 
105,O,A,52,18,1,A144 
105,O,A,52,19,1,A143 
105,O,A,52,20,1,A142 
105,O,A,52,21,0,A151 
105,O,A,52,22,1,A152 
105,O,A,52,23,1,A161 
105,O,A,52,24,1,A162 
105,O,A,52,25,1,A205 
105,O,A,52,26,1,A204 
105,O,A,52,27,0,A203 
105,O,A,52,28,0,A201 
105,O,A,52,29,0,A202 
105,O,A,52,30,1,A214 
105,O,A,52,31,0,A213 
105,O,A,52,32,0,A215 
105,O,A,52,33,0,A211 
105,O,A,52,34,0,A212 
105,O,A,52,35,0,A223 
105,O,A,52,36,1,A222 
105,O,A,52,37,0,A234 
105,O,A,52,38,1,A231 
105,O,A,52,39,1,A232 
105,O,A,52,40,1,A235 
105,O,A,52,41,0,A233 
105,O,A,52,42,1,A243 
105,O,A,52,43,1,A245 
105,O,A,52,44,1,A244 
105,O,A,52,45,0,A241 
105,O,A,52,46,0,A242 
105,O,A,52,47,1,A254 
105,O,A,52,48,0,A251 
105,O,A,52,49,1,A253 
105,O,A,52,50,1,A261 
105,O,A,52,51,1,A263 
105,O,A,52,52,1,A262 
105,C,A,52, 1,1,A102 
105,C,A,52, 2,0,A101 
105,C,A,52, 3,0,A105 
105,C,A,52, 4,0,A103 
105,C,A,52, 5,1,A104 
105,C,A,52, 6,0,A113 
105,C,A,52, 7,1,A114 
105,C,A,52, 8,0,A112 
105,C,A,52, 9,0,A111 
105,C,A,52,10,0,A121 
105,C,A,52,11,0,A131 
105,C,A,52,12,0,A133 
105,C,A,52,13,0,A132 
105,C,A,52,14,0,A134 
105,C,A,52,15,0,A135 
105,C,A,52,16,0,A145 
105,C,A,52,17,0,A141 
105,C,A,52,18,0,A144 
105,C,A,52,19,0,A143 
105,C,A,52,20,0,A142 
105,C,A,52,21,0,A151 
105,C,A,52,22,0,A152 
105,C,A,52,23,1,A161 
105,C,A,52,24,1,A162 
105,C,A,52,25,1,A205 
105,C,A,52,26,0,A204 
105,C,A,52,27,0,A203 
105,C,A,52,28,0,A201 
105,C,A,52,29,0,A202 
105,C,A,52,30,1,A214 
105,C,A,52,31,0,A213 
105,C,A,52,32,0,A215 
105,C,A,52,33,0,A211 
105,C,A,52,34,0,A212 
105,C,A,52,35,0,A223 
105,C,A,52,36,1,A222 
105,C,A,52,37,0,A234 
105,C,A,52,38,0,A231 
105,C,A,52,39,0,A232 
105,C,A,52,40,0,A235 
105,C,A,52,41,0,A233 
105,C,A,52,42,0,A243 
105,C,A,52,43,1,A245 
105,C,A,52,44,1,A244 
105,C,A,52,45,0,A241 
105,C,A,52,46,0,A242 
105,C,A,52,47,1,A254 
105,C,A,52,48,0,A251 
105,C,A,52,49,1,A253 
105,C,A,52,50,0,A261 
105,C,A,52,51,0,A263 
105,C,A,52,52,1,A262 
105,M,A,52, 1,1,A102 
105,M,A,52, 2,0,A101 
105,M,A,52, 3,0,A105 
105,M,A,52, 4,1,A103 
105,M,A,52, 5,1,A104 
105,M,A,52, 6,1,A113 
105,M,A,52, 7,1,A114 
105,M,A,52, 8,0,A112 
105,M,A,52, 9,0,A111 
105,M,A,52,10,1,A121 
105,M,A,52,11,0,A131 
105,M,A,52,12,0,A133 
105,M,A,52,13,0,A132 
105,M,A,52,14,0,A134 
105,M,A,52,15,1,A135 
105,M,A,52,16,1,A145 
105,M,A,52,17,0,A141 
105,M,A,52,18,0,A144 
105,M,A,52,19,0,A143 
105,M,A,52,20,1,A142 
105,M,A,52,21,1,A151 
105,M,A,52,22,1,A152 
105,M,A,52,23,1,A161 
105,M,A,52,24,0,A162 
105,M,A,52,25,1,A205 
105,M,A,52,26,0,A204 
105,M,A,52,27,0,A203 
105,M,A,52,28,0,A201 
105,M,A,52,29,0,A202 
105,M,A,52,30,0,A214 
105,M,A,52,31,0,A213 
105,M,A,52,32,0,A215 
105,M,A,52,33,0,A211 
105,M,A,52,34,1,A212 
105,M,A,52,35,0,A223 
105,M,A,52,36,1,A222 
105,M,A,52,37,0,A234 
105,M,A,52,38,1,A231 
105,M,A,52,39,1,A232 
105,M,A,52,40,1,A235 
105,M,A,52,41,1,A233 
105,M,A,52,42,1,A243 
105,M,A,52,43,1,A245 
105,M,A,52,44,1,A244 
105,M,A,52,45,0,A241 
105,M,A,52,46,0,A242 
105,M,A,52,47,1,A254 
105,M,A,52,48,1,A251 
105,M,A,52,49,1,A253 
105,M,A,52,50,0,A261 
105,M,A,52,51,1,A263 
105,M,A,52,52,1,A262 
106,O,A,52, 1,1,A102 
106,O,A,52, 2,1,A101 
106,O,A,52, 3,1,A105 
106,O,A,52, 4,0,A103 
106,O,A,52, 5,1,A104 
106,O,A,52, 6,1,A113 
106,O,A,52, 7,0,A114 
106,O,A,52, 8,1,A112 
106,O,A,52, 9,0,A111 
106,O,A,52,10,1,A121 
106,O,A,52,11,1,A131 
106,O,A,52,12,0,A133 
106,O,A,52,13,1,A132 
106,O,A,52,14,0,A135 
106,O,A,52,15,1,A134 
106,O,A,52,16,0,A145 
106,O,A,52,17,0,A141 
106,O,A,52,18,0,A144 
106,O,A,52,19,1,A143 
106,O,A,52,20,1,A142 
106,O,A,52,21,0,A152 
106,O,A,52,22,0,A151 
106,O,A,52,23,0,A161 
106,O,A,52,24,1,A162 
106,O,A,52,25,1,A205 
106,O,A,52,26,1,A204 
106,O,A,52,27,0,A203 
106,O,A,52,28,1,A202 
106,O,A,52,29,0,A201 
106,O,A,52,30,1,A214 
106,O,A,52,31,1,A215 
106,O,A,52,32,0,A213 
106,O,A,52,33,1,A211 
106,O,A,52,34,1,A212 
106,O,A,52,35,1,A223 
106,O,A,52,36,1,A222 
106,O,A,52,37,1,A231 
106,O,A,52,38,1,A234 
106,O,A,52,39,1,A232 
106,O,A,52,40,1,A235 
106,O,A,52,41,1,A233 
106,O,A,52,42,1,A243 
106,O,A,52,43,1,A244 
106,O,A,52,44,1,A245 
106,O,A,52,45,0,A241 
106,O,A,52,46,1,A242 
106,O,A,52,47,1,A251 
106,O,A,52,48,1,A254 
106,O,A,52,49,1,A253 
106,O,A,52,50,1,A261 
106,O,A,52,51,1,A263 
106,O,A,52,52,0,A262 
106,C,A,52, 1,1,A102 
106,C,A,52, 2,1,A101 
106,C,A,52, 3,1,A105 
106,C,A,52, 4,1,A103 
106,C,A,52, 5,1,A104 
106,C,A,52, 6,1,A113 
106,C,A,52, 7,1,A114 
106,C,A,52, 8,1,A112 
106,C,A,52, 9,1,A111 
106,C,A,52,10,1,A121 
106,C,A,52,11,1,A131 
106,C,A,52,12,1,A133 
106,C,A,52,13,1,A132 
106,C,A,52,14,1,A135 
106,C,A,52,15,1,A134 
106,C,A,52,16,1,A145 
106,C,A,52,17,1,A141 
106,C,A,52,18,1,A144 
106,C,A,52,19,1,A143 
106,C,A,52,20,1,A142 
106,C,A,52,21,1,A152 
106,C,A,52,22,1,A151 
106,C,A,52,23,0,A161 
106,C,A,52,24,1,A162 
106,C,A,52,25,1,A205 
106,C,A,52,26,1,A204 
106,C,A,52,27,1,A203 
106,C,A,52,28,1,A202 
106,C,A,52,29,1,A201 
106,C,A,52,30,1,A214 
106,C,A,52,31,1,A215 
106,C,A,52,32,1,A213 
106,C,A,52,33,1,A211 
106,C,A,52,34,1,A212 
106,C,A,52,35,1,A223 
106,C,A,52,36,1,A222 
106,C,A,52,37,1,A231 
106,C,A,52,38,1,A234 
106,C,A,52,39,1,A232 
106,C,A,52,40,1,A235 
106,C,A,52,41,1,A233 
106,C,A,52,42,1,A243 
106,C,A,52,43,1,A244 
106,C,A,52,44,1,A245 
106,C,A,52,45,0,A241 
106,C,A,52,46,1,A242 
106,C,A,52,47,0,A251 
106,C,A,52,48,1,A254 
106,C,A,52,49,1,A253 
106,C,A,52,50,1,A261 
106,C,A,52,51,1,A263 
106,C,A,52,52,1,A262 
106,M,A,52, 1,1,A102 
106,M,A,52, 2,1,A101 
106,M,A,52, 3,1,A105 
106,M,A,52, 4,1,A103 
106,M,A,52, 5,1,A104 
106,M,A,52, 6,0,A113 
106,M,A,52, 7,1,A114 
106,M,A,52, 8,1,A112 
106,M,A,52, 9,1,A111 
106,M,A,52,10,1,A121 
106,M,A,52,11,1,A131 
106,M,A,52,12,0,A133 
106,M,A,52,13,0,A132 
106,M,A,52,14,1,A135 
106,M,A,52,15,1,A134 
106,M,A,52,16,1,A145 
106,M,A,52,17,1,A141 
106,M,A,52,18,1,A144 
106,M,A,52,19,1,A143 
106,M,A,52,20,1,A142 
106,M,A,52,21,0,A152 
106,M,A,52,22,0,A151 
106,M,A,52,23,0,A161 
106,M,A,52,24,1,A162 
106,M,A,52,25,1,A205 
106,M,A,52,26,1,A204 
106,M,A,52,27,1,A203 
106,M,A,52,28,1,A202 
106,M,A,52,29,1,A201 
106,M,A,52,30,1,A214 
106,M,A,52,31,1,A215 
106,M,A,52,32,0,A213 
106,M,A,52,33,1,A211 
106,M,A,52,34,1,A212 
106,M,A,52,35,1,A223 
106,M,A,52,36,1,A222 
106,M,A,52,37,1,A231 
106,M,A,52,38,1,A234 
106,M,A,52,39,1,A232 
106,M,A,52,40,0,A235 
106,M,A,52,41,1,A233 
106,M,A,52,42,1,A243 
106,M,A,52,43,1,A244 
106,M,A,52,44,1,A245 
106,M,A,52,45,0,A241 
106,M,A,52,46,1,A242 
106,M,A,52,47,0,A251 
106,M,A,52,48,1,A254 
106,M,A,52,49,1,A253 
106,M,A,52,50,1,A261 
106,M,A,52,51,1,A263 
106,M,A,52,52,0,A262 
107,O,A,52, 1,0,A102 
107,O,A,52, 2,1,A101 
107,O,A,52, 3,1,A105 
107,O,A,52, 4,1,A103 
107,O,A,52, 5,1,A104 
107,O,A,52, 6,0,A113 
107,O,A,52, 7,1,A114 
107,O,A,52, 8,1,A112 
107,O,A,52, 9,0,A111 
107,O,A,52,10,1,A121 
107,O,A,52,11,1,A133 
107,O,A,52,12,1,A131 
107,O,A,52,13,1,A132 
107,O,A,52,14,0,A134 
107,O,A,52,15,0,A135 
107,O,A,52,16,1,A145 
107,O,A,52,17,1,A141 
107,O,A,52,18,1,A144 
107,O,A,52,19,1,A143 
107,O,A,52,20,1,A142 
107,O,A,52,21,0,A152 
107,O,A,52,22,1,A151 
107,O,A,52,23,1,A161 
107,O,A,52,24,1,A162 
107,O,A,52,25,1,A205 
107,O,A,52,26,1,A204 
107,O,A,52,27,0,A203 
107,O,A,52,28,0,A202 
107,O,A,52,29,0,A201 
107,O,A,52,30,1,A215 
107,O,A,52,31,1,A213 
107,O,A,52,32,1,A214 
107,O,A,52,33,1,A211 
107,O,A,52,34,1,A212 
107,O,A,52,35,1,A223 
107,O,A,52,36,0,A222 
107,O,A,52,37,1,A234 
107,O,A,52,38,0,A231 
107,O,A,52,39,1,A232 
107,O,A,52,40,0,A235 
107,O,A,52,41,1,A233 
107,O,A,52,42,1,A243 
107,O,A,52,43,1,A244 
107,O,A,52,44,0,A245 
107,O,A,52,45,1,A241 
107,O,A,52,46,1,A242 
107,O,A,52,47,0,A251 
107,O,A,52,48,0,A254 
107,O,A,52,49,1,A253 
107,O,A,52,50,1,A261 
107,O,A,52,51,1,A263 
107,O,A,52,52,1,A262 
107,C,A,52, 1,0,A102 
107,C,A,52, 2,1,A101 
107,C,A,52, 3,1,A105 
107,C,A,52, 4,1,A103 
107,C,A,52, 5,1,A104 
107,C,A,52, 6,1,A113 
107,C,A,52, 7,1,A114 
107,C,A,52, 8,1,A112 
107,C,A,52, 9,1,A111 
107,C,A,52,10,1,A121 
107,C,A,52,11,1,A133 
107,C,A,52,12,1,A131 
107,C,A,52,13,1,A132 
107,C,A,52,14,1,A134 
107,C,A,52,15,1,A135 
107,C,A,52,16,1,A145 
107,C,A,52,17,1,A141 
107,C,A,52,18,1,A144 
107,C,A,52,19,1,A143 
107,C,A,52,20,1,A142 
107,C,A,52,21,1,A152 
107,C,A,52,22,1,A151 
107,C,A,52,23,1,A161 
107,C,A,52,24,1,A162 
107,C,A,52,25,1,A205 
107,C,A,52,26,1,A204 
107,C,A,52,27,1,A203 
107,C,A,52,28,1,A202 
107,C,A,52,29,1,A201 
107,C,A,52,30,1,A215 
107,C,A,52,31,1,A213 
107,C,A,52,32,1,A214 
107,C,A,52,33,1,A211 
107,C,A,52,34,1,A212 
107,C,A,52,35,1,A223 
107,C,A,52,36,1,A222 
107,C,A,52,37,1,A234 
107,C,A,52,38,1,A231 
107,C,A,52,39,1,A232 
107,C,A,52,40,1,A235 
107,C,A,52,41,1,A233 
107,C,A,52,42,1,A243 
107,C,A,52,43,1,A244 
107,C,A,52,44,0,A245 
107,C,A,52,45,1,A241 
107,C,A,52,46,1,A242 
107,C,A,52,47,0,A251 
107,C,A,52,48,1,A254 
107,C,A,52,49,1,A253 
107,C,A,52,50,1,A261 
107,C,A,52,51,1,A263 
107,C,A,52,52,1,A262 
107,M,A,52, 1,0,A102 
107,M,A,52, 2,1,A101 
107,M,A,52, 3,1,A105 
107,M,A,52, 4,1,A103 
107,M,A,52, 5,1,A104 
107,M,A,52, 6,0,A113 
107,M,A,52, 7,1,A114 
107,M,A,52, 8,1,A112 
107,M,A,52, 9,1,A111 
107,M,A,52,10,1,A121 
107,M,A,52,11,1,A133 
107,M,A,52,12,1,A131 
107,M,A,52,13,1,A132 
107,M,A,52,14,1,A134 
107,M,A,52,15,1,A135 
107,M,A,52,16,1,A145 
107,M,A,52,17,1,A141 
107,M,A,52,18,1,A144 
107,M,A,52,19,1,A143 
107,M,A,52,20,1,A142 
107,M,A,52,21,0,A152 
107,M,A,52,22,1,A151 
107,M,A,52,23,0,A161 
107,M,A,52,24,1,A162 
107,M,A,52,25,1,A205 
107,M,A,52,26,1,A204 
107,M,A,52,27,1,A203 
107,M,A,52,28,1,A202 
107,M,A,52,29,1,A201 
107,M,A,52,30,1,A215 
107,M,A,52,31,1,A213 
107,M,A,52,32,1,A214 
107,M,A,52,33,1,A211 
107,M,A,52,34,1,A212 
107,M,A,52,35,1,A223 
107,M,A,52,36,1,A222 
107,M,A,52,37,1,A234 
107,M,A,52,38,0,A231 
107,M,A,52,39,1,A232 
107,M,A,52,40,1,A235 
107,M,A,52,41,1,A233 
107,M,A,52,42,1,A243 
107,M,A,52,43,1,A244 
107,M,A,52,44,0,A245 
107,M,A,52,45,0,A241 
107,M,A,52,46,1,A242 
107,M,A,52,47,0,A251 
107,M,A,52,48,1,A254 
107,M,A,52,49,1,A253 
107,M,A,52,50,1,A261 
107,M,A,52,51,1,A263 
107,M,A,52,52,0,A262 
108,O,A,52, 1,1,A102 
108,O,A,52, 2,0,A101 
108,O,A,52, 3,0,A105 
108,O,A,52, 4,1,A103 
108,O,A,52, 5,1,A104 
108,O,A,52, 6,0,A113 
108,O,A,52, 7,1,A114 
108,O,A,52, 8,0,A112 
108,O,A,52, 9,1,A111 
108,O,A,52,10,0,A121 
108,O,A,52,11,1,A131 
108,O,A,52,12,1,A133 
108,O,A,52,13,0,A132 
108,O,A,52,14,0,A134 
108,O,A,52,15,1,A135 
108,O,A,52,16,0,A145 
108,O,A,52,17,0,A143 
108,O,A,52,18,0,A144 
108,O,A,52,19,0,A141 
108,O,A,52,20,1,A142 
108,O,A,52,21,0,A152 
108,O,A,52,22,0,A151 
108,O,A,52,23,1,A161 
108,O,A,52,24,1,A162 
108,O,A,52,25,1,A204 
108,O,A,52,26,1,A205 
108,O,A,52,27,0,A203 
108,O,A,52,28,0,A202 
108,O,A,52,29,0,A201 
108,O,A,52,30,0,A214 
108,O,A,52,31,0,A213 
108,O,A,52,32,0,A215 
108,O,A,52,33,1,A211 
108,O,A,52,34,0,A212 
108,O,A,52,35,1,A223 
108,O,A,52,36,0,A222 
108,O,A,52,37,1,A231 
108,O,A,52,38,0,A234 
108,O,A,52,39,1,A232 
108,O,A,52,40,0,A235 
108,O,A,52,41,0,A233 
108,O,A,52,42,1,A243 
108,O,A,52,43,0,A241 
108,O,A,52,44,1,A245 
108,O,A,52,45,0,A244 
108,O,A,52,46,0,A242 
108,O,A,52,47,1,A251 
108,O,A,52,48,1,A254 
108,O,A,52,49,0,A253 
108,O,A,52,50,0,A263 
108,O,A,52,51,0,A261 
108,O,A,52,52,0,A262 
108,C,A,52, 1,1,A102 
108,C,A,52, 2,0,A101 
108,C,A,52, 3,0,A105 
108,C,A,52, 4,1,A103 
108,C,A,52, 5,1,A104 
108,C,A,52, 6,1,A113 
108,C,A,52, 7,1,A114 
108,C,A,52, 8,0,A112 
108,C,A,52, 9,1,A111 
108,C,A,52,10,0,A121 
108,C,A,52,11,1,A131 
108,C,A,52,12,1,A133 
108,C,A,52,13,0,A132 
108,C,A,52,14,1,A134 
108,C,A,52,15,1,A135 
108,C,A,52,16,0,A145 
108,C,A,52,17,0,A143 
108,C,A,52,18,0,A144 
108,C,A,52,19,1,A141 
108,C,A,52,20,1,A142 
108,C,A,52,21,1,A152 
108,C,A,52,22,0,A151 
108,C,A,52,23,1,A161 
108,C,A,52,24,1,A162 
108,C,A,52,25,1,A204 
108,C,A,52,26,1,A205 
108,C,A,52,27,0,A203 
108,C,A,52,28,0,A202 
108,C,A,52,29,0,A201 
108,C,A,52,30,0,A214 
108,C,A,52,31,0,A213 
108,C,A,52,32,0,A215 
108,C,A,52,33,1,A211 
108,C,A,52,34,0,A212 
108,C,A,52,35,1,A223 
108,C,A,52,36,0,A222 
108,C,A,52,37,1,A231 
108,C,A,52,38,0,A234 
108,C,A,52,39,1,A232 
108,C,A,52,40,1,A235 
108,C,A,52,41,1,A233 
108,C,A,52,42,1,A243 
108,C,A,52,43,0,A241 
108,C,A,52,44,1,A245 
108,C,A,52,45,0,A244 
108,C,A,52,46,0,A242 
108,C,A,52,47,1,A251 
108,C,A,52,48,1,A254 
108,C,A,52,49,0,A253 
108,C,A,52,50,0,A263 
108,C,A,52,51,0,A261 
108,C,A,52,52,0,A262 
108,M,A,52, 1,1,A102 
108,M,A,52, 2,0,A101 
108,M,A,52, 3,0,A105 
108,M,A,52, 4,1,A103 
108,M,A,52, 5,1,A104 
108,M,A,52, 6,1,A113 
108,M,A,52, 7,1,A114 
108,M,A,52, 8,0,A112 
108,M,A,52, 9,1,A111 
108,M,A,52,10,1,A121 
108,M,A,52,11,1,A131 
108,M,A,52,12,1,A133 
108,M,A,52,13,0,A132 
108,M,A,52,14,1,A134 
108,M,A,52,15,1,A135 
108,M,A,52,16,0,A145 
108,M,A,52,17,0,A143 
108,M,A,52,18,0,A144 
108,M,A,52,19,1,A141 
108,M,A,52,20,1,A142 
108,M,A,52,21,0,A152 
108,M,A,52,22,0,A151 
108,M,A,52,23,0,A161 
108,M,A,52,24,1,A162 
108,M,A,52,25,1,A204 
108,M,A,52,26,1,A205 
108,M,A,52,27,0,A203 
108,M,A,52,28,0,A202 
108,M,A,52,29,0,A201 
108,M,A,52,30,0,A214 
108,M,A,52,31,0,A213 
108,M,A,52,32,0,A215 
108,M,A,52,33,1,A211 
108,M,A,52,34,0,A212 
108,M,A,52,35,1,A223 
108,M,A,52,36,0,A222 
108,M,A,52,37,1,A231 
108,M,A,52,38,0,A234 
108,M,A,52,39,1,A232 
108,M,A,52,40,1,A235 
108,M,A,52,41,0,A233 
108,M,A,52,42,1,A243 
108,M,A,52,43,0,A241 
108,M,A,52,44,1,A245 
108,M,A,52,45,0,A244 
108,M,A,52,46,0,A242 
108,M,A,52,47,1,A251 
108,M,A,52,48,1,A254 
108,M,A,52,49,0,A253 
108,M,A,52,50,0,A263 
108,M,A,52,51,0,A261 
108,M,A,52,52,0,A262 
109,O,A,52, 1,1,A102 
109,O,A,52, 2,1,A101 
109,O,A,52, 3,1,A105 
109,O,A,52, 4,1,A103 
109,O,A,52, 5,0,A104 
109,O,A,52, 6,1,A113 
109,O,A,52, 7,0,A114 
109,O,A,52, 8,0,A112 
109,O,A,52, 9,1,A111 
109,O,A,52,10,1,A121 
109,O,A,52,11,1,A131 
109,O,A,52,12,1,A135 
109,O,A,52,13,1,A133 
109,O,A,52,14,1,A132 
109,O,A,52,15,1,A134 
109,O,A,52,16,1,A141 
109,O,A,52,17,0,A145 
109,O,A,52,18,1,A144 
109,O,A,52,19,1,A143 
109,O,A,52,20,1,A142 
109,O,A,52,21,1,A152 
109,O,A,52,22,1,A151 
109,O,A,52,23,0,A161 
109,O,A,52,24,1,A162 
109,O,A,52,25,0,A205 
109,O,A,52,26,1,A204 
109,O,A,52,27,1,A202 
109,O,A,52,28,1,A203 
109,O,A,52,29,1,A201 
109,O,A,52,30,1,A215 
109,O,A,52,31,1,A214 
109,O,A,52,32,1,A213 
109,O,A,52,33,1,A211 
109,O,A,52,34,1,A212 
109,O,A,52,35,1,A222 
109,O,A,52,36,0,A223 
109,O,A,52,37,1,A234 
109,O,A,52,38,1,A231 
109,O,A,52,39,1,A232 
109,O,A,52,40,1,A235 
109,O,A,52,41,0,A233 
109,O,A,52,42,1,A243 
109,O,A,52,43,1,A244 
109,O,A,52,44,0,A245 
109,O,A,52,45,0,A241 
109,O,A,52,46,1,A242 
109,O,A,52,47,1,A251 
109,O,A,52,48,1,A254 
109,O,A,52,49,1,A253 
109,O,A,52,50,0,A263 
109,O,A,52,51,1,A261 
109,O,A,52,52,0,A262 
109,C,A,52, 1,1,A102 
109,C,A,52, 2,1,A101 
109,C,A,52, 3,1,A105 
109,C,A,52, 4,1,A103 
109,C,A,52, 5,1,A104 
109,C,A,52, 6,1,A113 
109,C,A,52, 7,1,A114 
109,C,A,52, 8,1,A112 
109,C,A,52, 9,1,A111 
109,C,A,52,10,1,A121 
109,C,A,52,11,1,A131 
109,C,A,52,12,1,A135 
109,C,A,52,13,1,A133 
109,C,A,52,14,1,A132 
109,C,A,52,15,1,A134 
109,C,A,52,16,1,A141 
109,C,A,52,17,1,A145 
109,C,A,52,18,1,A144 
109,C,A,52,19,1,A143 
109,C,A,52,20,1,A142 
109,C,A,52,21,1,A152 
109,C,A,52,22,1,A151 
109,C,A,52,23,1,A161 
109,C,A,52,24,1,A162 
109,C,A,52,25,1,A205 
109,C,A,52,26,1,A204 
109,C,A,52,27,1,A202 
109,C,A,52,28,1,A203 
109,C,A,52,29,1,A201 
109,C,A,52,30,1,A215 
109,C,A,52,31,1,A214 
109,C,A,52,32,1,A213 
109,C,A,52,33,1,A211 
109,C,A,52,34,1,A212 
109,C,A,52,35,1,A222 
109,C,A,52,36,1,A223 
109,C,A,52,37,1,A234 
109,C,A,52,38,1,A231 
109,C,A,52,39,1,A232 
109,C,A,52,40,1,A235 
109,C,A,52,41,1,A233 
109,C,A,52,42,1,A243 
109,C,A,52,43,1,A244 
109,C,A,52,44,1,A245 
109,C,A,52,45,1,A241 
109,C,A,52,46,1,A242 
109,C,A,52,47,1,A251 
109,C,A,52,48,1,A254 
109,C,A,52,49,1,A253 
109,C,A,52,50,1,A263 
109,C,A,52,51,1,A261 
109,C,A,52,52,1,A262 
109,M,A,52, 1,1,A102 
109,M,A,52, 2,1,A101 
109,M,A,52, 3,1,A105 
109,M,A,52, 4,1,A103 
109,M,A,52, 5,1,A104 
109,M,A,52, 6,0,A113 
109,M,A,52, 7,0,A114 
109,M,A,52, 8,1,A112 
109,M,A,52, 9,1,A111 
109,M,A,52,10,1,A121 
109,M,A,52,11,1,A131 
109,M,A,52,12,1,A135 
109,M,A,52,13,1,A133 
109,M,A,52,14,1,A132 
109,M,A,52,15,1,A134 
109,M,A,52,16,1,A141 
109,M,A,52,17,1,A145 
109,M,A,52,18,1,A144 
109,M,A,52,19,1,A143 
109,M,A,52,20,1,A142 
109,M,A,52,21,0,A152 
109,M,A,52,22,1,A151 
109,M,A,52,23,0,A161 
109,M,A,52,24,1,A162 
109,M,A,52,25,1,A205 
109,M,A,52,26,1,A204 
109,M,A,52,27,1,A202 
109,M,A,52,28,1,A203 
109,M,A,52,29,1,A201 
109,M,A,52,30,1,A215 
109,M,A,52,31,1,A214 
109,M,A,52,32,1,A213 
109,M,A,52,33,1,A211 
109,M,A,52,34,1,A212 
109,M,A,52,35,1,A222 
109,M,A,52,36,1,A223 
109,M,A,52,37,1,A234 
109,M,A,52,38,1,A231 
109,M,A,52,39,1,A232 
109,M,A,52,40,1,A235 
109,M,A,52,41,1,A233 
109,M,A,52,42,1,A243 
109,M,A,52,43,1,A244 
109,M,A,52,44,1,A245 
109,M,A,52,45,1,A241 
109,M,A,52,46,1,A242 
109,M,A,52,47,1,A251 
109,M,A,52,48,1,A254 
109,M,A,52,49,1,A253 
109,M,A,52,50,1,A263 
109,M,A,52,51,1,A261 
109,M,A,52,52,1,A262 
110,O,A,52, 1,1,A102 
110,O,A,52, 2,0,A101 
110,O,A,52, 3,0,A105 
110,O,A,52, 4,0,A103 
110,O,A,52, 5,1,A104 
110,O,A,52, 6,1,A113 
110,O,A,52, 7,1,A114 
110,O,A,52, 8,1,A112 
110,O,A,52, 9,1,A111 
110,O,A,52,10,0,A121 
110,O,A,52,11,1,A133 
110,O,A,52,12,1,A131 
110,O,A,52,13,1,A132 
110,O,A,52,14,1,A134 
110,O,A,52,15,1,A135 
110,O,A,52,16,1,A145 
110,O,A,52,17,1,A144 
110,O,A,52,18,1,A141 
110,O,A,52,19,0,A143 
110,O,A,52,20,1,A142 
110,O,A,52,21,0,A152 
110,O,A,52,22,0,A151 
110,O,A,52,23,0,A161 
110,O,A,52,24,0,A162 
110,O,A,52,25,1,A205 
110,O,A,52,26,1,A204 
110,O,A,52,27,0,A203 
110,O,A,52,28,0,A202 
110,O,A,52,29,1,A201 
110,O,A,52,30,0,A213 
110,O,A,52,31,1,A214 
110,O,A,52,32,0,A215 
110,O,A,52,33,1,A211 
110,O,A,52,34,0,A212 
110,O,A,52,35,1,A223 
110,O,A,52,36,1,A222 
110,O,A,52,37,1,A231 
110,O,A,52,38,1,A234 
110,O,A,52,39,1,A232 
110,O,A,52,40,1,A235 
110,O,A,52,41,1,A233 
110,O,A,52,42,0,A243 
110,O,A,52,43,1,A242 
110,O,A,52,44,1,A245 
110,O,A,52,45,0,A244 
110,O,A,52,46,1,A241 
110,O,A,52,47,1,A251 
110,O,A,52,48,0,A254 
110,O,A,52,49,1,A253 
110,O,A,52,50,0,A261 
110,O,A,52,51,1,A262 
110,O,A,52,52,0,A263 
110,C,A,52, 1,1,A102 
110,C,A,52, 2,0,A101 
110,C,A,52, 3,1,A105 
110,C,A,52, 4,0,A103 
110,C,A,52, 5,1,A104 
110,C,A,52, 6,1,A113 
110,C,A,52, 7,1,A114 
110,C,A,52, 8,1,A112 
110,C,A,52, 9,1,A111 
110,C,A,52,10,1,A121 
110,C,A,52,11,1,A133 
110,C,A,52,12,1,A131 
110,C,A,52,13,1,A132 
110,C,A,52,14,1,A134 
110,C,A,52,15,1,A135 
110,C,A,52,16,1,A145 
110,C,A,52,17,1,A144 
110,C,A,52,18,1,A141 
110,C,A,52,19,1,A143 
110,C,A,52,20,1,A142 
110,C,A,52,21,1,A152 
110,C,A,52,22,1,A151 
110,C,A,52,23,0,A161 
110,C,A,52,24,0,A162 
110,C,A,52,25,1,A205 
110,C,A,52,26,1,A204 
110,C,A,52,27,1,A203 
110,C,A,52,28,1,A202 
110,C,A,52,29,1,A201 
110,C,A,52,30,0,A213 
110,C,A,52,31,1,A214 
110,C,A,52,32,1,A215 
110,C,A,52,33,1,A211 
110,C,A,52,34,1,A212 
110,C,A,52,35,1,A223 
110,C,A,52,36,1,A222 
110,C,A,52,37,1,A231 
110,C,A,52,38,1,A234 
110,C,A,52,39,1,A232 
110,C,A,52,40,1,A235 
110,C,A,52,41,1,A233 
110,C,A,52,42,1,A243 
110,C,A,52,43,1,A242 
110,C,A,52,44,1,A245 
110,C,A,52,45,1,A244 
110,C,A,52,46,1,A241 
110,C,A,52,47,1,A251 
110,C,A,52,48,0,A254 
110,C,A,52,49,1,A253 
110,C,A,52,50,1,A261 
110,C,A,52,51,1,A262 
110,C,A,52,52,1,A263 
110,M,A,52, 1,1,A102 
110,M,A,52, 2,0,A101 
110,M,A,52, 3,0,A105 
110,M,A,52, 4,0,A103 
110,M,A,52, 5,1,A104 
110,M,A,52, 6,1,A113 
110,M,A,52, 7,1,A114 
110,M,A,52, 8,1,A112 
110,M,A,52, 9,1,A111 
110,M,A,52,10,1,A121 
110,M,A,52,11,1,A133 
110,M,A,52,12,1,A131 
110,M,A,52,13,1,A132 
110,M,A,52,14,1,A134 
110,M,A,52,15,1,A135 
110,M,A,52,16,1,A145 
110,M,A,52,17,1,A144 
110,M,A,52,18,1,A141 
110,M,A,52,19,1,A143 
110,M,A,52,20,1,A142 
110,M,A,52,21,0,A152 
110,M,A,52,22,0,A151 
110,M,A,52,23,0,A161 
110,M,A,52,24,0,A162 
110,M,A,52,25,1,A205 
110,M,A,52,26,1,A204 
110,M,A,52,27,1,A203 
110,M,A,52,28,1,A202 
110,M,A,52,29,1,A201 
110,M,A,52,30,0,A213 
110,M,A,52,31,1,A214 
110,M,A,52,32,1,A215 
110,M,A,52,33,1,A211 
110,M,A,52,34,1,A212 
110,M,A,52,35,1,A223 
110,M,A,52,36,1,A222 
110,M,A,52,37,0,A231 
110,M,A,52,38,1,A234 
110,M,A,52,39,1,A232 
110,M,A,52,40,0,A235 
110,M,A,52,41,1,A233 
110,M,A,52,42,1,A243 
110,M,A,52,43,1,A242 
110,M,A,52,44,1,A245 
110,M,A,52,45,1,A244 
110,M,A,52,46,1,A241 
110,M,A,52,47,1,A251 
110,M,A,52,48,0,A254 
110,M,A,52,49,1,A253 
110,M,A,52,50,1,A261 
110,M,A,52,51,1,A262 
110,M,A,52,52,1,A263 
111,O,A,52, 1,1,A102 
111,O,A,52, 2,1,A101 
111,O,A,52, 3,1,A105 
111,O,A,52, 4,1,A103 
111,O,A,52, 5,1,A104 
111,O,A,52, 6,1,A114 
111,O,A,52, 7,1,A113 
111,O,A,52, 8,1,A112 
111,O,A,52, 9,1,A111 
111,O,A,52,10,0,A121 
111,O,A,52,11,0,A133 
111,O,A,52,12,1,A132 
111,O,A,52,13,0,A134 
111,O,A,52,14,1,A131 
111,O,A,52,15,0,A135 
111,O,A,52,16,1,A144 
111,O,A,52,17,1,A145 
111,O,A,52,18,1,A142 
111,O,A,52,19,1,A143 
111,O,A,52,20,1,A141 
111,O,A,52,21,1,A152 
111,O,A,52,22,0,A151 
111,O,A,52,23,1,A161 
111,O,A,52,24,1,A162 
111,O,A,52,25,0,A204 
111,O,A,52,26,1,A205 
111,O,A,52,27,0,A202 
111,O,A,52,28,1,A203 
111,O,A,52,29,1,A201 
111,O,A,52,30,1,A215 
111,O,A,52,31,1,A214 
111,O,A,52,32,0,A213 
111,O,A,52,33,0,A211 
111,O,A,52,34,1,A212 
111,O,A,52,35,1,A222 
111,O,A,52,36,1,A223 
111,O,A,52,37,1,A234 
111,O,A,52,38,1,A231 
111,O,A,52,39,1,A232 
111,O,A,52,40,1,A235 
111,O,A,52,41,0,A233 
111,O,A,52,42,1,A243 
111,O,A,52,43,1,A244 
111,O,A,52,44,1,A245 
111,O,A,52,45,1,A241 
111,O,A,52,46,0,A242 
111,O,A,52,47,1,A251 
111,O,A,52,48,0,A254 
111,O,A,52,49,0,A253 
111,O,A,52,50,0,A263 
111,O,A,52,51,0,A261 
111,O,A,52,52,0,A262 
111,C,A,52, 1,1,A102 
111,C,A,52, 2,1,A101 
111,C,A,52, 3,1,A105 
111,C,A,52, 4,1,A103 
111,C,A,52, 5,1,A104 
111,C,A,52, 6,1,A114 
111,C,A,52, 7,1,A113 
111,C,A,52, 8,1,A112 
111,C,A,52, 9,1,A111 
111,C,A,52,10,1,A121 
111,C,A,52,11,0,A133 
111,C,A,52,12,1,A132 
111,C,A,52,13,1,A134 
111,C,A,52,14,1,A131 
111,C,A,52,15,0,A135 
111,C,A,52,16,1,A144 
111,C,A,52,17,1,A145 
111,C,A,52,18,1,A142 
111,C,A,52,19,1,A143 
111,C,A,52,20,1,A141 
111,C,A,52,21,1,A152 
111,C,A,52,22,0,A151 
111,C,A,52,23,1,A161 
111,C,A,52,24,1,A162 
111,C,A,52,25,1,A204 
111,C,A,52,26,1,A205 
111,C,A,52,27,1,A202 
111,C,A,52,28,1,A203 
111,C,A,52,29,1,A201 
111,C,A,52,30,1,A215 
111,C,A,52,31,1,A214 
111,C,A,52,32,1,A213 
111,C,A,52,33,0,A211 
111,C,A,52,34,1,A212 
111,C,A,52,35,1,A222 
111,C,A,52,36,1,A223 
111,C,A,52,37,1,A234 
111,C,A,52,38,1,A231 
111,C,A,52,39,1,A232 
111,C,A,52,40,1,A235 
111,C,A,52,41,1,A233 
111,C,A,52,42,1,A243 
111,C,A,52,43,1,A244 
111,C,A,52,44,1,A245 
111,C,A,52,45,1,A241 
111,C,A,52,46,1,A242 
111,C,A,52,47,1,A251 
111,C,A,52,48,1,A254 
111,C,A,52,49,1,A253 
111,C,A,52,50,0,A263 
111,C,A,52,51,1,A261 
111,C,A,52,52,0,A262 
111,M,A,52, 1,1,A102 
111,M,A,52, 2,1,A101 
111,M,A,52, 3,1,A105 
111,M,A,52, 4,1,A103 
111,M,A,52, 5,1,A104 
111,M,A,52, 6,1,A114 
111,M,A,52, 7,1,A113 
111,M,A,52, 8,1,A112 
111,M,A,52, 9,1,A111 
111,M,A,52,10,1,A121 
111,M,A,52,11,0,A133 
111,M,A,52,12,1,A132 
111,M,A,52,13,1,A134 
111,M,A,52,14,1,A131 
111,M,A,52,15,0,A135 
111,M,A,52,16,1,A144 
111,M,A,52,17,1,A145 
111,M,A,52,18,0,A142 
111,M,A,52,19,1,A143 
111,M,A,52,20,1,A141 
111,M,A,52,21,1,A152 
111,M,A,52,22,0,A151 
111,M,A,52,23,0,A161 
111,M,A,52,24,1,A162 
111,M,A,52,25,0,A204 
111,M,A,52,26,1,A205 
111,M,A,52,27,1,A202 
111,M,A,52,28,1,A203 
111,M,A,52,29,1,A201 
111,M,A,52,30,1,A215 
111,M,A,52,31,1,A214 
111,M,A,52,32,0,A213 
111,M,A,52,33,0,A211 
111,M,A,52,34,1,A212 
111,M,A,52,35,1,A222 
111,M,A,52,36,1,A223 
111,M,A,52,37,1,A234 
111,M,A,52,38,1,A231 
111,M,A,52,39,1,A232 
111,M,A,52,40,1,A235 
111,M,A,52,41,1,A233 
111,M,A,52,42,1,A243 
111,M,A,52,43,1,A244 
111,M,A,52,44,1,A245 
111,M,A,52,45,1,A241 
111,M,A,52,46,1,A242 
111,M,A,52,47,1,A251 
111,M,A,52,48,1,A254 
111,M,A,52,49,1,A253 
111,M,A,52,50,1,A263 
111,M,A,52,51,1,A261 
111,M,A,52,52,0,A262 
112,O,A,52, 1,1,A102 
112,O,A,52, 2,0,A101 
112,O,A,52, 3,0,A105 
112,O,A,52, 4,1,A103 
112,O,A,52, 5,0,A104 
112,O,A,52, 6,0,A113 
112,O,A,52, 7,1,A114 
112,O,A,52, 8,0,A112 
112,O,A,52, 9,1,A111 
112,O,A,52,10,0,A121 
112,O,A,52,11,0,A132 
112,O,A,52,12,1,A131 
112,O,A,52,13,0,A133 
112,O,A,52,14,1,A134 
112,O,A,52,15,1,A135 
112,O,A,52,16,1,A145 
112,O,A,52,17,1,A141 
112,O,A,52,18,1,A143 
112,O,A,52,19,0,A144 
112,O,A,52,20,1,A142 
112,O,A,52,21,0,A152 
112,O,A,52,22,1,A151 
112,O,A,52,23,1,A161 
112,O,A,52,24,1,A162 
112,O,A,52,25,0,A205 
112,O,A,52,26,1,A204 
112,O,A,52,27,0,A203 
112,O,A,52,28,0,A202 
112,O,A,52,29,1,A201 
112,O,A,52,30,1,A214 
112,O,A,52,31,1,A213 
112,O,A,52,32,1,A211 
112,O,A,52,33,1,A215 
112,O,A,52,34,1,A212 
112,O,A,52,35,0,A223 
112,O,A,52,36,1,A222 
112,O,A,52,37,1,A234 
112,O,A,52,38,1,A231 
112,O,A,52,39,1,A232 
112,O,A,52,40,1,A235 
112,O,A,52,41,1,A233 
112,O,A,52,42,1,A245 
112,O,A,52,43,0,A243 
112,O,A,52,44,0,A244 
112,O,A,52,45,0,A241 
112,O,A,52,46,1,A242 
112,O,A,52,47,1,A251 
112,O,A,52,48,1,A254 
112,O,A,52,49,1,A253 
112,O,A,52,50,0,A261 
112,O,A,52,51,1,A262 
112,O,A,52,52,0,A263 
112,C,A,52, 1,1,A102 
112,C,A,52, 2,0,A101 
112,C,A,52, 3,0,A105 
112,C,A,52, 4,1,A103 
112,C,A,52, 5,1,A104 
112,C,A,52, 6,1,A113 
112,C,A,52, 7,1,A114 
112,C,A,52, 8,1,A112 
112,C,A,52, 9,1,A111 
112,C,A,52,10,1,A121 
112,C,A,52,11,1,A132 
112,C,A,52,12,1,A131 
112,C,A,52,13,1,A133 
112,C,A,52,14,1,A134 
112,C,A,52,15,1,A135 
112,C,A,52,16,1,A145 
112,C,A,52,17,1,A141 
112,C,A,52,18,1,A143 
112,C,A,52,19,1,A144 
112,C,A,52,20,1,A142 
112,C,A,52,21,1,A152 
112,C,A,52,22,1,A151 
112,C,A,52,23,1,A161 
112,C,A,52,24,1,A162 
112,C,A,52,25,0,A205 
112,C,A,52,26,0,A204 
112,C,A,52,27,1,A203 
112,C,A,52,28,1,A202 
112,C,A,52,29,1,A201 
112,C,A,52,30,1,A214 
112,C,A,52,31,1,A213 
112,C,A,52,32,1,A211 
112,C,A,52,33,1,A215 
112,C,A,52,34,1,A212 
112,C,A,52,35,1,A223 
112,C,A,52,36,1,A222 
112,C,A,52,37,1,A234 
112,C,A,52,38,1,A231 
112,C,A,52,39,1,A232 
112,C,A,52,40,1,A235 
112,C,A,52,41,1,A233 
112,C,A,52,42,1,A245 
112,C,A,52,43,1,A243 
112,C,A,52,44,1,A244 
112,C,A,52,45,0,A241 
112,C,A,52,46,1,A242 
112,C,A,52,47,1,A251 
112,C,A,52,48,1,A254 
112,C,A,52,49,1,A253 
112,C,A,52,50,1,A261 
112,C,A,52,51,1,A262 
112,C,A,52,52,1,A263 
112,M,A,52, 1,1,A102 
112,M,A,52, 2,0,A101 
112,M,A,52, 3,0,A105 
112,M,A,52, 4,1,A103 
112,M,A,52, 5,1,A104 
112,M,A,52, 6,1,A113 
112,M,A,52, 7,1,A114 
112,M,A,52, 8,0,A112 
112,M,A,52, 9,1,A111 
112,M,A,52,10,1,A121 
112,M,A,52,11,0,A132 
112,M,A,52,12,1,A131 
112,M,A,52,13,0,A133 
112,M,A,52,14,1,A134 
112,M,A,52,15,1,A135 
112,M,A,52,16,1,A145 
112,M,A,52,17,1,A141 
112,M,A,52,18,1,A143 
112,M,A,52,19,1,A144 
112,M,A,52,20,1,A142 
112,M,A,52,21,0,A152 
112,M,A,52,22,1,A151 
112,M,A,52,23,1,A161 
112,M,A,52,24,1,A162 
112,M,A,52,25,0,A205 
112,M,A,52,26,0,A204 
112,M,A,52,27,1,A203 
112,M,A,52,28,1,A202 
112,M,A,52,29,1,A201 
112,M,A,52,30,1,A214 
112,M,A,52,31,1,A213 
112,M,A,52,32,1,A211 
112,M,A,52,33,1,A215 
112,M,A,52,34,1,A212 
112,M,A,52,35,1,A223 
112,M,A,52,36,1,A222 
112,M,A,52,37,1,A234 
112,M,A,52,38,1,A231 
112,M,A,52,39,1,A232 
112,M,A,52,40,0,A235 
112,M,A,52,41,1,A233 
112,M,A,52,42,1,A245 
112,M,A,52,43,1,A243 
112,M,A,52,44,1,A244 
112,M,A,52,45,0,A241 
112,M,A,52,46,1,A242 
112,M,A,52,47,0,A251 
112,M,A,52,48,1,A254 
112,M,A,52,49,1,A253 
112,M,A,52,50,1,A261 
112,M,A,52,51,1,A262 
112,M,A,52,52,1,A263 
113,O,A,52, 1,1,A102 
113,O,A,52, 2,1,A101 
113,O,A,52, 3,1,A105 
113,O,A,52, 4,0,A103 
113,O,A,52, 5,0,A104 
113,O,A,52, 6,1,A114 
113,O,A,52, 7,0,A113 
113,O,A,52, 8,0,A112 
113,O,A,52, 9,1,A111 
113,O,A,52,10,0,A121 
113,O,A,52,11,1,A133 
113,O,A,52,12,0,A131 
113,O,A,52,13,1,A134 
113,O,A,52,14,1,A132 
113,O,A,52,15,0,A135 
113,O,A,52,16,1,A144 
113,O,A,52,17,0,A142 
113,O,A,52,18,1,A145 
113,O,A,52,19,0,A141 
113,O,A,52,20,0,A143 
113,O,A,52,21,1,A152 
113,O,A,52,22,0,A151 
113,O,A,52,23,1,A161 
113,O,A,52,24,1,A162 
113,O,A,52,25,0,A202 
113,O,A,52,26,0,A204 
113,O,A,52,27,1,A203 
113,O,A,52,28,0,A205 
113,O,A,52,29,0,A201 
113,O,A,52,30,0,A214 
113,O,A,52,31,0,A213 
113,O,A,52,32,1,A211 
113,O,A,52,33,1,A215 
113,O,A,52,34,1,A212 
113,O,A,52,35,1,A222 
113,O,A,52,36,1,A223 
113,O,A,52,37,0,A231 
113,O,A,52,38,0,A234 
113,O,A,52,39,0,A232 
113,O,A,52,40,1,A235 
113,O,A,52,41,0,A233 
113,O,A,52,42,0,A243 
113,O,A,52,43,0,A245 
113,O,A,52,44,1,A241 
113,O,A,52,45,0,A244 
113,O,A,52,46,1,A242 
113,O,A,52,47,0,A254 
113,O,A,52,48,0,A251 
113,O,A,52,49,1,A253 
113,O,A,52,50,0,A263 
113,O,A,52,51,0,A261 
113,O,A,52,52,0,A262 
113,C,A,52, 1,1,A102 
113,C,A,52, 2,1,A101 
113,C,A,52, 3,1,A105 
113,C,A,52, 4,0,A103 
113,C,A,52, 5,1,A104 
113,C,A,52, 6,1,A114 
113,C,A,52, 7,1,A113 
113,C,A,52, 8,1,A112 
113,C,A,52, 9,1,A111 
113,C,A,52,10,1,A121 
113,C,A,52,11,1,A133 
113,C,A,52,12,1,A131 
113,C,A,52,13,1,A134 
113,C,A,52,14,1,A132 
113,C,A,52,15,1,A135 
113,C,A,52,16,1,A144 
113,C,A,52,17,1,A142 
113,C,A,52,18,0,A145 
113,C,A,52,19,0,A141 
113,C,A,52,20,0,A143 
113,C,A,52,21,1,A152 
113,C,A,52,22,0,A151 
113,C,A,52,23,1,A161 
113,C,A,52,24,1,A162 
113,C,A,52,25,0,A202 
113,C,A,52,26,0,A204 
113,C,A,52,27,1,A203 
113,C,A,52,28,0,A205 
113,C,A,52,29,1,A201 
113,C,A,52,30,0,A214 
113,C,A,52,31,0,A213 
113,C,A,52,32,0,A211 
113,C,A,52,33,1,A215 
113,C,A,52,34,1,A212 
113,C,A,52,35,1,A222 
113,C,A,52,36,1,A223 
113,C,A,52,37,0,A231 
113,C,A,52,38,0,A234 
113,C,A,52,39,1,A232 
113,C,A,52,40,1,A235 
113,C,A,52,41,0,A233 
113,C,A,52,42,1,A243 
113,C,A,52,43,0,A245 
113,C,A,52,44,1,A241 
113,C,A,52,45,0,A244 
113,C,A,52,46,1,A242 
113,C,A,52,47,0,A254 
113,C,A,52,48,0,A251 
113,C,A,52,49,1,A253 
113,C,A,52,50,0,A263 
113,C,A,52,51,1,A261 
113,C,A,52,52,0,A262 
113,M,A,52, 1,1,A102 
113,M,A,52, 2,1,A101 
113,M,A,52, 3,0,A105 
113,M,A,52, 4,0,A103 
113,M,A,52, 5,0,A104 
113,M,A,52, 6,1,A114 
113,M,A,52, 7,1,A113 
113,M,A,52, 8,1,A112 
113,M,A,52, 9,1,A111 
113,M,A,52,10,1,A121 
113,M,A,52,11,1,A133 
113,M,A,52,12,1,A131 
113,M,A,52,13,1,A134 
113,M,A,52,14,1,A132 
113,M,A,52,15,1,A135 
113,M,A,52,16,1,A144 
113,M,A,52,17,0,A142 
113,M,A,52,18,1,A145 
113,M,A,52,19,0,A141 
113,M,A,52,20,0,A143 
113,M,A,52,21,0,A152 
113,M,A,52,22,0,A151 
113,M,A,52,23,1,A161 
113,M,A,52,24,1,A162 
113,M,A,52,25,0,A202 
113,M,A,52,26,0,A204 
113,M,A,52,27,0,A203 
113,M,A,52,28,0,A205 
113,M,A,52,29,1,A201 
113,M,A,52,30,0,A214 
113,M,A,52,31,0,A213 
113,M,A,52,32,1,A211 
113,M,A,52,33,1,A215 
113,M,A,52,34,0,A212 
113,M,A,52,35,1,A222 
113,M,A,52,36,0,A223 
113,M,A,52,37,0,A231 
113,M,A,52,38,0,A234 
113,M,A,52,39,0,A232 
113,M,A,52,40,0,A235 
113,M,A,52,41,0,A233 
113,M,A,52,42,1,A243 
113,M,A,52,43,0,A245 
113,M,A,52,44,1,A241 
113,M,A,52,45,0,A244 
113,M,A,52,46,1,A242 
113,M,A,52,47,0,A254 
113,M,A,52,48,0,A251 
113,M,A,52,49,1,A253 
113,M,A,52,50,0,A263 
113,M,A,52,51,1,A261 
113,M,A,52,52,0,A262 
114,O,A,52, 1,1,A101 
114,O,A,52, 2,0,A102 
114,O,A,52, 3,0,A103 
114,O,A,52, 4,0,A105 
114,O,A,52, 5,0,A104 
114,O,A,52, 6,0,A113 
114,O,A,52, 7,1,A114 
114,O,A,52, 8,1,A112 
114,O,A,52, 9,0,A111 
114,O,A,52,10,1,A121 
114,O,A,52,11,0,A132 
114,O,A,52,12,0,A133 
114,O,A,52,13,1,A131 
114,O,A,52,14,0,A134 
114,O,A,52,15,0,A135 
114,O,A,52,16,0,A144 
114,O,A,52,17,0,A145 
114,O,A,52,18,0,A141 
114,O,A,52,19,0,A143 
114,O,A,52,20,1,A142 
114,O,A,52,21,1,A152 
114,O,A,52,22,0,A151 
114,O,A,52,23,1,A161 
114,O,A,52,24,0,A162 
114,O,A,52,25,1,A205 
114,O,A,52,26,0,A204 
114,O,A,52,27,1,A202 
114,O,A,52,28,1,A201 
114,O,A,52,29,1,A203 
114,O,A,52,30,1,A215 
114,O,A,52,31,0,A214 
114,O,A,52,32,0,A213 
114,O,A,52,33,0,A212 
114,O,A,52,34,0,A211 
114,O,A,52,35,1,A222 
114,O,A,52,36,0,A223 
114,O,A,52,37,0,A232 
114,O,A,52,38,0,A234 
114,O,A,52,39,0,A231 
114,O,A,52,40,0,A235 
114,O,A,52,41,1,A233 
114,O,A,52,42,1,A245 
114,O,A,52,43,1,A243 
114,O,A,52,44,1,A244 
114,O,A,52,45,0,A241 
114,O,A,52,46,1,A242 
114,O,A,52,47,0,A251 
114,O,A,52,48,0,A254 
114,O,A,52,49,0,A253 
114,O,A,52,50,1,A261 
114,O,A,52,51,0,A262 
114,O,A,52,52,0,A263 
114,C,A,52, 1,1,A101 
114,C,A,52, 2,0,A102 
114,C,A,52, 3,0,A103 
114,C,A,52, 4,0,A105 
114,C,A,52, 5,0,A104 
114,C,A,52, 6,0,A113 
114,C,A,52, 7,0,A114 
114,C,A,52, 8,0,A112 
114,C,A,52, 9,0,A111 
114,C,A,52,10,0,A121 
114,C,A,52,11,0,A132 
114,C,A,52,12,0,A133 
114,C,A,52,13,0,A131 
114,C,A,52,14,0,A134 
114,C,A,52,15,0,A135 
114,C,A,52,16,0,A144 
114,C,A,52,17,0,A145 
114,C,A,52,18,0,A141 
114,C,A,52,19,0,A143 
114,C,A,52,20,1,A142 
114,C,A,52,21,0,A152 
114,C,A,52,22,0,A151 
114,C,A,52,23,1,A161 
114,C,A,52,24,0,A162 
114,C,A,52,25,0,A205 
114,C,A,52,26,0,A204 
114,C,A,52,27,0,A202 
114,C,A,52,28,0,A201 
114,C,A,52,29,0,A203 
114,C,A,52,30,0,A215 
114,C,A,52,31,0,A214 
114,C,A,52,32,0,A213 
114,C,A,52,33,0,A212 
114,C,A,52,34,0,A211 
114,C,A,52,35,0,A222 
114,C,A,52,36,0,A223 
114,C,A,52,37,0,A232 
114,C,A,52,38,0,A234 
114,C,A,52,39,0,A231 
114,C,A,52,40,0,A235 
114,C,A,52,41,0,A233 
114,C,A,52,42,1,A245 
114,C,A,52,43,1,A243 
114,C,A,52,44,0,A244 
114,C,A,52,45,0,A241 
114,C,A,52,46,0,A242 
114,C,A,52,47,0,A251 
114,C,A,52,48,0,A254 
114,C,A,52,49,0,A253 
114,C,A,52,50,1,A261 
114,C,A,52,51,0,A262 
114,C,A,52,52,0,A263 
114,M,A,52, 1,1,A101 
114,M,A,52, 2,0,A102 
114,M,A,52, 3,0,A103 
114,M,A,52, 4,1,A105 
114,M,A,52, 5,0,A104 
114,M,A,52, 6,0,A113 
114,M,A,52, 7,0,A114 
114,M,A,52, 8,0,A112 
114,M,A,52, 9,0,A111 
114,M,A,52,10,0,A121 
114,M,A,52,11,0,A132 
114,M,A,52,12,0,A133 
114,M,A,52,13,0,A131 
114,M,A,52,14,0,A134 
114,M,A,52,15,0,A135 
114,M,A,52,16,0,A144 
114,M,A,52,17,0,A145 
114,M,A,52,18,0,A141 
114,M,A,52,19,0,A143 
114,M,A,52,20,1,A142 
114,M,A,52,21,1,A152 
114,M,A,52,22,0,A151 
114,M,A,52,23,1,A161 
114,M,A,52,24,0,A162 
114,M,A,52,25,1,A205 
114,M,A,52,26,0,A204 
114,M,A,52,27,0,A202 
114,M,A,52,28,1,A201 
114,M,A,52,29,0,A203 
114,M,A,52,30,0,A215 
114,M,A,52,31,0,A214 
114,M,A,52,32,0,A213 
114,M,A,52,33,0,A212 
114,M,A,52,34,0,A211 
114,M,A,52,35,1,A222 
114,M,A,52,36,0,A223 
114,M,A,52,37,0,A232 
114,M,A,52,38,0,A234 
114,M,A,52,39,0,A231 
114,M,A,52,40,1,A235 
114,M,A,52,41,0,A233 
114,M,A,52,42,1,A245 
114,M,A,52,43,1,A243 
114,M,A,52,44,0,A244 
114,M,A,52,45,0,A241 
114,M,A,52,46,0,A242 
114,M,A,52,47,0,A251 
114,M,A,52,48,0,A254 
114,M,A,52,49,0,A253 
114,M,A,52,50,1,A261 
114,M,A,52,51,0,A262 
114,M,A,52,52,0,A263 
115,O,A,52, 1,1,A102 
115,O,A,52, 2,0,A105 
115,O,A,52, 3,1,A101 
115,O,A,52, 4,0,A103 
115,O,A,52, 5,0,A104 
115,O,A,52, 6,1,A113 
115,O,A,52, 7,1,A114 
115,O,A,52, 8,0,A112 
115,O,A,52, 9,1,A111 
115,O,A,52,10,1,A121 
115,O,A,52,11,0,A134 
115,O,A,52,12,0,A133 
115,O,A,52,13,0,A131 
115,O,A,52,14,1,A132 
115,O,A,52,15,0,A135 
115,O,A,52,16,0,A145 
115,O,A,52,17,1,A142 
115,O,A,52,18,0,A141 
115,O,A,52,19,1,A143 
115,O,A,52,20,0,A144 
115,O,A,52,21,1,A152 
115,O,A,52,22,0,A151 
115,O,A,52,23,0,A161 
115,O,A,52,24,0,A162 
115,O,A,52,25,1,A204 
115,O,A,52,26,1,A203 
115,O,A,52,27,0,A201 
115,O,A,52,28,1,A205 
115,O,A,52,29,0,A202 
115,O,A,52,30,1,A214 
115,O,A,52,31,1,A212 
115,O,A,52,32,0,A213 
115,O,A,52,33,0,A211 
115,O,A,52,34,1,A215 
115,O,A,52,35,0,A222 
115,O,A,52,36,1,A223 
115,O,A,52,37,0,A233 
115,O,A,52,38,1,A234 
115,O,A,52,39,1,A231 
115,O,A,52,40,1,A235 
115,O,A,52,41,0,A232 
115,O,A,52,42,0,A243 
115,O,A,52,43,1,A244 
115,O,A,52,44,1,A241 
115,O,A,52,45,0,A242 
115,O,A,52,46,0,A245 
115,O,A,52,47,1,A254 
115,O,A,52,48,1,A251 
115,O,A,52,49,0,A253 
115,O,A,52,50,1,A262 
115,O,A,52,51,1,A261 
115,O,A,52,52,1,A263 
115,C,A,52, 1,1,A102 
115,C,A,52, 2,1,A105 
115,C,A,52, 3,1,A101 
115,C,A,52, 4,0,A103 
115,C,A,52, 5,0,A104 
115,C,A,52, 6,1,A113 
115,C,A,52, 7,1,A114 
115,C,A,52, 8,1,A112 
115,C,A,52, 9,1,A111 
115,C,A,52,10,1,A121 
115,C,A,52,11,1,A134 
115,C,A,52,12,1,A133 
115,C,A,52,13,0,A131 
115,C,A,52,14,1,A132 
115,C,A,52,15,1,A135 
115,C,A,52,16,1,A145 
115,C,A,52,17,1,A142 
115,C,A,52,18,1,A141 
115,C,A,52,19,1,A143 
115,C,A,52,20,1,A144 
115,C,A,52,21,1,A152 
115,C,A,52,22,1,A151 
115,C,A,52,23,1,A161 
115,C,A,52,24,0,A162 
115,C,A,52,25,1,A204 
115,C,A,52,26,1,A203 
115,C,A,52,27,1,A201 
115,C,A,52,28,1,A205 
115,C,A,52,29,0,A202 
115,C,A,52,30,1,A214 
115,C,A,52,31,1,A212 
115,C,A,52,32,0,A213 
115,C,A,52,33,0,A211 
115,C,A,52,34,1,A215 
115,C,A,52,35,1,A222 
115,C,A,52,36,1,A223 
115,C,A,52,37,0,A233 
115,C,A,52,38,1,A234 
115,C,A,52,39,1,A231 
115,C,A,52,40,1,A235 
115,C,A,52,41,1,A232 
115,C,A,52,42,1,A243 
115,C,A,52,43,1,A244 
115,C,A,52,44,1,A241 
115,C,A,52,45,1,A242 
115,C,A,52,46,0,A245 
115,C,A,52,47,1,A254 
115,C,A,52,48,1,A251 
115,C,A,52,49,1,A253 
115,C,A,52,50,1,A262 
115,C,A,52,51,1,A261 
115,C,A,52,52,1,A263 
115,M,A,52, 1,1,A102 
115,M,A,52, 2,0,A105 
115,M,A,52, 3,1,A101 
115,M,A,52, 4,0,A103 
115,M,A,52, 5,1,A104 
115,M,A,52, 6,0,A113 
115,M,A,52, 7,1,A114 
115,M,A,52, 8,0,A112 
115,M,A,52, 9,1,A111 
115,M,A,52,10,1,A121 
115,M,A,52,11,0,A134 
115,M,A,52,12,1,A133 
115,M,A,52,13,0,A131 
115,M,A,52,14,1,A132 
115,M,A,52,15,1,A135 
115,M,A,52,16,1,A145 
115,M,A,52,17,1,A142 
115,M,A,52,18,1,A141 
115,M,A,52,19,1,A143 
115,M,A,52,20,1,A144 
115,M,A,52,21,0,A152 
115,M,A,52,22,0,A151 
115,M,A,52,23,0,A161 
115,M,A,52,24,0,A162 
115,M,A,52,25,1,A204 
115,M,A,52,26,1,A203 
115,M,A,52,27,1,A201 
115,M,A,52,28,1,A205 
115,M,A,52,29,0,A202 
115,M,A,52,30,1,A214 
115,M,A,52,31,0,A212 
115,M,A,52,32,0,A213 
115,M,A,52,33,0,A211 
115,M,A,52,34,1,A215 
115,M,A,52,35,1,A222 
115,M,A,52,36,1,A223 
115,M,A,52,37,1,A233 
115,M,A,52,38,1,A234 
115,M,A,52,39,1,A231 
115,M,A,52,40,1,A235 
115,M,A,52,41,1,A232 
115,M,A,52,42,1,A243 
115,M,A,52,43,1,A244 
115,M,A,52,44,1,A241 
115,M,A,52,45,0,A242 
115,M,A,52,46,0,A245 
115,M,A,52,47,1,A254 
115,M,A,52,48,1,A251 
115,M,A,52,49,1,A253 
115,M,A,52,50,1,A262 
115,M,A,52,51,1,A261 
115,M,A,52,52,1,A263 
116,O,A,52, 1,1,A101 
116,O,A,52, 2,1,A103 
116,O,A,52, 3,1,A102 
116,O,A,52, 4,0,A104 
116,O,A,52, 5,1,A105 
116,O,A,52, 6,0,A113 
116,O,A,52, 7,1,A114 
116,O,A,52, 8,0,A112 
116,O,A,52, 9,1,A111 
116,O,A,52,10,0,A121 
116,O,A,52,11,0,A133 
116,O,A,52,12,0,A134 
116,O,A,52,13,1,A132 
116,O,A,52,14,1,A131 
116,O,A,52,15,1,A135 
116,O,A,52,16,0,A145 
116,O,A,52,17,1,A144 
116,O,A,52,18,1,A141 
116,O,A,52,19,1,A143 
116,O,A,52,20,1,A142 
116,O,A,52,21,1,A152 
116,O,A,52,22,0,A151 
116,O,A,52,23,1,A161 
116,O,A,52,24,1,A162 
116,O,A,52,25,1,A205 
116,O,A,52,26,1,A204 
116,O,A,52,27,1,A202 
116,O,A,52,28,0,A203 
116,O,A,52,29,1,A201 
116,O,A,52,30,1,A213 
116,O,A,52,31,0,A215 
116,O,A,52,32,1,A211 
116,O,A,52,33,0,A214 
116,O,A,52,34,1,A212 
116,O,A,52,35,1,A222 
116,O,A,52,36,1,A223 
116,O,A,52,37,1,A231 
116,O,A,52,38,0,A232 
116,O,A,52,39,1,A234 
116,O,A,52,40,0,A235 
116,O,A,52,41,1,A233 
116,O,A,52,42,0,A241 
116,O,A,52,43,1,A243 
116,O,A,52,44,0,A244 
116,O,A,52,45,0,A242 
116,O,A,52,46,0,A245 
116,O,A,52,47,1,A254 
116,O,A,52,48,1,A251 
116,O,A,52,49,1,A253 
116,O,A,52,50,1,A263 
116,O,A,52,51,0,A261 
116,O,A,52,52,1,A262 
116,C,A,52, 1,1,A101 
116,C,A,52, 2,1,A103 
116,C,A,52, 3,1,A102 
116,C,A,52, 4,1,A104 
116,C,A,52, 5,1,A105 
116,C,A,52, 6,1,A113 
116,C,A,52, 7,1,A114 
116,C,A,52, 8,1,A112 
116,C,A,52, 9,1,A111 
116,C,A,52,10,1,A121 
116,C,A,52,11,1,A133 
116,C,A,52,12,1,A134 
116,C,A,52,13,1,A132 
116,C,A,52,14,1,A131 
116,C,A,52,15,1,A135 
116,C,A,52,16,1,A145 
116,C,A,52,17,1,A144 
116,C,A,52,18,1,A141 
116,C,A,52,19,1,A143 
116,C,A,52,20,1,A142 
116,C,A,52,21,1,A152 
116,C,A,52,22,0,A151 
116,C,A,52,23,1,A161 
116,C,A,52,24,1,A162 
116,C,A,52,25,1,A205 
116,C,A,52,26,1,A204 
116,C,A,52,27,1,A202 
116,C,A,52,28,1,A203 
116,C,A,52,29,1,A201 
116,C,A,52,30,1,A213 
116,C,A,52,31,1,A215 
116,C,A,52,32,1,A211 
116,C,A,52,33,1,A214 
116,C,A,52,34,1,A212 
116,C,A,52,35,1,A222 
116,C,A,52,36,1,A223 
116,C,A,52,37,1,A231 
116,C,A,52,38,1,A232 
116,C,A,52,39,1,A234 
116,C,A,52,40,1,A235 
116,C,A,52,41,0,A233 
116,C,A,52,42,1,A241 
116,C,A,52,43,1,A243 
116,C,A,52,44,1,A244 
116,C,A,52,45,1,A242 
116,C,A,52,46,0,A245 
116,C,A,52,47,1,A254 
116,C,A,52,48,1,A251 
116,C,A,52,49,1,A253 
116,C,A,52,50,1,A263 
116,C,A,52,51,1,A261 
116,C,A,52,52,1,A262 
116,M,A,52, 1,1,A101 
116,M,A,52, 2,1,A103 
116,M,A,52, 3,1,A102 
116,M,A,52, 4,1,A104 
116,M,A,52, 5,1,A105 
116,M,A,52, 6,1,A113 
116,M,A,52, 7,1,A114 
116,M,A,52, 8,1,A112 
116,M,A,52, 9,1,A111 
116,M,A,52,10,1,A121 
116,M,A,52,11,1,A133 
116,M,A,52,12,1,A134 
116,M,A,52,13,1,A132 
116,M,A,52,14,1,A131 
116,M,A,52,15,1,A135 
116,M,A,52,16,1,A145 
116,M,A,52,17,1,A144 
116,M,A,52,18,1,A141 
116,M,A,52,19,1,A143 
116,M,A,52,20,1,A142 
116,M,A,52,21,1,A152 
116,M,A,52,22,0,A151 
116,M,A,52,23,0,A161 
116,M,A,52,24,1,A162 
116,M,A,52,25,1,A205 
116,M,A,52,26,1,A204 
116,M,A,52,27,1,A202 
116,M,A,52,28,1,A203 
116,M,A,52,29,1,A201 
116,M,A,52,30,1,A213 
116,M,A,52,31,1,A215 
116,M,A,52,32,1,A211 
116,M,A,52,33,1,A214 
116,M,A,52,34,1,A212 
116,M,A,52,35,1,A222 
116,M,A,52,36,1,A223 
116,M,A,52,37,1,A231 
116,M,A,52,38,0,A232 
116,M,A,52,39,1,A234 
116,M,A,52,40,1,A235 
116,M,A,52,41,0,A233 
116,M,A,52,42,1,A241 
116,M,A,52,43,1,A243 
116,M,A,52,44,1,A244 
116,M,A,52,45,0,A242 
116,M,A,52,46,0,A245 
116,M,A,52,47,1,A254 
116,M,A,52,48,1,A251 
116,M,A,52,49,1,A253 
116,M,A,52,50,1,A263 
116,M,A,52,51,1,A261 
116,M,A,52,52,1,A262 
117,O,A,52, 1,0,A103 
117,O,A,52, 2,1,A102 
117,O,A,52, 3,0,A101 
117,O,A,52, 4,0,A105 
117,O,A,52, 5,1,A104 
117,O,A,52, 6,1,A113 
117,O,A,52, 7,1,A112 
117,O,A,52, 8,1,A114 
117,O,A,52, 9,1,A111 
117,O,A,52,10,1,A121 
117,O,A,52,11,1,A133 
117,O,A,52,12,1,A132 
117,O,A,52,13,1,A131 
117,O,A,52,14,1,A134 
117,O,A,52,15,1,A135 
117,O,A,52,16,1,A141 
117,O,A,52,17,1,A144 
117,O,A,52,18,0,A142 
117,O,A,52,19,0,A143 
117,O,A,52,20,1,A145 
117,O,A,52,21,1,A152 
117,O,A,52,22,1,A151 
117,O,A,52,23,0,A161 
117,O,A,52,24,0,A162 
117,O,A,52,25,1,A201 
117,O,A,52,26,1,A202 
117,O,A,52,27,0,A203 
117,O,A,52,28,1,A204 
117,O,A,52,29,1,A205 
117,O,A,52,30,1,A213 
117,O,A,52,31,1,A215 
117,O,A,52,32,1,A214 
117,O,A,52,33,1,A211 
117,O,A,52,34,1,A212 
117,O,A,52,35,1,A222 
117,O,A,52,36,1,A223 
117,O,A,52,37,1,A231 
117,O,A,52,38,0,A235 
117,O,A,52,39,1,A234 
117,O,A,52,40,1,A233 
117,O,A,52,41,0,A232 
117,O,A,52,42,1,A243 
117,O,A,52,43,1,A241 
117,O,A,52,44,1,A245 
117,O,A,52,45,1,A244 
117,O,A,52,46,1,A242 
117,O,A,52,47,1,A251 
117,O,A,52,48,0,A254 
117,O,A,52,49,1,A253 
117,O,A,52,50,1,A262 
117,O,A,52,51,1,A261 
117,O,A,52,52,1,A263 
117,C,A,52, 1,0,A103 
117,C,A,52, 2,1,A102 
117,C,A,52, 3,0,A101 
117,C,A,52, 4,0,A105 
117,C,A,52, 5,0,A104 
117,C,A,52, 6,0,A113 
117,C,A,52, 7,0,A112 
117,C,A,52, 8,0,A114 
117,C,A,52, 9,0,A111 
117,C,A,52,10,1,A121 
117,C,A,52,11,0,A133 
117,C,A,52,12,1,A132 
117,C,A,52,13,1,A131 
117,C,A,52,14,0,A134 
117,C,A,52,15,1,A135 
117,C,A,52,16,1,A141 
117,C,A,52,17,0,A144 
117,C,A,52,18,0,A142 
117,C,A,52,19,0,A143 
117,C,A,52,20,1,A145 
117,C,A,52,21,1,A152 
117,C,A,52,22,1,A151 
117,C,A,52,23,0,A161 
117,C,A,52,24,0,A162 
117,C,A,52,25,1,A201 
117,C,A,52,26,1,A202 
117,C,A,52,27,0,A203 
117,C,A,52,28,1,A204 
117,C,A,52,29,1,A205 
117,C,A,52,30,1,A213 
117,C,A,52,31,1,A215 
117,C,A,52,32,1,A214 
117,C,A,52,33,1,A211 
117,C,A,52,34,1,A212 
117,C,A,52,35,1,A222 
117,C,A,52,36,1,A223 
117,C,A,52,37,1,A231 
117,C,A,52,38,1,A235 
117,C,A,52,39,1,A234 
117,C,A,52,40,1,A233 
117,C,A,52,41,1,A232 
117,C,A,52,42,1,A243 
117,C,A,52,43,1,A241 
117,C,A,52,44,1,A245 
117,C,A,52,45,1,A244 
117,C,A,52,46,1,A242 
117,C,A,52,47,1,A251 
117,C,A,52,48,0,A254 
117,C,A,52,49,1,A253 
117,C,A,52,50,1,A262 
117,C,A,52,51,0,A261 
117,C,A,52,52,1,A263 
117,M,A,52, 1,0,A103 
117,M,A,52, 2,1,A102 
117,M,A,52, 3,0,A101 
117,M,A,52, 4,0,A105 
117,M,A,52, 5,1,A104 
117,M,A,52, 6,0,A113 
117,M,A,52, 7,0,A112 
117,M,A,52, 8,0,A114 
117,M,A,52, 9,0,A111 
117,M,A,52,10,0,A121 
117,M,A,52,11,1,A133 
117,M,A,52,12,1,A132 
117,M,A,52,13,1,A131 
117,M,A,52,14,1,A134 
117,M,A,52,15,1,A135 
117,M,A,52,16,1,A141 
117,M,A,52,17,0,A144 
117,M,A,52,18,0,A142 
117,M,A,52,19,0,A143 
117,M,A,52,20,1,A145 
117,M,A,52,21,1,A152 
117,M,A,52,22,1,A151 
117,M,A,52,23,0,A161 
117,M,A,52,24,0,A162 
117,M,A,52,25,1,A201 
117,M,A,52,26,1,A202 
117,M,A,52,27,0,A203 
117,M,A,52,28,1,A204 
117,M,A,52,29,1,A205 
117,M,A,52,30,1,A213 
117,M,A,52,31,1,A215 
117,M,A,52,32,0,A214 
117,M,A,52,33,1,A211 
117,M,A,52,34,1,A212 
117,M,A,52,35,1,A222 
117,M,A,52,36,1,A223 
117,M,A,52,37,1,A231 
117,M,A,52,38,0,A235 
117,M,A,52,39,1,A234 
117,M,A,52,40,1,A233 
117,M,A,52,41,0,A232 
117,M,A,52,42,1,A243 
117,M,A,52,43,0,A241 
117,M,A,52,44,1,A245 
117,M,A,52,45,1,A244 
117,M,A,52,46,0,A242 
117,M,A,52,47,1,A251 
117,M,A,52,48,0,A254 
117,M,A,52,49,1,A253 
117,M,A,52,50,1,A262 
117,M,A,52,51,0,A261 
117,M,A,52,52,1,A263 
118,O,A,52, 1,0,A104 
118,O,A,52, 2,1,A102 
118,O,A,52, 3,1,A105 
118,O,A,52, 4,1,A101 
118,O,A,52, 5,1,A103 
118,O,A,52, 6,0,A112 
118,O,A,52, 7,1,A114 
118,O,A,52, 8,1,A111 
118,O,A,52, 9,0,A113 
118,O,A,52,10,1,A121 
118,O,A,52,11,0,A134 
118,O,A,52,12,1,A132 
118,O,A,52,13,1,A131 
118,O,A,52,14,1,A133 
118,O,A,52,15,1,A135 
118,O,A,52,16,1,A144 
118,O,A,52,17,1,A142 
118,O,A,52,18,1,A143 
118,O,A,52,19,1,A141 
118,O,A,52,20,1,A145 
118,O,A,52,21,0,A152 
118,O,A,52,22,1,A151 
118,O,A,52,23,1,A161 
118,O,A,52,24,1,A162 
118,O,A,52,25,1,A202 
118,O,A,52,26,1,A204 
118,O,A,52,27,1,A203 
118,O,A,52,28,1,A205 
118,O,A,52,29,1,A201 
118,O,A,52,30,1,A214 
118,O,A,52,31,1,A215 
118,O,A,52,32,1,A212 
118,O,A,52,33,1,A211 
118,O,A,52,34,1,A213 
118,O,A,52,35,1,A222 
118,O,A,52,36,1,A223 
118,O,A,52,37,1,A234 
118,O,A,52,38,1,A232 
118,O,A,52,39,1,A231 
118,O,A,52,40,1,A235 
118,O,A,52,41,1,A233 
118,O,A,52,42,1,A242 
118,O,A,52,43,1,A243 
118,O,A,52,44,1,A244 
118,O,A,52,45,1,A245 
118,O,A,52,46,0,A241 
118,O,A,52,47,0,A253 
118,O,A,52,48,1,A251 
118,O,A,52,49,1,A254 
118,O,A,52,50,1,A263 
118,O,A,52,51,1,A261 
118,O,A,52,52,1,A262 
118,C,A,52, 1,0,A104 
118,C,A,52, 2,0,A102 
118,C,A,52, 3,0,A105 
118,C,A,52, 4,1,A101 
118,C,A,52, 5,1,A103 
118,C,A,52, 6,0,A112 
118,C,A,52, 7,0,A114 
118,C,A,52, 8,0,A111 
118,C,A,52, 9,0,A113 
118,C,A,52,10,1,A121 
118,C,A,52,11,0,A134 
118,C,A,52,12,1,A132 
118,C,A,52,13,1,A131 
118,C,A,52,14,1,A133 
118,C,A,52,15,1,A135 
118,C,A,52,16,0,A144 
118,C,A,52,17,1,A142 
118,C,A,52,18,1,A143 
118,C,A,52,19,1,A141 
118,C,A,52,20,1,A145 
118,C,A,52,21,1,A152 
118,C,A,52,22,1,A151 
118,C,A,52,23,1,A161 
118,C,A,52,24,1,A162 
118,C,A,52,25,0,A202 
118,C,A,52,26,1,A204 
118,C,A,52,27,1,A203 
118,C,A,52,28,1,A205 
118,C,A,52,29,1,A201 
118,C,A,52,30,1,A214 
118,C,A,52,31,1,A215 
118,C,A,52,32,1,A212 
118,C,A,52,33,1,A211 
118,C,A,52,34,1,A213 
118,C,A,52,35,1,A222 
118,C,A,52,36,1,A223 
118,C,A,52,37,1,A234 
118,C,A,52,38,1,A232 
118,C,A,52,39,1,A231 
118,C,A,52,40,1,A235 
118,C,A,52,41,1,A233 
118,C,A,52,42,1,A242 
118,C,A,52,43,1,A243 
118,C,A,52,44,1,A244 
118,C,A,52,45,1,A245 
118,C,A,52,46,1,A241 
118,C,A,52,47,1,A253 
118,C,A,52,48,1,A251 
118,C,A,52,49,1,A254 
118,C,A,52,50,1,A263 
118,C,A,52,51,1,A261 
118,C,A,52,52,1,A262 
118,M,A,52, 1,0,A104 
118,M,A,52, 2,1,A102 
118,M,A,52, 3,0,A105 
118,M,A,52, 4,1,A101 
118,M,A,52, 5,1,A103 
118,M,A,52, 6,0,A112 
118,M,A,52, 7,0,A114 
118,M,A,52, 8,1,A111 
118,M,A,52, 9,0,A113 
118,M,A,52,10,0,A121 
118,M,A,52,11,0,A134 
118,M,A,52,12,1,A132 
118,M,A,52,13,1,A131 
118,M,A,52,14,1,A133 
118,M,A,52,15,1,A135 
118,M,A,52,16,0,A144 
118,M,A,52,17,1,A142 
118,M,A,52,18,1,A143 
118,M,A,52,19,1,A141 
118,M,A,52,20,1,A145 
118,M,A,52,21,1,A152 
118,M,A,52,22,0,A151 
118,M,A,52,23,1,A161 
118,M,A,52,24,1,A162 
118,M,A,52,25,0,A202 
118,M,A,52,26,1,A204 
118,M,A,52,27,1,A203 
118,M,A,52,28,1,A205 
118,M,A,52,29,1,A201 
118,M,A,52,30,1,A214 
118,M,A,52,31,1,A215 
118,M,A,52,32,1,A212 
118,M,A,52,33,1,A211 
118,M,A,52,34,1,A213 
118,M,A,52,35,1,A222 
118,M,A,52,36,1,A223 
118,M,A,52,37,1,A234 
118,M,A,52,38,1,A232 
118,M,A,52,39,1,A231 
118,M,A,52,40,1,A235 
118,M,A,52,41,1,A233 
118,M,A,52,42,1,A242 
118,M,A,52,43,1,A243 
118,M,A,52,44,1,A244 
118,M,A,52,45,1,A245 
118,M,A,52,46,0,A241 
118,M,A,52,47,1,A253 
118,M,A,52,48,1,A251 
118,M,A,52,49,1,A254 
118,M,A,52,50,1,A263 
118,M,A,52,51,1,A261 
118,M,A,52,52,1,A262 
119,O,A,52, 1,1,A102 
119,O,A,52, 2,1,A105 
119,O,A,52, 3,1,A101 
119,O,A,52, 4,1,A104 
119,O,A,52, 5,1,A103 
119,O,A,52, 6,0,A114 
119,O,A,52, 7,0,A111 
119,O,A,52, 8,1,A113 
119,O,A,52, 9,0,A112 
119,O,A,52,10,1,A121 
119,O,A,52,11,0,A132 
119,O,A,52,12,1,A134 
119,O,A,52,13,1,A131 
119,O,A,52,14,0,A133 
119,O,A,52,15,1,A135 
119,O,A,52,16,0,A142 
119,O,A,52,17,1,A143 
119,O,A,52,18,0,A141 
119,O,A,52,19,1,A144 
119,O,A,52,20,1,A145 
119,O,A,52,21,1,A152 
119,O,A,52,22,0,A151 
119,O,A,52,23,0,A162 
119,O,A,52,24,0,A161 
119,O,A,52,25,1,A204 
119,O,A,52,26,1,A203 
119,O,A,52,27,1,A205 
119,O,A,52,28,1,A201 
119,O,A,52,29,1,A202 
119,O,A,52,30,1,A212 
119,O,A,52,31,1,A214 
119,O,A,52,32,0,A211 
119,O,A,52,33,1,A213 
119,O,A,52,34,1,A215 
119,O,A,52,35,1,A222 
119,O,A,52,36,1,A223 
119,O,A,52,37,0,A232 
119,O,A,52,38,1,A234 
119,O,A,52,39,1,A231 
119,O,A,52,40,1,A235 
119,O,A,52,41,1,A233 
119,O,A,52,42,1,A244 
119,O,A,52,43,1,A245 
119,O,A,52,44,1,A242 
119,O,A,52,45,1,A243 
119,O,A,52,46,0,A241 
119,O,A,52,47,0,A254 
119,O,A,52,48,1,A251 
119,O,A,52,49,1,A253 
119,O,A,52,50,1,A262 
119,O,A,52,51,1,A261 
119,O,A,52,52,1,A263 
119,C,A,52, 1,1,A102 
119,C,A,52, 2,1,A105 
119,C,A,52, 3,1,A101 
119,C,A,52, 4,1,A104 
119,C,A,52, 5,1,A103 
119,C,A,52, 6,1,A114 
119,C,A,52, 7,1,A111 
119,C,A,52, 8,1,A113 
119,C,A,52, 9,1,A112 
119,C,A,52,10,1,A121 
119,C,A,52,11,1,A132 
119,C,A,52,12,1,A134 
119,C,A,52,13,1,A131 
119,C,A,52,14,1,A133 
119,C,A,52,15,1,A135 
119,C,A,52,16,1,A142 
119,C,A,52,17,1,A143 
119,C,A,52,18,1,A141 
119,C,A,52,19,1,A144 
119,C,A,52,20,1,A145 
119,C,A,52,21,1,A152 
119,C,A,52,22,1,A151 
119,C,A,52,23,1,A162 
119,C,A,52,24,0,A161 
119,C,A,52,25,1,A204 
119,C,A,52,26,1,A203 
119,C,A,52,27,1,A205 
119,C,A,52,28,1,A201 
119,C,A,52,29,1,A202 
119,C,A,52,30,1,A212 
119,C,A,52,31,1,A214 
119,C,A,52,32,1,A211 
119,C,A,52,33,1,A213 
119,C,A,52,34,1,A215 
119,C,A,52,35,1,A222 
119,C,A,52,36,1,A223 
119,C,A,52,37,1,A232 
119,C,A,52,38,1,A234 
119,C,A,52,39,1,A231 
119,C,A,52,40,1,A235 
119,C,A,52,41,1,A233 
119,C,A,52,42,1,A244 
119,C,A,52,43,1,A245 
119,C,A,52,44,1,A242 
119,C,A,52,45,1,A243 
119,C,A,52,46,1,A241 
119,C,A,52,47,1,A254 
119,C,A,52,48,1,A251 
119,C,A,52,49,1,A253 
119,C,A,52,50,1,A262 
119,C,A,52,51,1,A261 
119,C,A,52,52,1,A263 
119,M,A,52, 1,1,A102 
119,M,A,52, 2,1,A105 
119,M,A,52, 3,1,A101 
119,M,A,52, 4,1,A104 
119,M,A,52, 5,1,A103 
119,M,A,52, 6,0,A114 
119,M,A,52, 7,0,A111 
119,M,A,52, 8,1,A113 
119,M,A,52, 9,1,A112 
119,M,A,52,10,1,A121 
119,M,A,52,11,0,A132 
119,M,A,52,12,1,A134 
119,M,A,52,13,1,A131 
119,M,A,52,14,1,A133 
119,M,A,52,15,1,A135 
119,M,A,52,16,1,A142 
119,M,A,52,17,1,A143 
119,M,A,52,18,1,A141 
119,M,A,52,19,1,A144 
119,M,A,52,20,1,A145 
119,M,A,52,21,0,A152 
119,M,A,52,22,1,A151 
119,M,A,52,23,1,A162 
119,M,A,52,24,0,A161 
119,M,A,52,25,1,A204 
119,M,A,52,26,1,A203 
119,M,A,52,27,1,A205 
119,M,A,52,28,1,A201 
119,M,A,52,29,1,A202 
119,M,A,52,30,1,A212 
119,M,A,52,31,1,A214 
119,M,A,52,32,1,A211 
119,M,A,52,33,1,A213 
119,M,A,52,34,1,A215 
119,M,A,52,35,1,A222 
119,M,A,52,36,1,A223 
119,M,A,52,37,1,A232 
119,M,A,52,38,1,A234 
119,M,A,52,39,1,A231 
119,M,A,52,40,0,A235 
119,M,A,52,41,1,A233 
119,M,A,52,42,1,A244 
119,M,A,52,43,1,A245 
119,M,A,52,44,1,A242 
119,M,A,52,45,1,A243 
119,M,A,52,46,0,A241 
119,M,A,52,47,0,A254 
119,M,A,52,48,1,A251 
119,M,A,52,49,1,A253 
119,M,A,52,50,1,A262 
119,M,A,52,51,1,A261 
119,M,A,52,52,1,A263 
  0,O,B,52, 1,0,B101 
  0,O,B,52, 2,0,B115 
  0,O,B,52, 3,1,B122 
  0,O,B,52, 4,0,B137 
  0,O,B,52, 5,0,B136 
  0,O,B,52, 6,1,B147 
  0,O,B,52, 7,0,B146 
  0,O,B,52, 8,0,B155 
  0,O,B,52, 9,1,B157 
  0,O,B,52,10,0,B154 
  0,O,B,52,11,0,B156 
  0,O,B,52,12,1,B165 
  0,O,B,52,13,1,B167 
  0,O,B,52,14,1,B164 
  0,O,B,52,15,1,B166 
  0,O,B,52,16,0,B301 
  0,O,B,52,17,1,B302 
  0,O,B,52,18,0,B304 
  0,O,B,52,19,1,B303 
  0,O,B,52,20,1,B305 
  0,O,B,52,21,1,B311 
  0,O,B,52,22,0,B314 
  0,O,B,52,23,1,B315 
  0,O,B,52,24,0,B316 
  0,O,B,52,25,0,B313 
  0,O,B,52,26,1,B312 
  0,O,B,52,27,0,B321 
  0,O,B,52,28,1,B322 
  0,O,B,52,29,0,B325 
  0,O,B,52,30,0,B323 
  0,O,B,52,31,1,B326 
  0,O,B,52,32,0,B324 
  0,O,B,52,33,1,B331 
  0,O,B,52,34,1,B332 
  0,O,B,52,35,1,B335 
  0,O,B,52,36,0,B334 
  0,O,B,52,37,1,B333 
  0,O,B,52,38,1,B343 
  0,O,B,52,39,0,B344 
  0,O,B,52,40,1,B346 
  0,O,B,52,41,0,B342 
  0,O,B,52,42,1,B345 
  0,O,B,52,43,0,B341 
  0,O,B,52,44,0,B351 
  0,O,B,52,45,0,B355 
  0,O,B,52,46,1,B354 
  0,O,B,52,47,0,B352 
  0,O,B,52,48,0,B361 
  0,O,B,52,49,1,B364 
  0,O,B,52,50,1,B362 
  0,O,B,52,51,0,B365 
  0,O,B,52,52,0,B366 
  0,C,B,52, 1,0,B101 
  0,C,B,52, 2,0,B115 
  0,C,B,52, 3,1,B122 
  0,C,B,52, 4,0,B137 
  0,C,B,52, 5,0,B136 
  0,C,B,52, 6,0,B147 
  0,C,B,52, 7,0,B146 
  0,C,B,52, 8,1,B155 
  0,C,B,52, 9,0,B157 
  0,C,B,52,10,0,B154 
  0,C,B,52,11,0,B156 
  0,C,B,52,12,0,B165 
  0,C,B,52,13,1,B167 
  0,C,B,52,14,0,B164 
  0,C,B,52,15,1,B166 
  0,C,B,52,16,0,B301 
  0,C,B,52,17,1,B302 
  0,C,B,52,18,0,B304 
  0,C,B,52,19,1,B303 
  0,C,B,52,20,1,B305 
  0,C,B,52,21,0,B311 
  0,C,B,52,22,0,B314 
  0,C,B,52,23,0,B315 
  0,C,B,52,24,0,B316 
  0,C,B,52,25,0,B313 
  0,C,B,52,26,0,B312 
  0,C,B,52,27,0,B321 
  0,C,B,52,28,0,B322 
  0,C,B,52,29,0,B325 
  0,C,B,52,30,0,B323 
  0,C,B,52,31,1,B326 
  0,C,B,52,32,0,B324 
  0,C,B,52,33,0,B331 
  0,C,B,52,34,0,B332 
  0,C,B,52,35,1,B335 
  0,C,B,52,36,0,B334 
  0,C,B,52,37,1,B333 
  0,C,B,52,38,1,B343 
  0,C,B,52,39,0,B344 
  0,C,B,52,40,0,B346 
  0,C,B,52,41,0,B342 
  0,C,B,52,42,1,B345 
  0,C,B,52,43,0,B341 
  0,C,B,52,44,0,B351 
  0,C,B,52,45,0,B355 
  0,C,B,52,46,1,B354 
  0,C,B,52,47,0,B352 
  0,C,B,52,48,0,B361 
  0,C,B,52,49,1,B364 
  0,C,B,52,50,1,B362 
  0,C,B,52,51,0,B365 
  0,C,B,52,52,0,B366 
  0,M,B,52, 1,0,B101 
  0,M,B,52, 2,1,B115 
  0,M,B,52, 3,1,B122 
  0,M,B,52, 4,0,B137 
  0,M,B,52, 5,0,B136 
  0,M,B,52, 6,0,B147 
  0,M,B,52, 7,0,B146 
  0,M,B,52, 8,1,B155 
  0,M,B,52, 9,0,B157 
  0,M,B,52,10,0,B154 
  0,M,B,52,11,0,B156 
  0,M,B,52,12,0,B165 
  0,M,B,52,13,0,B167 
  0,M,B,52,14,0,B164 
  0,M,B,52,15,1,B166 
  0,M,B,52,16,0,B301 
  0,M,B,52,17,1,B302 
  0,M,B,52,18,0,B304 
  0,M,B,52,19,1,B303 
  0,M,B,52,20,1,B305 
  0,M,B,52,21,0,B311 
  0,M,B,52,22,0,B314 
  0,M,B,52,23,1,B315 
  0,M,B,52,24,0,B316 
  0,M,B,52,25,0,B313 
  0,M,B,52,26,0,B312 
  0,M,B,52,27,0,B321 
  0,M,B,52,28,0,B322 
  0,M,B,52,29,0,B325 
  0,M,B,52,30,1,B323 
  0,M,B,52,31,1,B326 
  0,M,B,52,32,0,B324 
  0,M,B,52,33,1,B331 
  0,M,B,52,34,1,B332 
  0,M,B,52,35,1,B335 
  0,M,B,52,36,0,B334 
  0,M,B,52,37,1,B333 
  0,M,B,52,38,1,B343 
  0,M,B,52,39,0,B344 
  0,M,B,52,40,0,B346 
  0,M,B,52,41,0,B342 
  0,M,B,52,42,1,B345 
  0,M,B,52,43,0,B341 
  0,M,B,52,44,0,B351 
  0,M,B,52,45,0,B355 
  0,M,B,52,46,1,B354 
  0,M,B,52,47,0,B352 
  0,M,B,52,48,0,B361 
  0,M,B,52,49,1,B364 
  0,M,B,52,50,1,B362 
  0,M,B,52,51,0,B365 
  0,M,B,52,52,0,B366 
  1,O,B,52, 1,0,B101 
  1,O,B,52, 2,0,B115 
  1,O,B,52, 3,1,B122 
  1,O,B,52, 4,0,B136 
  1,O,B,52, 5,0,B137 
  1,O,B,52, 6,1,B146 
  1,O,B,52, 7,0,B147 
  1,O,B,52, 8,0,B157 
  1,O,B,52, 9,0,B154 
  1,O,B,52,10,0,B155 
  1,O,B,52,11,0,B156 
  1,O,B,52,12,1,B167 
  1,O,B,52,13,0,B166 
  1,O,B,52,14,1,B165 
  1,O,B,52,15,0,B164 
  1,O,B,52,16,0,B303 
  1,O,B,52,17,0,B301 
  1,O,B,52,18,1,B302 
  1,O,B,52,19,1,B305 
  1,O,B,52,20,0,B304 
  1,O,B,52,21,1,B313 
  1,O,B,52,22,0,B316 
  1,O,B,52,23,1,B314 
  1,O,B,52,24,0,B315 
  1,O,B,52,25,0,B311 
  1,O,B,52,26,0,B312 
  1,O,B,52,27,1,B323 
  1,O,B,52,28,0,B321 
  1,O,B,52,29,1,B322 
  1,O,B,52,30,0,B325 
  1,O,B,52,31,0,B326 
  1,O,B,52,32,0,B324 
  1,O,B,52,33,0,B335 
  1,O,B,52,34,0,B334 
  1,O,B,52,35,0,B332 
  1,O,B,52,36,1,B331 
  1,O,B,52,37,0,B333 
  1,O,B,52,38,1,B341 
  1,O,B,52,39,1,B344 
  1,O,B,52,40,0,B343 
  1,O,B,52,41,0,B346 
  1,O,B,52,42,0,B345 
  1,O,B,52,43,0,B342 
  1,O,B,52,44,0,B355 
  1,O,B,52,45,0,B352 
  1,O,B,52,46,0,B351 
  1,O,B,52,47,0,B354 
  1,O,B,52,48,0,B365 
  1,O,B,52,49,0,B364 
  1,O,B,52,50,0,B366 
  1,O,B,52,51,0,B361 
  1,O,B,52,52,0,B362 
  1,C,B,52, 1,0,B101 
  1,C,B,52, 2,1,B115 
  1,C,B,52, 3,1,B122 
  1,C,B,52, 4,1,B136 
  1,C,B,52, 5,0,B137 
  1,C,B,52, 6,1,B146 
  1,C,B,52, 7,1,B147 
  1,C,B,52, 8,1,B157 
  1,C,B,52, 9,0,B154 
  1,C,B,52,10,0,B155 
  1,C,B,52,11,0,B156 
  1,C,B,52,12,1,B167 
  1,C,B,52,13,0,B166 
  1,C,B,52,14,1,B165 
  1,C,B,52,15,0,B164 
  1,C,B,52,16,0,B303 
  1,C,B,52,17,0,B301 
  1,C,B,52,18,1,B302 
  1,C,B,52,19,1,B305 
  1,C,B,52,20,1,B304 
  1,C,B,52,21,0,B313 
  1,C,B,52,22,0,B316 
  1,C,B,52,23,1,B314 
  1,C,B,52,24,0,B315 
  1,C,B,52,25,0,B311 
  1,C,B,52,26,0,B312 
  1,C,B,52,27,1,B323 
  1,C,B,52,28,0,B321 
  1,C,B,52,29,1,B322 
  1,C,B,52,30,0,B325 
  1,C,B,52,31,0,B326 
  1,C,B,52,32,0,B324 
  1,C,B,52,33,0,B335 
  1,C,B,52,34,0,B334 
  1,C,B,52,35,0,B332 
  1,C,B,52,36,1,B331 
  1,C,B,52,37,0,B333 
  1,C,B,52,38,1,B341 
  1,C,B,52,39,0,B344 
  1,C,B,52,40,0,B343 
  1,C,B,52,41,0,B346 
  1,C,B,52,42,0,B345 
  1,C,B,52,43,1,B342 
  1,C,B,52,44,0,B355 
  1,C,B,52,45,0,B352 
  1,C,B,52,46,0,B351 
  1,C,B,52,47,0,B354 
  1,C,B,52,48,0,B365 
  1,C,B,52,49,0,B364 
  1,C,B,52,50,0,B366 
  1,C,B,52,51,0,B361 
  1,C,B,52,52,0,B362 
  1,M,B,52, 1,0,B101 
  1,M,B,52, 2,0,B115 
  1,M,B,52, 3,1,B122 
  1,M,B,52, 4,0,B136 
  1,M,B,52, 5,0,B137 
  1,M,B,52, 6,1,B146 
  1,M,B,52, 7,1,B147 
  1,M,B,52, 8,0,B157 
  1,M,B,52, 9,1,B154 
  1,M,B,52,10,0,B155 
  1,M,B,52,11,0,B156 
  1,M,B,52,12,1,B167 
  1,M,B,52,13,0,B166 
  1,M,B,52,14,1,B165 
  1,M,B,52,15,0,B164 
  1,M,B,52,16,0,B303 
  1,M,B,52,17,0,B301 
  1,M,B,52,18,1,B302 
  1,M,B,52,19,1,B305 
  1,M,B,52,20,0,B304 
  1,M,B,52,21,0,B313 
  1,M,B,52,22,0,B316 
  1,M,B,52,23,1,B314 
  1,M,B,52,24,0,B315 
  1,M,B,52,25,0,B311 
  1,M,B,52,26,1,B312 
  1,M,B,52,27,1,B323 
  1,M,B,52,28,0,B321 
  1,M,B,52,29,1,B322 
  1,M,B,52,30,1,B325 
  1,M,B,52,31,0,B326 
  1,M,B,52,32,0,B324 
  1,M,B,52,33,0,B335 
  1,M,B,52,34,0,B334 
  1,M,B,52,35,0,B332 
  1,M,B,52,36,1,B331 
  1,M,B,52,37,0,B333 
  1,M,B,52,38,0,B341 
  1,M,B,52,39,0,B344 
  1,M,B,52,40,0,B343 
  1,M,B,52,41,0,B346 
  1,M,B,52,42,0,B345 
  1,M,B,52,43,0,B342 
  1,M,B,52,44,0,B355 
  1,M,B,52,45,0,B352 
  1,M,B,52,46,0,B351 
  1,M,B,52,47,0,B354 
  1,M,B,52,48,0,B365 
  1,M,B,52,49,0,B364 
  1,M,B,52,50,0,B366 
  1,M,B,52,51,0,B361 
  1,M,B,52,52,0,B362 
  2,O,B,52, 1,1,B101 
  2,O,B,52, 2,0,B115 
  2,O,B,52, 3,0,B122 
  2,O,B,52, 4,1,B137 
  2,O,B,52, 5,1,B136 
  2,O,B,52, 6,1,B146 
  2,O,B,52, 7,1,B147 
  2,O,B,52, 8,1,B154 
  2,O,B,52, 9,1,B156 
  2,O,B,52,10,1,B157 
  2,O,B,52,11,1,B155 
  2,O,B,52,12,0,B164 
  2,O,B,52,13,0,B165 
  2,O,B,52,14,1,B166 
  2,O,B,52,15,1,B167 
  2,O,B,52,16,0,B305 
  2,O,B,52,17,1,B303 
  2,O,B,52,18,1,B302 
  2,O,B,52,19,1,B301 
  2,O,B,52,20,1,B304 
  2,O,B,52,21,1,B315 
  2,O,B,52,22,0,B311 
  2,O,B,52,23,1,B312 
  2,O,B,52,24,1,B314 
  2,O,B,52,25,0,B313 
  2,O,B,52,26,1,B316 
  2,O,B,52,27,1,B325 
  2,O,B,52,28,1,B323 
  2,O,B,52,29,1,B321 
  2,O,B,52,30,1,B322 
  2,O,B,52,31,0,B326 
  2,O,B,52,32,1,B324 
  2,O,B,52,33,1,B333 
  2,O,B,52,34,1,B335 
  2,O,B,52,35,1,B331 
  2,O,B,52,36,1,B332 
  2,O,B,52,37,1,B334 
  2,O,B,52,38,0,B345 
  2,O,B,52,39,1,B342 
  2,O,B,52,40,1,B346 
  2,O,B,52,41,1,B341 
  2,O,B,52,42,1,B344 
  2,O,B,52,43,1,B343 
  2,O,B,52,44,0,B352 
  2,O,B,52,45,0,B355 
  2,O,B,52,46,0,B351 
  2,O,B,52,47,1,B354 
  2,O,B,52,48,1,B366 
  2,O,B,52,49,1,B365 
  2,O,B,52,50,1,B361 
  2,O,B,52,51,1,B362 
  2,O,B,52,52,1,B364 
  2,C,B,52, 1,1,B101 
  2,C,B,52, 2,1,B115 
  2,C,B,52, 3,1,B122 
  2,C,B,52, 4,1,B137 
  2,C,B,52, 5,1,B136 
  2,C,B,52, 6,1,B146 
  2,C,B,52, 7,1,B147 
  2,C,B,52, 8,1,B154 
  2,C,B,52, 9,1,B156 
  2,C,B,52,10,1,B157 
  2,C,B,52,11,1,B155 
  2,C,B,52,12,0,B164 
  2,C,B,52,13,1,B165 
  2,C,B,52,14,1,B166 
  2,C,B,52,15,1,B167 
  2,C,B,52,16,0,B305 
  2,C,B,52,17,1,B303 
  2,C,B,52,18,1,B302 
  2,C,B,52,19,1,B301 
  2,C,B,52,20,0,B304 
  2,C,B,52,21,1,B315 
  2,C,B,52,22,1,B311 
  2,C,B,52,23,1,B312 
  2,C,B,52,24,1,B314 
  2,C,B,52,25,1,B313 
  2,C,B,52,26,1,B316 
  2,C,B,52,27,1,B325 
  2,C,B,52,28,1,B323 
  2,C,B,52,29,1,B321 
  2,C,B,52,30,1,B322 
  2,C,B,52,31,0,B326 
  2,C,B,52,32,1,B324 
  2,C,B,52,33,1,B333 
  2,C,B,52,34,1,B335 
  2,C,B,52,35,1,B331 
  2,C,B,52,36,1,B332 
  2,C,B,52,37,1,B334 
  2,C,B,52,38,1,B345 
  2,C,B,52,39,1,B342 
  2,C,B,52,40,1,B346 
  2,C,B,52,41,1,B341 
  2,C,B,52,42,1,B344 
  2,C,B,52,43,1,B343 
  2,C,B,52,44,0,B352 
  2,C,B,52,45,0,B355 
  2,C,B,52,46,1,B351 
  2,C,B,52,47,1,B354 
  2,C,B,52,48,1,B366 
  2,C,B,52,49,1,B365 
  2,C,B,52,50,1,B361 
  2,C,B,52,51,1,B362 
  2,C,B,52,52,1,B364 
  2,M,B,52, 1,1,B101 
  2,M,B,52, 2,1,B115 
  2,M,B,52, 3,1,B122 
  2,M,B,52, 4,1,B137 
  2,M,B,52, 5,1,B136 
  2,M,B,52, 6,1,B146 
  2,M,B,52, 7,1,B147 
  2,M,B,52, 8,1,B154 
  2,M,B,52, 9,1,B156 
  2,M,B,52,10,1,B157 
  2,M,B,52,11,1,B155 
  2,M,B,52,12,1,B164 
  2,M,B,52,13,1,B165 
  2,M,B,52,14,1,B166 
  2,M,B,52,15,1,B167 
  2,M,B,52,16,0,B305 
  2,M,B,52,17,1,B303 
  2,M,B,52,18,1,B302 
  2,M,B,52,19,1,B301 
  2,M,B,52,20,1,B304 
  2,M,B,52,21,1,B315 
  2,M,B,52,22,1,B311 
  2,M,B,52,23,1,B312 
  2,M,B,52,24,1,B314 
  2,M,B,52,25,1,B313 
  2,M,B,52,26,1,B316 
  2,M,B,52,27,1,B325 
  2,M,B,52,28,1,B323 
  2,M,B,52,29,1,B321 
  2,M,B,52,30,1,B322 
  2,M,B,52,31,0,B326 
  2,M,B,52,32,1,B324 
  2,M,B,52,33,1,B333 
  2,M,B,52,34,0,B335 
  2,M,B,52,35,1,B331 
  2,M,B,52,36,1,B332 
  2,M,B,52,37,1,B334 
  2,M,B,52,38,1,B345 
  2,M,B,52,39,1,B342 
  2,M,B,52,40,1,B346 
  2,M,B,52,41,1,B341 
  2,M,B,52,42,1,B344 
  2,M,B,52,43,1,B343 
  2,M,B,52,44,0,B352 
  2,M,B,52,45,0,B355 
  2,M,B,52,46,1,B351 
  2,M,B,52,47,1,B354 
  2,M,B,52,48,1,B366 
  2,M,B,52,49,1,B365 
  2,M,B,52,50,1,B361 
  2,M,B,52,51,1,B362 
  2,M,B,52,52,1,B364 
  3,O,B,52, 1,0,B101 
  3,O,B,52, 2,1,B115 
  3,O,B,52, 3,0,B122 
  3,O,B,52, 4,0,B136 
  3,O,B,52, 5,1,B137 
  3,O,B,52, 6,0,B147 
  3,O,B,52, 7,1,B146 
  3,O,B,52, 8,0,B156 
  3,O,B,52, 9,0,B155 
  3,O,B,52,10,1,B154 
  3,O,B,52,11,0,B157 
  3,O,B,52,12,1,B166 
  3,O,B,52,13,1,B164 
  3,O,B,52,14,0,B167 
  3,O,B,52,15,1,B165 
  3,O,B,52,16,1,B305 
  3,O,B,52,17,1,B304 
  3,O,B,52,18,1,B303 
  3,O,B,52,19,1,B301 
  3,O,B,52,20,1,B302 
  3,O,B,52,21,0,B313 
  3,O,B,52,22,1,B314 
  3,O,B,52,23,0,B315 
  3,O,B,52,24,0,B311 
  3,O,B,52,25,0,B316 
  3,O,B,52,26,0,B312 
  3,O,B,52,27,0,B324 
  3,O,B,52,28,1,B326 
  3,O,B,52,29,1,B321 
  3,O,B,52,30,0,B323 
  3,O,B,52,31,1,B325 
  3,O,B,52,32,0,B322 
  3,O,B,52,33,0,B332 
  3,O,B,52,34,1,B333 
  3,O,B,52,35,0,B335 
  3,O,B,52,36,1,B331 
  3,O,B,52,37,1,B334 
  3,O,B,52,38,1,B343 
  3,O,B,52,39,0,B341 
  3,O,B,52,40,1,B344 
  3,O,B,52,41,1,B342 
  3,O,B,52,42,1,B346 
  3,O,B,52,43,1,B345 
  3,O,B,52,44,0,B354 
  3,O,B,52,45,1,B355 
  3,O,B,52,46,1,B352 
  3,O,B,52,47,0,B351 
  3,O,B,52,48,0,B362 
  3,O,B,52,49,1,B365 
  3,O,B,52,50,0,B366 
  3,O,B,52,51,0,B361 
  3,O,B,52,52,1,B364 
  3,C,B,52, 1,0,B101 
  3,C,B,52, 2,1,B115 
  3,C,B,52, 3,0,B122 
  3,C,B,52, 4,0,B136 
  3,C,B,52, 5,1,B137 
  3,C,B,52, 6,0,B147 
  3,C,B,52, 7,1,B146 
  3,C,B,52, 8,0,B156 
  3,C,B,52, 9,0,B155 
  3,C,B,52,10,1,B154 
  3,C,B,52,11,0,B157 
  3,C,B,52,12,1,B166 
  3,C,B,52,13,1,B164 
  3,C,B,52,14,0,B167 
  3,C,B,52,15,1,B165 
  3,C,B,52,16,1,B305 
  3,C,B,52,17,1,B304 
  3,C,B,52,18,1,B303 
  3,C,B,52,19,1,B301 
  3,C,B,52,20,1,B302 
  3,C,B,52,21,1,B313 
  3,C,B,52,22,1,B314 
  3,C,B,52,23,1,B315 
  3,C,B,52,24,1,B311 
  3,C,B,52,25,1,B316 
  3,C,B,52,26,1,B312 
  3,C,B,52,27,1,B324 
  3,C,B,52,28,1,B326 
  3,C,B,52,29,1,B321 
  3,C,B,52,30,1,B323 
  3,C,B,52,31,1,B325 
  3,C,B,52,32,1,B322 
  3,C,B,52,33,1,B332 
  3,C,B,52,34,1,B333 
  3,C,B,52,35,0,B335 
  3,C,B,52,36,1,B331 
  3,C,B,52,37,1,B334 
  3,C,B,52,38,1,B343 
  3,C,B,52,39,0,B341 
  3,C,B,52,40,1,B344 
  3,C,B,52,41,1,B342 
  3,C,B,52,42,1,B346 
  3,C,B,52,43,1,B345 
  3,C,B,52,44,0,B354 
  3,C,B,52,45,1,B355 
  3,C,B,52,46,1,B352 
  3,C,B,52,47,1,B351 
  3,C,B,52,48,1,B362 
  3,C,B,52,49,1,B365 
  3,C,B,52,50,1,B366 
  3,C,B,52,51,1,B361 
  3,C,B,52,52,1,B364 
  3,M,B,52, 1,0,B101 
  3,M,B,52, 2,0,B115 
  3,M,B,52, 3,0,B122 
  3,M,B,52, 4,0,B136 
  3,M,B,52, 5,1,B137 
  3,M,B,52, 6,0,B147 
  3,M,B,52, 7,1,B146 
  3,M,B,52, 8,0,B156 
  3,M,B,52, 9,0,B155 
  3,M,B,52,10,1,B154 
  3,M,B,52,11,0,B157 
  3,M,B,52,12,1,B166 
  3,M,B,52,13,1,B164 
  3,M,B,52,14,0,B167 
  3,M,B,52,15,1,B165 
  3,M,B,52,16,1,B305 
  3,M,B,52,17,1,B304 
  3,M,B,52,18,1,B303 
  3,M,B,52,19,1,B301 
  3,M,B,52,20,1,B302 
  3,M,B,52,21,1,B313 
  3,M,B,52,22,1,B314 
  3,M,B,52,23,1,B315 
  3,M,B,52,24,1,B311 
  3,M,B,52,25,1,B316 
  3,M,B,52,26,1,B312 
  3,M,B,52,27,1,B324 
  3,M,B,52,28,1,B326 
  3,M,B,52,29,1,B321 
  3,M,B,52,30,1,B323 
  3,M,B,52,31,1,B325 
  3,M,B,52,32,1,B322 
  3,M,B,52,33,1,B332 
  3,M,B,52,34,1,B333 
  3,M,B,52,35,0,B335 
  3,M,B,52,36,1,B331 
  3,M,B,52,37,1,B334 
  3,M,B,52,38,1,B343 
  3,M,B,52,39,0,B341 
  3,M,B,52,40,1,B344 
  3,M,B,52,41,1,B342 
  3,M,B,52,42,1,B346 
  3,M,B,52,43,1,B345 
  3,M,B,52,44,0,B354 
  3,M,B,52,45,1,B355 
  3,M,B,52,46,1,B352 
  3,M,B,52,47,1,B351 
  3,M,B,52,48,1,B362 
  3,M,B,52,49,1,B365 
  3,M,B,52,50,1,B366 
  3,M,B,52,51,1,B361 
  3,M,B,52,52,1,B364 
  4,O,B,52, 1,1,B101 
  4,O,B,52, 2,1,B115 
  4,O,B,52, 3,1,B122 
  4,O,B,52, 4,0,B136 
  4,O,B,52, 5,1,B137 
  4,O,B,52, 6,1,B147 
  4,O,B,52, 7,1,B146 
  4,O,B,52, 8,0,B156 
  4,O,B,52, 9,0,B154 
  4,O,B,52,10,0,B155 
  4,O,B,52,11,1,B157 
  4,O,B,52,12,1,B164 
  4,O,B,52,13,0,B166 
  4,O,B,52,14,1,B167 
  4,O,B,52,15,1,B165 
  4,O,B,52,16,1,B303 
  4,O,B,52,17,1,B301 
  4,O,B,52,18,1,B302 
  4,O,B,52,19,1,B305 
  4,O,B,52,20,1,B304 
  4,O,B,52,21,1,B311 
  4,O,B,52,22,1,B313 
  4,O,B,52,23,1,B316 
  4,O,B,52,24,1,B315 
  4,O,B,52,25,1,B314 
  4,O,B,52,26,0,B312 
  4,O,B,52,27,1,B326 
  4,O,B,52,28,1,B324 
  4,O,B,52,29,1,B322 
  4,O,B,52,30,1,B323 
  4,O,B,52,31,1,B325 
  4,O,B,52,32,1,B321 
  4,O,B,52,33,1,B332 
  4,O,B,52,34,1,B333 
  4,O,B,52,35,0,B335 
  4,O,B,52,36,1,B331 
  4,O,B,52,37,1,B334 
  4,O,B,52,38,0,B345 
  4,O,B,52,39,1,B343 
  4,O,B,52,40,0,B341 
  4,O,B,52,41,1,B344 
  4,O,B,52,42,1,B342 
  4,O,B,52,43,1,B346 
  4,O,B,52,44,1,B352 
  4,O,B,52,45,1,B354 
  4,O,B,52,46,1,B355 
  4,O,B,52,47,1,B351 
  4,O,B,52,48,1,B365 
  4,O,B,52,49,1,B364 
  4,O,B,52,50,1,B361 
  4,O,B,52,51,1,B362 
  4,O,B,52,52,1,B366 
  4,C,B,52, 1,1,B101 
  4,C,B,52, 2,1,B115 
  4,C,B,52, 3,1,B122 
  4,C,B,52, 4,1,B136 
  4,C,B,52, 5,1,B137 
  4,C,B,52, 6,1,B147 
  4,C,B,52, 7,1,B146 
  4,C,B,52, 8,1,B156 
  4,C,B,52, 9,1,B154 
  4,C,B,52,10,1,B155 
  4,C,B,52,11,1,B157 
  4,C,B,52,12,1,B164 
  4,C,B,52,13,0,B166 
  4,C,B,52,14,1,B167 
  4,C,B,52,15,1,B165 
  4,C,B,52,16,1,B303 
  4,C,B,52,17,1,B301 
  4,C,B,52,18,1,B302 
  4,C,B,52,19,1,B305 
  4,C,B,52,20,0,B304 
  4,C,B,52,21,1,B311 
  4,C,B,52,22,1,B313 
  4,C,B,52,23,1,B316 
  4,C,B,52,24,1,B315 
  4,C,B,52,25,1,B314 
  4,C,B,52,26,1,B312 
  4,C,B,52,27,1,B326 
  4,C,B,52,28,1,B324 
  4,C,B,52,29,1,B322 
  4,C,B,52,30,1,B323 
  4,C,B,52,31,1,B325 
  4,C,B,52,32,1,B321 
  4,C,B,52,33,1,B332 
  4,C,B,52,34,1,B333 
  4,C,B,52,35,0,B335 
  4,C,B,52,36,1,B331 
  4,C,B,52,37,1,B334 
  4,C,B,52,38,1,B345 
  4,C,B,52,39,1,B343 
  4,C,B,52,40,1,B341 
  4,C,B,52,41,1,B344 
  4,C,B,52,42,1,B342 
  4,C,B,52,43,1,B346 
  4,C,B,52,44,1,B352 
  4,C,B,52,45,1,B354 
  4,C,B,52,46,1,B355 
  4,C,B,52,47,1,B351 
  4,C,B,52,48,1,B365 
  4,C,B,52,49,1,B364 
  4,C,B,52,50,1,B361 
  4,C,B,52,51,1,B362 
  4,C,B,52,52,1,B366 
  4,M,B,52, 1,1,B101 
  4,M,B,52, 2,1,B115 
  4,M,B,52, 3,1,B122 
  4,M,B,52, 4,1,B136 
  4,M,B,52, 5,1,B137 
  4,M,B,52, 6,1,B147 
  4,M,B,52, 7,1,B146 
  4,M,B,52, 8,1,B156 
  4,M,B,52, 9,1,B154 
  4,M,B,52,10,1,B155 
  4,M,B,52,11,0,B157 
  4,M,B,52,12,1,B164 
  4,M,B,52,13,0,B166 
  4,M,B,52,14,1,B167 
  4,M,B,52,15,1,B165 
  4,M,B,52,16,1,B303 
  4,M,B,52,17,1,B301 
  4,M,B,52,18,1,B302 
  4,M,B,52,19,1,B305 
  4,M,B,52,20,1,B304 
  4,M,B,52,21,1,B311 
  4,M,B,52,22,1,B313 
  4,M,B,52,23,1,B316 
  4,M,B,52,24,1,B315 
  4,M,B,52,25,1,B314 
  4,M,B,52,26,1,B312 
  4,M,B,52,27,1,B326 
  4,M,B,52,28,1,B324 
  4,M,B,52,29,1,B322 
  4,M,B,52,30,1,B323 
  4,M,B,52,31,1,B325 
  4,M,B,52,32,1,B321 
  4,M,B,52,33,1,B332 
  4,M,B,52,34,1,B333 
  4,M,B,52,35,0,B335 
  4,M,B,52,36,1,B331 
  4,M,B,52,37,1,B334 
  4,M,B,52,38,1,B345 
  4,M,B,52,39,1,B343 
  4,M,B,52,40,0,B341 
  4,M,B,52,41,1,B344 
  4,M,B,52,42,1,B342 
  4,M,B,52,43,1,B346 
  4,M,B,52,44,1,B352 
  4,M,B,52,45,1,B354 
  4,M,B,52,46,1,B355 
  4,M,B,52,47,1,B351 
  4,M,B,52,48,1,B365 
  4,M,B,52,49,1,B364 
  4,M,B,52,50,1,B361 
  4,M,B,52,51,1,B362 
  4,M,B,52,52,1,B366 
  5,O,B,47, 1,0,B101 
  5,O,B,47, 2,1,B115 
  5,O,B,47, 3,1,B122 
  5,O,B,47, 4,1,B136 
  5,O,B,47, 5,0,B137 
  5,O,B,47, 6,1,B146 
  5,O,B,47, 7,1,B147 
  5,O,B,47, 8,0,B157 
  5,O,B,47, 9,1,B154 
  5,O,B,47,10,1,B156 
  5,O,B,47,11,1,B155 
  5,O,B,47,12,0,B167 
  5,O,B,47,13,0,B166 
  5,O,B,47,14,1,B164 
  5,O,B,47,15,1,B165 
  5,O,B,47,16,0,B302 
  5,O,B,47,17,1,B305 
  5,O,B,47,18,1,B303 
  5,O,B,47,19,0,B301 
  5,O,B,47,20,0,B304 
  5,O,B,47,21,0,B311 
  5,O,B,47,22,1,B314 
  5,O,B,47,23,1,B315 
  5,O,B,47,24,1,B316 
  5,O,B,47,25,0,B313 
  5,O,B,47,26,0,B312 
  5,O,B,47,27,0,B326 
  5,O,B,47,28,1,B321 
  5,O,B,47,29,0,B322 
  5,O,B,47,30,1,B323 
  5,O,B,47,31,1,B324 
  5,O,B,47,32,1,B325 
  5,O,B,47,33,1,B344 
  5,O,B,47,34,1,B343 
  5,O,B,47,35,0,B341 
  5,O,B,47,36,1,B345 
  5,O,B,47,37,0,B342 
  5,O,B,47,38,1,B346 
  5,O,B,47,39,0,B355 
  5,O,B,47,40,0,B352 
  5,O,B,47,41,0,B351 
  5,O,B,47,42,0,B354 
  5,O,B,47,43,1,B366 
  5,O,B,47,44,0,B364 
  5,O,B,47,45,0,B365 
  5,O,B,47,46,1,B361 
  5,O,B,47,47,0,B362 
  5,C,B,47, 1,0,B101 
  5,C,B,47, 2,1,B115 
  5,C,B,47, 3,1,B122 
  5,C,B,47, 4,1,B136 
  5,C,B,47, 5,0,B137 
  5,C,B,47, 6,1,B146 
  5,C,B,47, 7,1,B147 
  5,C,B,47, 8,0,B157 
  5,C,B,47, 9,1,B154 
  5,C,B,47,10,1,B156 
  5,C,B,47,11,1,B155 
  5,C,B,47,12,0,B167 
  5,C,B,47,13,0,B166 
  5,C,B,47,14,1,B164 
  5,C,B,47,15,1,B165 
  5,C,B,47,16,1,B302 
  5,C,B,47,17,1,B305 
  5,C,B,47,18,1,B303 
  5,C,B,47,19,0,B301 
  5,C,B,47,20,0,B304 
  5,C,B,47,21,1,B311 
  5,C,B,47,22,1,B314 
  5,C,B,47,23,1,B315 
  5,C,B,47,24,1,B316 
  5,C,B,47,25,0,B313 
  5,C,B,47,26,0,B312 
  5,C,B,47,27,1,B326 
  5,C,B,47,28,1,B321 
  5,C,B,47,29,1,B322 
  5,C,B,47,30,1,B323 
  5,C,B,47,31,1,B324 
  5,C,B,47,32,1,B325 
  5,C,B,47,33,1,B344 
  5,C,B,47,34,1,B343 
  5,C,B,47,35,1,B341 
  5,C,B,47,36,1,B345 
  5,C,B,47,37,1,B342 
  5,C,B,47,38,1,B346 
  5,C,B,47,39,1,B355 
  5,C,B,47,40,0,B352 
  5,C,B,47,41,1,B351 
  5,C,B,47,42,0,B354 
  5,C,B,47,43,1,B366 
  5,C,B,47,44,0,B364 
  5,C,B,47,45,1,B365 
  5,C,B,47,46,1,B361 
  5,C,B,47,47,1,B362 
  5,M,B,47, 1,0,B101 
  5,M,B,47, 2,1,B115 
  5,M,B,47, 3,1,B122 
  5,M,B,47, 4,1,B136 
  5,M,B,47, 5,0,B137 
  5,M,B,47, 6,1,B146 
  5,M,B,47, 7,1,B147 
  5,M,B,47, 8,0,B157 
  5,M,B,47, 9,1,B154 
  5,M,B,47,10,1,B156 
  5,M,B,47,11,1,B155 
  5,M,B,47,12,1,B167 
  5,M,B,47,13,0,B166 
  5,M,B,47,14,1,B164 
  5,M,B,47,15,1,B165 
  5,M,B,47,16,1,B302 
  5,M,B,47,17,1,B305 
  5,M,B,47,18,1,B303 
  5,M,B,47,19,0,B301 
  5,M,B,47,20,1,B304 
  5,M,B,47,21,1,B311 
  5,M,B,47,22,1,B314 
  5,M,B,47,23,1,B315 
  5,M,B,47,24,1,B316 
  5,M,B,47,25,1,B313 
  5,M,B,47,26,0,B312 
  5,M,B,47,27,0,B326 
  5,M,B,47,28,1,B321 
  5,M,B,47,29,0,B322 
  5,M,B,47,30,1,B323 
  5,M,B,47,31,1,B324 
  5,M,B,47,32,1,B325 
  5,M,B,47,33,1,B344 
  5,M,B,47,34,1,B343 
  5,M,B,47,35,1,B341 
  5,M,B,47,36,1,B345 
  5,M,B,47,37,1,B342 
  5,M,B,47,38,1,B346 
  5,M,B,47,39,1,B355 
  5,M,B,47,40,0,B352 
  5,M,B,47,41,1,B351 
  5,M,B,47,42,0,B354 
  5,M,B,47,43,1,B366 
  5,M,B,47,44,0,B364 
  5,M,B,47,45,0,B365 
  5,M,B,47,46,1,B361 
  5,M,B,47,47,1,B362 
  6,O,B,52, 1,1,B101 
  6,O,B,52, 2,1,B115 
  6,O,B,52, 3,0,B122 
  6,O,B,52, 4,0,B136 
  6,O,B,52, 5,1,B137 
  6,O,B,52, 6,0,B147 
  6,O,B,52, 7,1,B146 
  6,O,B,52, 8,0,B154 
  6,O,B,52, 9,1,B156 
  6,O,B,52,10,1,B157 
  6,O,B,52,11,0,B155 
  6,O,B,52,12,1,B164 
  6,O,B,52,13,0,B166 
  6,O,B,52,14,1,B167 
  6,O,B,52,15,1,B165 
  6,O,B,52,16,0,B302 
  6,O,B,52,17,0,B303 
  6,O,B,52,18,0,B305 
  6,O,B,52,19,1,B301 
  6,O,B,52,20,0,B304 
  6,O,B,52,21,1,B311 
  6,O,B,52,22,0,B315 
  6,O,B,52,23,0,B314 
  6,O,B,52,24,1,B313 
  6,O,B,52,25,0,B316 
  6,O,B,52,26,0,B312 
  6,O,B,52,27,0,B321 
  6,O,B,52,28,0,B323 
  6,O,B,52,29,1,B326 
  6,O,B,52,30,1,B325 
  6,O,B,52,31,1,B322 
  6,O,B,52,32,0,B324 
  6,O,B,52,33,1,B332 
  6,O,B,52,34,1,B335 
  6,O,B,52,35,0,B333 
  6,O,B,52,36,1,B331 
  6,O,B,52,37,1,B334 
  6,O,B,52,38,1,B342 
  6,O,B,52,39,1,B343 
  6,O,B,52,40,1,B341 
  6,O,B,52,41,0,B346 
  6,O,B,52,42,0,B345 
  6,O,B,52,43,0,B344 
  6,O,B,52,44,1,B352 
  6,O,B,52,45,0,B355 
  6,O,B,52,46,0,B354 
  6,O,B,52,47,0,B351 
  6,O,B,52,48,0,B365 
  6,O,B,52,49,0,B366 
  6,O,B,52,50,0,B364 
  6,O,B,52,51,0,B362 
  6,O,B,52,52,1,B361 
  6,C,B,52, 1,1,B101 
  6,C,B,52, 2,1,B115 
  6,C,B,52, 3,1,B122 
  6,C,B,52, 4,0,B136 
  6,C,B,52, 5,1,B137 
  6,C,B,52, 6,0,B147 
  6,C,B,52, 7,1,B146 
  6,C,B,52, 8,0,B154 
  6,C,B,52, 9,1,B156 
  6,C,B,52,10,1,B157 
  6,C,B,52,11,0,B155 
  6,C,B,52,12,1,B164 
  6,C,B,52,13,0,B166 
  6,C,B,52,14,0,B167 
  6,C,B,52,15,1,B165 
  6,C,B,52,16,1,B302 
  6,C,B,52,17,0,B303 
  6,C,B,52,18,0,B305 
  6,C,B,52,19,1,B301 
  6,C,B,52,20,1,B304 
  6,C,B,52,21,1,B311 
  6,C,B,52,22,0,B315 
  6,C,B,52,23,0,B314 
  6,C,B,52,24,1,B313 
  6,C,B,52,25,0,B316 
  6,C,B,52,26,1,B312 
  6,C,B,52,27,0,B321 
  6,C,B,52,28,0,B323 
  6,C,B,52,29,0,B326 
  6,C,B,52,30,1,B325 
  6,C,B,52,31,1,B322 
  6,C,B,52,32,1,B324 
  6,C,B,52,33,1,B332 
  6,C,B,52,34,1,B335 
  6,C,B,52,35,0,B333 
  6,C,B,52,36,1,B331 
  6,C,B,52,37,1,B334 
  6,C,B,52,38,0,B342 
  6,C,B,52,39,1,B343 
  6,C,B,52,40,0,B341 
  6,C,B,52,41,1,B346 
  6,C,B,52,42,0,B345 
  6,C,B,52,43,0,B344 
  6,C,B,52,44,1,B352 
  6,C,B,52,45,0,B355 
  6,C,B,52,46,0,B354 
  6,C,B,52,47,0,B351 
  6,C,B,52,48,0,B365 
  6,C,B,52,49,0,B366 
  6,C,B,52,50,0,B364 
  6,C,B,52,51,0,B362 
  6,C,B,52,52,0,B361 
  6,M,B,52, 1,1,B101 
  6,M,B,52, 2,1,B115 
  6,M,B,52, 3,1,B122 
  6,M,B,52, 4,0,B136 
  6,M,B,52, 5,1,B137 
  6,M,B,52, 6,0,B147 
  6,M,B,52, 7,1,B146 
  6,M,B,52, 8,0,B154 
  6,M,B,52, 9,1,B156 
  6,M,B,52,10,1,B157 
  6,M,B,52,11,0,B155 
  6,M,B,52,12,1,B164 
  6,M,B,52,13,0,B166 
  6,M,B,52,14,0,B167 
  6,M,B,52,15,1,B165 
  6,M,B,52,16,1,B302 
  6,M,B,52,17,0,B303 
  6,M,B,52,18,0,B305 
  6,M,B,52,19,1,B301 
  6,M,B,52,20,0,B304 
  6,M,B,52,21,1,B311 
  6,M,B,52,22,0,B315 
  6,M,B,52,23,0,B314 
  6,M,B,52,24,1,B313 
  6,M,B,52,25,0,B316 
  6,M,B,52,26,0,B312 
  6,M,B,52,27,0,B321 
  6,M,B,52,28,1,B323 
  6,M,B,52,29,1,B326 
  6,M,B,52,30,1,B325 
  6,M,B,52,31,1,B322 
  6,M,B,52,32,0,B324 
  6,M,B,52,33,1,B332 
  6,M,B,52,34,1,B335 
  6,M,B,52,35,0,B333 
  6,M,B,52,36,1,B331 
  6,M,B,52,37,0,B334 
  6,M,B,52,38,0,B342 
  6,M,B,52,39,1,B343 
  6,M,B,52,40,0,B341 
  6,M,B,52,41,1,B346 
  6,M,B,52,42,0,B345 
  6,M,B,52,43,0,B344 
  6,M,B,52,44,1,B352 
  6,M,B,52,45,0,B355 
  6,M,B,52,46,0,B354 
  6,M,B,52,47,0,B351 
  6,M,B,52,48,0,B365 
  6,M,B,52,49,0,B366 
  6,M,B,52,50,0,B364 
  6,M,B,52,51,0,B362 
  6,M,B,52,52,0,B361 
  7,O,B,52, 1,1,B101 
  7,O,B,52, 2,1,B115 
  7,O,B,52, 3,1,B122 
  7,O,B,52, 4,0,B136 
  7,O,B,52, 5,1,B137 
  7,O,B,52, 6,0,B146 
  7,O,B,52, 7,0,B147 
  7,O,B,52, 8,1,B155 
  7,O,B,52, 9,0,B154 
  7,O,B,52,10,0,B156 
  7,O,B,52,11,1,B157 
  7,O,B,52,12,1,B165 
  7,O,B,52,13,1,B164 
  7,O,B,52,14,0,B166 
  7,O,B,52,15,0,B167 
  7,O,B,52,16,1,B305 
  7,O,B,52,17,1,B303 
  7,O,B,52,18,1,B301 
  7,O,B,52,19,0,B302 
  7,O,B,52,20,0,B304 
  7,O,B,52,21,0,B313 
  7,O,B,52,22,0,B315 
  7,O,B,52,23,0,B314 
  7,O,B,52,24,1,B311 
  7,O,B,52,25,1,B316 
  7,O,B,52,26,1,B312 
  7,O,B,52,27,0,B326 
  7,O,B,52,28,0,B322 
  7,O,B,52,29,1,B321 
  7,O,B,52,30,1,B323 
  7,O,B,52,31,0,B325 
  7,O,B,52,32,1,B324 
  7,O,B,52,33,0,B332 
  7,O,B,52,34,0,B335 
  7,O,B,52,35,0,B333 
  7,O,B,52,36,1,B331 
  7,O,B,52,37,0,B334 
  7,O,B,52,38,1,B346 
  7,O,B,52,39,0,B345 
  7,O,B,52,40,0,B343 
  7,O,B,52,41,0,B344 
  7,O,B,52,42,1,B341 
  7,O,B,52,43,0,B342 
  7,O,B,52,44,1,B352 
  7,O,B,52,45,0,B355 
  7,O,B,52,46,0,B354 
  7,O,B,52,47,1,B351 
  7,O,B,52,48,1,B365 
  7,O,B,52,49,1,B361 
  7,O,B,52,50,1,B364 
  7,O,B,52,51,1,B366 
  7,O,B,52,52,1,B362 
  7,C,B,52, 1,1,B101 
  7,C,B,52, 2,1,B115 
  7,C,B,52, 3,1,B122 
  7,C,B,52, 4,1,B136 
  7,C,B,52, 5,1,B137 
  7,C,B,52, 6,0,B146 
  7,C,B,52, 7,1,B147 
  7,C,B,52, 8,1,B155 
  7,C,B,52, 9,0,B154 
  7,C,B,52,10,0,B156 
  7,C,B,52,11,1,B157 
  7,C,B,52,12,1,B165 
  7,C,B,52,13,1,B164 
  7,C,B,52,14,1,B166 
  7,C,B,52,15,0,B167 
  7,C,B,52,16,1,B305 
  7,C,B,52,17,1,B303 
  7,C,B,52,18,1,B301 
  7,C,B,52,19,1,B302 
  7,C,B,52,20,0,B304 
  7,C,B,52,21,0,B313 
  7,C,B,52,22,1,B315 
  7,C,B,52,23,1,B314 
  7,C,B,52,24,1,B311 
  7,C,B,52,25,1,B316 
  7,C,B,52,26,1,B312 
  7,C,B,52,27,1,B326 
  7,C,B,52,28,1,B322 
  7,C,B,52,29,1,B321 
  7,C,B,52,30,1,B323 
  7,C,B,52,31,0,B325 
  7,C,B,52,32,1,B324 
  7,C,B,52,33,1,B332 
  7,C,B,52,34,0,B335 
  7,C,B,52,35,1,B333 
  7,C,B,52,36,1,B331 
  7,C,B,52,37,1,B334 
  7,C,B,52,38,1,B346 
  7,C,B,52,39,0,B345 
  7,C,B,52,40,1,B343 
  7,C,B,52,41,0,B344 
  7,C,B,52,42,1,B341 
  7,C,B,52,43,1,B342 
  7,C,B,52,44,1,B352 
  7,C,B,52,45,1,B355 
  7,C,B,52,46,0,B354 
  7,C,B,52,47,1,B351 
  7,C,B,52,48,1,B365 
  7,C,B,52,49,1,B361 
  7,C,B,52,50,1,B364 
  7,C,B,52,51,1,B366 
  7,C,B,52,52,1,B362 
  7,M,B,52, 1,1,B101 
  7,M,B,52, 2,1,B115 
  7,M,B,52, 3,1,B122 
  7,M,B,52, 4,1,B136 
  7,M,B,52, 5,1,B137 
  7,M,B,52, 6,0,B146 
  7,M,B,52, 7,1,B147 
  7,M,B,52, 8,1,B155 
  7,M,B,52, 9,0,B154 
  7,M,B,52,10,0,B156 
  7,M,B,52,11,1,B157 
  7,M,B,52,12,1,B165 
  7,M,B,52,13,1,B164 
  7,M,B,52,14,0,B166 
  7,M,B,52,15,0,B167 
  7,M,B,52,16,1,B305 
  7,M,B,52,17,1,B303 
  7,M,B,52,18,1,B301 
  7,M,B,52,19,1,B302 
  7,M,B,52,20,1,B304 
  7,M,B,52,21,0,B313 
  7,M,B,52,22,1,B315 
  7,M,B,52,23,1,B314 
  7,M,B,52,24,1,B311 
  7,M,B,52,25,1,B316 
  7,M,B,52,26,1,B312 
  7,M,B,52,27,1,B326 
  7,M,B,52,28,0,B322 
  7,M,B,52,29,1,B321 
  7,M,B,52,30,1,B323 
  7,M,B,52,31,0,B325 
  7,M,B,52,32,1,B324 
  7,M,B,52,33,1,B332 
  7,M,B,52,34,0,B335 
  7,M,B,52,35,1,B333 
  7,M,B,52,36,1,B331 
  7,M,B,52,37,1,B334 
  7,M,B,52,38,1,B346 
  7,M,B,52,39,0,B345 
  7,M,B,52,40,0,B343 
  7,M,B,52,41,0,B344 
  7,M,B,52,42,1,B341 
  7,M,B,52,43,0,B342 
  7,M,B,52,44,1,B352 
  7,M,B,52,45,1,B355 
  7,M,B,52,46,0,B354 
  7,M,B,52,47,1,B351 
  7,M,B,52,48,0,B365 
  7,M,B,52,49,1,B361 
  7,M,B,52,50,1,B364 
  7,M,B,52,51,1,B366 
  7,M,B,52,52,1,B362 
  8,O,B,52, 1,0,B101 
  8,O,B,52, 2,1,B115 
  8,O,B,52, 3,1,B122 
  8,O,B,52, 4,0,B136 
  8,O,B,52, 5,0,B137 
  8,O,B,52, 6,1,B146 
  8,O,B,52, 7,0,B147 
  8,O,B,52, 8,1,B157 
  8,O,B,52, 9,0,B154 
  8,O,B,52,10,1,B156 
  8,O,B,52,11,1,B155 
  8,O,B,52,12,1,B167 
  8,O,B,52,13,1,B166 
  8,O,B,52,14,0,B164 
  8,O,B,52,15,1,B165 
  8,O,B,52,16,1,B302 
  8,O,B,52,17,0,B305 
  8,O,B,52,18,1,B303 
  8,O,B,52,19,1,B301 
  8,O,B,52,20,1,B304 
  8,O,B,52,21,0,B311 
  8,O,B,52,22,0,B314 
  8,O,B,52,23,1,B315 
  8,O,B,52,24,1,B313 
  8,O,B,52,25,0,B316 
  8,O,B,52,26,1,B312 
  8,O,B,52,27,0,B321 
  8,O,B,52,28,1,B326 
  8,O,B,52,29,0,B322 
  8,O,B,52,30,0,B323 
  8,O,B,52,31,0,B325 
  8,O,B,52,32,1,B324 
  8,O,B,52,33,0,B335 
  8,O,B,52,34,1,B332 
  8,O,B,52,35,0,B333 
  8,O,B,52,36,0,B331 
  8,O,B,52,37,1,B334 
  8,O,B,52,38,1,B346 
  8,O,B,52,39,0,B344 
  8,O,B,52,40,1,B342 
  8,O,B,52,41,0,B341 
  8,O,B,52,42,0,B343 
  8,O,B,52,43,1,B345 
  8,O,B,52,44,0,B352 
  8,O,B,52,45,0,B355 
  8,O,B,52,46,1,B354 
  8,O,B,52,47,1,B351 
  8,O,B,52,48,1,B366 
  8,O,B,52,49,1,B365 
  8,O,B,52,50,0,B361 
  8,O,B,52,51,0,B364 
  8,O,B,52,52,1,B362 
  8,C,B,52, 1,0,B101 
  8,C,B,52, 2,1,B115 
  8,C,B,52, 3,1,B122 
  8,C,B,52, 4,0,B136 
  8,C,B,52, 5,0,B137 
  8,C,B,52, 6,1,B146 
  8,C,B,52, 7,0,B147 
  8,C,B,52, 8,1,B157 
  8,C,B,52, 9,0,B154 
  8,C,B,52,10,1,B156 
  8,C,B,52,11,1,B155 
  8,C,B,52,12,1,B167 
  8,C,B,52,13,0,B166 
  8,C,B,52,14,1,B164 
  8,C,B,52,15,1,B165 
  8,C,B,52,16,1,B302 
  8,C,B,52,17,0,B305 
  8,C,B,52,18,1,B303 
  8,C,B,52,19,1,B301 
  8,C,B,52,20,0,B304 
  8,C,B,52,21,1,B311 
  8,C,B,52,22,1,B314 
  8,C,B,52,23,1,B315 
  8,C,B,52,24,1,B313 
  8,C,B,52,25,1,B316 
  8,C,B,52,26,1,B312 
  8,C,B,52,27,1,B321 
  8,C,B,52,28,1,B326 
  8,C,B,52,29,0,B322 
  8,C,B,52,30,1,B323 
  8,C,B,52,31,0,B325 
  8,C,B,52,32,1,B324 
  8,C,B,52,33,1,B335 
  8,C,B,52,34,1,B332 
  8,C,B,52,35,1,B333 
  8,C,B,52,36,1,B331 
  8,C,B,52,37,1,B334 
  8,C,B,52,38,1,B346 
  8,C,B,52,39,1,B344 
  8,C,B,52,40,1,B342 
  8,C,B,52,41,0,B341 
  8,C,B,52,42,1,B343 
  8,C,B,52,43,1,B345 
  8,C,B,52,44,1,B352 
  8,C,B,52,45,0,B355 
  8,C,B,52,46,1,B354 
  8,C,B,52,47,1,B351 
  8,C,B,52,48,1,B366 
  8,C,B,52,49,1,B365 
  8,C,B,52,50,1,B361 
  8,C,B,52,51,0,B364 
  8,C,B,52,52,1,B362 
  8,M,B,52, 1,0,B101 
  8,M,B,52, 2,1,B115 
  8,M,B,52, 3,1,B122 
  8,M,B,52, 4,0,B136 
  8,M,B,52, 5,0,B137 
  8,M,B,52, 6,1,B146 
  8,M,B,52, 7,0,B147 
  8,M,B,52, 8,1,B157 
  8,M,B,52, 9,0,B154 
  8,M,B,52,10,1,B156 
  8,M,B,52,11,1,B155 
  8,M,B,52,12,1,B167 
  8,M,B,52,13,1,B166 
  8,M,B,52,14,1,B164 
  8,M,B,52,15,1,B165 
  8,M,B,52,16,1,B302 
  8,M,B,52,17,0,B305 
  8,M,B,52,18,1,B303 
  8,M,B,52,19,1,B301 
  8,M,B,52,20,0,B304 
  8,M,B,52,21,1,B311 
  8,M,B,52,22,0,B314 
  8,M,B,52,23,1,B315 
  8,M,B,52,24,1,B313 
  8,M,B,52,25,1,B316 
  8,M,B,52,26,1,B312 
  8,M,B,52,27,1,B321 
  8,M,B,52,28,1,B326 
  8,M,B,52,29,0,B322 
  8,M,B,52,30,0,B323 
  8,M,B,52,31,0,B325 
  8,M,B,52,32,1,B324 
  8,M,B,52,33,1,B335 
  8,M,B,52,34,1,B332 
  8,M,B,52,35,0,B333 
  8,M,B,52,36,0,B331 
  8,M,B,52,37,1,B334 
  8,M,B,52,38,1,B346 
  8,M,B,52,39,0,B344 
  8,M,B,52,40,0,B342 
  8,M,B,52,41,1,B341 
  8,M,B,52,42,0,B343 
  8,M,B,52,43,1,B345 
  8,M,B,52,44,1,B352 
  8,M,B,52,45,0,B355 
  8,M,B,52,46,0,B354 
  8,M,B,52,47,1,B351 
  8,M,B,52,48,1,B366 
  8,M,B,52,49,1,B365 
  8,M,B,52,50,1,B361 
  8,M,B,52,51,0,B364 
  8,M,B,52,52,1,B362 
  9,O,B,52, 1,0,B101 
  9,O,B,52, 2,0,B115 
  9,O,B,52, 3,1,B122 
  9,O,B,52, 4,1,B136 
  9,O,B,52, 5,1,B137 
  9,O,B,52, 6,1,B147 
  9,O,B,52, 7,1,B146 
  9,O,B,52, 8,1,B155 
  9,O,B,52, 9,1,B154 
  9,O,B,52,10,1,B156 
  9,O,B,52,11,1,B157 
  9,O,B,52,12,0,B167 
  9,O,B,52,13,0,B164 
  9,O,B,52,14,1,B166 
  9,O,B,52,15,0,B165 
  9,O,B,52,16,1,B303 
  9,O,B,52,17,1,B305 
  9,O,B,52,18,0,B302 
  9,O,B,52,19,1,B301 
  9,O,B,52,20,0,B304 
  9,O,B,52,21,1,B311 
  9,O,B,52,22,0,B314 
  9,O,B,52,23,0,B315 
  9,O,B,52,24,1,B313 
  9,O,B,52,25,1,B316 
  9,O,B,52,26,0,B312 
  9,O,B,52,27,1,B323 
  9,O,B,52,28,1,B326 
  9,O,B,52,29,0,B321 
  9,O,B,52,30,0,B322 
  9,O,B,52,31,1,B325 
  9,O,B,52,32,1,B324 
  9,O,B,52,33,0,B332 
  9,O,B,52,34,1,B335 
  9,O,B,52,35,1,B333 
  9,O,B,52,36,1,B331 
  9,O,B,52,37,0,B334 
  9,O,B,52,38,0,B343 
  9,O,B,52,39,1,B346 
  9,O,B,52,40,1,B342 
  9,O,B,52,41,0,B341 
  9,O,B,52,42,1,B345 
  9,O,B,52,43,1,B344 
  9,O,B,52,44,1,B351 
  9,O,B,52,45,1,B352 
  9,O,B,52,46,1,B355 
  9,O,B,52,47,1,B354 
  9,O,B,52,48,0,B365 
  9,O,B,52,49,1,B366 
  9,O,B,52,50,1,B364 
  9,O,B,52,51,1,B362 
  9,O,B,52,52,1,B361 
  9,C,B,52, 1,0,B101 
  9,C,B,52, 2,0,B115 
  9,C,B,52, 3,1,B122 
  9,C,B,52, 4,1,B136 
  9,C,B,52, 5,1,B137 
  9,C,B,52, 6,1,B147 
  9,C,B,52, 7,1,B146 
  9,C,B,52, 8,1,B155 
  9,C,B,52, 9,1,B154 
  9,C,B,52,10,1,B156 
  9,C,B,52,11,1,B157 
  9,C,B,52,12,1,B167 
  9,C,B,52,13,1,B164 
  9,C,B,52,14,1,B166 
  9,C,B,52,15,1,B165 
  9,C,B,52,16,1,B303 
  9,C,B,52,17,1,B305 
  9,C,B,52,18,1,B302 
  9,C,B,52,19,1,B301 
  9,C,B,52,20,0,B304 
  9,C,B,52,21,1,B311 
  9,C,B,52,22,1,B314 
  9,C,B,52,23,1,B315 
  9,C,B,52,24,1,B313 
  9,C,B,52,25,0,B316 
  9,C,B,52,26,1,B312 
  9,C,B,52,27,1,B323 
  9,C,B,52,28,1,B326 
  9,C,B,52,29,1,B321 
  9,C,B,52,30,1,B322 
  9,C,B,52,31,1,B325 
  9,C,B,52,32,1,B324 
  9,C,B,52,33,1,B332 
  9,C,B,52,34,1,B335 
  9,C,B,52,35,1,B333 
  9,C,B,52,36,1,B331 
  9,C,B,52,37,1,B334 
  9,C,B,52,38,1,B343 
  9,C,B,52,39,1,B346 
  9,C,B,52,40,1,B342 
  9,C,B,52,41,1,B341 
  9,C,B,52,42,1,B345 
  9,C,B,52,43,1,B344 
  9,C,B,52,44,1,B351 
  9,C,B,52,45,1,B352 
  9,C,B,52,46,1,B355 
  9,C,B,52,47,1,B354 
  9,C,B,52,48,1,B365 
  9,C,B,52,49,1,B366 
  9,C,B,52,50,1,B364 
  9,C,B,52,51,1,B362 
  9,C,B,52,52,1,B361 
  9,M,B,52, 1,0,B101 
  9,M,B,52, 2,0,B115 
  9,M,B,52, 3,1,B122 
  9,M,B,52, 4,1,B136 
  9,M,B,52, 5,1,B137 
  9,M,B,52, 6,1,B147 
  9,M,B,52, 7,1,B146 
  9,M,B,52, 8,1,B155 
  9,M,B,52, 9,1,B154 
  9,M,B,52,10,1,B156 
  9,M,B,52,11,1,B157 
  9,M,B,52,12,1,B167 
  9,M,B,52,13,1,B164 
  9,M,B,52,14,1,B166 
  9,M,B,52,15,1,B165 
  9,M,B,52,16,1,B303 
  9,M,B,52,17,1,B305 
  9,M,B,52,18,1,B302 
  9,M,B,52,19,1,B301 
  9,M,B,52,20,1,B304 
  9,M,B,52,21,1,B311 
  9,M,B,52,22,1,B314 
  9,M,B,52,23,1,B315 
  9,M,B,52,24,1,B313 
  9,M,B,52,25,1,B316 
  9,M,B,52,26,1,B312 
  9,M,B,52,27,1,B323 
  9,M,B,52,28,1,B326 
  9,M,B,52,29,1,B321 
  9,M,B,52,30,0,B322 
  9,M,B,52,31,1,B325 
  9,M,B,52,32,1,B324 
  9,M,B,52,33,1,B332 
  9,M,B,52,34,1,B335 
  9,M,B,52,35,1,B333 
  9,M,B,52,36,1,B331 
  9,M,B,52,37,1,B334 
  9,M,B,52,38,1,B343 
  9,M,B,52,39,1,B346 
  9,M,B,52,40,1,B342 
  9,M,B,52,41,1,B341 
  9,M,B,52,42,1,B345 
  9,M,B,52,43,1,B344 
  9,M,B,52,44,1,B351 
  9,M,B,52,45,1,B352 
  9,M,B,52,46,1,B355 
  9,M,B,52,47,1,B354 
  9,M,B,52,48,0,B365 
  9,M,B,52,49,1,B366 
  9,M,B,52,50,1,B364 
  9,M,B,52,51,1,B362 
  9,M,B,52,52,1,B361 
 10,O,B,52, 1,0,B101 
 10,O,B,52, 2,0,B115 
 10,O,B,52, 3,0,B122 
 10,O,B,52, 4,0,B136 
 10,O,B,52, 5,1,B137 
 10,O,B,52, 6,0,B146 
 10,O,B,52, 7,0,B147 
 10,O,B,52, 8,1,B154 
 10,O,B,52, 9,1,B156 
 10,O,B,52,10,0,B157 
 10,O,B,52,11,1,B155 
 10,O,B,52,12,1,B164 
 10,O,B,52,13,0,B166 
 10,O,B,52,14,1,B167 
 10,O,B,52,15,0,B165 
 10,O,B,52,16,0,B303 
 10,O,B,52,17,1,B301 
 10,O,B,52,18,1,B305 
 10,O,B,52,19,1,B302 
 10,O,B,52,20,0,B304 
 10,O,B,52,21,1,B311 
 10,O,B,52,22,0,B315 
 10,O,B,52,23,1,B314 
 10,O,B,52,24,0,B313 
 10,O,B,52,25,1,B316 
 10,O,B,52,26,1,B312 
 10,O,B,52,27,1,B326 
 10,O,B,52,28,0,B323 
 10,O,B,52,29,1,B321 
 10,O,B,52,30,0,B322 
 10,O,B,52,31,0,B325 
 10,O,B,52,32,0,B324 
 10,O,B,52,33,0,B335 
 10,O,B,52,34,0,B332 
 10,O,B,52,35,1,B333 
 10,O,B,52,36,1,B331 
 10,O,B,52,37,1,B334 
 10,O,B,52,38,0,B344 
 10,O,B,52,39,1,B345 
 10,O,B,52,40,0,B343 
 10,O,B,52,41,1,B342 
 10,O,B,52,42,1,B341 
 10,O,B,52,43,1,B346 
 10,O,B,52,44,1,B352 
 10,O,B,52,45,1,B355 
 10,O,B,52,46,0,B351 
 10,O,B,52,47,0,B354 
 10,O,B,52,48,1,B365 
 10,O,B,52,49,1,B366 
 10,O,B,52,50,1,B364 
 10,O,B,52,51,1,B362 
 10,O,B,52,52,1,B361 
 10,C,B,52, 1,0,B101 
 10,C,B,52, 2,0,B115 
 10,C,B,52, 3,0,B122 
 10,C,B,52, 4,0,B136 
 10,C,B,52, 5,1,B137 
 10,C,B,52, 6,0,B146 
 10,C,B,52, 7,0,B147 
 10,C,B,52, 8,1,B154 
 10,C,B,52, 9,0,B156 
 10,C,B,52,10,0,B157 
 10,C,B,52,11,1,B155 
 10,C,B,52,12,0,B164 
 10,C,B,52,13,0,B166 
 10,C,B,52,14,1,B167 
 10,C,B,52,15,0,B165 
 10,C,B,52,16,0,B303 
 10,C,B,52,17,1,B301 
 10,C,B,52,18,1,B305 
 10,C,B,52,19,1,B302 
 10,C,B,52,20,1,B304 
 10,C,B,52,21,1,B311 
 10,C,B,52,22,0,B315 
 10,C,B,52,23,0,B314 
 10,C,B,52,24,0,B313 
 10,C,B,52,25,0,B316 
 10,C,B,52,26,0,B312 
 10,C,B,52,27,1,B326 
 10,C,B,52,28,0,B323 
 10,C,B,52,29,1,B321 
 10,C,B,52,30,0,B322 
 10,C,B,52,31,0,B325 
 10,C,B,52,32,0,B324 
 10,C,B,52,33,0,B335 
 10,C,B,52,34,0,B332 
 10,C,B,52,35,1,B333 
 10,C,B,52,36,0,B331 
 10,C,B,52,37,0,B334 
 10,C,B,52,38,0,B344 
 10,C,B,52,39,1,B345 
 10,C,B,52,40,0,B343 
 10,C,B,52,41,0,B342 
 10,C,B,52,42,1,B341 
 10,C,B,52,43,0,B346 
 10,C,B,52,44,1,B352 
 10,C,B,52,45,1,B355 
 10,C,B,52,46,0,B351 
 10,C,B,52,47,1,B354 
 10,C,B,52,48,0,B365 
 10,C,B,52,49,1,B366 
 10,C,B,52,50,1,B364 
 10,C,B,52,51,1,B362 
 10,C,B,52,52,1,B361 
 10,M,B,52, 1,0,B101 
 10,M,B,52, 2,0,B115 
 10,M,B,52, 3,0,B122 
 10,M,B,52, 4,0,B136 
 10,M,B,52, 5,0,B137 
 10,M,B,52, 6,0,B146 
 10,M,B,52, 7,0,B147 
 10,M,B,52, 8,1,B154 
 10,M,B,52, 9,0,B156 
 10,M,B,52,10,0,B157 
 10,M,B,52,11,1,B155 
 10,M,B,52,12,1,B164 
 10,M,B,52,13,0,B166 
 10,M,B,52,14,1,B167 
 10,M,B,52,15,0,B165 
 10,M,B,52,16,0,B303 
 10,M,B,52,17,1,B301 
 10,M,B,52,18,1,B305 
 10,M,B,52,19,1,B302 
 10,M,B,52,20,0,B304 
 10,M,B,52,21,1,B311 
 10,M,B,52,22,1,B315 
 10,M,B,52,23,0,B314 
 10,M,B,52,24,0,B313 
 10,M,B,52,25,1,B316 
 10,M,B,52,26,1,B312 
 10,M,B,52,27,1,B326 
 10,M,B,52,28,0,B323 
 10,M,B,52,29,1,B321 
 10,M,B,52,30,0,B322 
 10,M,B,52,31,1,B325 
 10,M,B,52,32,1,B324 
 10,M,B,52,33,0,B335 
 10,M,B,52,34,0,B332 
 10,M,B,52,35,1,B333 
 10,M,B,52,36,1,B331 
 10,M,B,52,37,1,B334 
 10,M,B,52,38,0,B344 
 10,M,B,52,39,1,B345 
 10,M,B,52,40,1,B343 
 10,M,B,52,41,1,B342 
 10,M,B,52,42,1,B341 
 10,M,B,52,43,1,B346 
 10,M,B,52,44,1,B352 
 10,M,B,52,45,1,B355 
 10,M,B,52,46,0,B351 
 10,M,B,52,47,0,B354 
 10,M,B,52,48,1,B365 
 10,M,B,52,49,1,B366 
 10,M,B,52,50,1,B364 
 10,M,B,52,51,1,B362 
 10,M,B,52,52,0,B361 
 11,O,B,52, 1,1,B101 
 11,O,B,52, 2,1,B115 
 11,O,B,52, 3,0,B122 
 11,O,B,52, 4,0,B136 
 11,O,B,52, 5,0,B137 
 11,O,B,52, 6,1,B147 
 11,O,B,52, 7,1,B146 
 11,O,B,52, 8,1,B154 
 11,O,B,52, 9,1,B156 
 11,O,B,52,10,0,B157 
 11,O,B,52,11,0,B155 
 11,O,B,52,12,1,B166 
 11,O,B,52,13,1,B164 
 11,O,B,52,14,1,B167 
 11,O,B,52,15,1,B165 
 11,O,B,52,16,1,B303 
 11,O,B,52,17,1,B305 
 11,O,B,52,18,0,B302 
 11,O,B,52,19,1,B301 
 11,O,B,52,20,1,B304 
 11,O,B,52,21,1,B311 
 11,O,B,52,22,1,B314 
 11,O,B,52,23,0,B315 
 11,O,B,52,24,1,B313 
 11,O,B,52,25,1,B316 
 11,O,B,52,26,1,B312 
 11,O,B,52,27,0,B326 
 11,O,B,52,28,1,B321 
 11,O,B,52,29,1,B323 
 11,O,B,52,30,1,B322 
 11,O,B,52,31,0,B325 
 11,O,B,52,32,0,B324 
 11,O,B,52,33,0,B332 
 11,O,B,52,34,1,B335 
 11,O,B,52,35,1,B333 
 11,O,B,52,36,1,B331 
 11,O,B,52,37,0,B334 
 11,O,B,52,38,1,B346 
 11,O,B,52,39,1,B343 
 11,O,B,52,40,1,B342 
 11,O,B,52,41,1,B345 
 11,O,B,52,42,1,B341 
 11,O,B,52,43,1,B344 
 11,O,B,52,44,0,B352 
 11,O,B,52,45,0,B355 
 11,O,B,52,46,0,B351 
 11,O,B,52,47,1,B354 
 11,O,B,52,48,1,B364 
 11,O,B,52,49,1,B361 
 11,O,B,52,50,1,B366 
 11,O,B,52,51,1,B365 
 11,O,B,52,52,1,B362 
 11,C,B,52, 1,1,B101 
 11,C,B,52, 2,1,B115 
 11,C,B,52, 3,1,B122 
 11,C,B,52, 4,0,B136 
 11,C,B,52, 5,0,B137 
 11,C,B,52, 6,0,B147 
 11,C,B,52, 7,1,B146 
 11,C,B,52, 8,1,B154 
 11,C,B,52, 9,1,B156 
 11,C,B,52,10,0,B157 
 11,C,B,52,11,1,B155 
 11,C,B,52,12,1,B166 
 11,C,B,52,13,1,B164 
 11,C,B,52,14,1,B167 
 11,C,B,52,15,1,B165 
 11,C,B,52,16,1,B303 
 11,C,B,52,17,1,B305 
 11,C,B,52,18,1,B302 
 11,C,B,52,19,1,B301 
 11,C,B,52,20,0,B304 
 11,C,B,52,21,1,B311 
 11,C,B,52,22,1,B314 
 11,C,B,52,23,0,B315 
 11,C,B,52,24,1,B313 
 11,C,B,52,25,0,B316 
 11,C,B,52,26,1,B312 
 11,C,B,52,27,1,B326 
 11,C,B,52,28,1,B321 
 11,C,B,52,29,1,B323 
 11,C,B,52,30,1,B322 
 11,C,B,52,31,0,B325 
 11,C,B,52,32,1,B324 
 11,C,B,52,33,1,B332 
 11,C,B,52,34,1,B335 
 11,C,B,52,35,1,B333 
 11,C,B,52,36,1,B331 
 11,C,B,52,37,1,B334 
 11,C,B,52,38,1,B346 
 11,C,B,52,39,1,B343 
 11,C,B,52,40,1,B342 
 11,C,B,52,41,1,B345 
 11,C,B,52,42,1,B341 
 11,C,B,52,43,1,B344 
 11,C,B,52,44,1,B352 
 11,C,B,52,45,1,B355 
 11,C,B,52,46,1,B351 
 11,C,B,52,47,1,B354 
 11,C,B,52,48,1,B364 
 11,C,B,52,49,1,B361 
 11,C,B,52,50,1,B366 
 11,C,B,52,51,1,B365 
 11,C,B,52,52,1,B362 
 11,M,B,52, 1,1,B101 
 11,M,B,52, 2,1,B115 
 11,M,B,52, 3,1,B122 
 11,M,B,52, 4,1,B136 
 11,M,B,52, 5,0,B137 
 11,M,B,52, 6,0,B147 
 11,M,B,52, 7,1,B146 
 11,M,B,52, 8,1,B154 
 11,M,B,52, 9,1,B156 
 11,M,B,52,10,0,B157 
 11,M,B,52,11,1,B155 
 11,M,B,52,12,1,B166 
 11,M,B,52,13,1,B164 
 11,M,B,52,14,1,B167 
 11,M,B,52,15,1,B165 
 11,M,B,52,16,1,B303 
 11,M,B,52,17,1,B305 
 11,M,B,52,18,1,B302 
 11,M,B,52,19,1,B301 
 11,M,B,52,20,1,B304 
 11,M,B,52,21,1,B311 
 11,M,B,52,22,1,B314 
 11,M,B,52,23,0,B315 
 11,M,B,52,24,1,B313 
 11,M,B,52,25,1,B316 
 11,M,B,52,26,1,B312 
 11,M,B,52,27,1,B326 
 11,M,B,52,28,1,B321 
 11,M,B,52,29,1,B323 
 11,M,B,52,30,1,B322 
 11,M,B,52,31,0,B325 
 11,M,B,52,32,1,B324 
 11,M,B,52,33,1,B332 
 11,M,B,52,34,1,B335 
 11,M,B,52,35,1,B333 
 11,M,B,52,36,1,B331 
 11,M,B,52,37,1,B334 
 11,M,B,52,38,1,B346 
 11,M,B,52,39,1,B343 
 11,M,B,52,40,1,B342 
 11,M,B,52,41,1,B345 
 11,M,B,52,42,1,B341 
 11,M,B,52,43,1,B344 
 11,M,B,52,44,1,B352 
 11,M,B,52,45,1,B355 
 11,M,B,52,46,1,B351 
 11,M,B,52,47,1,B354 
 11,M,B,52,48,1,B364 
 11,M,B,52,49,1,B361 
 11,M,B,52,50,1,B366 
 11,M,B,52,51,1,B365 
 11,M,B,52,52,1,B362 
 12,O,B,52, 1,1,B101 
 12,O,B,52, 2,1,B115 
 12,O,B,52, 3,1,B122 
 12,O,B,52, 4,1,B136 
 12,O,B,52, 5,1,B137 
 12,O,B,52, 6,1,B146 
 12,O,B,52, 7,1,B147 
 12,O,B,52, 8,1,B155 
 12,O,B,52, 9,1,B154 
 12,O,B,52,10,1,B156 
 12,O,B,52,11,0,B157 
 12,O,B,52,12,0,B166 
 12,O,B,52,13,1,B164 
 12,O,B,52,14,1,B167 
 12,O,B,52,15,0,B165 
 12,O,B,52,16,1,B303 
 12,O,B,52,17,0,B305 
 12,O,B,52,18,1,B301 
 12,O,B,52,19,1,B302 
 12,O,B,52,20,1,B304 
 12,O,B,52,21,1,B311 
 12,O,B,52,22,1,B314 
 12,O,B,52,23,1,B315 
 12,O,B,52,24,1,B313 
 12,O,B,52,25,1,B316 
 12,O,B,52,26,1,B312 
 12,O,B,52,27,1,B321 
 12,O,B,52,28,1,B326 
 12,O,B,52,29,1,B323 
 12,O,B,52,30,1,B322 
 12,O,B,52,31,1,B325 
 12,O,B,52,32,1,B324 
 12,O,B,52,33,1,B335 
 12,O,B,52,34,1,B332 
 12,O,B,52,35,1,B333 
 12,O,B,52,36,1,B331 
 12,O,B,52,37,1,B334 
 12,O,B,52,38,0,B344 
 12,O,B,52,39,0,B341 
 12,O,B,52,40,1,B343 
 12,O,B,52,41,1,B342 
 12,O,B,52,42,1,B345 
 12,O,B,52,43,1,B346 
 12,O,B,52,44,1,B352 
 12,O,B,52,45,1,B355 
 12,O,B,52,46,1,B351 
 12,O,B,52,47,1,B354 
 12,O,B,52,48,1,B365 
 12,O,B,52,49,1,B366 
 12,O,B,52,50,1,B361 
 12,O,B,52,51,1,B362 
 12,O,B,52,52,1,B364 
 12,C,B,52, 1,1,B101 
 12,C,B,52, 2,1,B115 
 12,C,B,52, 3,1,B122 
 12,C,B,52, 4,1,B136 
 12,C,B,52, 5,1,B137 
 12,C,B,52, 6,1,B146 
 12,C,B,52, 7,1,B147 
 12,C,B,52, 8,1,B155 
 12,C,B,52, 9,1,B154 
 12,C,B,52,10,1,B156 
 12,C,B,52,11,1,B157 
 12,C,B,52,12,1,B166 
 12,C,B,52,13,1,B164 
 12,C,B,52,14,1,B167 
 12,C,B,52,15,1,B165 
 12,C,B,52,16,1,B303 
 12,C,B,52,17,1,B305 
 12,C,B,52,18,1,B301 
 12,C,B,52,19,1,B302 
 12,C,B,52,20,0,B304 
 12,C,B,52,21,1,B311 
 12,C,B,52,22,1,B314 
 12,C,B,52,23,1,B315 
 12,C,B,52,24,1,B313 
 12,C,B,52,25,0,B316 
 12,C,B,52,26,1,B312 
 12,C,B,52,27,1,B321 
 12,C,B,52,28,1,B326 
 12,C,B,52,29,1,B323 
 12,C,B,52,30,1,B322 
 12,C,B,52,31,1,B325 
 12,C,B,52,32,1,B324 
 12,C,B,52,33,1,B335 
 12,C,B,52,34,1,B332 
 12,C,B,52,35,1,B333 
 12,C,B,52,36,1,B331 
 12,C,B,52,37,1,B334 
 12,C,B,52,38,1,B344 
 12,C,B,52,39,0,B341 
 12,C,B,52,40,1,B343 
 12,C,B,52,41,1,B342 
 12,C,B,52,42,1,B345 
 12,C,B,52,43,1,B346 
 12,C,B,52,44,1,B352 
 12,C,B,52,45,1,B355 
 12,C,B,52,46,1,B351 
 12,C,B,52,47,1,B354 
 12,C,B,52,48,1,B365 
 12,C,B,52,49,1,B366 
 12,C,B,52,50,1,B361 
 12,C,B,52,51,1,B362 
 12,C,B,52,52,1,B364 
 12,M,B,52, 1,1,B101 
 12,M,B,52, 2,1,B115 
 12,M,B,52, 3,1,B122 
 12,M,B,52, 4,1,B136 
 12,M,B,52, 5,1,B137 
 12,M,B,52, 6,1,B146 
 12,M,B,52, 7,1,B147 
 12,M,B,52, 8,1,B155 
 12,M,B,52, 9,1,B154 
 12,M,B,52,10,1,B156 
 12,M,B,52,11,1,B157 
 12,M,B,52,12,1,B166 
 12,M,B,52,13,1,B164 
 12,M,B,52,14,1,B167 
 12,M,B,52,15,1,B165 
 12,M,B,52,16,1,B303 
 12,M,B,52,17,0,B305 
 12,M,B,52,18,1,B301 
 12,M,B,52,19,1,B302 
 12,M,B,52,20,1,B304 
 12,M,B,52,21,1,B311 
 12,M,B,52,22,1,B314 
 12,M,B,52,23,1,B315 
 12,M,B,52,24,1,B313 
 12,M,B,52,25,1,B316 
 12,M,B,52,26,0,B312 
 12,M,B,52,27,1,B321 
 12,M,B,52,28,1,B326 
 12,M,B,52,29,0,B323 
 12,M,B,52,30,1,B322 
 12,M,B,52,31,0,B325 
 12,M,B,52,32,1,B324 
 12,M,B,52,33,1,B335 
 12,M,B,52,34,1,B332 
 12,M,B,52,35,1,B333 
 12,M,B,52,36,1,B331 
 12,M,B,52,37,0,B334 
 12,M,B,52,38,1,B344 
 12,M,B,52,39,0,B341 
 12,M,B,52,40,1,B343 
 12,M,B,52,41,1,B342 
 12,M,B,52,42,1,B345 
 12,M,B,52,43,1,B346 
 12,M,B,52,44,1,B352 
 12,M,B,52,45,1,B355 
 12,M,B,52,46,1,B351 
 12,M,B,52,47,1,B354 
 12,M,B,52,48,0,B365 
 12,M,B,52,49,1,B366 
 12,M,B,52,50,1,B361 
 12,M,B,52,51,1,B362 
 12,M,B,52,52,1,B364 
 13,O,B,52, 1,0,B101 
 13,O,B,52, 2,0,B115 
 13,O,B,52, 3,0,B122 
 13,O,B,52, 4,0,B136 
 13,O,B,52, 5,0,B137 
 13,O,B,52, 6,1,B147 
 13,O,B,52, 7,1,B146 
 13,O,B,52, 8,0,B155 
 13,O,B,52, 9,1,B154 
 13,O,B,52,10,1,B156 
 13,O,B,52,11,0,B157 
 13,O,B,52,12,1,B166 
 13,O,B,52,13,0,B164 
 13,O,B,52,14,0,B167 
 13,O,B,52,15,1,B165 
 13,O,B,52,16,1,B303 
 13,O,B,52,17,0,B305 
 13,O,B,52,18,0,B301 
 13,O,B,52,19,0,B302 
 13,O,B,52,20,0,B304 
 13,O,B,52,21,0,B311 
 13,O,B,52,22,1,B314 
 13,O,B,52,23,0,B315 
 13,O,B,52,24,1,B313 
 13,O,B,52,25,0,B316 
 13,O,B,52,26,1,B312 
 13,O,B,52,27,1,B326 
 13,O,B,52,28,1,B321 
 13,O,B,52,29,0,B323 
 13,O,B,52,30,1,B322 
 13,O,B,52,31,0,B325 
 13,O,B,52,32,1,B324 
 13,O,B,52,33,1,B332 
 13,O,B,52,34,1,B335 
 13,O,B,52,35,1,B333 
 13,O,B,52,36,1,B331 
 13,O,B,52,37,0,B334 
 13,O,B,52,38,0,B346 
 13,O,B,52,39,0,B345 
 13,O,B,52,40,0,B343 
 13,O,B,52,41,0,B342 
 13,O,B,52,42,0,B344 
 13,O,B,52,43,0,B341 
 13,O,B,52,44,0,B352 
 13,O,B,52,45,0,B355 
 13,O,B,52,46,1,B351 
 13,O,B,52,47,0,B354 
 13,O,B,52,48,1,B364 
 13,O,B,52,49,1,B365 
 13,O,B,52,50,0,B366 
 13,O,B,52,51,1,B361 
 13,O,B,52,52,1,B362 
 13,C,B,52, 1,0,B101 
 13,C,B,52, 2,0,B115 
 13,C,B,52, 3,0,B122 
 13,C,B,52, 4,0,B136 
 13,C,B,52, 5,0,B137 
 13,C,B,52, 6,0,B147 
 13,C,B,52, 7,1,B146 
 13,C,B,52, 8,0,B155 
 13,C,B,52, 9,1,B154 
 13,C,B,52,10,1,B156 
 13,C,B,52,11,0,B157 
 13,C,B,52,12,1,B166 
 13,C,B,52,13,0,B164 
 13,C,B,52,14,0,B167 
 13,C,B,52,15,0,B165 
 13,C,B,52,16,1,B303 
 13,C,B,52,17,0,B305 
 13,C,B,52,18,0,B301 
 13,C,B,52,19,0,B302 
 13,C,B,52,20,1,B304 
 13,C,B,52,21,0,B311 
 13,C,B,52,22,0,B314 
 13,C,B,52,23,0,B315 
 13,C,B,52,24,0,B313 
 13,C,B,52,25,0,B316 
 13,C,B,52,26,1,B312 
 13,C,B,52,27,0,B326 
 13,C,B,52,28,1,B321 
 13,C,B,52,29,0,B323 
 13,C,B,52,30,1,B322 
 13,C,B,52,31,0,B325 
 13,C,B,52,32,0,B324 
 13,C,B,52,33,0,B332 
 13,C,B,52,34,1,B335 
 13,C,B,52,35,1,B333 
 13,C,B,52,36,1,B331 
 13,C,B,52,37,0,B334 
 13,C,B,52,38,0,B346 
 13,C,B,52,39,0,B345 
 13,C,B,52,40,0,B343 
 13,C,B,52,41,0,B342 
 13,C,B,52,42,0,B344 
 13,C,B,52,43,0,B341 
 13,C,B,52,44,0,B352 
 13,C,B,52,45,0,B355 
 13,C,B,52,46,0,B351 
 13,C,B,52,47,0,B354 
 13,C,B,52,48,1,B364 
 13,C,B,52,49,1,B365 
 13,C,B,52,50,0,B366 
 13,C,B,52,51,0,B361 
 13,C,B,52,52,1,B362 
 13,M,B,52, 1,0,B101 
 13,M,B,52, 2,0,B115 
 13,M,B,52, 3,0,B122 
 13,M,B,52, 4,0,B136 
 13,M,B,52, 5,0,B137 
 13,M,B,52, 6,0,B147 
 13,M,B,52, 7,1,B146 
 13,M,B,52, 8,0,B155 
 13,M,B,52, 9,1,B154 
 13,M,B,52,10,1,B156 
 13,M,B,52,11,0,B157 
 13,M,B,52,12,1,B166 
 13,M,B,52,13,0,B164 
 13,M,B,52,14,0,B167 
 13,M,B,52,15,0,B165 
 13,M,B,52,16,1,B303 
 13,M,B,52,17,0,B305 
 13,M,B,52,18,0,B301 
 13,M,B,52,19,0,B302 
 13,M,B,52,20,0,B304 
 13,M,B,52,21,0,B311 
 13,M,B,52,22,0,B314 
 13,M,B,52,23,0,B315 
 13,M,B,52,24,0,B313 
 13,M,B,52,25,0,B316 
 13,M,B,52,26,1,B312 
 13,M,B,52,27,0,B326 
 13,M,B,52,28,1,B321 
 13,M,B,52,29,0,B323 
 13,M,B,52,30,1,B322 
 13,M,B,52,31,0,B325 
 13,M,B,52,32,0,B324 
 13,M,B,52,33,0,B332 
 13,M,B,52,34,1,B335 
 13,M,B,52,35,1,B333 
 13,M,B,52,36,1,B331 
 13,M,B,52,37,0,B334 
 13,M,B,52,38,0,B346 
 13,M,B,52,39,0,B345 
 13,M,B,52,40,0,B343 
 13,M,B,52,41,1,B342 
 13,M,B,52,42,0,B344 
 13,M,B,52,43,0,B341 
 13,M,B,52,44,0,B352 
 13,M,B,52,45,0,B355 
 13,M,B,52,46,0,B351 
 13,M,B,52,47,0,B354 
 13,M,B,52,48,1,B364 
 13,M,B,52,49,1,B365 
 13,M,B,52,50,0,B366 
 13,M,B,52,51,0,B361 
 13,M,B,52,52,1,B362 
 14,O,B,52, 1,1,B101 
 14,O,B,52, 2,0,B115 
 14,O,B,52, 3,1,B122 
 14,O,B,52, 4,0,B136 
 14,O,B,52, 5,0,B137 
 14,O,B,52, 6,0,B146 
 14,O,B,52, 7,0,B147 
 14,O,B,52, 8,0,B154 
 14,O,B,52, 9,1,B156 
 14,O,B,52,10,0,B157 
 14,O,B,52,11,1,B155 
 14,O,B,52,12,0,B166 
 14,O,B,52,13,1,B164 
 14,O,B,52,14,1,B167 
 14,O,B,52,15,1,B165 
 14,O,B,52,16,1,B303 
 14,O,B,52,17,1,B305 
 14,O,B,52,18,0,B302 
 14,O,B,52,19,1,B301 
 14,O,B,52,20,1,B304 
 14,O,B,52,21,0,B311 
 14,O,B,52,22,1,B314 
 14,O,B,52,23,1,B315 
 14,O,B,52,24,1,B313 
 14,O,B,52,25,1,B316 
 14,O,B,52,26,1,B312 
 14,O,B,52,27,1,B326 
 14,O,B,52,28,1,B321 
 14,O,B,52,29,1,B322 
 14,O,B,52,30,1,B323 
 14,O,B,52,31,0,B325 
 14,O,B,52,32,1,B324 
 14,O,B,52,33,1,B335 
 14,O,B,52,34,1,B332 
 14,O,B,52,35,0,B333 
 14,O,B,52,36,1,B331 
 14,O,B,52,37,0,B334 
 14,O,B,52,38,1,B344 
 14,O,B,52,39,1,B346 
 14,O,B,52,40,1,B341 
 14,O,B,52,41,1,B343 
 14,O,B,52,42,1,B345 
 14,O,B,52,43,1,B342 
 14,O,B,52,44,1,B352 
 14,O,B,52,45,1,B355 
 14,O,B,52,46,0,B351 
 14,O,B,52,47,1,B354 
 14,O,B,52,48,0,B366 
 14,O,B,52,49,0,B365 
 14,O,B,52,50,1,B362 
 14,O,B,52,51,1,B364 
 14,O,B,52,52,1,B361 
 14,C,B,52, 1,1,B101 
 14,C,B,52, 2,1,B115 
 14,C,B,52, 3,1,B122 
 14,C,B,52, 4,0,B136 
 14,C,B,52, 5,0,B137 
 14,C,B,52, 6,0,B146 
 14,C,B,52, 7,0,B147 
 14,C,B,52, 8,0,B154 
 14,C,B,52, 9,0,B156 
 14,C,B,52,10,0,B157 
 14,C,B,52,11,0,B155 
 14,C,B,52,12,0,B166 
 14,C,B,52,13,1,B164 
 14,C,B,52,14,0,B167 
 14,C,B,52,15,0,B165 
 14,C,B,52,16,1,B303 
 14,C,B,52,17,0,B305 
 14,C,B,52,18,0,B302 
 14,C,B,52,19,1,B301 
 14,C,B,52,20,1,B304 
 14,C,B,52,21,0,B311 
 14,C,B,52,22,0,B314 
 14,C,B,52,23,1,B315 
 14,C,B,52,24,1,B313 
 14,C,B,52,25,1,B316 
 14,C,B,52,26,0,B312 
 14,C,B,52,27,1,B326 
 14,C,B,52,28,1,B321 
 14,C,B,52,29,0,B322 
 14,C,B,52,30,1,B323 
 14,C,B,52,31,0,B325 
 14,C,B,52,32,0,B324 
 14,C,B,52,33,1,B335 
 14,C,B,52,34,1,B332 
 14,C,B,52,35,0,B333 
 14,C,B,52,36,1,B331 
 14,C,B,52,37,1,B334 
 14,C,B,52,38,1,B344 
 14,C,B,52,39,1,B346 
 14,C,B,52,40,1,B341 
 14,C,B,52,41,0,B343 
 14,C,B,52,42,1,B345 
 14,C,B,52,43,1,B342 
 14,C,B,52,44,1,B352 
 14,C,B,52,45,1,B355 
 14,C,B,52,46,1,B351 
 14,C,B,52,47,1,B354 
 14,C,B,52,48,1,B366 
 14,C,B,52,49,1,B365 
 14,C,B,52,50,1,B362 
 14,C,B,52,51,1,B364 
 14,C,B,52,52,1,B361 
 14,M,B,52, 1,1,B101 
 14,M,B,52, 2,1,B115 
 14,M,B,52, 3,1,B122 
 14,M,B,52, 4,0,B136 
 14,M,B,52, 5,0,B137 
 14,M,B,52, 6,0,B146 
 14,M,B,52, 7,0,B147 
 14,M,B,52, 8,0,B154 
 14,M,B,52, 9,0,B156 
 14,M,B,52,10,0,B157 
 14,M,B,52,11,0,B155 
 14,M,B,52,12,0,B166 
 14,M,B,52,13,1,B164 
 14,M,B,52,14,0,B167 
 14,M,B,52,15,0,B165 
 14,M,B,52,16,1,B303 
 14,M,B,52,17,0,B305 
 14,M,B,52,18,0,B302 
 14,M,B,52,19,1,B301 
 14,M,B,52,20,0,B304 
 14,M,B,52,21,0,B311 
 14,M,B,52,22,0,B314 
 14,M,B,52,23,1,B315 
 14,M,B,52,24,1,B313 
 14,M,B,52,25,1,B316 
 14,M,B,52,26,1,B312 
 14,M,B,52,27,1,B326 
 14,M,B,52,28,1,B321 
 14,M,B,52,29,1,B322 
 14,M,B,52,30,1,B323 
 14,M,B,52,31,0,B325 
 14,M,B,52,32,1,B324 
 14,M,B,52,33,1,B335 
 14,M,B,52,34,1,B332 
 14,M,B,52,35,0,B333 
 14,M,B,52,36,1,B331 
 14,M,B,52,37,0,B334 
 14,M,B,52,38,1,B344 
 14,M,B,52,39,1,B346 
 14,M,B,52,40,1,B341 
 14,M,B,52,41,0,B343 
 14,M,B,52,42,1,B345 
 14,M,B,52,43,1,B342 
 14,M,B,52,44,1,B352 
 14,M,B,52,45,1,B355 
 14,M,B,52,46,0,B351 
 14,M,B,52,47,1,B354 
 14,M,B,52,48,1,B366 
 14,M,B,52,49,1,B365 
 14,M,B,52,50,1,B362 
 14,M,B,52,51,1,B364 
 14,M,B,52,52,1,B361 
 15,O,B,52, 1,1,B101 
 15,O,B,52, 2,1,B115 
 15,O,B,52, 3,0,B122 
 15,O,B,52, 4,1,B136 
 15,O,B,52, 5,1,B137 
 15,O,B,52, 6,0,B146 
 15,O,B,52, 7,1,B147 
 15,O,B,52, 8,1,B154 
 15,O,B,52, 9,0,B156 
 15,O,B,52,10,1,B155 
 15,O,B,52,11,0,B157 
 15,O,B,52,12,0,B166 
 15,O,B,52,13,0,B164 
 15,O,B,52,14,1,B167 
 15,O,B,52,15,1,B165 
 15,O,B,52,16,1,B303 
 15,O,B,52,17,0,B305 
 15,O,B,52,18,0,B301 
 15,O,B,52,19,1,B302 
 15,O,B,52,20,0,B304 
 15,O,B,52,21,1,B311 
 15,O,B,52,22,1,B314 
 15,O,B,52,23,1,B315 
 15,O,B,52,24,0,B313 
 15,O,B,52,25,1,B316 
 15,O,B,52,26,0,B312 
 15,O,B,52,27,1,B326 
 15,O,B,52,28,0,B321 
 15,O,B,52,29,1,B323 
 15,O,B,52,30,1,B322 
 15,O,B,52,31,0,B325 
 15,O,B,52,32,1,B324 
 15,O,B,52,33,0,B332 
 15,O,B,52,34,0,B335 
 15,O,B,52,35,1,B333 
 15,O,B,52,36,0,B331 
 15,O,B,52,37,1,B334 
 15,O,B,52,38,0,B344 
 15,O,B,52,39,1,B346 
 15,O,B,52,40,0,B341 
 15,O,B,52,41,1,B345 
 15,O,B,52,42,0,B343 
 15,O,B,52,43,1,B342 
 15,O,B,52,44,0,B352 
 15,O,B,52,45,1,B355 
 15,O,B,52,46,1,B351 
 15,O,B,52,47,0,B354 
 15,O,B,52,48,0,B364 
 15,O,B,52,49,0,B366 
 15,O,B,52,50,0,B361 
 15,O,B,52,51,1,B362 
 15,O,B,52,52,0,B365 
 15,C,B,52, 1,1,B101 
 15,C,B,52, 2,1,B115 
 15,C,B,52, 3,0,B122 
 15,C,B,52, 4,1,B136 
 15,C,B,52, 5,1,B137 
 15,C,B,52, 6,0,B146 
 15,C,B,52, 7,1,B147 
 15,C,B,52, 8,1,B154 
 15,C,B,52, 9,0,B156 
 15,C,B,52,10,1,B155 
 15,C,B,52,11,0,B157 
 15,C,B,52,12,0,B166 
 15,C,B,52,13,0,B164 
 15,C,B,52,14,1,B167 
 15,C,B,52,15,1,B165 
 15,C,B,52,16,1,B303 
 15,C,B,52,17,0,B305 
 15,C,B,52,18,0,B301 
 15,C,B,52,19,1,B302 
 15,C,B,52,20,0,B304 
 15,C,B,52,21,1,B311 
 15,C,B,52,22,1,B314 
 15,C,B,52,23,1,B315 
 15,C,B,52,24,0,B313 
 15,C,B,52,25,0,B316 
 15,C,B,52,26,1,B312 
 15,C,B,52,27,1,B326 
 15,C,B,52,28,0,B321 
 15,C,B,52,29,1,B323 
 15,C,B,52,30,1,B322 
 15,C,B,52,31,0,B325 
 15,C,B,52,32,1,B324 
 15,C,B,52,33,0,B332 
 15,C,B,52,34,0,B335 
 15,C,B,52,35,1,B333 
 15,C,B,52,36,0,B331 
 15,C,B,52,37,0,B334 
 15,C,B,52,38,0,B344 
 15,C,B,52,39,1,B346 
 15,C,B,52,40,0,B341 
 15,C,B,52,41,1,B345 
 15,C,B,52,42,0,B343 
 15,C,B,52,43,1,B342 
 15,C,B,52,44,0,B352 
 15,C,B,52,45,1,B355 
 15,C,B,52,46,1,B351 
 15,C,B,52,47,1,B354 
 15,C,B,52,48,0,B364 
 15,C,B,52,49,0,B366 
 15,C,B,52,50,0,B361 
 15,C,B,52,51,1,B362 
 15,C,B,52,52,0,B365 
 15,M,B,52, 1,1,B101 
 15,M,B,52, 2,1,B115 
 15,M,B,52, 3,0,B122 
 15,M,B,52, 4,1,B136 
 15,M,B,52, 5,1,B137 
 15,M,B,52, 6,0,B146 
 15,M,B,52, 7,1,B147 
 15,M,B,52, 8,1,B154 
 15,M,B,52, 9,0,B156 
 15,M,B,52,10,1,B155 
 15,M,B,52,11,0,B157 
 15,M,B,52,12,0,B166 
 15,M,B,52,13,0,B164 
 15,M,B,52,14,1,B167 
 15,M,B,52,15,1,B165 
 15,M,B,52,16,1,B303 
 15,M,B,52,17,0,B305 
 15,M,B,52,18,0,B301 
 15,M,B,52,19,1,B302 
 15,M,B,52,20,0,B304 
 15,M,B,52,21,1,B311 
 15,M,B,52,22,1,B314 
 15,M,B,52,23,1,B315 
 15,M,B,52,24,0,B313 
 15,M,B,52,25,1,B316 
 15,M,B,52,26,0,B312 
 15,M,B,52,27,1,B326 
 15,M,B,52,28,0,B321 
 15,M,B,52,29,1,B323 
 15,M,B,52,30,1,B322 
 15,M,B,52,31,0,B325 
 15,M,B,52,32,1,B324 
 15,M,B,52,33,0,B332 
 15,M,B,52,34,0,B335 
 15,M,B,52,35,1,B333 
 15,M,B,52,36,0,B331 
 15,M,B,52,37,0,B334 
 15,M,B,52,38,0,B344 
 15,M,B,52,39,1,B346 
 15,M,B,52,40,0,B341 
 15,M,B,52,41,1,B345 
 15,M,B,52,42,0,B343 
 15,M,B,52,43,1,B342 
 15,M,B,52,44,0,B352 
 15,M,B,52,45,1,B355 
 15,M,B,52,46,1,B351 
 15,M,B,52,47,1,B354 
 15,M,B,52,48,0,B364 
 15,M,B,52,49,0,B366 
 15,M,B,52,50,1,B361 
 15,M,B,52,51,1,B362 
 15,M,B,52,52,0,B365 
 16,O,B,52, 1,0,B101 
 16,O,B,52, 2,1,B115 
 16,O,B,52, 3,1,B122 
 16,O,B,52, 4,1,B136 
 16,O,B,52, 5,0,B137 
 16,O,B,52, 6,1,B147 
 16,O,B,52, 7,0,B146 
 16,O,B,52, 8,1,B155 
 16,O,B,52, 9,1,B154 
 16,O,B,52,10,0,B156 
 16,O,B,52,11,1,B157 
 16,O,B,52,12,1,B166 
 16,O,B,52,13,0,B164 
 16,O,B,52,14,1,B167 
 16,O,B,52,15,0,B165 
 16,O,B,52,16,1,B303 
 16,O,B,52,17,1,B305 
 16,O,B,52,18,1,B302 
 16,O,B,52,19,0,B301 
 16,O,B,52,20,1,B304 
 16,O,B,52,21,1,B311 
 16,O,B,52,22,1,B314 
 16,O,B,52,23,0,B315 
 16,O,B,52,24,0,B313 
 16,O,B,52,25,1,B316 
 16,O,B,52,26,1,B312 
 16,O,B,52,27,0,B326 
 16,O,B,52,28,0,B321 
 16,O,B,52,29,1,B323 
 16,O,B,52,30,0,B322 
 16,O,B,52,31,0,B325 
 16,O,B,52,32,1,B324 
 16,O,B,52,33,0,B335 
 16,O,B,52,34,1,B332 
 16,O,B,52,35,1,B333 
 16,O,B,52,36,1,B331 
 16,O,B,52,37,1,B334 
 16,O,B,52,38,0,B342 
 16,O,B,52,39,1,B344 
 16,O,B,52,40,1,B343 
 16,O,B,52,41,1,B346 
 16,O,B,52,42,0,B341 
 16,O,B,52,43,1,B345 
 16,O,B,52,44,0,B352 
 16,O,B,52,45,0,B355 
 16,O,B,52,46,1,B351 
 16,O,B,52,47,0,B354 
 16,O,B,52,48,0,B364 
 16,O,B,52,49,1,B365 
 16,O,B,52,50,1,B366 
 16,O,B,52,51,0,B361 
 16,O,B,52,52,1,B362 
 16,C,B,52, 1,0,B101 
 16,C,B,52, 2,1,B115 
 16,C,B,52, 3,1,B122 
 16,C,B,52, 4,1,B136 
 16,C,B,52, 5,0,B137 
 16,C,B,52, 6,1,B147 
 16,C,B,52, 7,0,B146 
 16,C,B,52, 8,1,B155 
 16,C,B,52, 9,1,B154 
 16,C,B,52,10,0,B156 
 16,C,B,52,11,1,B157 
 16,C,B,52,12,0,B166 
 16,C,B,52,13,0,B164 
 16,C,B,52,14,1,B167 
 16,C,B,52,15,0,B165 
 16,C,B,52,16,1,B303 
 16,C,B,52,17,1,B305 
 16,C,B,52,18,1,B302 
 16,C,B,52,19,0,B301 
 16,C,B,52,20,1,B304 
 16,C,B,52,21,1,B311 
 16,C,B,52,22,1,B314 
 16,C,B,52,23,1,B315 
 16,C,B,52,24,0,B313 
 16,C,B,52,25,1,B316 
 16,C,B,52,26,1,B312 
 16,C,B,52,27,1,B326 
 16,C,B,52,28,0,B321 
 16,C,B,52,29,1,B323 
 16,C,B,52,30,0,B322 
 16,C,B,52,31,0,B325 
 16,C,B,52,32,1,B324 
 16,C,B,52,33,0,B335 
 16,C,B,52,34,1,B332 
 16,C,B,52,35,1,B333 
 16,C,B,52,36,1,B331 
 16,C,B,52,37,1,B334 
 16,C,B,52,38,1,B342 
 16,C,B,52,39,1,B344 
 16,C,B,52,40,1,B343 
 16,C,B,52,41,1,B346 
 16,C,B,52,42,0,B341 
 16,C,B,52,43,1,B345 
 16,C,B,52,44,1,B352 
 16,C,B,52,45,1,B355 
 16,C,B,52,46,1,B351 
 16,C,B,52,47,1,B354 
 16,C,B,52,48,0,B364 
 16,C,B,52,49,1,B365 
 16,C,B,52,50,1,B366 
 16,C,B,52,51,1,B361 
 16,C,B,52,52,1,B362 
 16,M,B,52, 1,0,B101 
 16,M,B,52, 2,1,B115 
 16,M,B,52, 3,1,B122 
 16,M,B,52, 4,1,B136 
 16,M,B,52, 5,0,B137 
 16,M,B,52, 6,1,B147 
 16,M,B,52, 7,0,B146 
 16,M,B,52, 8,1,B155 
 16,M,B,52, 9,1,B154 
 16,M,B,52,10,0,B156 
 16,M,B,52,11,1,B157 
 16,M,B,52,12,1,B166 
 16,M,B,52,13,0,B164 
 16,M,B,52,14,1,B167 
 16,M,B,52,15,0,B165 
 16,M,B,52,16,1,B303 
 16,M,B,52,17,1,B305 
 16,M,B,52,18,1,B302 
 16,M,B,52,19,0,B301 
 16,M,B,52,20,0,B304 
 16,M,B,52,21,1,B311 
 16,M,B,52,22,1,B314 
 16,M,B,52,23,0,B315 
 16,M,B,52,24,0,B313 
 16,M,B,52,25,1,B316 
 16,M,B,52,26,1,B312 
 16,M,B,52,27,0,B326 
 16,M,B,52,28,0,B321 
 16,M,B,52,29,1,B323 
 16,M,B,52,30,0,B322 
 16,M,B,52,31,0,B325 
 16,M,B,52,32,0,B324 
 16,M,B,52,33,0,B335 
 16,M,B,52,34,1,B332 
 16,M,B,52,35,1,B333 
 16,M,B,52,36,1,B331 
 16,M,B,52,37,1,B334 
 16,M,B,52,38,1,B342 
 16,M,B,52,39,1,B344 
 16,M,B,52,40,1,B343 
 16,M,B,52,41,1,B346 
 16,M,B,52,42,1,B341 
 16,M,B,52,43,1,B345 
 16,M,B,52,44,1,B352 
 16,M,B,52,45,0,B355 
 16,M,B,52,46,1,B351 
 16,M,B,52,47,0,B354 
 16,M,B,52,48,1,B364 
 16,M,B,52,49,1,B365 
 16,M,B,52,50,1,B366 
 16,M,B,52,51,1,B361 
 16,M,B,52,52,1,B362 
 17,O,B,52, 1,1,B101 
 17,O,B,52, 2,1,B115 
 17,O,B,52, 3,1,B122 
 17,O,B,52, 4,1,B136 
 17,O,B,52, 5,0,B137 
 17,O,B,52, 6,1,B146 
 17,O,B,52, 7,1,B147 
 17,O,B,52, 8,1,B154 
 17,O,B,52, 9,1,B156 
 17,O,B,52,10,1,B155 
 17,O,B,52,11,1,B157 
 17,O,B,52,12,1,B166 
 17,O,B,52,13,1,B164 
 17,O,B,52,14,1,B167 
 17,O,B,52,15,1,B165 
 17,O,B,52,16,1,B303 
 17,O,B,52,17,0,B305 
 17,O,B,52,18,1,B301 
 17,O,B,52,19,1,B302 
 17,O,B,52,20,0,B304 
 17,O,B,52,21,0,B311 
 17,O,B,52,22,0,B314 
 17,O,B,52,23,0,B315 
 17,O,B,52,24,1,B313 
 17,O,B,52,25,1,B316 
 17,O,B,52,26,1,B312 
 17,O,B,52,27,1,B326 
 17,O,B,52,28,1,B321 
 17,O,B,52,29,1,B323 
 17,O,B,52,30,1,B322 
 17,O,B,52,31,1,B325 
 17,O,B,52,32,1,B324 
 17,O,B,52,33,0,B335 
 17,O,B,52,34,1,B332 
 17,O,B,52,35,1,B333 
 17,O,B,52,36,1,B331 
 17,O,B,52,37,1,B334 
 17,O,B,52,38,1,B342 
 17,O,B,52,39,1,B341 
 17,O,B,52,40,1,B346 
 17,O,B,52,41,1,B344 
 17,O,B,52,42,1,B343 
 17,O,B,52,43,1,B345 
 17,O,B,52,44,1,B352 
 17,O,B,52,45,1,B355 
 17,O,B,52,46,1,B351 
 17,O,B,52,47,1,B354 
 17,O,B,52,48,1,B365 
 17,O,B,52,49,1,B366 
 17,O,B,52,50,1,B364 
 17,O,B,52,51,0,B361 
 17,O,B,52,52,1,B362 
 17,C,B,52, 1,1,B101 
 17,C,B,52, 2,1,B115 
 17,C,B,52, 3,1,B122 
 17,C,B,52, 4,1,B136 
 17,C,B,52, 5,1,B137 
 17,C,B,52, 6,1,B146 
 17,C,B,52, 7,1,B147 
 17,C,B,52, 8,1,B154 
 17,C,B,52, 9,1,B156 
 17,C,B,52,10,1,B155 
 17,C,B,52,11,1,B157 
 17,C,B,52,12,1,B166 
 17,C,B,52,13,1,B164 
 17,C,B,52,14,1,B167 
 17,C,B,52,15,1,B165 
 17,C,B,52,16,1,B303 
 17,C,B,52,17,0,B305 
 17,C,B,52,18,1,B301 
 17,C,B,52,19,1,B302 
 17,C,B,52,20,0,B304 
 17,C,B,52,21,1,B311 
 17,C,B,52,22,1,B314 
 17,C,B,52,23,1,B315 
 17,C,B,52,24,1,B313 
 17,C,B,52,25,1,B316 
 17,C,B,52,26,1,B312 
 17,C,B,52,27,1,B326 
 17,C,B,52,28,1,B321 
 17,C,B,52,29,1,B323 
 17,C,B,52,30,1,B322 
 17,C,B,52,31,1,B325 
 17,C,B,52,32,1,B324 
 17,C,B,52,33,1,B335 
 17,C,B,52,34,1,B332 
 17,C,B,52,35,1,B333 
 17,C,B,52,36,1,B331 
 17,C,B,52,37,1,B334 
 17,C,B,52,38,1,B342 
 17,C,B,52,39,1,B341 
 17,C,B,52,40,1,B346 
 17,C,B,52,41,1,B344 
 17,C,B,52,42,1,B343 
 17,C,B,52,43,1,B345 
 17,C,B,52,44,1,B352 
 17,C,B,52,45,1,B355 
 17,C,B,52,46,1,B351 
 17,C,B,52,47,1,B354 
 17,C,B,52,48,1,B365 
 17,C,B,52,49,1,B366 
 17,C,B,52,50,1,B364 
 17,C,B,52,51,1,B361 
 17,C,B,52,52,1,B362 
 17,M,B,52, 1,1,B101 
 17,M,B,52, 2,1,B115 
 17,M,B,52, 3,1,B122 
 17,M,B,52, 4,1,B136 
 17,M,B,52, 5,0,B137 
 17,M,B,52, 6,1,B146 
 17,M,B,52, 7,1,B147 
 17,M,B,52, 8,1,B154 
 17,M,B,52, 9,1,B156 
 17,M,B,52,10,1,B155 
 17,M,B,52,11,1,B157 
 17,M,B,52,12,1,B166 
 17,M,B,52,13,1,B164 
 17,M,B,52,14,1,B167 
 17,M,B,52,15,1,B165 
 17,M,B,52,16,1,B303 
 17,M,B,52,17,0,B305 
 17,M,B,52,18,1,B301 
 17,M,B,52,19,1,B302 
 17,M,B,52,20,1,B304 
 17,M,B,52,21,1,B311 
 17,M,B,52,22,1,B314 
 17,M,B,52,23,1,B315 
 17,M,B,52,24,1,B313 
 17,M,B,52,25,0,B316 
 17,M,B,52,26,1,B312 
 17,M,B,52,27,1,B326 
 17,M,B,52,28,1,B321 
 17,M,B,52,29,1,B323 
 17,M,B,52,30,1,B322 
 17,M,B,52,31,1,B325 
 17,M,B,52,32,1,B324 
 17,M,B,52,33,1,B335 
 17,M,B,52,34,1,B332 
 17,M,B,52,35,1,B333 
 17,M,B,52,36,1,B331 
 17,M,B,52,37,1,B334 
 17,M,B,52,38,1,B342 
 17,M,B,52,39,1,B341 
 17,M,B,52,40,1,B346 
 17,M,B,52,41,1,B344 
 17,M,B,52,42,1,B343 
 17,M,B,52,43,1,B345 
 17,M,B,52,44,1,B352 
 17,M,B,52,45,1,B355 
 17,M,B,52,46,1,B351 
 17,M,B,52,47,1,B354 
 17,M,B,52,48,1,B365 
 17,M,B,52,49,1,B366 
 17,M,B,52,50,1,B364 
 17,M,B,52,51,1,B361 
 17,M,B,52,52,1,B362 
 18,O,B,52, 1,0,B101 
 18,O,B,52, 2,0,B115 
 18,O,B,52, 3,0,B122 
 18,O,B,52, 4,0,B136 
 18,O,B,52, 5,0,B137 
 18,O,B,52, 6,0,B146 
 18,O,B,52, 7,0,B147 
 18,O,B,52, 8,0,B154 
 18,O,B,52, 9,1,B156 
 18,O,B,52,10,0,B155 
 18,O,B,52,11,0,B157 
 18,O,B,52,12,0,B166 
 18,O,B,52,13,1,B164 
 18,O,B,52,14,0,B167 
 18,O,B,52,15,0,B165 
 18,O,B,52,16,1,B303 
 18,O,B,52,17,0,B305 
 18,O,B,52,18,0,B301 
 18,O,B,52,19,0,B302 
 18,O,B,52,20,0,B304 
 18,O,B,52,21,0,B311 
 18,O,B,52,22,0,B314 
 18,O,B,52,23,1,B315 
 18,O,B,52,24,0,B313 
 18,O,B,52,25,0,B316 
 18,O,B,52,26,1,B312 
 18,O,B,52,27,0,B326 
 18,O,B,52,28,0,B321 
 18,O,B,52,29,0,B323 
 18,O,B,52,30,0,B322 
 18,O,B,52,31,1,B325 
 18,O,B,52,32,1,B324 
 18,O,B,52,33,0,B335 
 18,O,B,52,34,0,B332 
 18,O,B,52,35,0,B333 
 18,O,B,52,36,0,B331 
 18,O,B,52,37,0,B334 
 18,O,B,52,38,0,B343 
 18,O,B,52,39,0,B344 
 18,O,B,52,40,0,B342 
 18,O,B,52,41,0,B346 
 18,O,B,52,42,0,B341 
 18,O,B,52,43,1,B345 
 18,O,B,52,44,0,B352 
 18,O,B,52,45,0,B355 
 18,O,B,52,46,0,B351 
 18,O,B,52,47,0,B354 
 18,O,B,52,48,0,B364 
 18,O,B,52,49,0,B365 
 18,O,B,52,50,0,B366 
 18,O,B,52,51,0,B361 
 18,O,B,52,52,0,B362 
 18,C,B,52, 1,0,B101 
 18,C,B,52, 2,0,B115 
 18,C,B,52, 3,0,B122 
 18,C,B,52, 4,0,B136 
 18,C,B,52, 5,0,B137 
 18,C,B,52, 6,0,B146 
 18,C,B,52, 7,0,B147 
 18,C,B,52, 8,0,B154 
 18,C,B,52, 9,0,B156 
 18,C,B,52,10,0,B155 
 18,C,B,52,11,0,B157 
 18,C,B,52,12,0,B166 
 18,C,B,52,13,0,B164 
 18,C,B,52,14,0,B167 
 18,C,B,52,15,0,B165 
 18,C,B,52,16,1,B303 
 18,C,B,52,17,0,B305 
 18,C,B,52,18,0,B301 
 18,C,B,52,19,0,B302 
 18,C,B,52,20,1,B304 
 18,C,B,52,21,0,B311 
 18,C,B,52,22,0,B314 
 18,C,B,52,23,0,B315 
 18,C,B,52,24,0,B313 
 18,C,B,52,25,0,B316 
 18,C,B,52,26,0,B312 
 18,C,B,52,27,0,B326 
 18,C,B,52,28,0,B321 
 18,C,B,52,29,0,B323 
 18,C,B,52,30,0,B322 
 18,C,B,52,31,1,B325 
 18,C,B,52,32,0,B324 
 18,C,B,52,33,0,B335 
 18,C,B,52,34,0,B332 
 18,C,B,52,35,0,B333 
 18,C,B,52,36,0,B331 
 18,C,B,52,37,0,B334 
 18,C,B,52,38,0,B343 
 18,C,B,52,39,0,B344 
 18,C,B,52,40,0,B342 
 18,C,B,52,41,0,B346 
 18,C,B,52,42,0,B341 
 18,C,B,52,43,0,B345 
 18,C,B,52,44,0,B352 
 18,C,B,52,45,0,B355 
 18,C,B,52,46,0,B351 
 18,C,B,52,47,0,B354 
 18,C,B,52,48,0,B364 
 18,C,B,52,49,0,B365 
 18,C,B,52,50,0,B366 
 18,C,B,52,51,0,B361 
 18,C,B,52,52,0,B362 
 18,M,B,52, 1,0,B101 
 18,M,B,52, 2,0,B115 
 18,M,B,52, 3,0,B122 
 18,M,B,52, 4,1,B136 
 18,M,B,52, 5,0,B137 
 18,M,B,52, 6,0,B146 
 18,M,B,52, 7,0,B147 
 18,M,B,52, 8,0,B154 
 18,M,B,52, 9,0,B156 
 18,M,B,52,10,0,B155 
 18,M,B,52,11,0,B157 
 18,M,B,52,12,0,B166 
 18,M,B,52,13,0,B164 
 18,M,B,52,14,0,B167 
 18,M,B,52,15,0,B165 
 18,M,B,52,16,1,B303 
 18,M,B,52,17,0,B305 
 18,M,B,52,18,0,B301 
 18,M,B,52,19,0,B302 
 18,M,B,52,20,1,B304 
 18,M,B,52,21,0,B311 
 18,M,B,52,22,0,B314 
 18,M,B,52,23,1,B315 
 18,M,B,52,24,0,B313 
 18,M,B,52,25,0,B316 
 18,M,B,52,26,0,B312 
 18,M,B,52,27,0,B326 
 18,M,B,52,28,0,B321 
 18,M,B,52,29,0,B323 
 18,M,B,52,30,0,B322 
 18,M,B,52,31,0,B325 
 18,M,B,52,32,0,B324 
 18,M,B,52,33,0,B335 
 18,M,B,52,34,0,B332 
 18,M,B,52,35,0,B333 
 18,M,B,52,36,0,B331 
 18,M,B,52,37,0,B334 
 18,M,B,52,38,1,B343 
 18,M,B,52,39,0,B344 
 18,M,B,52,40,0,B342 
 18,M,B,52,41,0,B346 
 18,M,B,52,42,0,B341 
 18,M,B,52,43,1,B345 
 18,M,B,52,44,0,B352 
 18,M,B,52,45,0,B355 
 18,M,B,52,46,0,B351 
 18,M,B,52,47,0,B354 
 18,M,B,52,48,0,B364 
 18,M,B,52,49,0,B365 
 18,M,B,52,50,0,B366 
 18,M,B,52,51,0,B361 
 18,M,B,52,52,0,B362 
 19,O,B,52, 1,1,B101 
 19,O,B,52, 2,1,B115 
 19,O,B,52, 3,1,B122 
 19,O,B,52, 4,0,B136 
 19,O,B,52, 5,1,B137 
 19,O,B,52, 6,1,B146 
 19,O,B,52, 7,1,B147 
 19,O,B,52, 8,1,B154 
 19,O,B,52, 9,1,B155 
 19,O,B,52,10,0,B156 
 19,O,B,52,11,1,B157 
 19,O,B,52,12,1,B166 
 19,O,B,52,13,1,B164 
 19,O,B,52,14,1,B167 
 19,O,B,52,15,1,B165 
 19,O,B,52,16,1,B305 
 19,O,B,52,17,1,B303 
 19,O,B,52,18,1,B301 
 19,O,B,52,19,1,B302 
 19,O,B,52,20,1,B304 
 19,O,B,52,21,1,B311 
 19,O,B,52,22,1,B314 
 19,O,B,52,23,1,B315 
 19,O,B,52,24,1,B313 
 19,O,B,52,25,1,B316 
 19,O,B,52,26,1,B312 
 19,O,B,52,27,1,B326 
 19,O,B,52,28,1,B321 
 19,O,B,52,29,1,B323 
 19,O,B,52,30,1,B322 
 19,O,B,52,31,0,B325 
 19,O,B,52,32,1,B324 
 19,O,B,52,33,1,B335 
 19,O,B,52,34,1,B332 
 19,O,B,52,35,1,B333 
 19,O,B,52,36,1,B331 
 19,O,B,52,37,1,B334 
 19,O,B,52,38,0,B342 
 19,O,B,52,39,1,B346 
 19,O,B,52,40,1,B344 
 19,O,B,52,41,1,B343 
 19,O,B,52,42,1,B341 
 19,O,B,52,43,1,B345 
 19,O,B,52,44,0,B352 
 19,O,B,52,45,1,B355 
 19,O,B,52,46,1,B351 
 19,O,B,52,47,0,B354 
 19,O,B,52,48,1,B366 
 19,O,B,52,49,0,B365 
 19,O,B,52,50,0,B364 
 19,O,B,52,51,1,B361 
 19,O,B,52,52,1,B362 
 19,C,B,52, 1,1,B101 
 19,C,B,52, 2,1,B115 
 19,C,B,52, 3,1,B122 
 19,C,B,52, 4,1,B136 
 19,C,B,52, 5,1,B137 
 19,C,B,52, 6,1,B146 
 19,C,B,52, 7,1,B147 
 19,C,B,52, 8,1,B154 
 19,C,B,52, 9,1,B155 
 19,C,B,52,10,1,B156 
 19,C,B,52,11,1,B157 
 19,C,B,52,12,1,B166 
 19,C,B,52,13,1,B164 
 19,C,B,52,14,1,B167 
 19,C,B,52,15,1,B165 
 19,C,B,52,16,1,B305 
 19,C,B,52,17,1,B303 
 19,C,B,52,18,1,B301 
 19,C,B,52,19,1,B302 
 19,C,B,52,20,1,B304 
 19,C,B,52,21,1,B311 
 19,C,B,52,22,1,B314 
 19,C,B,52,23,1,B315 
 19,C,B,52,24,1,B313 
 19,C,B,52,25,0,B316 
 19,C,B,52,26,1,B312 
 19,C,B,52,27,1,B326 
 19,C,B,52,28,1,B321 
 19,C,B,52,29,1,B323 
 19,C,B,52,30,1,B322 
 19,C,B,52,31,0,B325 
 19,C,B,52,32,1,B324 
 19,C,B,52,33,1,B335 
 19,C,B,52,34,1,B332 
 19,C,B,52,35,1,B333 
 19,C,B,52,36,1,B331 
 19,C,B,52,37,1,B334 
 19,C,B,52,38,1,B342 
 19,C,B,52,39,1,B346 
 19,C,B,52,40,1,B344 
 19,C,B,52,41,1,B343 
 19,C,B,52,42,1,B341 
 19,C,B,52,43,1,B345 
 19,C,B,52,44,1,B352 
 19,C,B,52,45,1,B355 
 19,C,B,52,46,1,B351 
 19,C,B,52,47,1,B354 
 19,C,B,52,48,1,B366 
 19,C,B,52,49,1,B365 
 19,C,B,52,50,1,B364 
 19,C,B,52,51,1,B361 
 19,C,B,52,52,1,B362 
 19,M,B,52, 1,1,B101 
 19,M,B,52, 2,1,B115 
 19,M,B,52, 3,1,B122 
 19,M,B,52, 4,1,B136 
 19,M,B,52, 5,1,B137 
 19,M,B,52, 6,1,B146 
 19,M,B,52, 7,1,B147 
 19,M,B,52, 8,1,B154 
 19,M,B,52, 9,1,B155 
 19,M,B,52,10,1,B156 
 19,M,B,52,11,1,B157 
 19,M,B,52,12,1,B166 
 19,M,B,52,13,1,B164 
 19,M,B,52,14,1,B167 
 19,M,B,52,15,1,B165 
 19,M,B,52,16,0,B305 
 19,M,B,52,17,1,B303 
 19,M,B,52,18,1,B301 
 19,M,B,52,19,1,B302 
 19,M,B,52,20,1,B304 
 19,M,B,52,21,1,B311 
 19,M,B,52,22,1,B314 
 19,M,B,52,23,0,B315 
 19,M,B,52,24,1,B313 
 19,M,B,52,25,1,B316 
 19,M,B,52,26,1,B312 
 19,M,B,52,27,1,B326 
 19,M,B,52,28,1,B321 
 19,M,B,52,29,1,B323 
 19,M,B,52,30,1,B322 
 19,M,B,52,31,0,B325 
 19,M,B,52,32,1,B324 
 19,M,B,52,33,1,B335 
 19,M,B,52,34,1,B332 
 19,M,B,52,35,1,B333 
 19,M,B,52,36,1,B331 
 19,M,B,52,37,1,B334 
 19,M,B,52,38,1,B342 
 19,M,B,52,39,1,B346 
 19,M,B,52,40,1,B344 
 19,M,B,52,41,0,B343 
 19,M,B,52,42,1,B341 
 19,M,B,52,43,1,B345 
 19,M,B,52,44,1,B352 
 19,M,B,52,45,1,B355 
 19,M,B,52,46,1,B351 
 19,M,B,52,47,0,B354 
 19,M,B,52,48,1,B366 
 19,M,B,52,49,0,B365 
 19,M,B,52,50,1,B364 
 19,M,B,52,51,1,B361 
 19,M,B,52,52,1,B362 
 20,O,B,52, 1,0,B101 
 20,O,B,52, 2,0,B115 
 20,O,B,52, 3,0,B122 
 20,O,B,52, 4,0,B136 
 20,O,B,52, 5,0,B137 
 20,O,B,52, 6,0,B146 
 20,O,B,52, 7,0,B147 
 20,O,B,52, 8,0,B154 
 20,O,B,52, 9,1,B156 
 20,O,B,52,10,0,B155 
 20,O,B,52,11,1,B157 
 20,O,B,52,12,0,B166 
 20,O,B,52,13,1,B164 
 20,O,B,52,14,1,B167 
 20,O,B,52,15,1,B165 
 20,O,B,52,16,1,B303 
 20,O,B,52,17,0,B305 
 20,O,B,52,18,0,B301 
 20,O,B,52,19,1,B302 
 20,O,B,52,20,0,B304 
 20,O,B,52,21,0,B311 
 20,O,B,52,22,0,B314 
 20,O,B,52,23,1,B315 
 20,O,B,52,24,0,B313 
 20,O,B,52,25,1,B316 
 20,O,B,52,26,0,B312 
 20,O,B,52,27,0,B326 
 20,O,B,52,28,1,B321 
 20,O,B,52,29,1,B323 
 20,O,B,52,30,0,B322 
 20,O,B,52,31,0,B325 
 20,O,B,52,32,1,B324 
 20,O,B,52,33,1,B335 
 20,O,B,52,34,1,B332 
 20,O,B,52,35,0,B333 
 20,O,B,52,36,0,B331 
 20,O,B,52,37,1,B334 
 20,O,B,52,38,0,B345 
 20,O,B,52,39,1,B341 
 20,O,B,52,40,0,B346 
 20,O,B,52,41,1,B342 
 20,O,B,52,42,0,B343 
 20,O,B,52,43,1,B344 
 20,O,B,52,44,0,B352 
 20,O,B,52,45,1,B355 
 20,O,B,52,46,1,B351 
 20,O,B,52,47,1,B354 
 20,O,B,52,48,1,B364 
 20,O,B,52,49,1,B366 
 20,O,B,52,50,0,B365 
 20,O,B,52,51,0,B361 
 20,O,B,52,52,0,B362 
 20,C,B,52, 1,0,B101 
 20,C,B,52, 2,0,B115 
 20,C,B,52, 3,0,B122 
 20,C,B,52, 4,0,B136 
 20,C,B,52, 5,0,B137 
 20,C,B,52, 6,0,B146 
 20,C,B,52, 7,0,B147 
 20,C,B,52, 8,0,B154 
 20,C,B,52, 9,0,B156 
 20,C,B,52,10,0,B155 
 20,C,B,52,11,0,B157 
 20,C,B,52,12,0,B166 
 20,C,B,52,13,0,B164 
 20,C,B,52,14,0,B167 
 20,C,B,52,15,0,B165 
 20,C,B,52,16,1,B303 
 20,C,B,52,17,0,B305 
 20,C,B,52,18,0,B301 
 20,C,B,52,19,1,B302 
 20,C,B,52,20,1,B304 
 20,C,B,52,21,0,B311 
 20,C,B,52,22,0,B314 
 20,C,B,52,23,1,B315 
 20,C,B,52,24,0,B313 
 20,C,B,52,25,1,B316 
 20,C,B,52,26,0,B312 
 20,C,B,52,27,0,B326 
 20,C,B,52,28,1,B321 
 20,C,B,52,29,1,B323 
 20,C,B,52,30,0,B322 
 20,C,B,52,31,0,B325 
 20,C,B,52,32,0,B324 
 20,C,B,52,33,1,B335 
 20,C,B,52,34,1,B332 
 20,C,B,52,35,0,B333 
 20,C,B,52,36,0,B331 
 20,C,B,52,37,0,B334 
 20,C,B,52,38,0,B345 
 20,C,B,52,39,1,B341 
 20,C,B,52,40,0,B346 
 20,C,B,52,41,1,B342 
 20,C,B,52,42,0,B343 
 20,C,B,52,43,1,B344 
 20,C,B,52,44,0,B352 
 20,C,B,52,45,1,B355 
 20,C,B,52,46,1,B351 
 20,C,B,52,47,0,B354 
 20,C,B,52,48,1,B364 
 20,C,B,52,49,1,B366 
 20,C,B,52,50,0,B365 
 20,C,B,52,51,0,B361 
 20,C,B,52,52,0,B362 
 20,M,B,52, 1,0,B101 
 20,M,B,52, 2,0,B115 
 20,M,B,52, 3,0,B122 
 20,M,B,52, 4,0,B136 
 20,M,B,52, 5,0,B137 
 20,M,B,52, 6,0,B146 
 20,M,B,52, 7,0,B147 
 20,M,B,52, 8,0,B154 
 20,M,B,52, 9,0,B156 
 20,M,B,52,10,0,B155 
 20,M,B,52,11,0,B157 
 20,M,B,52,12,0,B166 
 20,M,B,52,13,0,B164 
 20,M,B,52,14,0,B167 
 20,M,B,52,15,0,B165 
 20,M,B,52,16,1,B303 
 20,M,B,52,17,1,B305 
 20,M,B,52,18,0,B301 
 20,M,B,52,19,1,B302 
 20,M,B,52,20,0,B304 
 20,M,B,52,21,0,B311 
 20,M,B,52,22,0,B314 
 20,M,B,52,23,1,B315 
 20,M,B,52,24,0,B313 
 20,M,B,52,25,1,B316 
 20,M,B,52,26,0,B312 
 20,M,B,52,27,1,B326 
 20,M,B,52,28,1,B321 
 20,M,B,52,29,1,B323 
 20,M,B,52,30,0,B322 
 20,M,B,52,31,0,B325 
 20,M,B,52,32,0,B324 
 20,M,B,52,33,1,B335 
 20,M,B,52,34,1,B332 
 20,M,B,52,35,0,B333 
 20,M,B,52,36,1,B331 
 20,M,B,52,37,0,B334 
 20,M,B,52,38,0,B345 
 20,M,B,52,39,1,B341 
 20,M,B,52,40,0,B346 
 20,M,B,52,41,1,B342 
 20,M,B,52,42,1,B343 
 20,M,B,52,43,1,B344 
 20,M,B,52,44,0,B352 
 20,M,B,52,45,1,B355 
 20,M,B,52,46,1,B351 
 20,M,B,52,47,1,B354 
 20,M,B,52,48,1,B364 
 20,M,B,52,49,1,B366 
 20,M,B,52,50,0,B365 
 20,M,B,52,51,0,B361 
 20,M,B,52,52,0,B362 
 21,O,B,52, 1,1,B101 
 21,O,B,52, 2,1,B115 
 21,O,B,52, 3,0,B122 
 21,O,B,52, 4,1,B136 
 21,O,B,52, 5,0,B137 
 21,O,B,52, 6,0,B146 
 21,O,B,52, 7,1,B147 
 21,O,B,52, 8,0,B154 
 21,O,B,52, 9,1,B156 
 21,O,B,52,10,0,B155 
 21,O,B,52,11,1,B157 
 21,O,B,52,12,0,B166 
 21,O,B,52,13,0,B164 
 21,O,B,52,14,1,B167 
 21,O,B,52,15,1,B165 
 21,O,B,52,16,1,B305 
 21,O,B,52,17,1,B303 
 21,O,B,52,18,1,B302 
 21,O,B,52,19,1,B301 
 21,O,B,52,20,0,B304 
 21,O,B,52,21,0,B311 
 21,O,B,52,22,0,B314 
 21,O,B,52,23,0,B315 
 21,O,B,52,24,0,B313 
 21,O,B,52,25,1,B316 
 21,O,B,52,26,1,B312 
 21,O,B,52,27,1,B326 
 21,O,B,52,28,0,B321 
 21,O,B,52,29,1,B323 
 21,O,B,52,30,1,B322 
 21,O,B,52,31,0,B324 
 21,O,B,52,32,0,B325 
 21,O,B,52,33,0,B335 
 21,O,B,52,34,1,B332 
 21,O,B,52,35,1,B333 
 21,O,B,52,36,0,B331 
 21,O,B,52,37,1,B334 
 21,O,B,52,38,1,B342 
 21,O,B,52,39,1,B346 
 21,O,B,52,40,1,B341 
 21,O,B,52,41,0,B344 
 21,O,B,52,42,0,B343 
 21,O,B,52,43,0,B345 
 21,O,B,52,44,0,B352 
 21,O,B,52,45,1,B355 
 21,O,B,52,46,1,B351 
 21,O,B,52,47,1,B354 
 21,O,B,52,48,0,B364 
 21,O,B,52,49,0,B366 
 21,O,B,52,50,0,B365 
 21,O,B,52,51,1,B361 
 21,O,B,52,52,1,B362 
 21,C,B,52, 1,1,B101 
 21,C,B,52, 2,1,B115 
 21,C,B,52, 3,0,B122 
 21,C,B,52, 4,1,B136 
 21,C,B,52, 5,0,B137 
 21,C,B,52, 6,0,B146 
 21,C,B,52, 7,1,B147 
 21,C,B,52, 8,0,B154 
 21,C,B,52, 9,1,B156 
 21,C,B,52,10,0,B155 
 21,C,B,52,11,1,B157 
 21,C,B,52,12,0,B166 
 21,C,B,52,13,0,B164 
 21,C,B,52,14,1,B167 
 21,C,B,52,15,1,B165 
 21,C,B,52,16,1,B305 
 21,C,B,52,17,1,B303 
 21,C,B,52,18,1,B302 
 21,C,B,52,19,1,B301 
 21,C,B,52,20,0,B304 
 21,C,B,52,21,1,B311 
 21,C,B,52,22,1,B314 
 21,C,B,52,23,0,B315 
 21,C,B,52,24,0,B313 
 21,C,B,52,25,1,B316 
 21,C,B,52,26,1,B312 
 21,C,B,52,27,1,B326 
 21,C,B,52,28,0,B321 
 21,C,B,52,29,1,B323 
 21,C,B,52,30,1,B322 
 21,C,B,52,31,1,B324 
 21,C,B,52,32,0,B325 
 21,C,B,52,33,0,B335 
 21,C,B,52,34,1,B332 
 21,C,B,52,35,1,B333 
 21,C,B,52,36,0,B331 
 21,C,B,52,37,1,B334 
 21,C,B,52,38,1,B342 
 21,C,B,52,39,1,B346 
 21,C,B,52,40,0,B341 
 21,C,B,52,41,0,B344 
 21,C,B,52,42,1,B343 
 21,C,B,52,43,0,B345 
 21,C,B,52,44,0,B352 
 21,C,B,52,45,1,B355 
 21,C,B,52,46,1,B351 
 21,C,B,52,47,0,B354 
 21,C,B,52,48,0,B364 
 21,C,B,52,49,0,B366 
 21,C,B,52,50,0,B365 
 21,C,B,52,51,1,B361 
 21,C,B,52,52,1,B362 
 21,M,B,52, 1,1,B101 
 21,M,B,52, 2,1,B115 
 21,M,B,52, 3,0,B122 
 21,M,B,52, 4,1,B136 
 21,M,B,52, 5,0,B137 
 21,M,B,52, 6,0,B146 
 21,M,B,52, 7,1,B147 
 21,M,B,52, 8,0,B154 
 21,M,B,52, 9,1,B156 
 21,M,B,52,10,0,B155 
 21,M,B,52,11,1,B157 
 21,M,B,52,12,0,B166 
 21,M,B,52,13,0,B164 
 21,M,B,52,14,1,B167 
 21,M,B,52,15,1,B165 
 21,M,B,52,16,1,B305 
 21,M,B,52,17,1,B303 
 21,M,B,52,18,1,B302 
 21,M,B,52,19,1,B301 
 21,M,B,52,20,0,B304 
 21,M,B,52,21,1,B311 
 21,M,B,52,22,1,B314 
 21,M,B,52,23,0,B315 
 21,M,B,52,24,0,B313 
 21,M,B,52,25,1,B316 
 21,M,B,52,26,0,B312 
 21,M,B,52,27,1,B326 
 21,M,B,52,28,0,B321 
 21,M,B,52,29,1,B323 
 21,M,B,52,30,1,B322 
 21,M,B,52,31,1,B324 
 21,M,B,52,32,0,B325 
 21,M,B,52,33,0,B335 
 21,M,B,52,34,1,B332 
 21,M,B,52,35,1,B333 
 21,M,B,52,36,0,B331 
 21,M,B,52,37,1,B334 
 21,M,B,52,38,1,B342 
 21,M,B,52,39,1,B346 
 21,M,B,52,40,1,B341 
 21,M,B,52,41,0,B344 
 21,M,B,52,42,0,B343 
 21,M,B,52,43,0,B345 
 21,M,B,52,44,0,B352 
 21,M,B,52,45,1,B355 
 21,M,B,52,46,1,B351 
 21,M,B,52,47,0,B354 
 21,M,B,52,48,0,B364 
 21,M,B,52,49,0,B366 
 21,M,B,52,50,0,B365 
 21,M,B,52,51,1,B361 
 21,M,B,52,52,1,B362 
 22,O,B,52, 1,0,B101 
 22,O,B,52, 2,1,B115 
 22,O,B,52, 3,0,B122 
 22,O,B,52, 4,1,B136 
 22,O,B,52, 5,0,B137 
 22,O,B,52, 6,1,B146 
 22,O,B,52, 7,0,B147 
 22,O,B,52, 8,0,B154 
 22,O,B,52, 9,1,B156 
 22,O,B,52,10,0,B155 
 22,O,B,52,11,1,B157 
 22,O,B,52,12,1,B166 
 22,O,B,52,13,1,B164 
 22,O,B,52,14,1,B167 
 22,O,B,52,15,1,B165 
 22,O,B,52,16,1,B303 
 22,O,B,52,17,1,B305 
 22,O,B,52,18,1,B301 
 22,O,B,52,19,0,B302 
 22,O,B,52,20,0,B304 
 22,O,B,52,21,0,B311 
 22,O,B,52,22,0,B314 
 22,O,B,52,23,0,B315 
 22,O,B,52,24,1,B313 
 22,O,B,52,25,1,B316 
 22,O,B,52,26,0,B312 
 22,O,B,52,27,0,B326 
 22,O,B,52,28,1,B321 
 22,O,B,52,29,0,B323 
 22,O,B,52,30,1,B322 
 22,O,B,52,31,0,B325 
 22,O,B,52,32,1,B324 
 22,O,B,52,33,1,B335 
 22,O,B,52,34,1,B332 
 22,O,B,52,35,0,B333 
 22,O,B,52,36,0,B331 
 22,O,B,52,37,0,B334 
 22,O,B,52,38,0,B344 
 22,O,B,52,39,0,B342 
 22,O,B,52,40,0,B346 
 22,O,B,52,41,0,B341 
 22,O,B,52,42,1,B345 
 22,O,B,52,43,1,B343 
 22,O,B,52,44,1,B352 
 22,O,B,52,45,0,B355 
 22,O,B,52,46,1,B351 
 22,O,B,52,47,0,B354 
 22,O,B,52,48,0,B366 
 22,O,B,52,49,0,B364 
 22,O,B,52,50,0,B365 
 22,O,B,52,51,1,B361 
 22,O,B,52,52,1,B362 
 22,C,B,52, 1,0,B101 
 22,C,B,52, 2,1,B115 
 22,C,B,52, 3,1,B122 
 22,C,B,52, 4,1,B136 
 22,C,B,52, 5,0,B137 
 22,C,B,52, 6,1,B146 
 22,C,B,52, 7,0,B147 
 22,C,B,52, 8,0,B154 
 22,C,B,52, 9,1,B156 
 22,C,B,52,10,0,B155 
 22,C,B,52,11,1,B157 
 22,C,B,52,12,1,B166 
 22,C,B,52,13,1,B164 
 22,C,B,52,14,1,B167 
 22,C,B,52,15,1,B165 
 22,C,B,52,16,1,B303 
 22,C,B,52,17,1,B305 
 22,C,B,52,18,1,B301 
 22,C,B,52,19,1,B302 
 22,C,B,52,20,0,B304 
 22,C,B,52,21,1,B311 
 22,C,B,52,22,0,B314 
 22,C,B,52,23,0,B315 
 22,C,B,52,24,1,B313 
 22,C,B,52,25,1,B316 
 22,C,B,52,26,1,B312 
 22,C,B,52,27,1,B326 
 22,C,B,52,28,1,B321 
 22,C,B,52,29,1,B323 
 22,C,B,52,30,1,B322 
 22,C,B,52,31,0,B325 
 22,C,B,52,32,1,B324 
 22,C,B,52,33,1,B335 
 22,C,B,52,34,1,B332 
 22,C,B,52,35,0,B333 
 22,C,B,52,36,1,B331 
 22,C,B,52,37,1,B334 
 22,C,B,52,38,1,B344 
 22,C,B,52,39,1,B342 
 22,C,B,52,40,1,B346 
 22,C,B,52,41,0,B341 
 22,C,B,52,42,1,B345 
 22,C,B,52,43,1,B343 
 22,C,B,52,44,1,B352 
 22,C,B,52,45,1,B355 
 22,C,B,52,46,1,B351 
 22,C,B,52,47,1,B354 
 22,C,B,52,48,1,B366 
 22,C,B,52,49,0,B364 
 22,C,B,52,50,1,B365 
 22,C,B,52,51,1,B361 
 22,C,B,52,52,1,B362 
 22,M,B,52, 1,0,B101 
 22,M,B,52, 2,1,B115 
 22,M,B,52, 3,1,B122 
 22,M,B,52, 4,1,B136 
 22,M,B,52, 5,0,B137 
 22,M,B,52, 6,1,B146 
 22,M,B,52, 7,0,B147 
 22,M,B,52, 8,0,B154 
 22,M,B,52, 9,1,B156 
 22,M,B,52,10,0,B155 
 22,M,B,52,11,1,B157 
 22,M,B,52,12,1,B166 
 22,M,B,52,13,1,B164 
 22,M,B,52,14,1,B167 
 22,M,B,52,15,1,B165 
 22,M,B,52,16,1,B303 
 22,M,B,52,17,1,B305 
 22,M,B,52,18,1,B301 
 22,M,B,52,19,1,B302 
 22,M,B,52,20,1,B304 
 22,M,B,52,21,1,B311 
 22,M,B,52,22,0,B314 
 22,M,B,52,23,0,B315 
 22,M,B,52,24,1,B313 
 22,M,B,52,25,1,B316 
 22,M,B,52,26,1,B312 
 22,M,B,52,27,1,B326 
 22,M,B,52,28,1,B321 
 22,M,B,52,29,1,B323 
 22,M,B,52,30,1,B322 
 22,M,B,52,31,0,B325 
 22,M,B,52,32,1,B324 
 22,M,B,52,33,1,B335 
 22,M,B,52,34,1,B332 
 22,M,B,52,35,1,B333 
 22,M,B,52,36,0,B331 
 22,M,B,52,37,1,B334 
 22,M,B,52,38,1,B344 
 22,M,B,52,39,1,B342 
 22,M,B,52,40,1,B346 
 22,M,B,52,41,0,B341 
 22,M,B,52,42,1,B345 
 22,M,B,52,43,1,B343 
 22,M,B,52,44,1,B352 
 22,M,B,52,45,1,B355 
 22,M,B,52,46,1,B351 
 22,M,B,52,47,1,B354 
 22,M,B,52,48,1,B366 
 22,M,B,52,49,0,B364 
 22,M,B,52,50,0,B365 
 22,M,B,52,51,1,B361 
 22,M,B,52,52,1,B362 
 23,O,B,52, 1,1,B101 
 23,O,B,52, 2,0,B115 
 23,O,B,52, 3,1,B122 
 23,O,B,52, 4,0,B136 
 23,O,B,52, 5,0,B137 
 23,O,B,52, 6,1,B146 
 23,O,B,52, 7,0,B147 
 23,O,B,52, 8,0,B154 
 23,O,B,52, 9,0,B156 
 23,O,B,52,10,0,B155 
 23,O,B,52,11,1,B157 
 23,O,B,52,12,1,B164 
 23,O,B,52,13,0,B166 
 23,O,B,52,14,0,B167 
 23,O,B,52,15,0,B165 
 23,O,B,52,16,1,B303 
 23,O,B,52,17,1,B305 
 23,O,B,52,18,0,B302 
 23,O,B,52,19,0,B301 
 23,O,B,52,20,1,B304 
 23,O,B,52,21,0,B311 
 23,O,B,52,22,0,B314 
 23,O,B,52,23,0,B315 
 23,O,B,52,24,1,B313 
 23,O,B,52,25,0,B316 
 23,O,B,52,26,1,B312 
 23,O,B,52,27,0,B326 
 23,O,B,52,28,0,B321 
 23,O,B,52,29,0,B323 
 23,O,B,52,30,0,B322 
 23,O,B,52,31,0,B324 
 23,O,B,52,32,1,B325 
 23,O,B,52,33,0,B335 
 23,O,B,52,34,1,B332 
 23,O,B,52,35,1,B333 
 23,O,B,52,36,1,B331 
 23,O,B,52,37,1,B334 
 23,O,B,52,38,0,B344 
 23,O,B,52,39,0,B346 
 23,O,B,52,40,0,B342 
 23,O,B,52,41,0,B341 
 23,O,B,52,42,0,B343 
 23,O,B,52,43,0,B345 
 23,O,B,52,44,0,B352 
 23,O,B,52,45,0,B355 
 23,O,B,52,46,1,B351 
 23,O,B,52,47,1,B354 
 23,O,B,52,48,0,B364 
 23,O,B,52,49,1,B366 
 23,O,B,52,50,1,B365 
 23,O,B,52,51,1,B361 
 23,O,B,52,52,0,B362 
 23,C,B,52, 1,1,B101 
 23,C,B,52, 2,0,B115 
 23,C,B,52, 3,1,B122 
 23,C,B,52, 4,1,B136 
 23,C,B,52, 5,0,B137 
 23,C,B,52, 6,1,B146 
 23,C,B,52, 7,0,B147 
 23,C,B,52, 8,0,B154 
 23,C,B,52, 9,0,B156 
 23,C,B,52,10,0,B155 
 23,C,B,52,11,1,B157 
 23,C,B,52,12,1,B164 
 23,C,B,52,13,0,B166 
 23,C,B,52,14,0,B167 
 23,C,B,52,15,0,B165 
 23,C,B,52,16,1,B303 
 23,C,B,52,17,1,B305 
 23,C,B,52,18,0,B302 
 23,C,B,52,19,0,B301 
 23,C,B,52,20,1,B304 
 23,C,B,52,21,0,B311 
 23,C,B,52,22,0,B314 
 23,C,B,52,23,0,B315 
 23,C,B,52,24,1,B313 
 23,C,B,52,25,0,B316 
 23,C,B,52,26,0,B312 
 23,C,B,52,27,0,B326 
 23,C,B,52,28,0,B321 
 23,C,B,52,29,0,B323 
 23,C,B,52,30,0,B322 
 23,C,B,52,31,0,B324 
 23,C,B,52,32,1,B325 
 23,C,B,52,33,0,B335 
 23,C,B,52,34,1,B332 
 23,C,B,52,35,1,B333 
 23,C,B,52,36,0,B331 
 23,C,B,52,37,0,B334 
 23,C,B,52,38,0,B344 
 23,C,B,52,39,0,B346 
 23,C,B,52,40,0,B342 
 23,C,B,52,41,0,B341 
 23,C,B,52,42,0,B343 
 23,C,B,52,43,0,B345 
 23,C,B,52,44,0,B352 
 23,C,B,52,45,0,B355 
 23,C,B,52,46,1,B351 
 23,C,B,52,47,1,B354 
 23,C,B,52,48,0,B364 
 23,C,B,52,49,0,B366 
 23,C,B,52,50,0,B365 
 23,C,B,52,51,0,B361 
 23,C,B,52,52,0,B362 
 23,M,B,52, 1,1,B101 
 23,M,B,52, 2,1,B115 
 23,M,B,52, 3,1,B122 
 23,M,B,52, 4,0,B136 
 23,M,B,52, 5,0,B137 
 23,M,B,52, 6,1,B146 
 23,M,B,52, 7,0,B147 
 23,M,B,52, 8,0,B154 
 23,M,B,52, 9,0,B156 
 23,M,B,52,10,0,B155 
 23,M,B,52,11,1,B157 
 23,M,B,52,12,1,B164 
 23,M,B,52,13,0,B166 
 23,M,B,52,14,0,B167 
 23,M,B,52,15,0,B165 
 23,M,B,52,16,1,B303 
 23,M,B,52,17,1,B305 
 23,M,B,52,18,1,B302 
 23,M,B,52,19,0,B301 
 23,M,B,52,20,1,B304 
 23,M,B,52,21,0,B311 
 23,M,B,52,22,0,B314 
 23,M,B,52,23,0,B315 
 23,M,B,52,24,1,B313 
 23,M,B,52,25,0,B316 
 23,M,B,52,26,1,B312 
 23,M,B,52,27,0,B326 
 23,M,B,52,28,0,B321 
 23,M,B,52,29,0,B323 
 23,M,B,52,30,0,B322 
 23,M,B,52,31,0,B324 
 23,M,B,52,32,1,B325 
 23,M,B,52,33,0,B335 
 23,M,B,52,34,1,B332 
 23,M,B,52,35,1,B333 
 23,M,B,52,36,1,B331 
 23,M,B,52,37,1,B334 
 23,M,B,52,38,0,B344 
 23,M,B,52,39,0,B346 
 23,M,B,52,40,0,B342 
 23,M,B,52,41,0,B341 
 23,M,B,52,42,1,B343 
 23,M,B,52,43,0,B345 
 23,M,B,52,44,0,B352 
 23,M,B,52,45,0,B355 
 23,M,B,52,46,1,B351 
 23,M,B,52,47,1,B354 
 23,M,B,52,48,0,B364 
 23,M,B,52,49,0,B366 
 23,M,B,52,50,0,B365 
 23,M,B,52,51,0,B361 
 23,M,B,52,52,0,B362 
 24,O,B,52, 1,1,B101 
 24,O,B,52, 2,1,B115 
 24,O,B,52, 3,0,B122 
 24,O,B,52, 4,1,B136 
 24,O,B,52, 5,1,B137 
 24,O,B,52, 6,0,B146 
 24,O,B,52, 7,1,B147 
 24,O,B,52, 8,0,B154 
 24,O,B,52, 9,0,B156 
 24,O,B,52,10,0,B155 
 24,O,B,52,11,1,B157 
 24,O,B,52,12,0,B166 
 24,O,B,52,13,0,B164 
 24,O,B,52,14,1,B167 
 24,O,B,52,15,0,B165 
 24,O,B,52,16,1,B305 
 24,O,B,52,17,1,B303 
 24,O,B,52,18,1,B301 
 24,O,B,52,19,1,B302 
 24,O,B,52,20,0,B304 
 24,O,B,52,21,0,B311 
 24,O,B,52,22,0,B314 
 24,O,B,52,23,0,B315 
 24,O,B,52,24,1,B313 
 24,O,B,52,25,0,B316 
 24,O,B,52,26,0,B312 
 24,O,B,52,27,1,B326 
 24,O,B,52,28,1,B321 
 24,O,B,52,29,1,B323 
 24,O,B,52,30,1,B322 
 24,O,B,52,31,0,B324 
 24,O,B,52,32,1,B325 
 24,O,B,52,33,0,B335 
 24,O,B,52,34,1,B332 
 24,O,B,52,35,1,B333 
 24,O,B,52,36,0,B331 
 24,O,B,52,37,1,B334 
 24,O,B,52,38,1,B343 
 24,O,B,52,39,1,B346 
 24,O,B,52,40,1,B344 
 24,O,B,52,41,1,B342 
 24,O,B,52,42,0,B341 
 24,O,B,52,43,1,B345 
 24,O,B,52,44,1,B352 
 24,O,B,52,45,1,B355 
 24,O,B,52,46,1,B351 
 24,O,B,52,47,0,B354 
 24,O,B,52,48,1,B364 
 24,O,B,52,49,1,B366 
 24,O,B,52,50,1,B361 
 24,O,B,52,51,1,B365 
 24,O,B,52,52,1,B362 
 24,C,B,52, 1,1,B101 
 24,C,B,52, 2,1,B115 
 24,C,B,52, 3,1,B122 
 24,C,B,52, 4,1,B136 
 24,C,B,52, 5,1,B137 
 24,C,B,52, 6,0,B146 
 24,C,B,52, 7,1,B147 
 24,C,B,52, 8,1,B154 
 24,C,B,52, 9,1,B156 
 24,C,B,52,10,1,B155 
 24,C,B,52,11,1,B157 
 24,C,B,52,12,0,B166 
 24,C,B,52,13,1,B164 
 24,C,B,52,14,1,B167 
 24,C,B,52,15,1,B165 
 24,C,B,52,16,1,B305 
 24,C,B,52,17,1,B303 
 24,C,B,52,18,1,B301 
 24,C,B,52,19,1,B302 
 24,C,B,52,20,0,B304 
 24,C,B,52,21,1,B311 
 24,C,B,52,22,1,B314 
 24,C,B,52,23,1,B315 
 24,C,B,52,24,1,B313 
 24,C,B,52,25,0,B316 
 24,C,B,52,26,1,B312 
 24,C,B,52,27,1,B326 
 24,C,B,52,28,1,B321 
 24,C,B,52,29,1,B323 
 24,C,B,52,30,1,B322 
 24,C,B,52,31,1,B324 
 24,C,B,52,32,1,B325 
 24,C,B,52,33,0,B335 
 24,C,B,52,34,1,B332 
 24,C,B,52,35,1,B333 
 24,C,B,52,36,1,B331 
 24,C,B,52,37,1,B334 
 24,C,B,52,38,1,B343 
 24,C,B,52,39,1,B346 
 24,C,B,52,40,1,B344 
 24,C,B,52,41,1,B342 
 24,C,B,52,42,0,B341 
 24,C,B,52,43,1,B345 
 24,C,B,52,44,1,B352 
 24,C,B,52,45,1,B355 
 24,C,B,52,46,1,B351 
 24,C,B,52,47,1,B354 
 24,C,B,52,48,1,B364 
 24,C,B,52,49,1,B366 
 24,C,B,52,50,1,B361 
 24,C,B,52,51,1,B365 
 24,C,B,52,52,1,B362 
 24,M,B,52, 1,1,B101 
 24,M,B,52, 2,1,B115 
 24,M,B,52, 3,1,B122 
 24,M,B,52, 4,1,B136 
 24,M,B,52, 5,1,B137 
 24,M,B,52, 6,0,B146 
 24,M,B,52, 7,1,B147 
 24,M,B,52, 8,1,B154 
 24,M,B,52, 9,0,B156 
 24,M,B,52,10,1,B155 
 24,M,B,52,11,1,B157 
 24,M,B,52,12,1,B166 
 24,M,B,52,13,1,B164 
 24,M,B,52,14,1,B167 
 24,M,B,52,15,0,B165 
 24,M,B,52,16,1,B305 
 24,M,B,52,17,1,B303 
 24,M,B,52,18,1,B301 
 24,M,B,52,19,1,B302 
 24,M,B,52,20,1,B304 
 24,M,B,52,21,1,B311 
 24,M,B,52,22,1,B314 
 24,M,B,52,23,0,B315 
 24,M,B,52,24,1,B313 
 24,M,B,52,25,0,B316 
 24,M,B,52,26,1,B312 
 24,M,B,52,27,0,B326 
 24,M,B,52,28,1,B321 
 24,M,B,52,29,1,B323 
 24,M,B,52,30,1,B322 
 24,M,B,52,31,1,B324 
 24,M,B,52,32,1,B325 
 24,M,B,52,33,0,B335 
 24,M,B,52,34,1,B332 
 24,M,B,52,35,1,B333 
 24,M,B,52,36,1,B331 
 24,M,B,52,37,1,B334 
 24,M,B,52,38,0,B343 
 24,M,B,52,39,1,B346 
 24,M,B,52,40,1,B344 
 24,M,B,52,41,1,B342 
 24,M,B,52,42,0,B341 
 24,M,B,52,43,1,B345 
 24,M,B,52,44,1,B352 
 24,M,B,52,45,1,B355 
 24,M,B,52,46,1,B351 
 24,M,B,52,47,0,B354 
 24,M,B,52,48,1,B364 
 24,M,B,52,49,1,B366 
 24,M,B,52,50,1,B361 
 24,M,B,52,51,1,B365 
 24,M,B,52,52,1,B362 
 25,O,B,52, 1,0,B101 
 25,O,B,52, 2,1,B115 
 25,O,B,52, 3,1,B122 
 25,O,B,52, 4,0,B136 
 25,O,B,52, 5,1,B137 
 25,O,B,52, 6,0,B146 
 25,O,B,52, 7,0,B147 
 25,O,B,52, 8,1,B154 
 25,O,B,52, 9,0,B155 
 25,O,B,52,10,1,B157 
 25,O,B,52,11,0,B156 
 25,O,B,52,12,0,B164 
 25,O,B,52,13,0,B166 
 25,O,B,52,14,0,B167 
 25,O,B,52,15,0,B165 
 25,O,B,52,16,1,B305 
 25,O,B,52,17,1,B303 
 25,O,B,52,18,0,B302 
 25,O,B,52,19,0,B301 
 25,O,B,52,20,1,B304 
 25,O,B,52,21,1,B314 
 25,O,B,52,22,0,B311 
 25,O,B,52,23,0,B315 
 25,O,B,52,24,0,B313 
 25,O,B,52,25,1,B316 
 25,O,B,52,26,0,B312 
 25,O,B,52,27,0,B326 
 25,O,B,52,28,0,B321 
 25,O,B,52,29,1,B323 
 25,O,B,52,30,1,B322 
 25,O,B,52,31,1,B324 
 25,O,B,52,32,0,B325 
 25,O,B,52,33,0,B335 
 25,O,B,52,34,1,B332 
 25,O,B,52,35,0,B333 
 25,O,B,52,36,1,B331 
 25,O,B,52,37,0,B334 
 25,O,B,52,38,0,B342 
 25,O,B,52,39,0,B346 
 25,O,B,52,40,0,B344 
 25,O,B,52,41,0,B341 
 25,O,B,52,42,0,B343 
 25,O,B,52,43,0,B345 
 25,O,B,52,44,0,B352 
 25,O,B,52,45,1,B355 
 25,O,B,52,46,1,B351 
 25,O,B,52,47,0,B354 
 25,O,B,52,48,1,B364 
 25,O,B,52,49,0,B366 
 25,O,B,52,50,0,B365 
 25,O,B,52,51,1,B361 
 25,O,B,52,52,0,B362 
 25,C,B,52, 1,0,B101 
 25,C,B,52, 2,1,B115 
 25,C,B,52, 3,1,B122 
 25,C,B,52, 4,0,B136 
 25,C,B,52, 5,1,B137 
 25,C,B,52, 6,0,B146 
 25,C,B,52, 7,0,B147 
 25,C,B,52, 8,1,B154 
 25,C,B,52, 9,1,B155 
 25,C,B,52,10,1,B157 
 25,C,B,52,11,0,B156 
 25,C,B,52,12,0,B164 
 25,C,B,52,13,0,B166 
 25,C,B,52,14,0,B167 
 25,C,B,52,15,0,B165 
 25,C,B,52,16,1,B305 
 25,C,B,52,17,1,B303 
 25,C,B,52,18,0,B302 
 25,C,B,52,19,0,B301 
 25,C,B,52,20,1,B304 
 25,C,B,52,21,1,B314 
 25,C,B,52,22,0,B311 
 25,C,B,52,23,0,B315 
 25,C,B,52,24,0,B313 
 25,C,B,52,25,1,B316 
 25,C,B,52,26,0,B312 
 25,C,B,52,27,0,B326 
 25,C,B,52,28,0,B321 
 25,C,B,52,29,1,B323 
 25,C,B,52,30,1,B322 
 25,C,B,52,31,0,B324 
 25,C,B,52,32,0,B325 
 25,C,B,52,33,0,B335 
 25,C,B,52,34,1,B332 
 25,C,B,52,35,0,B333 
 25,C,B,52,36,1,B331 
 25,C,B,52,37,0,B334 
 25,C,B,52,38,0,B342 
 25,C,B,52,39,0,B346 
 25,C,B,52,40,0,B344 
 25,C,B,52,41,0,B341 
 25,C,B,52,42,1,B343 
 25,C,B,52,43,0,B345 
 25,C,B,52,44,0,B352 
 25,C,B,52,45,0,B355 
 25,C,B,52,46,1,B351 
 25,C,B,52,47,0,B354 
 25,C,B,52,48,1,B364 
 25,C,B,52,49,0,B366 
 25,C,B,52,50,0,B365 
 25,C,B,52,51,0,B361 
 25,C,B,52,52,0,B362 
 25,M,B,52, 1,0,B101 
 25,M,B,52, 2,1,B115 
 25,M,B,52, 3,1,B122 
 25,M,B,52, 4,0,B136 
 25,M,B,52, 5,1,B137 
 25,M,B,52, 6,0,B146 
 25,M,B,52, 7,0,B147 
 25,M,B,52, 8,1,B154 
 25,M,B,52, 9,1,B155 
 25,M,B,52,10,1,B157 
 25,M,B,52,11,0,B156 
 25,M,B,52,12,0,B164 
 25,M,B,52,13,0,B166 
 25,M,B,52,14,0,B167 
 25,M,B,52,15,0,B165 
 25,M,B,52,16,1,B305 
 25,M,B,52,17,1,B303 
 25,M,B,52,18,0,B302 
 25,M,B,52,19,0,B301 
 25,M,B,52,20,0,B304 
 25,M,B,52,21,1,B314 
 25,M,B,52,22,0,B311 
 25,M,B,52,23,0,B315 
 25,M,B,52,24,0,B313 
 25,M,B,52,25,1,B316 
 25,M,B,52,26,1,B312 
 25,M,B,52,27,1,B326 
 25,M,B,52,28,0,B321 
 25,M,B,52,29,1,B323 
 25,M,B,52,30,1,B322 
 25,M,B,52,31,1,B324 
 25,M,B,52,32,0,B325 
 25,M,B,52,33,0,B335 
 25,M,B,52,34,1,B332 
 25,M,B,52,35,0,B333 
 25,M,B,52,36,1,B331 
 25,M,B,52,37,0,B334 
 25,M,B,52,38,0,B342 
 25,M,B,52,39,0,B346 
 25,M,B,52,40,0,B344 
 25,M,B,52,41,0,B341 
 25,M,B,52,42,1,B343 
 25,M,B,52,43,1,B345 
 25,M,B,52,44,0,B352 
 25,M,B,52,45,1,B355 
 25,M,B,52,46,1,B351 
 25,M,B,52,47,0,B354 
 25,M,B,52,48,1,B364 
 25,M,B,52,49,0,B366 
 25,M,B,52,50,0,B365 
 25,M,B,52,51,0,B361 
 25,M,B,52,52,0,B362 
 26,O,B,52, 1,0,B101 
 26,O,B,52, 2,1,B115 
 26,O,B,52, 3,1,B122 
 26,O,B,52, 4,1,B136 
 26,O,B,52, 5,0,B137 
 26,O,B,52, 6,0,B146 
 26,O,B,52, 7,0,B147 
 26,O,B,52, 8,1,B154 
 26,O,B,52, 9,0,B156 
 26,O,B,52,10,1,B155 
 26,O,B,52,11,1,B157 
 26,O,B,52,12,1,B166 
 26,O,B,52,13,1,B164 
 26,O,B,52,14,1,B167 
 26,O,B,52,15,1,B165 
 26,O,B,52,16,0,B303 
 26,O,B,52,17,1,B305 
 26,O,B,52,18,1,B302 
 26,O,B,52,19,1,B301 
 26,O,B,52,20,1,B304 
 26,O,B,52,21,1,B311 
 26,O,B,52,22,1,B314 
 26,O,B,52,23,0,B315 
 26,O,B,52,24,0,B313 
 26,O,B,52,25,1,B316 
 26,O,B,52,26,1,B312 
 26,O,B,52,27,1,B326 
 26,O,B,52,28,0,B321 
 26,O,B,52,29,1,B323 
 26,O,B,52,30,1,B322 
 26,O,B,52,31,1,B324 
 26,O,B,52,32,1,B325 
 26,O,B,52,33,1,B335 
 26,O,B,52,34,1,B332 
 26,O,B,52,35,1,B333 
 26,O,B,52,36,1,B331 
 26,O,B,52,37,1,B334 
 26,O,B,52,38,0,B342 
 26,O,B,52,39,1,B346 
 26,O,B,52,40,0,B344 
 26,O,B,52,41,0,B343 
 26,O,B,52,42,1,B341 
 26,O,B,52,43,1,B345 
 26,O,B,52,44,1,B352 
 26,O,B,52,45,1,B355 
 26,O,B,52,46,0,B351 
 26,O,B,52,47,0,B354 
 26,O,B,52,48,1,B364 
 26,O,B,52,49,0,B366 
 26,O,B,52,50,0,B361 
 26,O,B,52,51,1,B365 
 26,O,B,52,52,1,B362 
 26,C,B,52, 1,0,B101 
 26,C,B,52, 2,1,B115 
 26,C,B,52, 3,1,B122 
 26,C,B,52, 4,1,B136 
 26,C,B,52, 5,0,B137 
 26,C,B,52, 6,0,B146 
 26,C,B,52, 7,0,B147 
 26,C,B,52, 8,1,B154 
 26,C,B,52, 9,0,B156 
 26,C,B,52,10,1,B155 
 26,C,B,52,11,1,B157 
 26,C,B,52,12,1,B166 
 26,C,B,52,13,1,B164 
 26,C,B,52,14,1,B167 
 26,C,B,52,15,1,B165 
 26,C,B,52,16,0,B303 
 26,C,B,52,17,1,B305 
 26,C,B,52,18,1,B302 
 26,C,B,52,19,1,B301 
 26,C,B,52,20,0,B304 
 26,C,B,52,21,1,B311 
 26,C,B,52,22,1,B314 
 26,C,B,52,23,0,B315 
 26,C,B,52,24,1,B313 
 26,C,B,52,25,1,B316 
 26,C,B,52,26,1,B312 
 26,C,B,52,27,1,B326 
 26,C,B,52,28,0,B321 
 26,C,B,52,29,1,B323 
 26,C,B,52,30,1,B322 
 26,C,B,52,31,1,B324 
 26,C,B,52,32,1,B325 
 26,C,B,52,33,1,B335 
 26,C,B,52,34,1,B332 
 26,C,B,52,35,1,B333 
 26,C,B,52,36,1,B331 
 26,C,B,52,37,1,B334 
 26,C,B,52,38,1,B342 
 26,C,B,52,39,1,B346 
 26,C,B,52,40,1,B344 
 26,C,B,52,41,1,B343 
 26,C,B,52,42,1,B341 
 26,C,B,52,43,1,B345 
 26,C,B,52,44,1,B352 
 26,C,B,52,45,1,B355 
 26,C,B,52,46,1,B351 
 26,C,B,52,47,0,B354 
 26,C,B,52,48,1,B364 
 26,C,B,52,49,1,B366 
 26,C,B,52,50,1,B361 
 26,C,B,52,51,1,B365 
 26,C,B,52,52,1,B362 
 26,M,B,52, 1,0,B101 
 26,M,B,52, 2,1,B115 
 26,M,B,52, 3,1,B122 
 26,M,B,52, 4,1,B136 
 26,M,B,52, 5,0,B137 
 26,M,B,52, 6,0,B146 
 26,M,B,52, 7,0,B147 
 26,M,B,52, 8,1,B154 
 26,M,B,52, 9,0,B156 
 26,M,B,52,10,1,B155 
 26,M,B,52,11,1,B157 
 26,M,B,52,12,1,B166 
 26,M,B,52,13,1,B164 
 26,M,B,52,14,1,B167 
 26,M,B,52,15,1,B165 
 26,M,B,52,16,0,B303 
 26,M,B,52,17,1,B305 
 26,M,B,52,18,1,B302 
 26,M,B,52,19,1,B301 
 26,M,B,52,20,1,B304 
 26,M,B,52,21,1,B311 
 26,M,B,52,22,1,B314 
 26,M,B,52,23,0,B315 
 26,M,B,52,24,1,B313 
 26,M,B,52,25,1,B316 
 26,M,B,52,26,1,B312 
 26,M,B,52,27,1,B326 
 26,M,B,52,28,0,B321 
 26,M,B,52,29,1,B323 
 26,M,B,52,30,1,B322 
 26,M,B,52,31,1,B324 
 26,M,B,52,32,1,B325 
 26,M,B,52,33,1,B335 
 26,M,B,52,34,1,B332 
 26,M,B,52,35,1,B333 
 26,M,B,52,36,1,B331 
 26,M,B,52,37,1,B334 
 26,M,B,52,38,1,B342 
 26,M,B,52,39,1,B346 
 26,M,B,52,40,1,B344 
 26,M,B,52,41,0,B343 
 26,M,B,52,42,1,B341 
 26,M,B,52,43,1,B345 
 26,M,B,52,44,1,B352 
 26,M,B,52,45,1,B355 
 26,M,B,52,46,1,B351 
 26,M,B,52,47,0,B354 
 26,M,B,52,48,1,B364 
 26,M,B,52,49,1,B366 
 26,M,B,52,50,1,B361 
 26,M,B,52,51,1,B365 
 26,M,B,52,52,1,B362 
 27,O,B,52, 1,1,B101 
 27,O,B,52, 2,0,B115 
 27,O,B,52, 3,1,B122 
 27,O,B,52, 4,1,B136 
 27,O,B,52, 5,0,B137 
 27,O,B,52, 6,0,B146 
 27,O,B,52, 7,1,B147 
 27,O,B,52, 8,1,B154 
 27,O,B,52, 9,1,B156 
 27,O,B,52,10,1,B155 
 27,O,B,52,11,1,B157 
 27,O,B,52,12,0,B166 
 27,O,B,52,13,1,B164 
 27,O,B,52,14,0,B167 
 27,O,B,52,15,0,B165 
 27,O,B,52,16,1,B305 
 27,O,B,52,17,1,B303 
 27,O,B,52,18,1,B301 
 27,O,B,52,19,0,B302 
 27,O,B,52,20,0,B304 
 27,O,B,52,21,1,B314 
 27,O,B,52,22,1,B311 
 27,O,B,52,23,1,B315 
 27,O,B,52,24,1,B313 
 27,O,B,52,25,0,B316 
 27,O,B,52,26,0,B312 
 27,O,B,52,27,1,B326 
 27,O,B,52,28,0,B321 
 27,O,B,52,29,1,B323 
 27,O,B,52,30,1,B322 
 27,O,B,52,31,1,B324 
 27,O,B,52,32,1,B325 
 27,O,B,52,33,1,B335 
 27,O,B,52,34,0,B332 
 27,O,B,52,35,1,B333 
 27,O,B,52,36,0,B331 
 27,O,B,52,37,1,B334 
 27,O,B,52,38,1,B341 
 27,O,B,52,39,1,B342 
 27,O,B,52,40,1,B344 
 27,O,B,52,41,1,B346 
 27,O,B,52,42,0,B343 
 27,O,B,52,43,1,B345 
 27,O,B,52,44,0,B352 
 27,O,B,52,45,0,B355 
 27,O,B,52,46,1,B351 
 27,O,B,52,47,1,B354 
 27,O,B,52,48,1,B364 
 27,O,B,52,49,1,B366 
 27,O,B,52,50,0,B365 
 27,O,B,52,51,1,B361 
 27,O,B,52,52,1,B362 
 27,C,B,52, 1,1,B101 
 27,C,B,52, 2,0,B115 
 27,C,B,52, 3,1,B122 
 27,C,B,52, 4,1,B136 
 27,C,B,52, 5,0,B137 
 27,C,B,52, 6,0,B146 
 27,C,B,52, 7,1,B147 
 27,C,B,52, 8,1,B154 
 27,C,B,52, 9,1,B156 
 27,C,B,52,10,1,B155 
 27,C,B,52,11,1,B157 
 27,C,B,52,12,1,B166 
 27,C,B,52,13,1,B164 
 27,C,B,52,14,1,B167 
 27,C,B,52,15,1,B165 
 27,C,B,52,16,1,B305 
 27,C,B,52,17,1,B303 
 27,C,B,52,18,1,B301 
 27,C,B,52,19,1,B302 
 27,C,B,52,20,1,B304 
 27,C,B,52,21,1,B314 
 27,C,B,52,22,1,B311 
 27,C,B,52,23,1,B315 
 27,C,B,52,24,1,B313 
 27,C,B,52,25,0,B316 
 27,C,B,52,26,1,B312 
 27,C,B,52,27,1,B326 
 27,C,B,52,28,0,B321 
 27,C,B,52,29,1,B323 
 27,C,B,52,30,1,B322 
 27,C,B,52,31,1,B324 
 27,C,B,52,32,1,B325 
 27,C,B,52,33,1,B335 
 27,C,B,52,34,1,B332 
 27,C,B,52,35,1,B333 
 27,C,B,52,36,1,B331 
 27,C,B,52,37,1,B334 
 27,C,B,52,38,1,B341 
 27,C,B,52,39,1,B342 
 27,C,B,52,40,1,B344 
 27,C,B,52,41,1,B346 
 27,C,B,52,42,1,B343 
 27,C,B,52,43,1,B345 
 27,C,B,52,44,1,B352 
 27,C,B,52,45,1,B355 
 27,C,B,52,46,1,B351 
 27,C,B,52,47,1,B354 
 27,C,B,52,48,1,B364 
 27,C,B,52,49,1,B366 
 27,C,B,52,50,1,B365 
 27,C,B,52,51,1,B361 
 27,C,B,52,52,1,B362 
 27,M,B,52, 1,1,B101 
 27,M,B,52, 2,1,B115 
 27,M,B,52, 3,1,B122 
 27,M,B,52, 4,1,B136 
 27,M,B,52, 5,0,B137 
 27,M,B,52, 6,0,B146 
 27,M,B,52, 7,1,B147 
 27,M,B,52, 8,1,B154 
 27,M,B,52, 9,1,B156 
 27,M,B,52,10,1,B155 
 27,M,B,52,11,1,B157 
 27,M,B,52,12,1,B166 
 27,M,B,52,13,1,B164 
 27,M,B,52,14,1,B167 
 27,M,B,52,15,0,B165 
 27,M,B,52,16,1,B305 
 27,M,B,52,17,1,B303 
 27,M,B,52,18,1,B301 
 27,M,B,52,19,1,B302 
 27,M,B,52,20,0,B304 
 27,M,B,52,21,1,B314 
 27,M,B,52,22,1,B311 
 27,M,B,52,23,1,B315 
 27,M,B,52,24,1,B313 
 27,M,B,52,25,1,B316 
 27,M,B,52,26,1,B312 
 27,M,B,52,27,1,B326 
 27,M,B,52,28,0,B321 
 27,M,B,52,29,1,B323 
 27,M,B,52,30,1,B322 
 27,M,B,52,31,1,B324 
 27,M,B,52,32,1,B325 
 27,M,B,52,33,1,B335 
 27,M,B,52,34,1,B332 
 27,M,B,52,35,1,B333 
 27,M,B,52,36,0,B331 
 27,M,B,52,37,1,B334 
 27,M,B,52,38,1,B341 
 27,M,B,52,39,1,B342 
 27,M,B,52,40,1,B344 
 27,M,B,52,41,1,B346 
 27,M,B,52,42,0,B343 
 27,M,B,52,43,1,B345 
 27,M,B,52,44,1,B352 
 27,M,B,52,45,0,B355 
 27,M,B,52,46,1,B351 
 27,M,B,52,47,1,B354 
 27,M,B,52,48,1,B364 
 27,M,B,52,49,1,B366 
 27,M,B,52,50,0,B365 
 27,M,B,52,51,1,B361 
 27,M,B,52,52,1,B362 
 28,O,B,52, 1,1,B101 
 28,O,B,52, 2,1,B115 
 28,O,B,52, 3,0,B122 
 28,O,B,52, 4,1,B136 
 28,O,B,52, 5,1,B137 
 28,O,B,52, 6,0,B146 
 28,O,B,52, 7,1,B147 
 28,O,B,52, 8,1,B154 
 28,O,B,52, 9,0,B156 
 28,O,B,52,10,1,B155 
 28,O,B,52,11,1,B157 
 28,O,B,52,12,1,B164 
 28,O,B,52,13,0,B166 
 28,O,B,52,14,0,B167 
 28,O,B,52,15,0,B165 
 28,O,B,52,16,1,B305 
 28,O,B,52,17,1,B303 
 28,O,B,52,18,1,B302 
 28,O,B,52,19,0,B301 
 28,O,B,52,20,0,B304 
 28,O,B,52,21,0,B314 
 28,O,B,52,22,1,B311 
 28,O,B,52,23,0,B315 
 28,O,B,52,24,1,B313 
 28,O,B,52,25,1,B316 
 28,O,B,52,26,1,B312 
 28,O,B,52,27,1,B326 
 28,O,B,52,28,1,B321 
 28,O,B,52,29,1,B323 
 28,O,B,52,30,1,B322 
 28,O,B,52,31,0,B324 
 28,O,B,52,32,1,B325 
 28,O,B,52,33,1,B335 
 28,O,B,52,34,1,B332 
 28,O,B,52,35,0,B333 
 28,O,B,52,36,0,B331 
 28,O,B,52,37,1,B334 
 28,O,B,52,38,1,B346 
 28,O,B,52,39,1,B342 
 28,O,B,52,40,1,B344 
 28,O,B,52,41,0,B341 
 28,O,B,52,42,1,B343 
 28,O,B,52,43,1,B345 
 28,O,B,52,44,1,B352 
 28,O,B,52,45,1,B355 
 28,O,B,52,46,1,B351 
 28,O,B,52,47,0,B354 
 28,O,B,52,48,0,B364 
 28,O,B,52,49,0,B366 
 28,O,B,52,50,1,B361 
 28,O,B,52,51,0,B365 
 28,O,B,52,52,1,B362 
 28,C,B,52, 1,1,B101 
 28,C,B,52, 2,1,B115 
 28,C,B,52, 3,1,B122 
 28,C,B,52, 4,1,B136 
 28,C,B,52, 5,1,B137 
 28,C,B,52, 6,1,B146 
 28,C,B,52, 7,1,B147 
 28,C,B,52, 8,1,B154 
 28,C,B,52, 9,0,B156 
 28,C,B,52,10,1,B155 
 28,C,B,52,11,1,B157 
 28,C,B,52,12,1,B164 
 28,C,B,52,13,1,B166 
 28,C,B,52,14,0,B167 
 28,C,B,52,15,1,B165 
 28,C,B,52,16,1,B305 
 28,C,B,52,17,1,B303 
 28,C,B,52,18,1,B302 
 28,C,B,52,19,1,B301 
 28,C,B,52,20,0,B304 
 28,C,B,52,21,1,B314 
 28,C,B,52,22,1,B311 
 28,C,B,52,23,0,B315 
 28,C,B,52,24,1,B313 
 28,C,B,52,25,1,B316 
 28,C,B,52,26,1,B312 
 28,C,B,52,27,1,B326 
 28,C,B,52,28,1,B321 
 28,C,B,52,29,1,B323 
 28,C,B,52,30,1,B322 
 28,C,B,52,31,1,B324 
 28,C,B,52,32,1,B325 
 28,C,B,52,33,1,B335 
 28,C,B,52,34,1,B332 
 28,C,B,52,35,1,B333 
 28,C,B,52,36,1,B331 
 28,C,B,52,37,1,B334 
 28,C,B,52,38,1,B346 
 28,C,B,52,39,1,B342 
 28,C,B,52,40,1,B344 
 28,C,B,52,41,1,B341 
 28,C,B,52,42,1,B343 
 28,C,B,52,43,1,B345 
 28,C,B,52,44,1,B352 
 28,C,B,52,45,1,B355 
 28,C,B,52,46,1,B351 
 28,C,B,52,47,1,B354 
 28,C,B,52,48,0,B364 
 28,C,B,52,49,1,B366 
 28,C,B,52,50,1,B361 
 28,C,B,52,51,0,B365 
 28,C,B,52,52,1,B362 
 28,M,B,52, 1,1,B101 
 28,M,B,52, 2,1,B115 
 28,M,B,52, 3,1,B122 
 28,M,B,52, 4,1,B136 
 28,M,B,52, 5,1,B137 
 28,M,B,52, 6,1,B146 
 28,M,B,52, 7,1,B147 
 28,M,B,52, 8,1,B154 
 28,M,B,52, 9,0,B156 
 28,M,B,52,10,1,B155 
 28,M,B,52,11,1,B157 
 28,M,B,52,12,1,B164 
 28,M,B,52,13,1,B166 
 28,M,B,52,14,0,B167 
 28,M,B,52,15,0,B165 
 28,M,B,52,16,1,B305 
 28,M,B,52,17,1,B303 
 28,M,B,52,18,1,B302 
 28,M,B,52,19,1,B301 
 28,M,B,52,20,1,B304 
 28,M,B,52,21,1,B314 
 28,M,B,52,22,1,B311 
 28,M,B,52,23,0,B315 
 28,M,B,52,24,1,B313 
 28,M,B,52,25,1,B316 
 28,M,B,52,26,1,B312 
 28,M,B,52,27,1,B326 
 28,M,B,52,28,1,B321 
 28,M,B,52,29,1,B323 
 28,M,B,52,30,1,B322 
 28,M,B,52,31,1,B324 
 28,M,B,52,32,1,B325 
 28,M,B,52,33,1,B335 
 28,M,B,52,34,1,B332 
 28,M,B,52,35,1,B333 
 28,M,B,52,36,0,B331 
 28,M,B,52,37,1,B334 
 28,M,B,52,38,1,B346 
 28,M,B,52,39,1,B342 
 28,M,B,52,40,1,B344 
 28,M,B,52,41,0,B341 
 28,M,B,52,42,1,B343 
 28,M,B,52,43,1,B345 
 28,M,B,52,44,1,B352 
 28,M,B,52,45,1,B355 
 28,M,B,52,46,1,B351 
 28,M,B,52,47,0,B354 
 28,M,B,52,48,1,B364 
 28,M,B,52,49,1,B366 
 28,M,B,52,50,1,B361 
 28,M,B,52,51,0,B365 
 28,M,B,52,52,1,B362 
 29,O,B,52, 1,1,B101 
 29,O,B,52, 2,1,B115 
 29,O,B,52, 3,1,B122 
 29,O,B,52, 4,1,B136 
 29,O,B,52, 5,1,B137 
 29,O,B,52, 6,1,B146 
 29,O,B,52, 7,0,B147 
 29,O,B,52, 8,1,B154 
 29,O,B,52, 9,1,B156 
 29,O,B,52,10,1,B155 
 29,O,B,52,11,0,B157 
 29,O,B,52,12,0,B166 
 29,O,B,52,13,0,B164 
 29,O,B,52,14,1,B167 
 29,O,B,52,15,0,B165 
 29,O,B,52,16,1,B305 
 29,O,B,52,17,1,B303 
 29,O,B,52,18,1,B301 
 29,O,B,52,19,1,B302 
 29,O,B,52,20,0,B304 
 29,O,B,52,21,0,B311 
 29,O,B,52,22,0,B314 
 29,O,B,52,23,0,B315 
 29,O,B,52,24,1,B313 
 29,O,B,52,25,1,B316 
 29,O,B,52,26,0,B312 
 29,O,B,52,27,1,B326 
 29,O,B,52,28,0,B321 
 29,O,B,52,29,1,B323 
 29,O,B,52,30,1,B322 
 29,O,B,52,31,1,B324 
 29,O,B,52,32,0,B325 
 29,O,B,52,33,1,B335 
 29,O,B,52,34,1,B332 
 29,O,B,52,35,1,B333 
 29,O,B,52,36,1,B331 
 29,O,B,52,37,0,B334 
 29,O,B,52,38,1,B346 
 29,O,B,52,39,1,B342 
 29,O,B,52,40,1,B344 
 29,O,B,52,41,1,B341 
 29,O,B,52,42,1,B343 
 29,O,B,52,43,0,B345 
 29,O,B,52,44,0,B352 
 29,O,B,52,45,0,B355 
 29,O,B,52,46,1,B351 
 29,O,B,52,47,0,B354 
 29,O,B,52,48,1,B364 
 29,O,B,52,49,1,B366 
 29,O,B,52,50,1,B361 
 29,O,B,52,51,1,B365 
 29,O,B,52,52,1,B362 
 29,C,B,52, 1,1,B101 
 29,C,B,52, 2,1,B115 
 29,C,B,52, 3,1,B122 
 29,C,B,52, 4,1,B136 
 29,C,B,52, 5,1,B137 
 29,C,B,52, 6,1,B146 
 29,C,B,52, 7,0,B147 
 29,C,B,52, 8,1,B154 
 29,C,B,52, 9,1,B156 
 29,C,B,52,10,1,B155 
 29,C,B,52,11,1,B157 
 29,C,B,52,12,0,B166 
 29,C,B,52,13,1,B164 
 29,C,B,52,14,1,B167 
 29,C,B,52,15,1,B165 
 29,C,B,52,16,1,B305 
 29,C,B,52,17,1,B303 
 29,C,B,52,18,1,B301 
 29,C,B,52,19,1,B302 
 29,C,B,52,20,0,B304 
 29,C,B,52,21,1,B311 
 29,C,B,52,22,1,B314 
 29,C,B,52,23,1,B315 
 29,C,B,52,24,1,B313 
 29,C,B,52,25,1,B316 
 29,C,B,52,26,1,B312 
 29,C,B,52,27,1,B326 
 29,C,B,52,28,0,B321 
 29,C,B,52,29,1,B323 
 29,C,B,52,30,1,B322 
 29,C,B,52,31,1,B324 
 29,C,B,52,32,0,B325 
 29,C,B,52,33,1,B335 
 29,C,B,52,34,1,B332 
 29,C,B,52,35,1,B333 
 29,C,B,52,36,1,B331 
 29,C,B,52,37,1,B334 
 29,C,B,52,38,1,B346 
 29,C,B,52,39,1,B342 
 29,C,B,52,40,1,B344 
 29,C,B,52,41,1,B341 
 29,C,B,52,42,1,B343 
 29,C,B,52,43,0,B345 
 29,C,B,52,44,1,B352 
 29,C,B,52,45,1,B355 
 29,C,B,52,46,1,B351 
 29,C,B,52,47,1,B354 
 29,C,B,52,48,1,B364 
 29,C,B,52,49,1,B366 
 29,C,B,52,50,1,B361 
 29,C,B,52,51,1,B365 
 29,C,B,52,52,1,B362 
 29,M,B,52, 1,1,B101 
 29,M,B,52, 2,1,B115 
 29,M,B,52, 3,1,B122 
 29,M,B,52, 4,1,B136 
 29,M,B,52, 5,1,B137 
 29,M,B,52, 6,1,B146 
 29,M,B,52, 7,0,B147 
 29,M,B,52, 8,1,B154 
 29,M,B,52, 9,1,B156 
 29,M,B,52,10,1,B155 
 29,M,B,52,11,1,B157 
 29,M,B,52,12,1,B166 
 29,M,B,52,13,1,B164 
 29,M,B,52,14,1,B167 
 29,M,B,52,15,0,B165 
 29,M,B,52,16,0,B305 
 29,M,B,52,17,1,B303 
 29,M,B,52,18,1,B301 
 29,M,B,52,19,1,B302 
 29,M,B,52,20,1,B304 
 29,M,B,52,21,1,B311 
 29,M,B,52,22,1,B314 
 29,M,B,52,23,0,B315 
 29,M,B,52,24,1,B313 
 29,M,B,52,25,1,B316 
 29,M,B,52,26,1,B312 
 29,M,B,52,27,0,B326 
 29,M,B,52,28,0,B321 
 29,M,B,52,29,1,B323 
 29,M,B,52,30,1,B322 
 29,M,B,52,31,1,B324 
 29,M,B,52,32,0,B325 
 29,M,B,52,33,1,B335 
 29,M,B,52,34,1,B332 
 29,M,B,52,35,1,B333 
 29,M,B,52,36,1,B331 
 29,M,B,52,37,1,B334 
 29,M,B,52,38,1,B346 
 29,M,B,52,39,1,B342 
 29,M,B,52,40,1,B344 
 29,M,B,52,41,1,B341 
 29,M,B,52,42,0,B343 
 29,M,B,52,43,0,B345 
 29,M,B,52,44,1,B352 
 29,M,B,52,45,1,B355 
 29,M,B,52,46,1,B351 
 29,M,B,52,47,0,B354 
 29,M,B,52,48,1,B364 
 29,M,B,52,49,1,B366 
 29,M,B,52,50,1,B361 
 29,M,B,52,51,1,B365 
 29,M,B,52,52,1,B362 
 30,O,B,52, 1,1,B101 
 30,O,B,52, 2,1,B115 
 30,O,B,52, 3,0,B122 
 30,O,B,52, 4,1,B136 
 30,O,B,52, 5,0,B137 
 30,O,B,52, 6,0,B146 
 30,O,B,52, 7,1,B147 
 30,O,B,52, 8,1,B154 
 30,O,B,52, 9,1,B156 
 30,O,B,52,10,0,B157 
 30,O,B,52,11,1,B155 
 30,O,B,52,12,0,B164 
 30,O,B,52,13,1,B166 
 30,O,B,52,14,0,B167 
 30,O,B,52,15,0,B165 
 30,O,B,52,16,0,B305 
 30,O,B,52,17,1,B303 
 30,O,B,52,18,1,B302 
 30,O,B,52,19,0,B301 
 30,O,B,52,20,1,B304 
 30,O,B,52,21,0,B314 
 30,O,B,52,22,1,B311 
 30,O,B,52,23,0,B315 
 30,O,B,52,24,0,B313 
 30,O,B,52,25,0,B316 
 30,O,B,52,26,0,B312 
 30,O,B,52,27,0,B326 
 30,O,B,52,28,0,B321 
 30,O,B,52,29,1,B323 
 30,O,B,52,30,0,B322 
 30,O,B,52,31,0,B324 
 30,O,B,52,32,0,B325 
 30,O,B,52,33,0,B335 
 30,O,B,52,34,0,B332 
 30,O,B,52,35,0,B333 
 30,O,B,52,36,0,B331 
 30,O,B,52,37,1,B334 
 30,O,B,52,38,1,B342 
 30,O,B,52,39,1,B344 
 30,O,B,52,40,1,B346 
 30,O,B,52,41,1,B341 
 30,O,B,52,42,0,B343 
 30,O,B,52,43,0,B345 
 30,O,B,52,44,1,B352 
 30,O,B,52,45,0,B355 
 30,O,B,52,46,0,B351 
 30,O,B,52,47,0,B354 
 30,O,B,52,48,1,B364 
 30,O,B,52,49,0,B366 
 30,O,B,52,50,0,B361 
 30,O,B,52,51,1,B362 
 30,O,B,52,52,0,B365 
 30,C,B,52, 1,1,B101 
 30,C,B,52, 2,1,B115 
 30,C,B,52, 3,1,B122 
 30,C,B,52, 4,1,B136 
 30,C,B,52, 5,0,B137 
 30,C,B,52, 6,0,B146 
 30,C,B,52, 7,1,B147 
 30,C,B,52, 8,1,B154 
 30,C,B,52, 9,1,B156 
 30,C,B,52,10,0,B157 
 30,C,B,52,11,1,B155 
 30,C,B,52,12,1,B164 
 30,C,B,52,13,1,B166 
 30,C,B,52,14,0,B167 
 30,C,B,52,15,1,B165 
 30,C,B,52,16,0,B305 
 30,C,B,52,17,1,B303 
 30,C,B,52,18,1,B302 
 30,C,B,52,19,0,B301 
 30,C,B,52,20,0,B304 
 30,C,B,52,21,1,B314 
 30,C,B,52,22,1,B311 
 30,C,B,52,23,0,B315 
 30,C,B,52,24,1,B313 
 30,C,B,52,25,0,B316 
 30,C,B,52,26,1,B312 
 30,C,B,52,27,1,B326 
 30,C,B,52,28,0,B321 
 30,C,B,52,29,1,B323 
 30,C,B,52,30,0,B322 
 30,C,B,52,31,1,B324 
 30,C,B,52,32,0,B325 
 30,C,B,52,33,0,B335 
 30,C,B,52,34,0,B332 
 30,C,B,52,35,0,B333 
 30,C,B,52,36,0,B331 
 30,C,B,52,37,1,B334 
 30,C,B,52,38,1,B342 
 30,C,B,52,39,1,B344 
 30,C,B,52,40,1,B346 
 30,C,B,52,41,1,B341 
 30,C,B,52,42,1,B343 
 30,C,B,52,43,0,B345 
 30,C,B,52,44,1,B352 
 30,C,B,52,45,0,B355 
 30,C,B,52,46,0,B351 
 30,C,B,52,47,0,B354 
 30,C,B,52,48,1,B364 
 30,C,B,52,49,0,B366 
 30,C,B,52,50,1,B361 
 30,C,B,52,51,1,B362 
 30,C,B,52,52,0,B365 
 30,M,B,52, 1,1,B101 
 30,M,B,52, 2,1,B115 
 30,M,B,52, 3,1,B122 
 30,M,B,52, 4,1,B136 
 30,M,B,52, 5,0,B137 
 30,M,B,52, 6,0,B146 
 30,M,B,52, 7,1,B147 
 30,M,B,52, 8,1,B154 
 30,M,B,52, 9,1,B156 
 30,M,B,52,10,0,B157 
 30,M,B,52,11,1,B155 
 30,M,B,52,12,0,B164 
 30,M,B,52,13,1,B166 
 30,M,B,52,14,0,B167 
 30,M,B,52,15,0,B165 
 30,M,B,52,16,0,B305 
 30,M,B,52,17,1,B303 
 30,M,B,52,18,1,B302 
 30,M,B,52,19,0,B301 
 30,M,B,52,20,1,B304 
 30,M,B,52,21,1,B314 
 30,M,B,52,22,1,B311 
 30,M,B,52,23,0,B315 
 30,M,B,52,24,1,B313 
 30,M,B,52,25,0,B316 
 30,M,B,52,26,0,B312 
 30,M,B,52,27,0,B326 
 30,M,B,52,28,0,B321 
 30,M,B,52,29,1,B323 
 30,M,B,52,30,0,B322 
 30,M,B,52,31,1,B324 
 30,M,B,52,32,0,B325 
 30,M,B,52,33,0,B335 
 30,M,B,52,34,0,B332 
 30,M,B,52,35,0,B333 
 30,M,B,52,36,0,B331 
 30,M,B,52,37,0,B334 
 30,M,B,52,38,1,B342 
 30,M,B,52,39,1,B344 
 30,M,B,52,40,0,B346 
 30,M,B,52,41,1,B341 
 30,M,B,52,42,1,B343 
 30,M,B,52,43,0,B345 
 30,M,B,52,44,1,B352 
 30,M,B,52,45,0,B355 
 30,M,B,52,46,0,B351 
 30,M,B,52,47,0,B354 
 30,M,B,52,48,1,B364 
 30,M,B,52,49,0,B366 
 30,M,B,52,50,0,B361 
 30,M,B,52,51,1,B362 
 30,M,B,52,52,0,B365 
 31,O,B,52, 1,1,B101 
 31,O,B,52, 2,1,B115 
 31,O,B,52, 3,1,B122 
 31,O,B,52, 4,1,B136 
 31,O,B,52, 5,1,B137 
 31,O,B,52, 6,1,B146 
 31,O,B,52, 7,1,B147 
 31,O,B,52, 8,1,B154 
 31,O,B,52, 9,1,B156 
 31,O,B,52,10,1,B155 
 31,O,B,52,11,1,B157 
 31,O,B,52,12,1,B166 
 31,O,B,52,13,1,B164 
 31,O,B,52,14,1,B167 
 31,O,B,52,15,1,B165 
 31,O,B,52,16,1,B305 
 31,O,B,52,17,1,B303 
 31,O,B,52,18,1,B302 
 31,O,B,52,19,1,B301 
 31,O,B,52,20,0,B304 
 31,O,B,52,21,1,B314 
 31,O,B,52,22,1,B311 
 31,O,B,52,23,1,B315 
 31,O,B,52,24,1,B313 
 31,O,B,52,25,1,B316 
 31,O,B,52,26,1,B312 
 31,O,B,52,27,1,B326 
 31,O,B,52,28,1,B321 
 31,O,B,52,29,1,B323 
 31,O,B,52,30,0,B322 
 31,O,B,52,31,1,B324 
 31,O,B,52,32,1,B325 
 31,O,B,52,33,1,B335 
 31,O,B,52,34,1,B332 
 31,O,B,52,35,1,B333 
 31,O,B,52,36,1,B331 
 31,O,B,52,37,1,B334 
 31,O,B,52,38,1,B346 
 31,O,B,52,39,1,B342 
 31,O,B,52,40,1,B344 
 31,O,B,52,41,1,B341 
 31,O,B,52,42,1,B343 
 31,O,B,52,43,1,B345 
 31,O,B,52,44,1,B352 
 31,O,B,52,45,1,B355 
 31,O,B,52,46,1,B351 
 31,O,B,52,47,0,B354 
 31,O,B,52,48,1,B364 
 31,O,B,52,49,1,B366 
 31,O,B,52,50,1,B365 
 31,O,B,52,51,1,B361 
 31,O,B,52,52,1,B362 
 31,C,B,52, 1,1,B101 
 31,C,B,52, 2,1,B115 
 31,C,B,52, 3,1,B122 
 31,C,B,52, 4,1,B136 
 31,C,B,52, 5,1,B137 
 31,C,B,52, 6,1,B146 
 31,C,B,52, 7,1,B147 
 31,C,B,52, 8,1,B154 
 31,C,B,52, 9,1,B156 
 31,C,B,52,10,1,B155 
 31,C,B,52,11,1,B157 
 31,C,B,52,12,1,B166 
 31,C,B,52,13,1,B164 
 31,C,B,52,14,1,B167 
 31,C,B,52,15,1,B165 
 31,C,B,52,16,1,B305 
 31,C,B,52,17,1,B303 
 31,C,B,52,18,1,B302 
 31,C,B,52,19,1,B301 
 31,C,B,52,20,0,B304 
 31,C,B,52,21,1,B314 
 31,C,B,52,22,1,B311 
 31,C,B,52,23,1,B315 
 31,C,B,52,24,1,B313 
 31,C,B,52,25,1,B316 
 31,C,B,52,26,1,B312 
 31,C,B,52,27,1,B326 
 31,C,B,52,28,1,B321 
 31,C,B,52,29,1,B323 
 31,C,B,52,30,1,B322 
 31,C,B,52,31,1,B324 
 31,C,B,52,32,1,B325 
 31,C,B,52,33,1,B335 
 31,C,B,52,34,1,B332 
 31,C,B,52,35,1,B333 
 31,C,B,52,36,1,B331 
 31,C,B,52,37,1,B334 
 31,C,B,52,38,1,B346 
 31,C,B,52,39,1,B342 
 31,C,B,52,40,1,B344 
 31,C,B,52,41,1,B341 
 31,C,B,52,42,1,B343 
 31,C,B,52,43,1,B345 
 31,C,B,52,44,1,B352 
 31,C,B,52,45,1,B355 
 31,C,B,52,46,1,B351 
 31,C,B,52,47,1,B354 
 31,C,B,52,48,1,B364 
 31,C,B,52,49,1,B366 
 31,C,B,52,50,1,B365 
 31,C,B,52,51,1,B361 
 31,C,B,52,52,1,B362 
 31,M,B,52, 1,1,B101 
 31,M,B,52, 2,1,B115 
 31,M,B,52, 3,1,B122 
 31,M,B,52, 4,1,B136 
 31,M,B,52, 5,1,B137 
 31,M,B,52, 6,1,B146 
 31,M,B,52, 7,1,B147 
 31,M,B,52, 8,1,B154 
 31,M,B,52, 9,1,B156 
 31,M,B,52,10,1,B155 
 31,M,B,52,11,1,B157 
 31,M,B,52,12,1,B166 
 31,M,B,52,13,1,B164 
 31,M,B,52,14,1,B167 
 31,M,B,52,15,1,B165 
 31,M,B,52,16,0,B305 
 31,M,B,52,17,1,B303 
 31,M,B,52,18,1,B302 
 31,M,B,52,19,1,B301 
 31,M,B,52,20,1,B304 
 31,M,B,52,21,1,B314 
 31,M,B,52,22,1,B311 
 31,M,B,52,23,1,B315 
 31,M,B,52,24,1,B313 
 31,M,B,52,25,1,B316 
 31,M,B,52,26,1,B312 
 31,M,B,52,27,1,B326 
 31,M,B,52,28,1,B321 
 31,M,B,52,29,1,B323 
 31,M,B,52,30,1,B322 
 31,M,B,52,31,1,B324 
 31,M,B,52,32,1,B325 
 31,M,B,52,33,1,B335 
 31,M,B,52,34,1,B332 
 31,M,B,52,35,1,B333 
 31,M,B,52,36,1,B331 
 31,M,B,52,37,1,B334 
 31,M,B,52,38,1,B346 
 31,M,B,52,39,1,B342 
 31,M,B,52,40,1,B344 
 31,M,B,52,41,1,B341 
 31,M,B,52,42,1,B343 
 31,M,B,52,43,1,B345 
 31,M,B,52,44,1,B352 
 31,M,B,52,45,1,B355 
 31,M,B,52,46,1,B351 
 31,M,B,52,47,1,B354 
 31,M,B,52,48,1,B364 
 31,M,B,52,49,1,B366 
 31,M,B,52,50,1,B365 
 31,M,B,52,51,1,B361 
 31,M,B,52,52,1,B362 
 32,O,B,52, 1,0,B101 
 32,O,B,52, 2,0,B115 
 32,O,B,52, 3,1,B122 
 32,O,B,52, 4,0,B136 
 32,O,B,52, 5,0,B137 
 32,O,B,52, 6,1,B146 
 32,O,B,52, 7,1,B147 
 32,O,B,52, 8,0,B154 
 32,O,B,52, 9,0,B156 
 32,O,B,52,10,1,B155 
 32,O,B,52,11,0,B157 
 32,O,B,52,12,0,B164 
 32,O,B,52,13,0,B166 
 32,O,B,52,14,1,B167 
 32,O,B,52,15,0,B165 
 32,O,B,52,16,1,B303 
 32,O,B,52,17,1,B305 
 32,O,B,52,18,0,B301 
 32,O,B,52,19,0,B302 
 32,O,B,52,20,1,B304 
 32,O,B,52,21,1,B314 
 32,O,B,52,22,0,B311 
 32,O,B,52,23,1,B315 
 32,O,B,52,24,0,B313 
 32,O,B,52,25,0,B316 
 32,O,B,52,26,1,B312 
 32,O,B,52,27,0,B326 
 32,O,B,52,28,0,B321 
 32,O,B,52,29,0,B323 
 32,O,B,52,30,0,B322 
 32,O,B,52,31,0,B324 
 32,O,B,52,32,0,B325 
 32,O,B,52,33,0,B335 
 32,O,B,52,34,0,B332 
 32,O,B,52,35,1,B333 
 32,O,B,52,36,0,B331 
 32,O,B,52,37,0,B334 
 32,O,B,52,38,1,B346 
 32,O,B,52,39,0,B342 
 32,O,B,52,40,0,B344 
 32,O,B,52,41,0,B341 
 32,O,B,52,42,0,B343 
 32,O,B,52,43,0,B345 
 32,O,B,52,44,0,B352 
 32,O,B,52,45,0,B355 
 32,O,B,52,46,0,B351 
 32,O,B,52,47,0,B354 
 32,O,B,52,48,1,B364 
 32,O,B,52,49,0,B366 
 32,O,B,52,50,0,B365 
 32,O,B,52,51,0,B361 
 32,O,B,52,52,1,B362 
 32,C,B,52, 1,0,B101 
 32,C,B,52, 2,0,B115 
 32,C,B,52, 3,1,B122 
 32,C,B,52, 4,0,B136 
 32,C,B,52, 5,0,B137 
 32,C,B,52, 6,1,B146 
 32,C,B,52, 7,1,B147 
 32,C,B,52, 8,0,B154 
 32,C,B,52, 9,0,B156 
 32,C,B,52,10,1,B155 
 32,C,B,52,11,0,B157 
 32,C,B,52,12,0,B164 
 32,C,B,52,13,0,B166 
 32,C,B,52,14,1,B167 
 32,C,B,52,15,0,B165 
 32,C,B,52,16,1,B303 
 32,C,B,52,17,1,B305 
 32,C,B,52,18,0,B301 
 32,C,B,52,19,0,B302 
 32,C,B,52,20,0,B304 
 32,C,B,52,21,0,B314 
 32,C,B,52,22,0,B311 
 32,C,B,52,23,0,B315 
 32,C,B,52,24,0,B313 
 32,C,B,52,25,0,B316 
 32,C,B,52,26,0,B312 
 32,C,B,52,27,1,B326 
 32,C,B,52,28,0,B321 
 32,C,B,52,29,0,B323 
 32,C,B,52,30,0,B322 
 32,C,B,52,31,0,B324 
 32,C,B,52,32,0,B325 
 32,C,B,52,33,0,B335 
 32,C,B,52,34,0,B332 
 32,C,B,52,35,0,B333 
 32,C,B,52,36,0,B331 
 32,C,B,52,37,0,B334 
 32,C,B,52,38,0,B346 
 32,C,B,52,39,0,B342 
 32,C,B,52,40,0,B344 
 32,C,B,52,41,0,B341 
 32,C,B,52,42,0,B343 
 32,C,B,52,43,0,B345 
 32,C,B,52,44,0,B352 
 32,C,B,52,45,0,B355 
 32,C,B,52,46,0,B351 
 32,C,B,52,47,0,B354 
 32,C,B,52,48,0,B364 
 32,C,B,52,49,0,B366 
 32,C,B,52,50,0,B365 
 32,C,B,52,51,0,B361 
 32,C,B,52,52,0,B362 
 32,M,B,52, 1,0,B101 
 32,M,B,52, 2,0,B115 
 32,M,B,52, 3,1,B122 
 32,M,B,52, 4,0,B136 
 32,M,B,52, 5,0,B137 
 32,M,B,52, 6,1,B146 
 32,M,B,52, 7,1,B147 
 32,M,B,52, 8,1,B154 
 32,M,B,52, 9,0,B156 
 32,M,B,52,10,1,B155 
 32,M,B,52,11,0,B157 
 32,M,B,52,12,0,B164 
 32,M,B,52,13,0,B166 
 32,M,B,52,14,1,B167 
 32,M,B,52,15,0,B165 
 32,M,B,52,16,1,B303 
 32,M,B,52,17,1,B305 
 32,M,B,52,18,0,B301 
 32,M,B,52,19,0,B302 
 32,M,B,52,20,1,B304 
 32,M,B,52,21,0,B314 
 32,M,B,52,22,0,B311 
 32,M,B,52,23,0,B315 
 32,M,B,52,24,0,B313 
 32,M,B,52,25,0,B316 
 32,M,B,52,26,0,B312 
 32,M,B,52,27,1,B326 
 32,M,B,52,28,0,B321 
 32,M,B,52,29,0,B323 
 32,M,B,52,30,0,B322 
 32,M,B,52,31,0,B324 
 32,M,B,52,32,0,B325 
 32,M,B,52,33,0,B335 
 32,M,B,52,34,0,B332 
 32,M,B,52,35,1,B333 
 32,M,B,52,36,0,B331 
 32,M,B,52,37,0,B334 
 32,M,B,52,38,0,B346 
 32,M,B,52,39,0,B342 
 32,M,B,52,40,0,B344 
 32,M,B,52,41,0,B341 
 32,M,B,52,42,1,B343 
 32,M,B,52,43,0,B345 
 32,M,B,52,44,0,B352 
 32,M,B,52,45,0,B355 
 32,M,B,52,46,0,B351 
 32,M,B,52,47,0,B354 
 32,M,B,52,48,0,B364 
 32,M,B,52,49,0,B366 
 32,M,B,52,50,0,B365 
 32,M,B,52,51,0,B361 
 32,M,B,52,52,0,B362 
 33,O,B,52, 1,1,B101 
 33,O,B,52, 2,1,B115 
 33,O,B,52, 3,1,B122 
 33,O,B,52, 4,1,B136 
 33,O,B,52, 5,1,B137 
 33,O,B,52, 6,0,B146 
 33,O,B,52, 7,0,B147 
 33,O,B,52, 8,0,B154 
 33,O,B,52, 9,1,B156 
 33,O,B,52,10,0,B155 
 33,O,B,52,11,1,B157 
 33,O,B,52,12,0,B166 
 33,O,B,52,13,0,B164 
 33,O,B,52,14,1,B167 
 33,O,B,52,15,0,B165 
 33,O,B,52,16,0,B305 
 33,O,B,52,17,1,B303 
 33,O,B,52,18,1,B302 
 33,O,B,52,19,0,B301 
 33,O,B,52,20,0,B304 
 33,O,B,52,21,0,B314 
 33,O,B,52,22,0,B311 
 33,O,B,52,23,0,B315 
 33,O,B,52,24,0,B313 
 33,O,B,52,25,0,B316 
 33,O,B,52,26,1,B312 
 33,O,B,52,27,0,B326 
 33,O,B,52,28,1,B321 
 33,O,B,52,29,0,B323 
 33,O,B,52,30,1,B322 
 33,O,B,52,31,0,B324 
 33,O,B,52,32,1,B325 
 33,O,B,52,33,0,B335 
 33,O,B,52,34,1,B332 
 33,O,B,52,35,0,B333 
 33,O,B,52,36,0,B331 
 33,O,B,52,37,1,B334 
 33,O,B,52,38,0,B342 
 33,O,B,52,39,0,B344 
 33,O,B,52,40,1,B346 
 33,O,B,52,41,1,B341 
 33,O,B,52,42,1,B343 
 33,O,B,52,43,0,B345 
 33,O,B,52,44,1,B352 
 33,O,B,52,45,0,B355 
 33,O,B,52,46,0,B351 
 33,O,B,52,47,1,B354 
 33,O,B,52,48,0,B364 
 33,O,B,52,49,0,B366 
 33,O,B,52,50,1,B361 
 33,O,B,52,51,1,B362 
 33,O,B,52,52,0,B365 
 33,C,B,52, 1,1,B101 
 33,C,B,52, 2,1,B115 
 33,C,B,52, 3,1,B122 
 33,C,B,52, 4,1,B136 
 33,C,B,52, 5,1,B137 
 33,C,B,52, 6,0,B146 
 33,C,B,52, 7,0,B147 
 33,C,B,52, 8,0,B154 
 33,C,B,52, 9,1,B156 
 33,C,B,52,10,1,B155 
 33,C,B,52,11,1,B157 
 33,C,B,52,12,0,B166 
 33,C,B,52,13,0,B164 
 33,C,B,52,14,1,B167 
 33,C,B,52,15,1,B165 
 33,C,B,52,16,0,B305 
 33,C,B,52,17,1,B303 
 33,C,B,52,18,1,B302 
 33,C,B,52,19,0,B301 
 33,C,B,52,20,1,B304 
 33,C,B,52,21,1,B314 
 33,C,B,52,22,1,B311 
 33,C,B,52,23,0,B315 
 33,C,B,52,24,0,B313 
 33,C,B,52,25,0,B316 
 33,C,B,52,26,1,B312 
 33,C,B,52,27,1,B326 
 33,C,B,52,28,1,B321 
 33,C,B,52,29,0,B323 
 33,C,B,52,30,0,B322 
 33,C,B,52,31,1,B324 
 33,C,B,52,32,1,B325 
 33,C,B,52,33,0,B335 
 33,C,B,52,34,1,B332 
 33,C,B,52,35,0,B333 
 33,C,B,52,36,0,B331 
 33,C,B,52,37,1,B334 
 33,C,B,52,38,0,B342 
 33,C,B,52,39,0,B344 
 33,C,B,52,40,1,B346 
 33,C,B,52,41,1,B341 
 33,C,B,52,42,1,B343 
 33,C,B,52,43,0,B345 
 33,C,B,52,44,1,B352 
 33,C,B,52,45,0,B355 
 33,C,B,52,46,1,B351 
 33,C,B,52,47,1,B354 
 33,C,B,52,48,0,B364 
 33,C,B,52,49,0,B366 
 33,C,B,52,50,0,B361 
 33,C,B,52,51,1,B362 
 33,C,B,52,52,0,B365 
 33,M,B,52, 1,1,B101 
 33,M,B,52, 2,1,B115 
 33,M,B,52, 3,1,B122 
 33,M,B,52, 4,0,B136 
 33,M,B,52, 5,0,B137 
 33,M,B,52, 6,0,B146 
 33,M,B,52, 7,0,B147 
 33,M,B,52, 8,0,B154 
 33,M,B,52, 9,1,B156 
 33,M,B,52,10,1,B155 
 33,M,B,52,11,1,B157 
 33,M,B,52,12,0,B166 
 33,M,B,52,13,0,B164 
 33,M,B,52,14,1,B167 
 33,M,B,52,15,0,B165 
 33,M,B,52,16,0,B305 
 33,M,B,52,17,1,B303 
 33,M,B,52,18,1,B302 
 33,M,B,52,19,0,B301 
 33,M,B,52,20,1,B304 
 33,M,B,52,21,0,B314 
 33,M,B,52,22,1,B311 
 33,M,B,52,23,1,B315 
 33,M,B,52,24,0,B313 
 33,M,B,52,25,0,B316 
 33,M,B,52,26,1,B312 
 33,M,B,52,27,0,B326 
 33,M,B,52,28,1,B321 
 33,M,B,52,29,0,B323 
 33,M,B,52,30,1,B322 
 33,M,B,52,31,0,B324 
 33,M,B,52,32,1,B325 
 33,M,B,52,33,0,B335 
 33,M,B,52,34,1,B332 
 33,M,B,52,35,1,B333 
 33,M,B,52,36,0,B331 
 33,M,B,52,37,0,B334 
 33,M,B,52,38,0,B342 
 33,M,B,52,39,1,B344 
 33,M,B,52,40,0,B346 
 33,M,B,52,41,1,B341 
 33,M,B,52,42,1,B343 
 33,M,B,52,43,0,B345 
 33,M,B,52,44,1,B352 
 33,M,B,52,45,0,B355 
 33,M,B,52,46,1,B351 
 33,M,B,52,47,1,B354 
 33,M,B,52,48,0,B364 
 33,M,B,52,49,0,B366 
 33,M,B,52,50,0,B361 
 33,M,B,52,51,1,B362 
 33,M,B,52,52,0,B365 
 34,O,B,52, 1,0,B101 
 34,O,B,52, 2,0,B115 
 34,O,B,52, 3,1,B122 
 34,O,B,52, 4,1,B136 
 34,O,B,52, 5,1,B137 
 34,O,B,52, 6,1,B146 
 34,O,B,52, 7,1,B147 
 34,O,B,52, 8,1,B154 
 34,O,B,52, 9,1,B156 
 34,O,B,52,10,1,B155 
 34,O,B,52,11,1,B157 
 34,O,B,52,12,1,B164 
 34,O,B,52,13,1,B166 
 34,O,B,52,14,1,B167 
 34,O,B,52,15,1,B165 
 34,O,B,52,16,1,B305 
 34,O,B,52,17,1,B303 
 34,O,B,52,18,0,B301 
 34,O,B,52,19,1,B302 
 34,O,B,52,20,0,B304 
 34,O,B,52,21,1,B314 
 34,O,B,52,22,1,B311 
 34,O,B,52,23,1,B315 
 34,O,B,52,24,1,B313 
 34,O,B,52,25,1,B316 
 34,O,B,52,26,1,B312 
 34,O,B,52,27,1,B326 
 34,O,B,52,28,1,B321 
 34,O,B,52,29,1,B323 
 34,O,B,52,30,1,B322 
 34,O,B,52,31,1,B324 
 34,O,B,52,32,1,B325 
 34,O,B,52,33,1,B335 
 34,O,B,52,34,1,B332 
 34,O,B,52,35,1,B333 
 34,O,B,52,36,1,B331 
 34,O,B,52,37,0,B334 
 34,O,B,52,38,1,B346 
 34,O,B,52,39,1,B342 
 34,O,B,52,40,1,B344 
 34,O,B,52,41,1,B341 
 34,O,B,52,42,1,B343 
 34,O,B,52,43,1,B345 
 34,O,B,52,44,1,B352 
 34,O,B,52,45,0,B355 
 34,O,B,52,46,1,B351 
 34,O,B,52,47,1,B354 
 34,O,B,52,48,1,B364 
 34,O,B,52,49,1,B366 
 34,O,B,52,50,1,B365 
 34,O,B,52,51,1,B361 
 34,O,B,52,52,1,B362 
 34,C,B,52, 1,0,B101 
 34,C,B,52, 2,0,B115 
 34,C,B,52, 3,0,B122 
 34,C,B,52, 4,1,B136 
 34,C,B,52, 5,1,B137 
 34,C,B,52, 6,1,B146 
 34,C,B,52, 7,1,B147 
 34,C,B,52, 8,1,B154 
 34,C,B,52, 9,1,B156 
 34,C,B,52,10,1,B155 
 34,C,B,52,11,1,B157 
 34,C,B,52,12,1,B164 
 34,C,B,52,13,1,B166 
 34,C,B,52,14,1,B167 
 34,C,B,52,15,1,B165 
 34,C,B,52,16,1,B305 
 34,C,B,52,17,1,B303 
 34,C,B,52,18,1,B301 
 34,C,B,52,19,1,B302 
 34,C,B,52,20,0,B304 
 34,C,B,52,21,1,B314 
 34,C,B,52,22,1,B311 
 34,C,B,52,23,1,B315 
 34,C,B,52,24,1,B313 
 34,C,B,52,25,1,B316 
 34,C,B,52,26,1,B312 
 34,C,B,52,27,1,B326 
 34,C,B,52,28,1,B321 
 34,C,B,52,29,1,B323 
 34,C,B,52,30,1,B322 
 34,C,B,52,31,1,B324 
 34,C,B,52,32,1,B325 
 34,C,B,52,33,1,B335 
 34,C,B,52,34,1,B332 
 34,C,B,52,35,1,B333 
 34,C,B,52,36,1,B331 
 34,C,B,52,37,1,B334 
 34,C,B,52,38,1,B346 
 34,C,B,52,39,1,B342 
 34,C,B,52,40,1,B344 
 34,C,B,52,41,1,B341 
 34,C,B,52,42,1,B343 
 34,C,B,52,43,1,B345 
 34,C,B,52,44,1,B352 
 34,C,B,52,45,1,B355 
 34,C,B,52,46,1,B351 
 34,C,B,52,47,1,B354 
 34,C,B,52,48,1,B364 
 34,C,B,52,49,1,B366 
 34,C,B,52,50,1,B365 
 34,C,B,52,51,1,B361 
 34,C,B,52,52,1,B362 
 34,M,B,52, 1,0,B101 
 34,M,B,52, 2,0,B115 
 34,M,B,52, 3,0,B122 
 34,M,B,52, 4,1,B136 
 34,M,B,52, 5,0,B137 
 34,M,B,52, 6,1,B146 
 34,M,B,52, 7,1,B147 
 34,M,B,52, 8,1,B154 
 34,M,B,52, 9,1,B156 
 34,M,B,52,10,1,B155 
 34,M,B,52,11,1,B157 
 34,M,B,52,12,1,B164 
 34,M,B,52,13,1,B166 
 34,M,B,52,14,1,B167 
 34,M,B,52,15,1,B165 
 34,M,B,52,16,1,B305 
 34,M,B,52,17,1,B303 
 34,M,B,52,18,1,B301 
 34,M,B,52,19,1,B302 
 34,M,B,52,20,1,B304 
 34,M,B,52,21,1,B314 
 34,M,B,52,22,1,B311 
 34,M,B,52,23,1,B315 
 34,M,B,52,24,1,B313 
 34,M,B,52,25,1,B316 
 34,M,B,52,26,1,B312 
 34,M,B,52,27,1,B326 
 34,M,B,52,28,1,B321 
 34,M,B,52,29,1,B323 
 34,M,B,52,30,1,B322 
 34,M,B,52,31,1,B324 
 34,M,B,52,32,1,B325 
 34,M,B,52,33,1,B335 
 34,M,B,52,34,1,B332 
 34,M,B,52,35,1,B333 
 34,M,B,52,36,1,B331 
 34,M,B,52,37,1,B334 
 34,M,B,52,38,1,B346 
 34,M,B,52,39,1,B342 
 34,M,B,52,40,1,B344 
 34,M,B,52,41,1,B341 
 34,M,B,52,42,1,B343 
 34,M,B,52,43,1,B345 
 34,M,B,52,44,1,B352 
 34,M,B,52,45,1,B355 
 34,M,B,52,46,1,B351 
 34,M,B,52,47,1,B354 
 34,M,B,52,48,1,B364 
 34,M,B,52,49,1,B366 
 34,M,B,52,50,1,B365 
 34,M,B,52,51,1,B361 
 34,M,B,52,52,1,B362 
 35,O,B,52, 1,0,B101 
 35,O,B,52, 2,0,B115 
 35,O,B,52, 3,0,B122 
 35,O,B,52, 4,0,B136 
 35,O,B,52, 5,0,B137 
 35,O,B,52, 6,0,B146 
 35,O,B,52, 7,0,B147 
 35,O,B,52, 8,0,B154 
 35,O,B,52, 9,0,B156 
 35,O,B,52,10,0,B155 
 35,O,B,52,11,0,B157 
 35,O,B,52,12,0,B166 
 35,O,B,52,13,1,B164 
 35,O,B,52,14,0,B167 
 35,O,B,52,15,0,B165 
 35,O,B,52,16,1,B305 
 35,O,B,52,17,1,B303 
 35,O,B,52,18,0,B302 
 35,O,B,52,19,1,B301 
 35,O,B,52,20,1,B304 
 35,O,B,52,21,0,B314 
 35,O,B,52,22,1,B311 
 35,O,B,52,23,1,B315 
 35,O,B,52,24,0,B313 
 35,O,B,52,25,0,B316 
 35,O,B,52,26,0,B312 
 35,O,B,52,27,1,B326 
 35,O,B,52,28,1,B321 
 35,O,B,52,29,1,B323 
 35,O,B,52,30,0,B322 
 35,O,B,52,31,0,B324 
 35,O,B,52,32,1,B325 
 35,O,B,52,33,0,B335 
 35,O,B,52,34,1,B332 
 35,O,B,52,35,0,B333 
 35,O,B,52,36,0,B331 
 35,O,B,52,37,0,B334 
 35,O,B,52,38,1,B346 
 35,O,B,52,39,0,B342 
 35,O,B,52,40,0,B344 
 35,O,B,52,41,1,B341 
 35,O,B,52,42,0,B343 
 35,O,B,52,43,0,B345 
 35,O,B,52,44,0,B352 
 35,O,B,52,45,0,B355 
 35,O,B,52,46,0,B351 
 35,O,B,52,47,0,B354 
 35,O,B,52,48,0,B364 
 35,O,B,52,49,0,B366 
 35,O,B,52,50,0,B365 
 35,O,B,52,51,0,B361 
 35,O,B,52,52,0,B362 
 35,C,B,52, 1,0,B101 
 35,C,B,52, 2,0,B115 
 35,C,B,52, 3,0,B122 
 35,C,B,52, 4,0,B136 
 35,C,B,52, 5,0,B137 
 35,C,B,52, 6,0,B146 
 35,C,B,52, 7,0,B147 
 35,C,B,52, 8,0,B154 
 35,C,B,52, 9,0,B156 
 35,C,B,52,10,1,B155 
 35,C,B,52,11,0,B157 
 35,C,B,52,12,0,B166 
 35,C,B,52,13,1,B164 
 35,C,B,52,14,0,B167 
 35,C,B,52,15,0,B165 
 35,C,B,52,16,1,B305 
 35,C,B,52,17,1,B303 
 35,C,B,52,18,0,B302 
 35,C,B,52,19,1,B301 
 35,C,B,52,20,1,B304 
 35,C,B,52,21,0,B314 
 35,C,B,52,22,1,B311 
 35,C,B,52,23,1,B315 
 35,C,B,52,24,0,B313 
 35,C,B,52,25,0,B316 
 35,C,B,52,26,0,B312 
 35,C,B,52,27,1,B326 
 35,C,B,52,28,1,B321 
 35,C,B,52,29,1,B323 
 35,C,B,52,30,0,B322 
 35,C,B,52,31,0,B324 
 35,C,B,52,32,1,B325 
 35,C,B,52,33,0,B335 
 35,C,B,52,34,1,B332 
 35,C,B,52,35,0,B333 
 35,C,B,52,36,0,B331 
 35,C,B,52,37,0,B334 
 35,C,B,52,38,0,B346 
 35,C,B,52,39,0,B342 
 35,C,B,52,40,0,B344 
 35,C,B,52,41,1,B341 
 35,C,B,52,42,0,B343 
 35,C,B,52,43,0,B345 
 35,C,B,52,44,0,B352 
 35,C,B,52,45,0,B355 
 35,C,B,52,46,0,B351 
 35,C,B,52,47,0,B354 
 35,C,B,52,48,0,B364 
 35,C,B,52,49,0,B366 
 35,C,B,52,50,0,B365 
 35,C,B,52,51,0,B361 
 35,C,B,52,52,0,B362 
 35,M,B,52, 1,0,B101 
 35,M,B,52, 2,1,B115 
 35,M,B,52, 3,0,B122 
 35,M,B,52, 4,0,B136 
 35,M,B,52, 5,0,B137 
 35,M,B,52, 6,0,B146 
 35,M,B,52, 7,0,B147 
 35,M,B,52, 8,0,B154 
 35,M,B,52, 9,0,B156 
 35,M,B,52,10,1,B155 
 35,M,B,52,11,0,B157 
 35,M,B,52,12,0,B166 
 35,M,B,52,13,1,B164 
 35,M,B,52,14,0,B167 
 35,M,B,52,15,0,B165 
 35,M,B,52,16,1,B305 
 35,M,B,52,17,1,B303 
 35,M,B,52,18,0,B302 
 35,M,B,52,19,1,B301 
 35,M,B,52,20,0,B304 
 35,M,B,52,21,0,B314 
 35,M,B,52,22,1,B311 
 35,M,B,52,23,1,B315 
 35,M,B,52,24,0,B313 
 35,M,B,52,25,0,B316 
 35,M,B,52,26,0,B312 
 35,M,B,52,27,1,B326 
 35,M,B,52,28,1,B321 
 35,M,B,52,29,1,B323 
 35,M,B,52,30,0,B322 
 35,M,B,52,31,0,B324 
 35,M,B,52,32,1,B325 
 35,M,B,52,33,0,B335 
 35,M,B,52,34,1,B332 
 35,M,B,52,35,0,B333 
 35,M,B,52,36,0,B331 
 35,M,B,52,37,0,B334 
 35,M,B,52,38,0,B346 
 35,M,B,52,39,0,B342 
 35,M,B,52,40,0,B344 
 35,M,B,52,41,1,B341 
 35,M,B,52,42,1,B343 
 35,M,B,52,43,1,B345 
 35,M,B,52,44,0,B352 
 35,M,B,52,45,0,B355 
 35,M,B,52,46,0,B351 
 35,M,B,52,47,1,B354 
 35,M,B,52,48,0,B364 
 35,M,B,52,49,0,B366 
 35,M,B,52,50,0,B365 
 35,M,B,52,51,0,B361 
 35,M,B,52,52,0,B362 
 36,O,B,52, 1,0,B101 
 36,O,B,52, 2,1,B115 
 36,O,B,52, 3,1,B122 
 36,O,B,52, 4,1,B136 
 36,O,B,52, 5,0,B137 
 36,O,B,52, 6,1,B146 
 36,O,B,52, 7,0,B147 
 36,O,B,52, 8,0,B154 
 36,O,B,52, 9,0,B156 
 36,O,B,52,10,1,B155 
 36,O,B,52,11,0,B157 
 36,O,B,52,12,1,B166 
 36,O,B,52,13,0,B164 
 36,O,B,52,14,1,B167 
 36,O,B,52,15,0,B165 
 36,O,B,52,16,0,B305 
 36,O,B,52,17,0,B303 
 36,O,B,52,18,1,B301 
 36,O,B,52,19,1,B302 
 36,O,B,52,20,1,B304 
 36,O,B,52,21,1,B314 
 36,O,B,52,22,1,B311 
 36,O,B,52,23,0,B315 
 36,O,B,52,24,1,B313 
 36,O,B,52,25,0,B316 
 36,O,B,52,26,1,B312 
 36,O,B,52,27,0,B326 
 36,O,B,52,28,1,B321 
 36,O,B,52,29,1,B323 
 36,O,B,52,30,1,B322 
 36,O,B,52,31,1,B325 
 36,O,B,52,32,0,B324 
 36,O,B,52,33,1,B335 
 36,O,B,52,34,0,B332 
 36,O,B,52,35,1,B333 
 36,O,B,52,36,1,B331 
 36,O,B,52,37,1,B334 
 36,O,B,52,38,1,B342 
 36,O,B,52,39,1,B346 
 36,O,B,52,40,1,B344 
 36,O,B,52,41,1,B341 
 36,O,B,52,42,1,B343 
 36,O,B,52,43,1,B345 
 36,O,B,52,44,0,B352 
 36,O,B,52,45,0,B355 
 36,O,B,52,46,1,B351 
 36,O,B,52,47,0,B354 
 36,O,B,52,48,0,B364 
 36,O,B,52,49,0,B366 
 36,O,B,52,50,1,B361 
 36,O,B,52,51,1,B365 
 36,O,B,52,52,0,B362 
 36,C,B,52, 1,0,B101 
 36,C,B,52, 2,1,B115 
 36,C,B,52, 3,1,B122 
 36,C,B,52, 4,1,B136 
 36,C,B,52, 5,0,B137 
 36,C,B,52, 6,1,B146 
 36,C,B,52, 7,1,B147 
 36,C,B,52, 8,0,B154 
 36,C,B,52, 9,0,B156 
 36,C,B,52,10,1,B155 
 36,C,B,52,11,0,B157 
 36,C,B,52,12,1,B166 
 36,C,B,52,13,0,B164 
 36,C,B,52,14,1,B167 
 36,C,B,52,15,1,B165 
 36,C,B,52,16,0,B305 
 36,C,B,52,17,0,B303 
 36,C,B,52,18,1,B301 
 36,C,B,52,19,1,B302 
 36,C,B,52,20,0,B304 
 36,C,B,52,21,1,B314 
 36,C,B,52,22,1,B311 
 36,C,B,52,23,0,B315 
 36,C,B,52,24,1,B313 
 36,C,B,52,25,1,B316 
 36,C,B,52,26,1,B312 
 36,C,B,52,27,0,B326 
 36,C,B,52,28,1,B321 
 36,C,B,52,29,1,B323 
 36,C,B,52,30,1,B322 
 36,C,B,52,31,1,B325 
 36,C,B,52,32,1,B324 
 36,C,B,52,33,1,B335 
 36,C,B,52,34,1,B332 
 36,C,B,52,35,1,B333 
 36,C,B,52,36,1,B331 
 36,C,B,52,37,1,B334 
 36,C,B,52,38,1,B342 
 36,C,B,52,39,1,B346 
 36,C,B,52,40,1,B344 
 36,C,B,52,41,1,B341 
 36,C,B,52,42,1,B343 
 36,C,B,52,43,1,B345 
 36,C,B,52,44,0,B352 
 36,C,B,52,45,1,B355 
 36,C,B,52,46,1,B351 
 36,C,B,52,47,1,B354 
 36,C,B,52,48,0,B364 
 36,C,B,52,49,1,B366 
 36,C,B,52,50,1,B361 
 36,C,B,52,51,1,B365 
 36,C,B,52,52,0,B362 
 36,M,B,52, 1,0,B101 
 36,M,B,52, 2,1,B115 
 36,M,B,52, 3,1,B122 
 36,M,B,52, 4,1,B136 
 36,M,B,52, 5,0,B137 
 36,M,B,52, 6,1,B146 
 36,M,B,52, 7,1,B147 
 36,M,B,52, 8,0,B154 
 36,M,B,52, 9,0,B156 
 36,M,B,52,10,0,B155 
 36,M,B,52,11,0,B157 
 36,M,B,52,12,1,B166 
 36,M,B,52,13,0,B164 
 36,M,B,52,14,1,B167 
 36,M,B,52,15,0,B165 
 36,M,B,52,16,0,B305 
 36,M,B,52,17,0,B303 
 36,M,B,52,18,1,B301 
 36,M,B,52,19,1,B302 
 36,M,B,52,20,1,B304 
 36,M,B,52,21,1,B314 
 36,M,B,52,22,1,B311 
 36,M,B,52,23,0,B315 
 36,M,B,52,24,1,B313 
 36,M,B,52,25,0,B316 
 36,M,B,52,26,1,B312 
 36,M,B,52,27,0,B326 
 36,M,B,52,28,1,B321 
 36,M,B,52,29,1,B323 
 36,M,B,52,30,1,B322 
 36,M,B,52,31,1,B325 
 36,M,B,52,32,1,B324 
 36,M,B,52,33,1,B335 
 36,M,B,52,34,1,B332 
 36,M,B,52,35,1,B333 
 36,M,B,52,36,1,B331 
 36,M,B,52,37,1,B334 
 36,M,B,52,38,1,B342 
 36,M,B,52,39,1,B346 
 36,M,B,52,40,1,B344 
 36,M,B,52,41,1,B341 
 36,M,B,52,42,0,B343 
 36,M,B,52,43,1,B345 
 36,M,B,52,44,0,B352 
 36,M,B,52,45,1,B355 
 36,M,B,52,46,1,B351 
 36,M,B,52,47,0,B354 
 36,M,B,52,48,0,B364 
 36,M,B,52,49,1,B366 
 36,M,B,52,50,1,B361 
 36,M,B,52,51,1,B365 
 36,M,B,52,52,0,B362 
 37,O,B,52, 1,1,B101 
 37,O,B,52, 2,0,B115 
 37,O,B,52, 3,1,B122 
 37,O,B,52, 4,1,B136 
 37,O,B,52, 5,1,B137 
 37,O,B,52, 6,1,B146 
 37,O,B,52, 7,1,B147 
 37,O,B,52, 8,0,B154 
 37,O,B,52, 9,0,B156 
 37,O,B,52,10,1,B157 
 37,O,B,52,11,0,B155 
 37,O,B,52,12,1,B164 
 37,O,B,52,13,1,B166 
 37,O,B,52,14,1,B167 
 37,O,B,52,15,0,B165 
 37,O,B,52,16,1,B305 
 37,O,B,52,17,1,B303 
 37,O,B,52,18,1,B302 
 37,O,B,52,19,1,B301 
 37,O,B,52,20,1,B304 
 37,O,B,52,21,1,B314 
 37,O,B,52,22,1,B311 
 37,O,B,52,23,1,B315 
 37,O,B,52,24,1,B313 
 37,O,B,52,25,1,B316 
 37,O,B,52,26,1,B312 
 37,O,B,52,27,1,B326 
 37,O,B,52,28,1,B321 
 37,O,B,52,29,1,B323 
 37,O,B,52,30,1,B322 
 37,O,B,52,31,1,B325 
 37,O,B,52,32,1,B324 
 37,O,B,52,33,1,B335 
 37,O,B,52,34,1,B332 
 37,O,B,52,35,1,B333 
 37,O,B,52,36,1,B331 
 37,O,B,52,37,1,B334 
 37,O,B,52,38,1,B342 
 37,O,B,52,39,1,B346 
 37,O,B,52,40,1,B344 
 37,O,B,52,41,1,B341 
 37,O,B,52,42,1,B343 
 37,O,B,52,43,1,B345 
 37,O,B,52,44,1,B352 
 37,O,B,52,45,1,B355 
 37,O,B,52,46,1,B351 
 37,O,B,52,47,1,B354 
 37,O,B,52,48,1,B364 
 37,O,B,52,49,0,B366 
 37,O,B,52,50,1,B365 
 37,O,B,52,51,1,B362 
 37,O,B,52,52,1,B361 
 37,C,B,52, 1,1,B101 
 37,C,B,52, 2,1,B115 
 37,C,B,52, 3,1,B122 
 37,C,B,52, 4,1,B136 
 37,C,B,52, 5,1,B137 
 37,C,B,52, 6,1,B146 
 37,C,B,52, 7,1,B147 
 37,C,B,52, 8,1,B154 
 37,C,B,52, 9,1,B156 
 37,C,B,52,10,1,B157 
 37,C,B,52,11,1,B155 
 37,C,B,52,12,1,B164 
 37,C,B,52,13,1,B166 
 37,C,B,52,14,1,B167 
 37,C,B,52,15,1,B165 
 37,C,B,52,16,1,B305 
 37,C,B,52,17,1,B303 
 37,C,B,52,18,1,B302 
 37,C,B,52,19,1,B301 
 37,C,B,52,20,0,B304 
 37,C,B,52,21,1,B314 
 37,C,B,52,22,1,B311 
 37,C,B,52,23,1,B315 
 37,C,B,52,24,1,B313 
 37,C,B,52,25,1,B316 
 37,C,B,52,26,1,B312 
 37,C,B,52,27,1,B326 
 37,C,B,52,28,1,B321 
 37,C,B,52,29,1,B323 
 37,C,B,52,30,1,B322 
 37,C,B,52,31,1,B325 
 37,C,B,52,32,1,B324 
 37,C,B,52,33,1,B335 
 37,C,B,52,34,1,B332 
 37,C,B,52,35,1,B333 
 37,C,B,52,36,1,B331 
 37,C,B,52,37,1,B334 
 37,C,B,52,38,1,B342 
 37,C,B,52,39,1,B346 
 37,C,B,52,40,1,B344 
 37,C,B,52,41,1,B341 
 37,C,B,52,42,1,B343 
 37,C,B,52,43,1,B345 
 37,C,B,52,44,1,B352 
 37,C,B,52,45,1,B355 
 37,C,B,52,46,1,B351 
 37,C,B,52,47,1,B354 
 37,C,B,52,48,1,B364 
 37,C,B,52,49,1,B366 
 37,C,B,52,50,1,B365 
 37,C,B,52,51,1,B362 
 37,C,B,52,52,1,B361 
 37,M,B,52, 1,1,B101 
 37,M,B,52, 2,1,B115 
 37,M,B,52, 3,1,B122 
 37,M,B,52, 4,1,B136 
 37,M,B,52, 5,1,B137 
 37,M,B,52, 6,1,B146 
 37,M,B,52, 7,1,B147 
 37,M,B,52, 8,1,B154 
 37,M,B,52, 9,0,B156 
 37,M,B,52,10,1,B157 
 37,M,B,52,11,1,B155 
 37,M,B,52,12,1,B164 
 37,M,B,52,13,1,B166 
 37,M,B,52,14,1,B167 
 37,M,B,52,15,0,B165 
 37,M,B,52,16,1,B305 
 37,M,B,52,17,1,B303 
 37,M,B,52,18,1,B302 
 37,M,B,52,19,1,B301 
 37,M,B,52,20,1,B304 
 37,M,B,52,21,1,B314 
 37,M,B,52,22,1,B311 
 37,M,B,52,23,1,B315 
 37,M,B,52,24,1,B313 
 37,M,B,52,25,1,B316 
 37,M,B,52,26,1,B312 
 37,M,B,52,27,1,B326 
 37,M,B,52,28,1,B321 
 37,M,B,52,29,1,B323 
 37,M,B,52,30,1,B322 
 37,M,B,52,31,1,B325 
 37,M,B,52,32,1,B324 
 37,M,B,52,33,1,B335 
 37,M,B,52,34,1,B332 
 37,M,B,52,35,1,B333 
 37,M,B,52,36,1,B331 
 37,M,B,52,37,1,B334 
 37,M,B,52,38,1,B342 
 37,M,B,52,39,1,B346 
 37,M,B,52,40,1,B344 
 37,M,B,52,41,0,B341 
 37,M,B,52,42,0,B343 
 37,M,B,52,43,1,B345 
 37,M,B,52,44,1,B352 
 37,M,B,52,45,1,B355 
 37,M,B,52,46,1,B351 
 37,M,B,52,47,1,B354 
 37,M,B,52,48,1,B364 
 37,M,B,52,49,1,B366 
 37,M,B,52,50,1,B365 
 37,M,B,52,51,1,B362 
 37,M,B,52,52,1,B361 
 38,O,B,52, 1,0,B101 
 38,O,B,52, 2,0,B115 
 38,O,B,52, 3,0,B122 
 38,O,B,52, 4,0,B136 
 38,O,B,52, 5,0,B137 
 38,O,B,52, 6,1,B146 
 38,O,B,52, 7,0,B147 
 38,O,B,52, 8,0,B154 
 38,O,B,52, 9,0,B156 
 38,O,B,52,10,0,B155 
 38,O,B,52,11,1,B157 
 38,O,B,52,12,0,B164 
 38,O,B,52,13,0,B166 
 38,O,B,52,14,0,B167 
 38,O,B,52,15,1,B165 
 38,O,B,52,16,0,B305 
 38,O,B,52,17,0,B303 
 38,O,B,52,18,0,B302 
 38,O,B,52,19,0,B301 
 38,O,B,52,20,1,B304 
 38,O,B,52,21,0,B314 
 38,O,B,52,22,0,B311 
 38,O,B,52,23,0,B315 
 38,O,B,52,24,0,B313 
 38,O,B,52,25,0,B316 
 38,O,B,52,26,0,B312 
 38,O,B,52,27,1,B326 
 38,O,B,52,28,0,B321 
 38,O,B,52,29,0,B323 
 38,O,B,52,30,0,B322 
 38,O,B,52,31,0,B325 
 38,O,B,52,32,0,B324 
 38,O,B,52,33,0,B335 
 38,O,B,52,34,0,B332 
 38,O,B,52,35,0,B333 
 38,O,B,52,36,0,B331 
 38,O,B,52,37,1,B334 
 38,O,B,52,38,0,B342 
 38,O,B,52,39,1,B346 
 38,O,B,52,40,0,B344 
 38,O,B,52,41,0,B341 
 38,O,B,52,42,0,B343 
 38,O,B,52,43,0,B345 
 38,O,B,52,44,0,B352 
 38,O,B,52,45,0,B355 
 38,O,B,52,46,0,B351 
 38,O,B,52,47,1,B354 
 38,O,B,52,48,1,B364 
 38,O,B,52,49,1,B366 
 38,O,B,52,50,0,B362 
 38,O,B,52,51,1,B361 
 38,O,B,52,52,0,B365 
 38,C,B,52, 1,0,B101 
 38,C,B,52, 2,0,B115 
 38,C,B,52, 3,0,B122 
 38,C,B,52, 4,0,B136 
 38,C,B,52, 5,0,B137 
 38,C,B,52, 6,0,B146 
 38,C,B,52, 7,0,B147 
 38,C,B,52, 8,0,B154 
 38,C,B,52, 9,0,B156 
 38,C,B,52,10,0,B155 
 38,C,B,52,11,0,B157 
 38,C,B,52,12,0,B164 
 38,C,B,52,13,0,B166 
 38,C,B,52,14,0,B167 
 38,C,B,52,15,0,B165 
 38,C,B,52,16,0,B305 
 38,C,B,52,17,0,B303 
 38,C,B,52,18,0,B302 
 38,C,B,52,19,0,B301 
 38,C,B,52,20,1,B304 
 38,C,B,52,21,0,B314 
 38,C,B,52,22,0,B311 
 38,C,B,52,23,0,B315 
 38,C,B,52,24,0,B313 
 38,C,B,52,25,0,B316 
 38,C,B,52,26,0,B312 
 38,C,B,52,27,1,B326 
 38,C,B,52,28,0,B321 
 38,C,B,52,29,0,B323 
 38,C,B,52,30,0,B322 
 38,C,B,52,31,0,B325 
 38,C,B,52,32,0,B324 
 38,C,B,52,33,0,B335 
 38,C,B,52,34,0,B332 
 38,C,B,52,35,0,B333 
 38,C,B,52,36,0,B331 
 38,C,B,52,37,0,B334 
 38,C,B,52,38,0,B342 
 38,C,B,52,39,0,B346 
 38,C,B,52,40,0,B344 
 38,C,B,52,41,0,B341 
 38,C,B,52,42,0,B343 
 38,C,B,52,43,0,B345 
 38,C,B,52,44,0,B352 
 38,C,B,52,45,0,B355 
 38,C,B,52,46,0,B351 
 38,C,B,52,47,0,B354 
 38,C,B,52,48,0,B364 
 38,C,B,52,49,0,B366 
 38,C,B,52,50,0,B362 
 38,C,B,52,51,0,B361 
 38,C,B,52,52,0,B365 
 38,M,B,52, 1,0,B101 
 38,M,B,52, 2,0,B115 
 38,M,B,52, 3,0,B122 
 38,M,B,52, 4,0,B136 
 38,M,B,52, 5,0,B137 
 38,M,B,52, 6,0,B146 
 38,M,B,52, 7,0,B147 
 38,M,B,52, 8,0,B154 
 38,M,B,52, 9,0,B156 
 38,M,B,52,10,0,B155 
 38,M,B,52,11,1,B157 
 38,M,B,52,12,0,B164 
 38,M,B,52,13,0,B166 
 38,M,B,52,14,0,B167 
 38,M,B,52,15,0,B165 
 38,M,B,52,16,1,B305 
 38,M,B,52,17,0,B303 
 38,M,B,52,18,0,B302 
 38,M,B,52,19,0,B301 
 38,M,B,52,20,0,B304 
 38,M,B,52,21,0,B314 
 38,M,B,52,22,0,B311 
 38,M,B,52,23,0,B315 
 38,M,B,52,24,0,B313 
 38,M,B,52,25,0,B316 
 38,M,B,52,26,0,B312 
 38,M,B,52,27,1,B326 
 38,M,B,52,28,0,B321 
 38,M,B,52,29,0,B323 
 38,M,B,52,30,0,B322 
 38,M,B,52,31,0,B325 
 38,M,B,52,32,0,B324 
 38,M,B,52,33,0,B335 
 38,M,B,52,34,0,B332 
 38,M,B,52,35,0,B333 
 38,M,B,52,36,0,B331 
 38,M,B,52,37,0,B334 
 38,M,B,52,38,0,B342 
 38,M,B,52,39,0,B346 
 38,M,B,52,40,0,B344 
 38,M,B,52,41,1,B341 
 38,M,B,52,42,1,B343 
 38,M,B,52,43,0,B345 
 38,M,B,52,44,0,B352 
 38,M,B,52,45,0,B355 
 38,M,B,52,46,0,B351 
 38,M,B,52,47,1,B354 
 38,M,B,52,48,0,B364 
 38,M,B,52,49,0,B366 
 38,M,B,52,50,0,B362 
 38,M,B,52,51,0,B361 
 38,M,B,52,52,1,B365 
 39,O,B,52, 1,1,B101 
 39,O,B,52, 2,1,B115 
 39,O,B,52, 3,1,B122 
 39,O,B,52, 4,0,B136 
 39,O,B,52, 5,1,B137 
 39,O,B,52, 6,0,B146 
 39,O,B,52, 7,0,B147 
 39,O,B,52, 8,1,B154 
 39,O,B,52, 9,0,B156 
 39,O,B,52,10,1,B157 
 39,O,B,52,11,1,B155 
 39,O,B,52,12,0,B166 
 39,O,B,52,13,1,B164 
 39,O,B,52,14,1,B167 
 39,O,B,52,15,1,B165 
 39,O,B,52,16,1,B305 
 39,O,B,52,17,1,B303 
 39,O,B,52,18,0,B302 
 39,O,B,52,19,1,B301 
 39,O,B,52,20,0,B304 
 39,O,B,52,21,1,B314 
 39,O,B,52,22,1,B311 
 39,O,B,52,23,1,B315 
 39,O,B,52,24,1,B313 
 39,O,B,52,25,1,B316 
 39,O,B,52,26,0,B312 
 39,O,B,52,27,0,B326 
 39,O,B,52,28,1,B321 
 39,O,B,52,29,1,B323 
 39,O,B,52,30,1,B322 
 39,O,B,52,31,1,B325 
 39,O,B,52,32,1,B324 
 39,O,B,52,33,1,B335 
 39,O,B,52,34,1,B332 
 39,O,B,52,35,0,B333 
 39,O,B,52,36,1,B331 
 39,O,B,52,37,1,B334 
 39,O,B,52,38,0,B342 
 39,O,B,52,39,0,B346 
 39,O,B,52,40,1,B344 
 39,O,B,52,41,0,B341 
 39,O,B,52,42,1,B343 
 39,O,B,52,43,1,B345 
 39,O,B,52,44,1,B352 
 39,O,B,52,45,1,B355 
 39,O,B,52,46,1,B351 
 39,O,B,52,47,1,B354 
 39,O,B,52,48,1,B364 
 39,O,B,52,49,1,B366 
 39,O,B,52,50,0,B365 
 39,O,B,52,51,0,B361 
 39,O,B,52,52,1,B362 
 39,C,B,52, 1,1,B101 
 39,C,B,52, 2,1,B115 
 39,C,B,52, 3,1,B122 
 39,C,B,52, 4,0,B136 
 39,C,B,52, 5,1,B137 
 39,C,B,52, 6,0,B146 
 39,C,B,52, 7,0,B147 
 39,C,B,52, 8,1,B154 
 39,C,B,52, 9,1,B156 
 39,C,B,52,10,1,B157 
 39,C,B,52,11,1,B155 
 39,C,B,52,12,0,B166 
 39,C,B,52,13,1,B164 
 39,C,B,52,14,1,B167 
 39,C,B,52,15,1,B165 
 39,C,B,52,16,1,B305 
 39,C,B,52,17,1,B303 
 39,C,B,52,18,0,B302 
 39,C,B,52,19,1,B301 
 39,C,B,52,20,0,B304 
 39,C,B,52,21,1,B314 
 39,C,B,52,22,1,B311 
 39,C,B,52,23,1,B315 
 39,C,B,52,24,1,B313 
 39,C,B,52,25,1,B316 
 39,C,B,52,26,1,B312 
 39,C,B,52,27,1,B326 
 39,C,B,52,28,1,B321 
 39,C,B,52,29,1,B323 
 39,C,B,52,30,1,B322 
 39,C,B,52,31,1,B325 
 39,C,B,52,32,1,B324 
 39,C,B,52,33,1,B335 
 39,C,B,52,34,1,B332 
 39,C,B,52,35,1,B333 
 39,C,B,52,36,1,B331 
 39,C,B,52,37,1,B334 
 39,C,B,52,38,1,B342 
 39,C,B,52,39,1,B346 
 39,C,B,52,40,1,B344 
 39,C,B,52,41,0,B341 
 39,C,B,52,42,1,B343 
 39,C,B,52,43,1,B345 
 39,C,B,52,44,1,B352 
 39,C,B,52,45,1,B355 
 39,C,B,52,46,1,B351 
 39,C,B,52,47,1,B354 
 39,C,B,52,48,1,B364 
 39,C,B,52,49,1,B366 
 39,C,B,52,50,1,B365 
 39,C,B,52,51,1,B361 
 39,C,B,52,52,1,B362 
 39,M,B,52, 1,1,B101 
 39,M,B,52, 2,1,B115 
 39,M,B,52, 3,1,B122 
 39,M,B,52, 4,0,B136 
 39,M,B,52, 5,1,B137 
 39,M,B,52, 6,0,B146 
 39,M,B,52, 7,0,B147 
 39,M,B,52, 8,1,B154 
 39,M,B,52, 9,1,B156 
 39,M,B,52,10,1,B157 
 39,M,B,52,11,1,B155 
 39,M,B,52,12,0,B166 
 39,M,B,52,13,0,B164 
 39,M,B,52,14,1,B167 
 39,M,B,52,15,1,B165 
 39,M,B,52,16,1,B305 
 39,M,B,52,17,1,B303 
 39,M,B,52,18,0,B302 
 39,M,B,52,19,1,B301 
 39,M,B,52,20,1,B304 
 39,M,B,52,21,1,B314 
 39,M,B,52,22,1,B311 
 39,M,B,52,23,1,B315 
 39,M,B,52,24,1,B313 
 39,M,B,52,25,1,B316 
 39,M,B,52,26,1,B312 
 39,M,B,52,27,0,B326 
 39,M,B,52,28,1,B321 
 39,M,B,52,29,1,B323 
 39,M,B,52,30,1,B322 
 39,M,B,52,31,1,B325 
 39,M,B,52,32,1,B324 
 39,M,B,52,33,1,B335 
 39,M,B,52,34,1,B332 
 39,M,B,52,35,1,B333 
 39,M,B,52,36,1,B331 
 39,M,B,52,37,1,B334 
 39,M,B,52,38,1,B342 
 39,M,B,52,39,1,B346 
 39,M,B,52,40,1,B344 
 39,M,B,52,41,0,B341 
 39,M,B,52,42,0,B343 
 39,M,B,52,43,1,B345 
 39,M,B,52,44,1,B352 
 39,M,B,52,45,1,B355 
 39,M,B,52,46,1,B351 
 39,M,B,52,47,1,B354 
 39,M,B,52,48,1,B364 
 39,M,B,52,49,1,B366 
 39,M,B,52,50,0,B365 
 39,M,B,52,51,1,B361 
 39,M,B,52,52,1,B362 
 40,O,B,52, 1,0,B101 
 40,O,B,52, 2,1,B115 
 40,O,B,52, 3,0,B122 
 40,O,B,52, 4,1,B136 
 40,O,B,52, 5,0,B137 
 40,O,B,52, 6,1,B146 
 40,O,B,52, 7,0,B147 
 40,O,B,52, 8,0,B154 
 40,O,B,52, 9,0,B156 
 40,O,B,52,10,1,B155 
 40,O,B,52,11,1,B157 
 40,O,B,52,12,0,B164 
 40,O,B,52,13,0,B166 
 40,O,B,52,14,0,B167 
 40,O,B,52,15,0,B165 
 40,O,B,52,16,1,B305 
 40,O,B,52,17,0,B303 
 40,O,B,52,18,1,B302 
 40,O,B,52,19,0,B301 
 40,O,B,52,20,1,B304 
 40,O,B,52,21,1,B314 
 40,O,B,52,22,0,B311 
 40,O,B,52,23,0,B315 
 40,O,B,52,24,0,B313 
 40,O,B,52,25,0,B316 
 40,O,B,52,26,1,B312 
 40,O,B,52,27,0,B326 
 40,O,B,52,28,0,B321 
 40,O,B,52,29,0,B323 
 40,O,B,52,30,0,B322 
 40,O,B,52,31,0,B325 
 40,O,B,52,32,0,B324 
 40,O,B,52,33,1,B335 
 40,O,B,52,34,1,B332 
 40,O,B,52,35,0,B333 
 40,O,B,52,36,1,B331 
 40,O,B,52,37,0,B334 
 40,O,B,52,38,0,B342 
 40,O,B,52,39,0,B346 
 40,O,B,52,40,0,B344 
 40,O,B,52,41,0,B341 
 40,O,B,52,42,0,B343 
 40,O,B,52,43,0,B345 
 40,O,B,52,44,0,B352 
 40,O,B,52,45,1,B355 
 40,O,B,52,46,0,B351 
 40,O,B,52,47,0,B354 
 40,O,B,52,48,1,B364 
 40,O,B,52,49,0,B366 
 40,O,B,52,50,0,B362 
 40,O,B,52,51,0,B361 
 40,O,B,52,52,0,B365 
 40,C,B,52, 1,0,B101 
 40,C,B,52, 2,0,B115 
 40,C,B,52, 3,0,B122 
 40,C,B,52, 4,0,B136 
 40,C,B,52, 5,0,B137 
 40,C,B,52, 6,1,B146 
 40,C,B,52, 7,0,B147 
 40,C,B,52, 8,0,B154 
 40,C,B,52, 9,0,B156 
 40,C,B,52,10,0,B155 
 40,C,B,52,11,0,B157 
 40,C,B,52,12,0,B164 
 40,C,B,52,13,0,B166 
 40,C,B,52,14,0,B167 
 40,C,B,52,15,0,B165 
 40,C,B,52,16,1,B305 
 40,C,B,52,17,0,B303 
 40,C,B,52,18,0,B302 
 40,C,B,52,19,0,B301 
 40,C,B,52,20,1,B304 
 40,C,B,52,21,0,B314 
 40,C,B,52,22,0,B311 
 40,C,B,52,23,0,B315 
 40,C,B,52,24,0,B313 
 40,C,B,52,25,0,B316 
 40,C,B,52,26,0,B312 
 40,C,B,52,27,0,B326 
 40,C,B,52,28,0,B321 
 40,C,B,52,29,0,B323 
 40,C,B,52,30,0,B322 
 40,C,B,52,31,0,B325 
 40,C,B,52,32,0,B324 
 40,C,B,52,33,1,B335 
 40,C,B,52,34,0,B332 
 40,C,B,52,35,0,B333 
 40,C,B,52,36,0,B331 
 40,C,B,52,37,0,B334 
 40,C,B,52,38,0,B342 
 40,C,B,52,39,0,B346 
 40,C,B,52,40,0,B344 
 40,C,B,52,41,0,B341 
 40,C,B,52,42,0,B343 
 40,C,B,52,43,0,B345 
 40,C,B,52,44,0,B352 
 40,C,B,52,45,1,B355 
 40,C,B,52,46,0,B351 
 40,C,B,52,47,0,B354 
 40,C,B,52,48,0,B364 
 40,C,B,52,49,0,B366 
 40,C,B,52,50,0,B362 
 40,C,B,52,51,0,B361 
 40,C,B,52,52,0,B365 
 40,M,B,52, 1,0,B101 
 40,M,B,52, 2,0,B115 
 40,M,B,52, 3,0,B122 
 40,M,B,52, 4,0,B136 
 40,M,B,52, 5,0,B137 
 40,M,B,52, 6,1,B146 
 40,M,B,52, 7,0,B147 
 40,M,B,52, 8,0,B154 
 40,M,B,52, 9,0,B156 
 40,M,B,52,10,0,B155 
 40,M,B,52,11,0,B157 
 40,M,B,52,12,0,B164 
 40,M,B,52,13,0,B166 
 40,M,B,52,14,0,B167 
 40,M,B,52,15,0,B165 
 40,M,B,52,16,1,B305 
 40,M,B,52,17,1,B303 
 40,M,B,52,18,0,B302 
 40,M,B,52,19,0,B301 
 40,M,B,52,20,0,B304 
 40,M,B,52,21,0,B314 
 40,M,B,52,22,0,B311 
 40,M,B,52,23,0,B315 
 40,M,B,52,24,0,B313 
 40,M,B,52,25,0,B316 
 40,M,B,52,26,0,B312 
 40,M,B,52,27,1,B326 
 40,M,B,52,28,0,B321 
 40,M,B,52,29,0,B323 
 40,M,B,52,30,0,B322 
 40,M,B,52,31,0,B325 
 40,M,B,52,32,0,B324 
 40,M,B,52,33,1,B335 
 40,M,B,52,34,0,B332 
 40,M,B,52,35,0,B333 
 40,M,B,52,36,1,B331 
 40,M,B,52,37,0,B334 
 40,M,B,52,38,0,B342 
 40,M,B,52,39,0,B346 
 40,M,B,52,40,0,B344 
 40,M,B,52,41,1,B341 
 40,M,B,52,42,1,B343 
 40,M,B,52,43,0,B345 
 40,M,B,52,44,0,B352 
 40,M,B,52,45,1,B355 
 40,M,B,52,46,0,B351 
 40,M,B,52,47,0,B354 
 40,M,B,52,48,0,B364 
 40,M,B,52,49,0,B366 
 40,M,B,52,50,0,B362 
 40,M,B,52,51,0,B361 
 40,M,B,52,52,1,B365 
 41,O,B,52, 1,1,B101 
 41,O,B,52, 2,0,B115 
 41,O,B,52, 3,1,B122 
 41,O,B,52, 4,1,B136 
 41,O,B,52, 5,0,B137 
 41,O,B,52, 6,1,B146 
 41,O,B,52, 7,0,B147 
 41,O,B,52, 8,1,B154 
 41,O,B,52, 9,1,B156 
 41,O,B,52,10,1,B157 
 41,O,B,52,11,0,B155 
 41,O,B,52,12,0,B166 
 41,O,B,52,13,1,B164 
 41,O,B,52,14,0,B167 
 41,O,B,52,15,1,B165 
 41,O,B,52,16,0,B305 
 41,O,B,52,17,1,B303 
 41,O,B,52,18,0,B302 
 41,O,B,52,19,0,B301 
 41,O,B,52,20,0,B304 
 41,O,B,52,21,0,B314 
 41,O,B,52,22,1,B311 
 41,O,B,52,23,0,B315 
 41,O,B,52,24,0,B313 
 41,O,B,52,25,0,B316 
 41,O,B,52,26,0,B312 
 41,O,B,52,27,0,B326 
 41,O,B,52,28,1,B321 
 41,O,B,52,29,1,B323 
 41,O,B,52,30,1,B322 
 41,O,B,52,31,1,B325 
 41,O,B,52,32,0,B324 
 41,O,B,52,33,0,B335 
 41,O,B,52,34,1,B332 
 41,O,B,52,35,0,B333 
 41,O,B,52,36,1,B331 
 41,O,B,52,37,0,B334 
 41,O,B,52,38,0,B342 
 41,O,B,52,39,0,B346 
 41,O,B,52,40,0,B344 
 41,O,B,52,41,1,B341 
 41,O,B,52,42,1,B343 
 41,O,B,52,43,0,B345 
 41,O,B,52,44,0,B352 
 41,O,B,52,45,1,B355 
 41,O,B,52,46,1,B351 
 41,O,B,52,47,0,B354 
 41,O,B,52,48,0,B364 
 41,O,B,52,49,0,B366 
 41,O,B,52,50,1,B365 
 41,O,B,52,51,1,B362 
 41,O,B,52,52,0,B361 
 41,C,B,52, 1,1,B101 
 41,C,B,52, 2,1,B115 
 41,C,B,52, 3,1,B122 
 41,C,B,52, 4,1,B136 
 41,C,B,52, 5,0,B137 
 41,C,B,52, 6,1,B146 
 41,C,B,52, 7,0,B147 
 41,C,B,52, 8,1,B154 
 41,C,B,52, 9,1,B156 
 41,C,B,52,10,1,B157 
 41,C,B,52,11,0,B155 
 41,C,B,52,12,0,B166 
 41,C,B,52,13,1,B164 
 41,C,B,52,14,0,B167 
 41,C,B,52,15,1,B165 
 41,C,B,52,16,0,B305 
 41,C,B,52,17,1,B303 
 41,C,B,52,18,0,B302 
 41,C,B,52,19,0,B301 
 41,C,B,52,20,0,B304 
 41,C,B,52,21,0,B314 
 41,C,B,52,22,0,B311 
 41,C,B,52,23,0,B315 
 41,C,B,52,24,0,B313 
 41,C,B,52,25,0,B316 
 41,C,B,52,26,0,B312 
 41,C,B,52,27,0,B326 
 41,C,B,52,28,1,B321 
 41,C,B,52,29,0,B323 
 41,C,B,52,30,1,B322 
 41,C,B,52,31,1,B325 
 41,C,B,52,32,0,B324 
 41,C,B,52,33,0,B335 
 41,C,B,52,34,1,B332 
 41,C,B,52,35,0,B333 
 41,C,B,52,36,1,B331 
 41,C,B,52,37,0,B334 
 41,C,B,52,38,0,B342 
 41,C,B,52,39,0,B346 
 41,C,B,52,40,0,B344 
 41,C,B,52,41,1,B341 
 41,C,B,52,42,1,B343 
 41,C,B,52,43,0,B345 
 41,C,B,52,44,0,B352 
 41,C,B,52,45,0,B355 
 41,C,B,52,46,1,B351 
 41,C,B,52,47,0,B354 
 41,C,B,52,48,0,B364 
 41,C,B,52,49,0,B366 
 41,C,B,52,50,0,B365 
 41,C,B,52,51,1,B362 
 41,C,B,52,52,0,B361 
 41,M,B,52, 1,1,B101 
 41,M,B,52, 2,1,B115 
 41,M,B,52, 3,1,B122 
 41,M,B,52, 4,0,B136 
 41,M,B,52, 5,0,B137 
 41,M,B,52, 6,1,B146 
 41,M,B,52, 7,0,B147 
 41,M,B,52, 8,0,B154 
 41,M,B,52, 9,0,B156 
 41,M,B,52,10,1,B157 
 41,M,B,52,11,0,B155 
 41,M,B,52,12,0,B166 
 41,M,B,52,13,1,B164 
 41,M,B,52,14,0,B167 
 41,M,B,52,15,1,B165 
 41,M,B,52,16,0,B305 
 41,M,B,52,17,1,B303 
 41,M,B,52,18,0,B302 
 41,M,B,52,19,0,B301 
 41,M,B,52,20,1,B304 
 41,M,B,52,21,0,B314 
 41,M,B,52,22,0,B311 
 41,M,B,52,23,1,B315 
 41,M,B,52,24,0,B313 
 41,M,B,52,25,0,B316 
 41,M,B,52,26,1,B312 
 41,M,B,52,27,0,B326 
 41,M,B,52,28,1,B321 
 41,M,B,52,29,0,B323 
 41,M,B,52,30,1,B322 
 41,M,B,52,31,1,B325 
 41,M,B,52,32,1,B324 
 41,M,B,52,33,0,B335 
 41,M,B,52,34,1,B332 
 41,M,B,52,35,0,B333 
 41,M,B,52,36,1,B331 
 41,M,B,52,37,0,B334 
 41,M,B,52,38,0,B342 
 41,M,B,52,39,0,B346 
 41,M,B,52,40,0,B344 
 41,M,B,52,41,1,B341 
 41,M,B,52,42,1,B343 
 41,M,B,52,43,1,B345 
 41,M,B,52,44,0,B352 
 41,M,B,52,45,0,B355 
 41,M,B,52,46,1,B351 
 41,M,B,52,47,0,B354 
 41,M,B,52,48,0,B364 
 41,M,B,52,49,0,B366 
 41,M,B,52,50,0,B365 
 41,M,B,52,51,1,B362 
 41,M,B,52,52,0,B361 
 42,O,B,52, 1,0,B101 
 42,O,B,52, 2,1,B115 
 42,O,B,52, 3,1,B122 
 42,O,B,52, 4,1,B136 
 42,O,B,52, 5,1,B137 
 42,O,B,52, 6,0,B146 
 42,O,B,52, 7,1,B147 
 42,O,B,52, 8,1,B154 
 42,O,B,52, 9,1,B156 
 42,O,B,52,10,1,B157 
 42,O,B,52,11,1,B155 
 42,O,B,52,12,1,B164 
 42,O,B,52,13,1,B166 
 42,O,B,52,14,1,B167 
 42,O,B,52,15,0,B165 
 42,O,B,52,16,0,B305 
 42,O,B,52,17,1,B303 
 42,O,B,52,18,1,B302 
 42,O,B,52,19,1,B301 
 42,O,B,52,20,0,B304 
 42,O,B,52,21,1,B314 
 42,O,B,52,22,0,B311 
 42,O,B,52,23,0,B315 
 42,O,B,52,24,1,B313 
 42,O,B,52,25,1,B316 
 42,O,B,52,26,1,B312 
 42,O,B,52,27,1,B326 
 42,O,B,52,28,1,B321 
 42,O,B,52,29,1,B323 
 42,O,B,52,30,1,B322 
 42,O,B,52,31,0,B325 
 42,O,B,52,32,1,B324 
 42,O,B,52,33,0,B335 
 42,O,B,52,34,0,B332 
 42,O,B,52,35,1,B333 
 42,O,B,52,36,0,B331 
 42,O,B,52,37,1,B334 
 42,O,B,52,38,0,B342 
 42,O,B,52,39,1,B346 
 42,O,B,52,40,1,B344 
 42,O,B,52,41,1,B341 
 42,O,B,52,42,0,B343 
 42,O,B,52,43,0,B345 
 42,O,B,52,44,0,B352 
 42,O,B,52,45,1,B355 
 42,O,B,52,46,0,B351 
 42,O,B,52,47,0,B354 
 42,O,B,52,48,1,B364 
 42,O,B,52,49,0,B366 
 42,O,B,52,50,0,B361 
 42,O,B,52,51,1,B362 
 42,O,B,52,52,1,B365 
 42,C,B,52, 1,0,B101 
 42,C,B,52, 2,1,B115 
 42,C,B,52, 3,1,B122 
 42,C,B,52, 4,1,B136 
 42,C,B,52, 5,1,B137 
 42,C,B,52, 6,0,B146 
 42,C,B,52, 7,1,B147 
 42,C,B,52, 8,1,B154 
 42,C,B,52, 9,1,B156 
 42,C,B,52,10,1,B157 
 42,C,B,52,11,1,B155 
 42,C,B,52,12,1,B164 
 42,C,B,52,13,1,B166 
 42,C,B,52,14,1,B167 
 42,C,B,52,15,1,B165 
 42,C,B,52,16,0,B305 
 42,C,B,52,17,1,B303 
 42,C,B,52,18,1,B302 
 42,C,B,52,19,1,B301 
 42,C,B,52,20,0,B304 
 42,C,B,52,21,1,B314 
 42,C,B,52,22,1,B311 
 42,C,B,52,23,1,B315 
 42,C,B,52,24,1,B313 
 42,C,B,52,25,1,B316 
 42,C,B,52,26,1,B312 
 42,C,B,52,27,1,B326 
 42,C,B,52,28,1,B321 
 42,C,B,52,29,1,B323 
 42,C,B,52,30,1,B322 
 42,C,B,52,31,1,B325 
 42,C,B,52,32,1,B324 
 42,C,B,52,33,0,B335 
 42,C,B,52,34,1,B332 
 42,C,B,52,35,1,B333 
 42,C,B,52,36,1,B331 
 42,C,B,52,37,1,B334 
 42,C,B,52,38,1,B342 
 42,C,B,52,39,1,B346 
 42,C,B,52,40,1,B344 
 42,C,B,52,41,1,B341 
 42,C,B,52,42,1,B343 
 42,C,B,52,43,1,B345 
 42,C,B,52,44,0,B352 
 42,C,B,52,45,1,B355 
 42,C,B,52,46,0,B351 
 42,C,B,52,47,0,B354 
 42,C,B,52,48,1,B364 
 42,C,B,52,49,1,B366 
 42,C,B,52,50,1,B361 
 42,C,B,52,51,1,B362 
 42,C,B,52,52,1,B365 
 42,M,B,52, 1,0,B101 
 42,M,B,52, 2,1,B115 
 42,M,B,52, 3,1,B122 
 42,M,B,52, 4,1,B136 
 42,M,B,52, 5,1,B137 
 42,M,B,52, 6,0,B146 
 42,M,B,52, 7,1,B147 
 42,M,B,52, 8,1,B154 
 42,M,B,52, 9,1,B156 
 42,M,B,52,10,1,B157 
 42,M,B,52,11,1,B155 
 42,M,B,52,12,1,B164 
 42,M,B,52,13,1,B166 
 42,M,B,52,14,1,B167 
 42,M,B,52,15,1,B165 
 42,M,B,52,16,0,B305 
 42,M,B,52,17,1,B303 
 42,M,B,52,18,1,B302 
 42,M,B,52,19,1,B301 
 42,M,B,52,20,1,B304 
 42,M,B,52,21,1,B314 
 42,M,B,52,22,1,B311 
 42,M,B,52,23,1,B315 
 42,M,B,52,24,1,B313 
 42,M,B,52,25,1,B316 
 42,M,B,52,26,1,B312 
 42,M,B,52,27,1,B326 
 42,M,B,52,28,1,B321 
 42,M,B,52,29,1,B323 
 42,M,B,52,30,1,B322 
 42,M,B,52,31,1,B325 
 42,M,B,52,32,1,B324 
 42,M,B,52,33,0,B335 
 42,M,B,52,34,1,B332 
 42,M,B,52,35,1,B333 
 42,M,B,52,36,0,B331 
 42,M,B,52,37,1,B334 
 42,M,B,52,38,1,B342 
 42,M,B,52,39,1,B346 
 42,M,B,52,40,1,B344 
 42,M,B,52,41,1,B341 
 42,M,B,52,42,1,B343 
 42,M,B,52,43,1,B345 
 42,M,B,52,44,0,B352 
 42,M,B,52,45,1,B355 
 42,M,B,52,46,0,B351 
 42,M,B,52,47,0,B354 
 42,M,B,52,48,1,B364 
 42,M,B,52,49,1,B366 
 42,M,B,52,50,1,B361 
 42,M,B,52,51,1,B362 
 42,M,B,52,52,1,B365 
 43,O,B,52, 1,1,B101 
 43,O,B,52, 2,0,B115 
 43,O,B,52, 3,1,B122 
 43,O,B,52, 4,0,B136 
 43,O,B,52, 5,1,B137 
 43,O,B,52, 6,1,B146 
 43,O,B,52, 7,1,B147 
 43,O,B,52, 8,0,B154 
 43,O,B,52, 9,1,B156 
 43,O,B,52,10,1,B157 
 43,O,B,52,11,1,B155 
 43,O,B,52,12,1,B166 
 43,O,B,52,13,1,B164 
 43,O,B,52,14,0,B167 
 43,O,B,52,15,1,B165 
 43,O,B,52,16,1,B305 
 43,O,B,52,17,1,B303 
 43,O,B,52,18,0,B302 
 43,O,B,52,19,1,B301 
 43,O,B,52,20,0,B304 
 43,O,B,52,21,1,B314 
 43,O,B,52,22,1,B311 
 43,O,B,52,23,0,B315 
 43,O,B,52,24,1,B313 
 43,O,B,52,25,0,B316 
 43,O,B,52,26,1,B312 
 43,O,B,52,27,1,B326 
 43,O,B,52,28,1,B321 
 43,O,B,52,29,1,B323 
 43,O,B,52,30,1,B322 
 43,O,B,52,31,1,B325 
 43,O,B,52,32,1,B324 
 43,O,B,52,33,0,B335 
 43,O,B,52,34,1,B332 
 43,O,B,52,35,1,B333 
 43,O,B,52,36,1,B331 
 43,O,B,52,37,1,B334 
 43,O,B,52,38,0,B342 
 43,O,B,52,39,1,B346 
 43,O,B,52,40,1,B344 
 43,O,B,52,41,1,B341 
 43,O,B,52,42,0,B343 
 43,O,B,52,43,1,B345 
 43,O,B,52,44,1,B352 
 43,O,B,52,45,0,B355 
 43,O,B,52,46,1,B351 
 43,O,B,52,47,1,B354 
 43,O,B,52,48,0,B364 
 43,O,B,52,49,1,B366 
 43,O,B,52,50,1,B361 
 43,O,B,52,51,1,B365 
 43,O,B,52,52,1,B362 
 43,C,B,52, 1,1,B101 
 43,C,B,52, 2,0,B115 
 43,C,B,52, 3,0,B122 
 43,C,B,52, 4,0,B136 
 43,C,B,52, 5,1,B137 
 43,C,B,52, 6,1,B146 
 43,C,B,52, 7,1,B147 
 43,C,B,52, 8,0,B154 
 43,C,B,52, 9,1,B156 
 43,C,B,52,10,1,B157 
 43,C,B,52,11,1,B155 
 43,C,B,52,12,1,B166 
 43,C,B,52,13,1,B164 
 43,C,B,52,14,1,B167 
 43,C,B,52,15,1,B165 
 43,C,B,52,16,0,B305 
 43,C,B,52,17,0,B303 
 43,C,B,52,18,1,B302 
 43,C,B,52,19,1,B301 
 43,C,B,52,20,0,B304 
 43,C,B,52,21,1,B314 
 43,C,B,52,22,1,B311 
 43,C,B,52,23,1,B315 
 43,C,B,52,24,1,B313 
 43,C,B,52,25,0,B316 
 43,C,B,52,26,1,B312 
 43,C,B,52,27,1,B326 
 43,C,B,52,28,1,B321 
 43,C,B,52,29,1,B323 
 43,C,B,52,30,1,B322 
 43,C,B,52,31,1,B325 
 43,C,B,52,32,1,B324 
 43,C,B,52,33,0,B335 
 43,C,B,52,34,1,B332 
 43,C,B,52,35,1,B333 
 43,C,B,52,36,1,B331 
 43,C,B,52,37,1,B334 
 43,C,B,52,38,1,B342 
 43,C,B,52,39,1,B346 
 43,C,B,52,40,1,B344 
 43,C,B,52,41,1,B341 
 43,C,B,52,42,1,B343 
 43,C,B,52,43,1,B345 
 43,C,B,52,44,1,B352 
 43,C,B,52,45,1,B355 
 43,C,B,52,46,1,B351 
 43,C,B,52,47,1,B354 
 43,C,B,52,48,0,B364 
 43,C,B,52,49,1,B366 
 43,C,B,52,50,1,B361 
 43,C,B,52,51,1,B365 
 43,C,B,52,52,1,B362 
 43,M,B,52, 1,1,B101 
 43,M,B,52, 2,0,B115 
 43,M,B,52, 3,0,B122 
 43,M,B,52, 4,0,B136 
 43,M,B,52, 5,1,B137 
 43,M,B,52, 6,1,B146 
 43,M,B,52, 7,1,B147 
 43,M,B,52, 8,0,B154 
 43,M,B,52, 9,1,B156 
 43,M,B,52,10,1,B157 
 43,M,B,52,11,1,B155 
 43,M,B,52,12,1,B166 
 43,M,B,52,13,1,B164 
 43,M,B,52,14,1,B167 
 43,M,B,52,15,1,B165 
 43,M,B,52,16,1,B305 
 43,M,B,52,17,1,B303 
 43,M,B,52,18,1,B302 
 43,M,B,52,19,1,B301 
 43,M,B,52,20,1,B304 
 43,M,B,52,21,1,B314 
 43,M,B,52,22,1,B311 
 43,M,B,52,23,0,B315 
 43,M,B,52,24,1,B313 
 43,M,B,52,25,0,B316 
 43,M,B,52,26,1,B312 
 43,M,B,52,27,1,B326 
 43,M,B,52,28,1,B321 
 43,M,B,52,29,1,B323 
 43,M,B,52,30,1,B322 
 43,M,B,52,31,1,B325 
 43,M,B,52,32,1,B324 
 43,M,B,52,33,0,B335 
 43,M,B,52,34,1,B332 
 43,M,B,52,35,1,B333 
 43,M,B,52,36,1,B331 
 43,M,B,52,37,1,B334 
 43,M,B,52,38,1,B342 
 43,M,B,52,39,1,B346 
 43,M,B,52,40,1,B344 
 43,M,B,52,41,1,B341 
 43,M,B,52,42,0,B343 
 43,M,B,52,43,1,B345 
 43,M,B,52,44,1,B352 
 43,M,B,52,45,1,B355 
 43,M,B,52,46,1,B351 
 43,M,B,52,47,1,B354 
 43,M,B,52,48,1,B364 
 43,M,B,52,49,1,B366 
 43,M,B,52,50,1,B361 
 43,M,B,52,51,1,B365 
 43,M,B,52,52,1,B362 
 44,O,B,52, 1,1,B101 
 44,O,B,52, 2,1,B115 
 44,O,B,52, 3,1,B122 
 44,O,B,52, 4,0,B136 
 44,O,B,52, 5,1,B137 
 44,O,B,52, 6,1,B146 
 44,O,B,52, 7,0,B147 
 44,O,B,52, 8,1,B154 
 44,O,B,52, 9,1,B157 
 44,O,B,52,10,1,B155 
 44,O,B,52,11,1,B156 
 44,O,B,52,12,0,B164 
 44,O,B,52,13,1,B166 
 44,O,B,52,14,1,B167 
 44,O,B,52,15,1,B165 
 44,O,B,52,16,0,B305 
 44,O,B,52,17,1,B303 
 44,O,B,52,18,1,B302 
 44,O,B,52,19,1,B301 
 44,O,B,52,20,1,B304 
 44,O,B,52,21,0,B314 
 44,O,B,52,22,1,B311 
 44,O,B,52,23,1,B315 
 44,O,B,52,24,0,B313 
 44,O,B,52,25,1,B316 
 44,O,B,52,26,1,B312 
 44,O,B,52,27,1,B326 
 44,O,B,52,28,1,B321 
 44,O,B,52,29,1,B323 
 44,O,B,52,30,1,B322 
 44,O,B,52,31,1,B325 
 44,O,B,52,32,1,B324 
 44,O,B,52,33,0,B335 
 44,O,B,52,34,1,B332 
 44,O,B,52,35,1,B333 
 44,O,B,52,36,1,B331 
 44,O,B,52,37,1,B334 
 44,O,B,52,38,0,B342 
 44,O,B,52,39,1,B346 
 44,O,B,52,40,1,B344 
 44,O,B,52,41,1,B341 
 44,O,B,52,42,1,B343 
 44,O,B,52,43,1,B345 
 44,O,B,52,44,0,B352 
 44,O,B,52,45,0,B355 
 44,O,B,52,46,0,B351 
 44,O,B,52,47,0,B354 
 44,O,B,52,48,1,B364 
 44,O,B,52,49,1,B366 
 44,O,B,52,50,0,B362 
 44,O,B,52,51,1,B361 
 44,O,B,52,52,0,B365 
 44,C,B,52, 1,1,B101 
 44,C,B,52, 2,1,B115 
 44,C,B,52, 3,1,B122 
 44,C,B,52, 4,1,B136 
 44,C,B,52, 5,1,B137 
 44,C,B,52, 6,1,B146 
 44,C,B,52, 7,1,B147 
 44,C,B,52, 8,1,B154 
 44,C,B,52, 9,1,B157 
 44,C,B,52,10,1,B155 
 44,C,B,52,11,1,B156 
 44,C,B,52,12,1,B164 
 44,C,B,52,13,1,B166 
 44,C,B,52,14,1,B167 
 44,C,B,52,15,1,B165 
 44,C,B,52,16,0,B305 
 44,C,B,52,17,1,B303 
 44,C,B,52,18,1,B302 
 44,C,B,52,19,1,B301 
 44,C,B,52,20,0,B304 
 44,C,B,52,21,0,B314 
 44,C,B,52,22,1,B311 
 44,C,B,52,23,1,B315 
 44,C,B,52,24,1,B313 
 44,C,B,52,25,1,B316 
 44,C,B,52,26,1,B312 
 44,C,B,52,27,1,B326 
 44,C,B,52,28,1,B321 
 44,C,B,52,29,1,B323 
 44,C,B,52,30,1,B322 
 44,C,B,52,31,1,B325 
 44,C,B,52,32,1,B324 
 44,C,B,52,33,0,B335 
 44,C,B,52,34,1,B332 
 44,C,B,52,35,1,B333 
 44,C,B,52,36,1,B331 
 44,C,B,52,37,1,B334 
 44,C,B,52,38,1,B342 
 44,C,B,52,39,1,B346 
 44,C,B,52,40,1,B344 
 44,C,B,52,41,1,B341 
 44,C,B,52,42,1,B343 
 44,C,B,52,43,1,B345 
 44,C,B,52,44,1,B352 
 44,C,B,52,45,1,B355 
 44,C,B,52,46,1,B351 
 44,C,B,52,47,1,B354 
 44,C,B,52,48,1,B364 
 44,C,B,52,49,1,B366 
 44,C,B,52,50,1,B362 
 44,C,B,52,51,1,B361 
 44,C,B,52,52,1,B365 
 44,M,B,52, 1,1,B101 
 44,M,B,52, 2,1,B115 
 44,M,B,52, 3,1,B122 
 44,M,B,52, 4,1,B136 
 44,M,B,52, 5,1,B137 
 44,M,B,52, 6,1,B146 
 44,M,B,52, 7,1,B147 
 44,M,B,52, 8,1,B154 
 44,M,B,52, 9,1,B157 
 44,M,B,52,10,1,B155 
 44,M,B,52,11,1,B156 
 44,M,B,52,12,1,B164 
 44,M,B,52,13,1,B166 
 44,M,B,52,14,1,B167 
 44,M,B,52,15,1,B165 
 44,M,B,52,16,0,B305 
 44,M,B,52,17,1,B303 
 44,M,B,52,18,1,B302 
 44,M,B,52,19,1,B301 
 44,M,B,52,20,1,B304 
 44,M,B,52,21,0,B314 
 44,M,B,52,22,1,B311 
 44,M,B,52,23,0,B315 
 44,M,B,52,24,1,B313 
 44,M,B,52,25,1,B316 
 44,M,B,52,26,1,B312 
 44,M,B,52,27,1,B326 
 44,M,B,52,28,1,B321 
 44,M,B,52,29,1,B323 
 44,M,B,52,30,1,B322 
 44,M,B,52,31,1,B325 
 44,M,B,52,32,1,B324 
 44,M,B,52,33,0,B335 
 44,M,B,52,34,1,B332 
 44,M,B,52,35,1,B333 
 44,M,B,52,36,1,B331 
 44,M,B,52,37,1,B334 
 44,M,B,52,38,1,B342 
 44,M,B,52,39,1,B346 
 44,M,B,52,40,1,B344 
 44,M,B,52,41,1,B341 
 44,M,B,52,42,1,B343 
 44,M,B,52,43,1,B345 
 44,M,B,52,44,1,B352 
 44,M,B,52,45,1,B355 
 44,M,B,52,46,1,B351 
 44,M,B,52,47,1,B354 
 44,M,B,52,48,1,B364 
 44,M,B,52,49,1,B366 
 44,M,B,52,50,1,B362 
 44,M,B,52,51,1,B361 
 44,M,B,52,52,0,B365 
 45,O,B,52, 1,1,B101 
 45,O,B,52, 2,1,B115 
 45,O,B,52, 3,0,B122 
 45,O,B,52, 4,0,B136 
 45,O,B,52, 5,0,B137 
 45,O,B,52, 6,1,B146 
 45,O,B,52, 7,0,B147 
 45,O,B,52, 8,1,B154 
 45,O,B,52, 9,1,B157 
 45,O,B,52,10,1,B156 
 45,O,B,52,11,0,B155 
 45,O,B,52,12,0,B166 
 45,O,B,52,13,0,B164 
 45,O,B,52,14,0,B167 
 45,O,B,52,15,1,B165 
 45,O,B,52,16,0,B305 
 45,O,B,52,17,1,B303 
 45,O,B,52,18,1,B302 
 45,O,B,52,19,0,B301 
 45,O,B,52,20,0,B304 
 45,O,B,52,21,0,B314 
 45,O,B,52,22,1,B311 
 45,O,B,52,23,0,B315 
 45,O,B,52,24,0,B313 
 45,O,B,52,25,1,B316 
 45,O,B,52,26,0,B312 
 45,O,B,52,27,1,B326 
 45,O,B,52,28,1,B321 
 45,O,B,52,29,1,B323 
 45,O,B,52,30,1,B322 
 45,O,B,52,31,1,B325 
 45,O,B,52,32,1,B324 
 45,O,B,52,33,1,B335 
 45,O,B,52,34,1,B332 
 45,O,B,52,35,0,B333 
 45,O,B,52,36,1,B331 
 45,O,B,52,37,1,B334 
 45,O,B,52,38,0,B342 
 45,O,B,52,39,0,B346 
 45,O,B,52,40,0,B344 
 45,O,B,52,41,0,B341 
 45,O,B,52,42,0,B343 
 45,O,B,52,43,1,B345 
 45,O,B,52,44,1,B352 
 45,O,B,52,45,1,B355 
 45,O,B,52,46,0,B351 
 45,O,B,52,47,1,B354 
 45,O,B,52,48,0,B364 
 45,O,B,52,49,0,B366 
 45,O,B,52,50,0,B361 
 45,O,B,52,51,1,B362 
 45,O,B,52,52,0,B365 
 45,C,B,52, 1,1,B101 
 45,C,B,52, 2,1,B115 
 45,C,B,52, 3,0,B122 
 45,C,B,52, 4,1,B136 
 45,C,B,52, 5,0,B137 
 45,C,B,52, 6,1,B146 
 45,C,B,52, 7,0,B147 
 45,C,B,52, 8,1,B154 
 45,C,B,52, 9,1,B157 
 45,C,B,52,10,1,B156 
 45,C,B,52,11,1,B155 
 45,C,B,52,12,0,B166 
 45,C,B,52,13,0,B164 
 45,C,B,52,14,0,B167 
 45,C,B,52,15,1,B165 
 45,C,B,52,16,0,B305 
 45,C,B,52,17,1,B303 
 45,C,B,52,18,1,B302 
 45,C,B,52,19,0,B301 
 45,C,B,52,20,0,B304 
 45,C,B,52,21,1,B314 
 45,C,B,52,22,1,B311 
 45,C,B,52,23,0,B315 
 45,C,B,52,24,0,B313 
 45,C,B,52,25,0,B316 
 45,C,B,52,26,1,B312 
 45,C,B,52,27,0,B326 
 45,C,B,52,28,1,B321 
 45,C,B,52,29,1,B323 
 45,C,B,52,30,1,B322 
 45,C,B,52,31,1,B325 
 45,C,B,52,32,1,B324 
 45,C,B,52,33,1,B335 
 45,C,B,52,34,1,B332 
 45,C,B,52,35,1,B333 
 45,C,B,52,36,1,B331 
 45,C,B,52,37,1,B334 
 45,C,B,52,38,1,B342 
 45,C,B,52,39,1,B346 
 45,C,B,52,40,0,B344 
 45,C,B,52,41,0,B341 
 45,C,B,52,42,1,B343 
 45,C,B,52,43,1,B345 
 45,C,B,52,44,1,B352 
 45,C,B,52,45,1,B355 
 45,C,B,52,46,1,B351 
 45,C,B,52,47,1,B354 
 45,C,B,52,48,1,B364 
 45,C,B,52,49,1,B366 
 45,C,B,52,50,1,B361 
 45,C,B,52,51,1,B362 
 45,C,B,52,52,1,B365 
 45,M,B,52, 1,1,B101 
 45,M,B,52, 2,1,B115 
 45,M,B,52, 3,0,B122 
 45,M,B,52, 4,1,B136 
 45,M,B,52, 5,0,B137 
 45,M,B,52, 6,1,B146 
 45,M,B,52, 7,0,B147 
 45,M,B,52, 8,0,B154 
 45,M,B,52, 9,1,B157 
 45,M,B,52,10,1,B156 
 45,M,B,52,11,1,B155 
 45,M,B,52,12,0,B166 
 45,M,B,52,13,0,B164 
 45,M,B,52,14,0,B167 
 45,M,B,52,15,1,B165 
 45,M,B,52,16,0,B305 
 45,M,B,52,17,1,B303 
 45,M,B,52,18,1,B302 
 45,M,B,52,19,0,B301 
 45,M,B,52,20,1,B304 
 45,M,B,52,21,1,B314 
 45,M,B,52,22,1,B311 
 45,M,B,52,23,0,B315 
 45,M,B,52,24,0,B313 
 45,M,B,52,25,1,B316 
 45,M,B,52,26,0,B312 
 45,M,B,52,27,0,B326 
 45,M,B,52,28,1,B321 
 45,M,B,52,29,1,B323 
 45,M,B,52,30,1,B322 
 45,M,B,52,31,1,B325 
 45,M,B,52,32,0,B324 
 45,M,B,52,33,1,B335 
 45,M,B,52,34,1,B332 
 45,M,B,52,35,1,B333 
 45,M,B,52,36,1,B331 
 45,M,B,52,37,1,B334 
 45,M,B,52,38,1,B342 
 45,M,B,52,39,1,B346 
 45,M,B,52,40,0,B344 
 45,M,B,52,41,0,B341 
 45,M,B,52,42,1,B343 
 45,M,B,52,43,1,B345 
 45,M,B,52,44,1,B352 
 45,M,B,52,45,1,B355 
 45,M,B,52,46,1,B351 
 45,M,B,52,47,1,B354 
 45,M,B,52,48,1,B364 
 45,M,B,52,49,1,B366 
 45,M,B,52,50,1,B361 
 45,M,B,52,51,1,B362 
 45,M,B,52,52,1,B365 
 46,O,B,52, 1,1,B101 
 46,O,B,52, 2,1,B115 
 46,O,B,52, 3,0,B122 
 46,O,B,52, 4,0,B136 
 46,O,B,52, 5,1,B137 
 46,O,B,52, 6,1,B146 
 46,O,B,52, 7,0,B147 
 46,O,B,52, 8,0,B154 
 46,O,B,52, 9,1,B155 
 46,O,B,52,10,1,B156 
 46,O,B,52,11,0,B157 
 46,O,B,52,12,0,B166 
 46,O,B,52,13,0,B164 
 46,O,B,52,14,1,B167 
 46,O,B,52,15,1,B165 
 46,O,B,52,16,1,B305 
 46,O,B,52,17,1,B303 
 46,O,B,52,18,1,B302 
 46,O,B,52,19,0,B301 
 46,O,B,52,20,0,B304 
 46,O,B,52,21,1,B314 
 46,O,B,52,22,0,B311 
 46,O,B,52,23,0,B315 
 46,O,B,52,24,1,B313 
 46,O,B,52,25,0,B316 
 46,O,B,52,26,1,B312 
 46,O,B,52,27,1,B326 
 46,O,B,52,28,1,B321 
 46,O,B,52,29,1,B323 
 46,O,B,52,30,1,B322 
 46,O,B,52,31,0,B325 
 46,O,B,52,32,0,B324 
 46,O,B,52,33,0,B335 
 46,O,B,52,34,1,B332 
 46,O,B,52,35,0,B333 
 46,O,B,52,36,1,B331 
 46,O,B,52,37,0,B334 
 46,O,B,52,38,1,B342 
 46,O,B,52,39,1,B346 
 46,O,B,52,40,1,B344 
 46,O,B,52,41,0,B341 
 46,O,B,52,42,1,B343 
 46,O,B,52,43,1,B345 
 46,O,B,52,44,1,B352 
 46,O,B,52,45,0,B355 
 46,O,B,52,46,1,B351 
 46,O,B,52,47,1,B354 
 46,O,B,52,48,1,B364 
 46,O,B,52,49,1,B366 
 46,O,B,52,50,0,B365 
 46,O,B,52,51,1,B362 
 46,O,B,52,52,1,B361 
 46,C,B,52, 1,1,B101 
 46,C,B,52, 2,1,B115 
 46,C,B,52, 3,0,B122 
 46,C,B,52, 4,1,B136 
 46,C,B,52, 5,1,B137 
 46,C,B,52, 6,1,B146 
 46,C,B,52, 7,1,B147 
 46,C,B,52, 8,0,B154 
 46,C,B,52, 9,1,B155 
 46,C,B,52,10,1,B156 
 46,C,B,52,11,1,B157 
 46,C,B,52,12,0,B166 
 46,C,B,52,13,0,B164 
 46,C,B,52,14,1,B167 
 46,C,B,52,15,1,B165 
 46,C,B,52,16,1,B305 
 46,C,B,52,17,1,B303 
 46,C,B,52,18,1,B302 
 46,C,B,52,19,0,B301 
 46,C,B,52,20,0,B304 
 46,C,B,52,21,1,B314 
 46,C,B,52,22,1,B311 
 46,C,B,52,23,0,B315 
 46,C,B,52,24,1,B313 
 46,C,B,52,25,1,B316 
 46,C,B,52,26,1,B312 
 46,C,B,52,27,1,B326 
 46,C,B,52,28,1,B321 
 46,C,B,52,29,1,B323 
 46,C,B,52,30,1,B322 
 46,C,B,52,31,1,B325 
 46,C,B,52,32,1,B324 
 46,C,B,52,33,0,B335 
 46,C,B,52,34,1,B332 
 46,C,B,52,35,1,B333 
 46,C,B,52,36,1,B331 
 46,C,B,52,37,1,B334 
 46,C,B,52,38,1,B342 
 46,C,B,52,39,1,B346 
 46,C,B,52,40,1,B344 
 46,C,B,52,41,1,B341 
 46,C,B,52,42,1,B343 
 46,C,B,52,43,1,B345 
 46,C,B,52,44,1,B352 
 46,C,B,52,45,1,B355 
 46,C,B,52,46,1,B351 
 46,C,B,52,47,1,B354 
 46,C,B,52,48,1,B364 
 46,C,B,52,49,1,B366 
 46,C,B,52,50,1,B365 
 46,C,B,52,51,1,B362 
 46,C,B,52,52,1,B361 
 46,M,B,52, 1,1,B101 
 46,M,B,52, 2,1,B115 
 46,M,B,52, 3,0,B122 
 46,M,B,52, 4,1,B136 
 46,M,B,52, 5,1,B137 
 46,M,B,52, 6,1,B146 
 46,M,B,52, 7,1,B147 
 46,M,B,52, 8,0,B154 
 46,M,B,52, 9,1,B155 
 46,M,B,52,10,1,B156 
 46,M,B,52,11,1,B157 
 46,M,B,52,12,1,B166 
 46,M,B,52,13,0,B164 
 46,M,B,52,14,1,B167 
 46,M,B,52,15,1,B165 
 46,M,B,52,16,1,B305 
 46,M,B,52,17,1,B303 
 46,M,B,52,18,1,B302 
 46,M,B,52,19,0,B301 
 46,M,B,52,20,1,B304 
 46,M,B,52,21,1,B314 
 46,M,B,52,22,1,B311 
 46,M,B,52,23,0,B315 
 46,M,B,52,24,1,B313 
 46,M,B,52,25,1,B316 
 46,M,B,52,26,1,B312 
 46,M,B,52,27,1,B326 
 46,M,B,52,28,1,B321 
 46,M,B,52,29,1,B323 
 46,M,B,52,30,1,B322 
 46,M,B,52,31,1,B325 
 46,M,B,52,32,1,B324 
 46,M,B,52,33,0,B335 
 46,M,B,52,34,1,B332 
 46,M,B,52,35,0,B333 
 46,M,B,52,36,1,B331 
 46,M,B,52,37,1,B334 
 46,M,B,52,38,0,B342 
 46,M,B,52,39,1,B346 
 46,M,B,52,40,1,B344 
 46,M,B,52,41,1,B341 
 46,M,B,52,42,0,B343 
 46,M,B,52,43,1,B345 
 46,M,B,52,44,1,B352 
 46,M,B,52,45,0,B355 
 46,M,B,52,46,1,B351 
 46,M,B,52,47,1,B354 
 46,M,B,52,48,1,B364 
 46,M,B,52,49,1,B366 
 46,M,B,52,50,0,B365 
 46,M,B,52,51,1,B362 
 46,M,B,52,52,1,B361 
 47,O,B,52, 1,0,B101 
 47,O,B,52, 2,0,B115 
 47,O,B,52, 3,0,B122 
 47,O,B,52, 4,0,B136 
 47,O,B,52, 5,0,B137 
 47,O,B,52, 6,1,B146 
 47,O,B,52, 7,0,B147 
 47,O,B,52, 8,1,B154 
 47,O,B,52, 9,0,B157 
 47,O,B,52,10,0,B156 
 47,O,B,52,11,0,B155 
 47,O,B,52,12,0,B164 
 47,O,B,52,13,1,B166 
 47,O,B,52,14,0,B167 
 47,O,B,52,15,1,B165 
 47,O,B,52,16,0,B305 
 47,O,B,52,17,1,B303 
 47,O,B,52,18,1,B301 
 47,O,B,52,19,0,B302 
 47,O,B,52,20,1,B304 
 47,O,B,52,21,0,B314 
 47,O,B,52,22,1,B311 
 47,O,B,52,23,0,B315 
 47,O,B,52,24,0,B313 
 47,O,B,52,25,1,B316 
 47,O,B,52,26,1,B312 
 47,O,B,52,27,1,B326 
 47,O,B,52,28,0,B321 
 47,O,B,52,29,1,B323 
 47,O,B,52,30,1,B322 
 47,O,B,52,31,0,B325 
 47,O,B,52,32,1,B324 
 47,O,B,52,33,1,B335 
 47,O,B,52,34,1,B332 
 47,O,B,52,35,0,B333 
 47,O,B,52,36,1,B331 
 47,O,B,52,37,0,B334 
 47,O,B,52,38,1,B342 
 47,O,B,52,39,0,B344 
 47,O,B,52,40,1,B346 
 47,O,B,52,41,0,B341 
 47,O,B,52,42,1,B343 
 47,O,B,52,43,1,B345 
 47,O,B,52,44,1,B352 
 47,O,B,52,45,1,B355 
 47,O,B,52,46,0,B351 
 47,O,B,52,47,0,B354 
 47,O,B,52,48,1,B364 
 47,O,B,52,49,0,B366 
 47,O,B,52,50,0,B361 
 47,O,B,52,51,0,B362 
 47,O,B,52,52,0,B365 
 47,C,B,52, 1,0,B101 
 47,C,B,52, 2,0,B115 
 47,C,B,52, 3,0,B122 
 47,C,B,52, 4,0,B136 
 47,C,B,52, 5,0,B137 
 47,C,B,52, 6,1,B146 
 47,C,B,52, 7,0,B147 
 47,C,B,52, 8,1,B154 
 47,C,B,52, 9,0,B157 
 47,C,B,52,10,0,B156 
 47,C,B,52,11,0,B155 
 47,C,B,52,12,0,B164 
 47,C,B,52,13,0,B166 
 47,C,B,52,14,0,B167 
 47,C,B,52,15,0,B165 
 47,C,B,52,16,0,B305 
 47,C,B,52,17,1,B303 
 47,C,B,52,18,1,B301 
 47,C,B,52,19,0,B302 
 47,C,B,52,20,1,B304 
 47,C,B,52,21,0,B314 
 47,C,B,52,22,1,B311 
 47,C,B,52,23,0,B315 
 47,C,B,52,24,0,B313 
 47,C,B,52,25,0,B316 
 47,C,B,52,26,0,B312 
 47,C,B,52,27,0,B326 
 47,C,B,52,28,0,B321 
 47,C,B,52,29,1,B323 
 47,C,B,52,30,0,B322 
 47,C,B,52,31,0,B325 
 47,C,B,52,32,0,B324 
 47,C,B,52,33,1,B335 
 47,C,B,52,34,1,B332 
 47,C,B,52,35,0,B333 
 47,C,B,52,36,0,B331 
 47,C,B,52,37,0,B334 
 47,C,B,52,38,0,B342 
 47,C,B,52,39,0,B344 
 47,C,B,52,40,0,B346 
 47,C,B,52,41,0,B341 
 47,C,B,52,42,0,B343 
 47,C,B,52,43,0,B345 
 47,C,B,52,44,0,B352 
 47,C,B,52,45,1,B355 
 47,C,B,52,46,0,B351 
 47,C,B,52,47,0,B354 
 47,C,B,52,48,1,B364 
 47,C,B,52,49,0,B366 
 47,C,B,52,50,0,B361 
 47,C,B,52,51,1,B362 
 47,C,B,52,52,0,B365 
 47,M,B,52, 1,0,B101 
 47,M,B,52, 2,0,B115 
 47,M,B,52, 3,0,B122 
 47,M,B,52, 4,0,B136 
 47,M,B,52, 5,0,B137 
 47,M,B,52, 6,1,B146 
 47,M,B,52, 7,0,B147 
 47,M,B,52, 8,1,B154 
 47,M,B,52, 9,0,B157 
 47,M,B,52,10,0,B156 
 47,M,B,52,11,0,B155 
 47,M,B,52,12,0,B164 
 47,M,B,52,13,0,B166 
 47,M,B,52,14,0,B167 
 47,M,B,52,15,0,B165 
 47,M,B,52,16,0,B305 
 47,M,B,52,17,1,B303 
 47,M,B,52,18,1,B301 
 47,M,B,52,19,0,B302 
 47,M,B,52,20,1,B304 
 47,M,B,52,21,0,B314 
 47,M,B,52,22,1,B311 
 47,M,B,52,23,0,B315 
 47,M,B,52,24,0,B313 
 47,M,B,52,25,0,B316 
 47,M,B,52,26,1,B312 
 47,M,B,52,27,1,B326 
 47,M,B,52,28,0,B321 
 47,M,B,52,29,1,B323 
 47,M,B,52,30,0,B322 
 47,M,B,52,31,0,B325 
 47,M,B,52,32,0,B324 
 47,M,B,52,33,1,B335 
 47,M,B,52,34,1,B332 
 47,M,B,52,35,0,B333 
 47,M,B,52,36,1,B331 
 47,M,B,52,37,0,B334 
 47,M,B,52,38,0,B342 
 47,M,B,52,39,0,B344 
 47,M,B,52,40,0,B346 
 47,M,B,52,41,0,B341 
 47,M,B,52,42,1,B343 
 47,M,B,52,43,1,B345 
 47,M,B,52,44,0,B352 
 47,M,B,52,45,1,B355 
 47,M,B,52,46,0,B351 
 47,M,B,52,47,0,B354 
 47,M,B,52,48,1,B364 
 47,M,B,52,49,0,B366 
 47,M,B,52,50,0,B361 
 47,M,B,52,51,1,B362 
 47,M,B,52,52,0,B365 
 48,O,B,52, 1,1,B101 
 48,O,B,52, 2,1,B115 
 48,O,B,52, 3,1,B122 
 48,O,B,52, 4,0,B136 
 48,O,B,52, 5,0,B137 
 48,O,B,52, 6,1,B146 
 48,O,B,52, 7,0,B147 
 48,O,B,52, 8,1,B154 
 48,O,B,52, 9,1,B157 
 48,O,B,52,10,1,B156 
 48,O,B,52,11,1,B155 
 48,O,B,52,12,1,B166 
 48,O,B,52,13,1,B164 
 48,O,B,52,14,1,B167 
 48,O,B,52,15,1,B165 
 48,O,B,52,16,1,B305 
 48,O,B,52,17,1,B303 
 48,O,B,52,18,1,B302 
 48,O,B,52,19,1,B301 
 48,O,B,52,20,1,B304 
 48,O,B,52,21,0,B314 
 48,O,B,52,22,1,B311 
 48,O,B,52,23,1,B315 
 48,O,B,52,24,1,B313 
 48,O,B,52,25,1,B316 
 48,O,B,52,26,1,B312 
 48,O,B,52,27,1,B326 
 48,O,B,52,28,1,B321 
 48,O,B,52,29,1,B323 
 48,O,B,52,30,0,B322 
 48,O,B,52,31,1,B325 
 48,O,B,52,32,0,B324 
 48,O,B,52,33,1,B335 
 48,O,B,52,34,1,B332 
 48,O,B,52,35,1,B333 
 48,O,B,52,36,1,B331 
 48,O,B,52,37,1,B334 
 48,O,B,52,38,0,B342 
 48,O,B,52,39,1,B346 
 48,O,B,52,40,0,B344 
 48,O,B,52,41,1,B341 
 48,O,B,52,42,1,B343 
 48,O,B,52,43,0,B345 
 48,O,B,52,44,0,B352 
 48,O,B,52,45,1,B355 
 48,O,B,52,46,1,B351 
 48,O,B,52,47,1,B354 
 48,O,B,52,48,0,B364 
 48,O,B,52,49,0,B366 
 48,O,B,52,50,1,B361 
 48,O,B,52,51,1,B365 
 48,O,B,52,52,0,B362 
 48,C,B,52, 1,1,B101 
 48,C,B,52, 2,1,B115 
 48,C,B,52, 3,1,B122 
 48,C,B,52, 4,0,B136 
 48,C,B,52, 5,0,B137 
 48,C,B,52, 6,1,B146 
 48,C,B,52, 7,1,B147 
 48,C,B,52, 8,1,B154 
 48,C,B,52, 9,1,B157 
 48,C,B,52,10,1,B156 
 48,C,B,52,11,1,B155 
 48,C,B,52,12,1,B166 
 48,C,B,52,13,1,B164 
 48,C,B,52,14,1,B167 
 48,C,B,52,15,1,B165 
 48,C,B,52,16,1,B305 
 48,C,B,52,17,1,B303 
 48,C,B,52,18,1,B302 
 48,C,B,52,19,1,B301 
 48,C,B,52,20,0,B304 
 48,C,B,52,21,1,B314 
 48,C,B,52,22,1,B311 
 48,C,B,52,23,1,B315 
 48,C,B,52,24,1,B313 
 48,C,B,52,25,1,B316 
 48,C,B,52,26,1,B312 
 48,C,B,52,27,1,B326 
 48,C,B,52,28,1,B321 
 48,C,B,52,29,1,B323 
 48,C,B,52,30,1,B322 
 48,C,B,52,31,1,B325 
 48,C,B,52,32,1,B324 
 48,C,B,52,33,1,B335 
 48,C,B,52,34,1,B332 
 48,C,B,52,35,1,B333 
 48,C,B,52,36,1,B331 
 48,C,B,52,37,1,B334 
 48,C,B,52,38,1,B342 
 48,C,B,52,39,1,B346 
 48,C,B,52,40,1,B344 
 48,C,B,52,41,1,B341 
 48,C,B,52,42,1,B343 
 48,C,B,52,43,1,B345 
 48,C,B,52,44,0,B352 
 48,C,B,52,45,1,B355 
 48,C,B,52,46,1,B351 
 48,C,B,52,47,1,B354 
 48,C,B,52,48,1,B364 
 48,C,B,52,49,1,B366 
 48,C,B,52,50,1,B361 
 48,C,B,52,51,1,B365 
 48,C,B,52,52,1,B362 
 48,M,B,52, 1,1,B101 
 48,M,B,52, 2,1,B115 
 48,M,B,52, 3,1,B122 
 48,M,B,52, 4,0,B136 
 48,M,B,52, 5,0,B137 
 48,M,B,52, 6,1,B146 
 48,M,B,52, 7,1,B147 
 48,M,B,52, 8,0,B154 
 48,M,B,52, 9,1,B157 
 48,M,B,52,10,1,B156 
 48,M,B,52,11,1,B155 
 48,M,B,52,12,1,B166 
 48,M,B,52,13,1,B164 
 48,M,B,52,14,1,B167 
 48,M,B,52,15,1,B165 
 48,M,B,52,16,1,B305 
 48,M,B,52,17,0,B303 
 48,M,B,52,18,1,B302 
 48,M,B,52,19,1,B301 
 48,M,B,52,20,1,B304 
 48,M,B,52,21,1,B314 
 48,M,B,52,22,1,B311 
 48,M,B,52,23,1,B315 
 48,M,B,52,24,1,B313 
 48,M,B,52,25,1,B316 
 48,M,B,52,26,1,B312 
 48,M,B,52,27,0,B326 
 48,M,B,52,28,1,B321 
 48,M,B,52,29,1,B323 
 48,M,B,52,30,1,B322 
 48,M,B,52,31,1,B325 
 48,M,B,52,32,1,B324 
 48,M,B,52,33,1,B335 
 48,M,B,52,34,1,B332 
 48,M,B,52,35,1,B333 
 48,M,B,52,36,1,B331 
 48,M,B,52,37,1,B334 
 48,M,B,52,38,1,B342 
 48,M,B,52,39,1,B346 
 48,M,B,52,40,1,B344 
 48,M,B,52,41,1,B341 
 48,M,B,52,42,0,B343 
 48,M,B,52,43,1,B345 
 48,M,B,52,44,0,B352 
 48,M,B,52,45,1,B355 
 48,M,B,52,46,1,B351 
 48,M,B,52,47,1,B354 
 48,M,B,52,48,0,B364 
 48,M,B,52,49,1,B366 
 48,M,B,52,50,1,B361 
 48,M,B,52,51,0,B365 
 48,M,B,52,52,1,B362 
 49,O,B,52, 1,1,B101 
 49,O,B,52, 2,0,B115 
 49,O,B,52, 3,1,B122 
 49,O,B,52, 4,1,B136 
 49,O,B,52, 5,1,B137 
 49,O,B,52, 6,0,B146 
 49,O,B,52, 7,1,B147 
 49,O,B,52, 8,1,B154 
 49,O,B,52, 9,1,B157 
 49,O,B,52,10,0,B156 
 49,O,B,52,11,1,B155 
 49,O,B,52,12,1,B166 
 49,O,B,52,13,0,B164 
 49,O,B,52,14,1,B167 
 49,O,B,52,15,1,B165 
 49,O,B,52,16,1,B305 
 49,O,B,52,17,1,B303 
 49,O,B,52,18,1,B301 
 49,O,B,52,19,0,B302 
 49,O,B,52,20,1,B304 
 49,O,B,52,21,1,B314 
 49,O,B,52,22,0,B311 
 49,O,B,52,23,1,B315 
 49,O,B,52,24,1,B313 
 49,O,B,52,25,1,B316 
 49,O,B,52,26,0,B312 
 49,O,B,52,27,0,B326 
 49,O,B,52,28,1,B321 
 49,O,B,52,29,1,B323 
 49,O,B,52,30,1,B322 
 49,O,B,52,31,1,B325 
 49,O,B,52,32,0,B324 
 49,O,B,52,33,1,B335 
 49,O,B,52,34,0,B332 
 49,O,B,52,35,1,B333 
 49,O,B,52,36,1,B331 
 49,O,B,52,37,1,B334 
 49,O,B,52,38,1,B342 
 49,O,B,52,39,1,B346 
 49,O,B,52,40,1,B344 
 49,O,B,52,41,1,B341 
 49,O,B,52,42,1,B343 
 49,O,B,52,43,1,B345 
 49,O,B,52,44,1,B352 
 49,O,B,52,45,1,B355 
 49,O,B,52,46,1,B351 
 49,O,B,52,47,0,B354 
 49,O,B,52,48,0,B364 
 49,O,B,52,49,1,B366 
 49,O,B,52,50,1,B361 
 49,O,B,52,51,1,B362 
 49,O,B,52,52,1,B365 
 49,C,B,52, 1,1,B101 
 49,C,B,52, 2,1,B115 
 49,C,B,52, 3,1,B122 
 49,C,B,52, 4,1,B136 
 49,C,B,52, 5,1,B137 
 49,C,B,52, 6,0,B146 
 49,C,B,52, 7,1,B147 
 49,C,B,52, 8,1,B154 
 49,C,B,52, 9,1,B157 
 49,C,B,52,10,1,B156 
 49,C,B,52,11,1,B155 
 49,C,B,52,12,1,B166 
 49,C,B,52,13,1,B164 
 49,C,B,52,14,1,B167 
 49,C,B,52,15,1,B165 
 49,C,B,52,16,1,B305 
 49,C,B,52,17,1,B303 
 49,C,B,52,18,1,B301 
 49,C,B,52,19,0,B302 
 49,C,B,52,20,1,B304 
 49,C,B,52,21,1,B314 
 49,C,B,52,22,1,B311 
 49,C,B,52,23,1,B315 
 49,C,B,52,24,1,B313 
 49,C,B,52,25,1,B316 
 49,C,B,52,26,1,B312 
 49,C,B,52,27,1,B326 
 49,C,B,52,28,1,B321 
 49,C,B,52,29,1,B323 
 49,C,B,52,30,0,B322 
 49,C,B,52,31,1,B325 
 49,C,B,52,32,1,B324 
 49,C,B,52,33,1,B335 
 49,C,B,52,34,0,B332 
 49,C,B,52,35,1,B333 
 49,C,B,52,36,1,B331 
 49,C,B,52,37,1,B334 
 49,C,B,52,38,1,B342 
 49,C,B,52,39,1,B346 
 49,C,B,52,40,1,B344 
 49,C,B,52,41,1,B341 
 49,C,B,52,42,1,B343 
 49,C,B,52,43,1,B345 
 49,C,B,52,44,1,B352 
 49,C,B,52,45,1,B355 
 49,C,B,52,46,1,B351 
 49,C,B,52,47,1,B354 
 49,C,B,52,48,1,B364 
 49,C,B,52,49,1,B366 
 49,C,B,52,50,1,B361 
 49,C,B,52,51,1,B362 
 49,C,B,52,52,1,B365 
 49,M,B,52, 1,1,B101 
 49,M,B,52, 2,1,B115 
 49,M,B,52, 3,1,B122 
 49,M,B,52, 4,1,B136 
 49,M,B,52, 5,1,B137 
 49,M,B,52, 6,1,B146 
 49,M,B,52, 7,1,B147 
 49,M,B,52, 8,1,B154 
 49,M,B,52, 9,1,B157 
 49,M,B,52,10,1,B156 
 49,M,B,52,11,1,B155 
 49,M,B,52,12,1,B166 
 49,M,B,52,13,1,B164 
 49,M,B,52,14,1,B167 
 49,M,B,52,15,1,B165 
 49,M,B,52,16,0,B305 
 49,M,B,52,17,1,B303 
 49,M,B,52,18,1,B301 
 49,M,B,52,19,0,B302 
 49,M,B,52,20,0,B304 
 49,M,B,52,21,1,B314 
 49,M,B,52,22,1,B311 
 49,M,B,52,23,1,B315 
 49,M,B,52,24,1,B313 
 49,M,B,52,25,1,B316 
 49,M,B,52,26,1,B312 
 49,M,B,52,27,0,B326 
 49,M,B,52,28,1,B321 
 49,M,B,52,29,1,B323 
 49,M,B,52,30,0,B322 
 49,M,B,52,31,1,B325 
 49,M,B,52,32,1,B324 
 49,M,B,52,33,1,B335 
 49,M,B,52,34,0,B332 
 49,M,B,52,35,1,B333 
 49,M,B,52,36,1,B331 
 49,M,B,52,37,1,B334 
 49,M,B,52,38,1,B342 
 49,M,B,52,39,1,B346 
 49,M,B,52,40,1,B344 
 49,M,B,52,41,1,B341 
 49,M,B,52,42,1,B343 
 49,M,B,52,43,1,B345 
 49,M,B,52,44,1,B352 
 49,M,B,52,45,1,B355 
 49,M,B,52,46,1,B351 
 49,M,B,52,47,0,B354 
 49,M,B,52,48,1,B364 
 49,M,B,52,49,1,B366 
 49,M,B,52,50,1,B361 
 49,M,B,52,51,1,B362 
 49,M,B,52,52,1,B365 
 50,O,B,52, 1,0,B101 
 50,O,B,52, 2,0,B115 
 50,O,B,52, 3,1,B122 
 50,O,B,52, 4,1,B136 
 50,O,B,52, 5,0,B137 
 50,O,B,52, 6,1,B146 
 50,O,B,52, 7,0,B147 
 50,O,B,52, 8,1,B154 
 50,O,B,52, 9,0,B156 
 50,O,B,52,10,0,B157 
 50,O,B,52,11,1,B155 
 50,O,B,52,12,1,B166 
 50,O,B,52,13,0,B164 
 50,O,B,52,14,1,B167 
 50,O,B,52,15,0,B165 
 50,O,B,52,16,0,B305 
 50,O,B,52,17,1,B303 
 50,O,B,52,18,1,B301 
 50,O,B,52,19,0,B302 
 50,O,B,52,20,0,B304 
 50,O,B,52,21,0,B314 
 50,O,B,52,22,1,B311 
 50,O,B,52,23,0,B315 
 50,O,B,52,24,0,B313 
 50,O,B,52,25,1,B316 
 50,O,B,52,26,1,B312 
 50,O,B,52,27,0,B326 
 50,O,B,52,28,0,B321 
 50,O,B,52,29,1,B323 
 50,O,B,52,30,0,B322 
 50,O,B,52,31,0,B325 
 50,O,B,52,32,1,B324 
 50,O,B,52,33,0,B335 
 50,O,B,52,34,0,B332 
 50,O,B,52,35,0,B333 
 50,O,B,52,36,1,B331 
 50,O,B,52,37,0,B334 
 50,O,B,52,38,0,B342 
 50,O,B,52,39,0,B346 
 50,O,B,52,40,1,B344 
 50,O,B,52,41,1,B341 
 50,O,B,52,42,0,B343 
 50,O,B,52,43,1,B345 
 50,O,B,52,44,0,B352 
 50,O,B,52,45,1,B355 
 50,O,B,52,46,1,B351 
 50,O,B,52,47,0,B354 
 50,O,B,52,48,0,B364 
 50,O,B,52,49,0,B366 
 50,O,B,52,50,0,B361 
 50,O,B,52,51,0,B362 
 50,O,B,52,52,1,B365 
 50,C,B,52, 1,0,B101 
 50,C,B,52, 2,0,B115 
 50,C,B,52, 3,1,B122 
 50,C,B,52, 4,1,B136 
 50,C,B,52, 5,0,B137 
 50,C,B,52, 6,0,B146 
 50,C,B,52, 7,0,B147 
 50,C,B,52, 8,1,B154 
 50,C,B,52, 9,0,B156 
 50,C,B,52,10,0,B157 
 50,C,B,52,11,1,B155 
 50,C,B,52,12,1,B166 
 50,C,B,52,13,0,B164 
 50,C,B,52,14,1,B167 
 50,C,B,52,15,0,B165 
 50,C,B,52,16,0,B305 
 50,C,B,52,17,1,B303 
 50,C,B,52,18,1,B301 
 50,C,B,52,19,0,B302 
 50,C,B,52,20,1,B304 
 50,C,B,52,21,0,B314 
 50,C,B,52,22,1,B311 
 50,C,B,52,23,0,B315 
 50,C,B,52,24,0,B313 
 50,C,B,52,25,0,B316 
 50,C,B,52,26,0,B312 
 50,C,B,52,27,0,B326 
 50,C,B,52,28,0,B321 
 50,C,B,52,29,1,B323 
 50,C,B,52,30,0,B322 
 50,C,B,52,31,0,B325 
 50,C,B,52,32,0,B324 
 50,C,B,52,33,0,B335 
 50,C,B,52,34,0,B332 
 50,C,B,52,35,0,B333 
 50,C,B,52,36,0,B331 
 50,C,B,52,37,0,B334 
 50,C,B,52,38,0,B342 
 50,C,B,52,39,0,B346 
 50,C,B,52,40,0,B344 
 50,C,B,52,41,1,B341 
 50,C,B,52,42,0,B343 
 50,C,B,52,43,1,B345 
 50,C,B,52,44,0,B352 
 50,C,B,52,45,1,B355 
 50,C,B,52,46,1,B351 
 50,C,B,52,47,0,B354 
 50,C,B,52,48,0,B364 
 50,C,B,52,49,0,B366 
 50,C,B,52,50,0,B361 
 50,C,B,52,51,0,B362 
 50,C,B,52,52,0,B365 
 50,M,B,52, 1,0,B101 
 50,M,B,52, 2,0,B115 
 50,M,B,52, 3,1,B122 
 50,M,B,52, 4,1,B136 
 50,M,B,52, 5,0,B137 
 50,M,B,52, 6,0,B146 
 50,M,B,52, 7,0,B147 
 50,M,B,52, 8,1,B154 
 50,M,B,52, 9,0,B156 
 50,M,B,52,10,0,B157 
 50,M,B,52,11,1,B155 
 50,M,B,52,12,1,B166 
 50,M,B,52,13,0,B164 
 50,M,B,52,14,1,B167 
 50,M,B,52,15,0,B165 
 50,M,B,52,16,0,B305 
 50,M,B,52,17,1,B303 
 50,M,B,52,18,1,B301 
 50,M,B,52,19,0,B302 
 50,M,B,52,20,0,B304 
 50,M,B,52,21,0,B314 
 50,M,B,52,22,1,B311 
 50,M,B,52,23,0,B315 
 50,M,B,52,24,1,B313 
 50,M,B,52,25,0,B316 
 50,M,B,52,26,0,B312 
 50,M,B,52,27,1,B326 
 50,M,B,52,28,0,B321 
 50,M,B,52,29,1,B323 
 50,M,B,52,30,0,B322 
 50,M,B,52,31,0,B325 
 50,M,B,52,32,1,B324 
 50,M,B,52,33,0,B335 
 50,M,B,52,34,0,B332 
 50,M,B,52,35,0,B333 
 50,M,B,52,36,1,B331 
 50,M,B,52,37,0,B334 
 50,M,B,52,38,0,B342 
 50,M,B,52,39,0,B346 
 50,M,B,52,40,0,B344 
 50,M,B,52,41,1,B341 
 50,M,B,52,42,1,B343 
 50,M,B,52,43,1,B345 
 50,M,B,52,44,0,B352 
 50,M,B,52,45,1,B355 
 50,M,B,52,46,1,B351 
 50,M,B,52,47,0,B354 
 50,M,B,52,48,0,B364 
 50,M,B,52,49,0,B366 
 50,M,B,52,50,0,B361 
 50,M,B,52,51,0,B362 
 50,M,B,52,52,1,B365 
 51,O,B,52, 1,1,B101 
 51,O,B,52, 2,1,B115 
 51,O,B,52, 3,1,B122 
 51,O,B,52, 4,1,B136 
 51,O,B,52, 5,0,B137 
 51,O,B,52, 6,1,B146 
 51,O,B,52, 7,1,B147 
 51,O,B,52, 8,0,B154 
 51,O,B,52, 9,1,B157 
 51,O,B,52,10,1,B155 
 51,O,B,52,11,1,B156 
 51,O,B,52,12,1,B166 
 51,O,B,52,13,0,B164 
 51,O,B,52,14,1,B167 
 51,O,B,52,15,1,B165 
 51,O,B,52,16,1,B305 
 51,O,B,52,17,1,B303 
 51,O,B,52,18,0,B302 
 51,O,B,52,19,1,B301 
 51,O,B,52,20,0,B304 
 51,O,B,52,21,1,B314 
 51,O,B,52,22,0,B311 
 51,O,B,52,23,1,B315 
 51,O,B,52,24,1,B313 
 51,O,B,52,25,1,B316 
 51,O,B,52,26,1,B312 
 51,O,B,52,27,0,B326 
 51,O,B,52,28,0,B321 
 51,O,B,52,29,0,B323 
 51,O,B,52,30,1,B322 
 51,O,B,52,31,0,B325 
 51,O,B,52,32,1,B324 
 51,O,B,52,33,1,B335 
 51,O,B,52,34,1,B332 
 51,O,B,52,35,1,B333 
 51,O,B,52,36,1,B331 
 51,O,B,52,37,1,B334 
 51,O,B,52,38,0,B342 
 51,O,B,52,39,1,B346 
 51,O,B,52,40,1,B344 
 51,O,B,52,41,0,B341 
 51,O,B,52,42,1,B343 
 51,O,B,52,43,0,B345 
 51,O,B,52,44,0,B352 
 51,O,B,52,45,0,B355 
 51,O,B,52,46,1,B351 
 51,O,B,52,47,1,B354 
 51,O,B,52,48,1,B364 
 51,O,B,52,49,0,B366 
 51,O,B,52,50,0,B361 
 51,O,B,52,51,0,B362 
 51,O,B,52,52,1,B365 
 51,C,B,52, 1,1,B101 
 51,C,B,52, 2,1,B115 
 51,C,B,52, 3,1,B122 
 51,C,B,52, 4,1,B136 
 51,C,B,52, 5,0,B137 
 51,C,B,52, 6,1,B146 
 51,C,B,52, 7,1,B147 
 51,C,B,52, 8,0,B154 
 51,C,B,52, 9,1,B157 
 51,C,B,52,10,1,B155 
 51,C,B,52,11,1,B156 
 51,C,B,52,12,1,B166 
 51,C,B,52,13,1,B164 
 51,C,B,52,14,1,B167 
 51,C,B,52,15,1,B165 
 51,C,B,52,16,1,B305 
 51,C,B,52,17,1,B303 
 51,C,B,52,18,0,B302 
 51,C,B,52,19,1,B301 
 51,C,B,52,20,0,B304 
 51,C,B,52,21,1,B314 
 51,C,B,52,22,1,B311 
 51,C,B,52,23,1,B315 
 51,C,B,52,24,1,B313 
 51,C,B,52,25,1,B316 
 51,C,B,52,26,1,B312 
 51,C,B,52,27,0,B326 
 51,C,B,52,28,0,B321 
 51,C,B,52,29,1,B323 
 51,C,B,52,30,1,B322 
 51,C,B,52,31,0,B325 
 51,C,B,52,32,1,B324 
 51,C,B,52,33,1,B335 
 51,C,B,52,34,1,B332 
 51,C,B,52,35,1,B333 
 51,C,B,52,36,1,B331 
 51,C,B,52,37,1,B334 
 51,C,B,52,38,1,B342 
 51,C,B,52,39,1,B346 
 51,C,B,52,40,1,B344 
 51,C,B,52,41,0,B341 
 51,C,B,52,42,1,B343 
 51,C,B,52,43,0,B345 
 51,C,B,52,44,1,B352 
 51,C,B,52,45,1,B355 
 51,C,B,52,46,1,B351 
 51,C,B,52,47,1,B354 
 51,C,B,52,48,1,B364 
 51,C,B,52,49,1,B366 
 51,C,B,52,50,1,B361 
 51,C,B,52,51,1,B362 
 51,C,B,52,52,1,B365 
 51,M,B,52, 1,1,B101 
 51,M,B,52, 2,1,B115 
 51,M,B,52, 3,1,B122 
 51,M,B,52, 4,1,B136 
 51,M,B,52, 5,0,B137 
 51,M,B,52, 6,1,B146 
 51,M,B,52, 7,1,B147 
 51,M,B,52, 8,0,B154 
 51,M,B,52, 9,1,B157 
 51,M,B,52,10,1,B155 
 51,M,B,52,11,1,B156 
 51,M,B,52,12,1,B166 
 51,M,B,52,13,1,B164 
 51,M,B,52,14,1,B167 
 51,M,B,52,15,1,B165 
 51,M,B,52,16,1,B305 
 51,M,B,52,17,0,B303 
 51,M,B,52,18,0,B302 
 51,M,B,52,19,1,B301 
 51,M,B,52,20,1,B304 
 51,M,B,52,21,1,B314 
 51,M,B,52,22,1,B311 
 51,M,B,52,23,1,B315 
 51,M,B,52,24,1,B313 
 51,M,B,52,25,1,B316 
 51,M,B,52,26,1,B312 
 51,M,B,52,27,0,B326 
 51,M,B,52,28,0,B321 
 51,M,B,52,29,1,B323 
 51,M,B,52,30,1,B322 
 51,M,B,52,31,0,B325 
 51,M,B,52,32,1,B324 
 51,M,B,52,33,1,B335 
 51,M,B,52,34,1,B332 
 51,M,B,52,35,1,B333 
 51,M,B,52,36,1,B331 
 51,M,B,52,37,1,B334 
 51,M,B,52,38,1,B342 
 51,M,B,52,39,1,B346 
 51,M,B,52,40,1,B344 
 51,M,B,52,41,0,B341 
 51,M,B,52,42,1,B343 
 51,M,B,52,43,0,B345 
 51,M,B,52,44,0,B352 
 51,M,B,52,45,0,B355 
 51,M,B,52,46,1,B351 
 51,M,B,52,47,1,B354 
 51,M,B,52,48,1,B364 
 51,M,B,52,49,1,B366 
 51,M,B,52,50,1,B361 
 51,M,B,52,51,1,B362 
 51,M,B,52,52,0,B365 
 52,O,B,52, 1,1,B101 
 52,O,B,52, 2,0,B115 
 52,O,B,52, 3,1,B122 
 52,O,B,52, 4,1,B136 
 52,O,B,52, 5,0,B137 
 52,O,B,52, 6,1,B146 
 52,O,B,52, 7,0,B147 
 52,O,B,52, 8,1,B154 
 52,O,B,52, 9,1,B156 
 52,O,B,52,10,1,B157 
 52,O,B,52,11,1,B155 
 52,O,B,52,12,1,B164 
 52,O,B,52,13,1,B166 
 52,O,B,52,14,1,B167 
 52,O,B,52,15,1,B165 
 52,O,B,52,16,1,B305 
 52,O,B,52,17,1,B303 
 52,O,B,52,18,1,B301 
 52,O,B,52,19,1,B302 
 52,O,B,52,20,0,B304 
 52,O,B,52,21,1,B314 
 52,O,B,52,22,1,B311 
 52,O,B,52,23,0,B315 
 52,O,B,52,24,0,B313 
 52,O,B,52,25,0,B316 
 52,O,B,52,26,0,B312 
 52,O,B,52,27,1,B326 
 52,O,B,52,28,1,B321 
 52,O,B,52,29,1,B323 
 52,O,B,52,30,1,B322 
 52,O,B,52,31,1,B325 
 52,O,B,52,32,1,B324 
 52,O,B,52,33,1,B335 
 52,O,B,52,34,1,B332 
 52,O,B,52,35,1,B333 
 52,O,B,52,36,1,B331 
 52,O,B,52,37,1,B334 
 52,O,B,52,38,1,B342 
 52,O,B,52,39,0,B346 
 52,O,B,52,40,1,B344 
 52,O,B,52,41,0,B341 
 52,O,B,52,42,1,B343 
 52,O,B,52,43,1,B345 
 52,O,B,52,44,1,B352 
 52,O,B,52,45,1,B355 
 52,O,B,52,46,1,B351 
 52,O,B,52,47,0,B354 
 52,O,B,52,48,1,B364 
 52,O,B,52,49,1,B366 
 52,O,B,52,50,1,B361 
 52,O,B,52,51,1,B362 
 52,O,B,52,52,1,B365 
 52,C,B,52, 1,1,B101 
 52,C,B,52, 2,1,B115 
 52,C,B,52, 3,1,B122 
 52,C,B,52, 4,1,B136 
 52,C,B,52, 5,0,B137 
 52,C,B,52, 6,1,B146 
 52,C,B,52, 7,1,B147 
 52,C,B,52, 8,1,B154 
 52,C,B,52, 9,1,B156 
 52,C,B,52,10,1,B157 
 52,C,B,52,11,1,B155 
 52,C,B,52,12,1,B164 
 52,C,B,52,13,1,B166 
 52,C,B,52,14,1,B167 
 52,C,B,52,15,1,B165 
 52,C,B,52,16,1,B305 
 52,C,B,52,17,1,B303 
 52,C,B,52,18,1,B301 
 52,C,B,52,19,1,B302 
 52,C,B,52,20,0,B304 
 52,C,B,52,21,1,B314 
 52,C,B,52,22,1,B311 
 52,C,B,52,23,0,B315 
 52,C,B,52,24,1,B313 
 52,C,B,52,25,1,B316 
 52,C,B,52,26,1,B312 
 52,C,B,52,27,1,B326 
 52,C,B,52,28,1,B321 
 52,C,B,52,29,1,B323 
 52,C,B,52,30,1,B322 
 52,C,B,52,31,1,B325 
 52,C,B,52,32,1,B324 
 52,C,B,52,33,1,B335 
 52,C,B,52,34,1,B332 
 52,C,B,52,35,1,B333 
 52,C,B,52,36,1,B331 
 52,C,B,52,37,1,B334 
 52,C,B,52,38,1,B342 
 52,C,B,52,39,1,B346 
 52,C,B,52,40,1,B344 
 52,C,B,52,41,0,B341 
 52,C,B,52,42,1,B343 
 52,C,B,52,43,1,B345 
 52,C,B,52,44,1,B352 
 52,C,B,52,45,1,B355 
 52,C,B,52,46,1,B351 
 52,C,B,52,47,1,B354 
 52,C,B,52,48,1,B364 
 52,C,B,52,49,1,B366 
 52,C,B,52,50,1,B361 
 52,C,B,52,51,1,B362 
 52,C,B,52,52,1,B365 
 52,M,B,52, 1,1,B101 
 52,M,B,52, 2,1,B115 
 52,M,B,52, 3,1,B122 
 52,M,B,52, 4,1,B136 
 52,M,B,52, 5,0,B137 
 52,M,B,52, 6,1,B146 
 52,M,B,52, 7,1,B147 
 52,M,B,52, 8,1,B154 
 52,M,B,52, 9,1,B156 
 52,M,B,52,10,1,B157 
 52,M,B,52,11,1,B155 
 52,M,B,52,12,1,B164 
 52,M,B,52,13,1,B166 
 52,M,B,52,14,1,B167 
 52,M,B,52,15,1,B165 
 52,M,B,52,16,0,B305 
 52,M,B,52,17,1,B303 
 52,M,B,52,18,1,B301 
 52,M,B,52,19,1,B302 
 52,M,B,52,20,1,B304 
 52,M,B,52,21,1,B314 
 52,M,B,52,22,1,B311 
 52,M,B,52,23,0,B315 
 52,M,B,52,24,1,B313 
 52,M,B,52,25,1,B316 
 52,M,B,52,26,1,B312 
 52,M,B,52,27,1,B326 
 52,M,B,52,28,1,B321 
 52,M,B,52,29,1,B323 
 52,M,B,52,30,1,B322 
 52,M,B,52,31,1,B325 
 52,M,B,52,32,1,B324 
 52,M,B,52,33,1,B335 
 52,M,B,52,34,1,B332 
 52,M,B,52,35,1,B333 
 52,M,B,52,36,1,B331 
 52,M,B,52,37,1,B334 
 52,M,B,52,38,1,B342 
 52,M,B,52,39,1,B346 
 52,M,B,52,40,1,B344 
 52,M,B,52,41,0,B341 
 52,M,B,52,42,0,B343 
 52,M,B,52,43,1,B345 
 52,M,B,52,44,1,B352 
 52,M,B,52,45,1,B355 
 52,M,B,52,46,1,B351 
 52,M,B,52,47,1,B354 
 52,M,B,52,48,1,B364 
 52,M,B,52,49,1,B366 
 52,M,B,52,50,1,B361 
 52,M,B,52,51,1,B362 
 52,M,B,52,52,0,B365 
 53,O,B,52, 1,0,B101 
 53,O,B,52, 2,1,B115 
 53,O,B,52, 3,0,B122 
 53,O,B,52, 4,0,B136 
 53,O,B,52, 5,0,B137 
 53,O,B,52, 6,0,B146 
 53,O,B,52, 7,0,B147 
 53,O,B,52, 8,0,B154 
 53,O,B,52, 9,1,B157 
 53,O,B,52,10,0,B156 
 53,O,B,52,11,1,B155 
 53,O,B,52,12,1,B166 
 53,O,B,52,13,0,B164 
 53,O,B,52,14,0,B167 
 53,O,B,52,15,1,B165 
 53,O,B,52,16,1,B305 
 53,O,B,52,17,0,B303 
 53,O,B,52,18,1,B301 
 53,O,B,52,19,0,B302 
 53,O,B,52,20,1,B304 
 53,O,B,52,21,0,B314 
 53,O,B,52,22,0,B311 
 53,O,B,52,23,0,B315 
 53,O,B,52,24,0,B313 
 53,O,B,52,25,0,B316 
 53,O,B,52,26,0,B312 
 53,O,B,52,27,0,B326 
 53,O,B,52,28,1,B321 
 53,O,B,52,29,1,B323 
 53,O,B,52,30,0,B322 
 53,O,B,52,31,0,B325 
 53,O,B,52,32,1,B324 
 53,O,B,52,33,0,B335 
 53,O,B,52,34,0,B332 
 53,O,B,52,35,0,B333 
 53,O,B,52,36,0,B331 
 53,O,B,52,37,0,B334 
 53,O,B,52,38,1,B342 
 53,O,B,52,39,0,B346 
 53,O,B,52,40,1,B344 
 53,O,B,52,41,1,B341 
 53,O,B,52,42,0,B343 
 53,O,B,52,43,1,B345 
 53,O,B,52,44,0,B352 
 53,O,B,52,45,0,B355 
 53,O,B,52,46,0,B351 
 53,O,B,52,47,1,B354 
 53,O,B,52,48,0,B364 
 53,O,B,52,49,0,B366 
 53,O,B,52,50,0,B361 
 53,O,B,52,51,0,B362 
 53,O,B,52,52,0,B365 
 53,C,B,52, 1,0,B101 
 53,C,B,52, 2,1,B115 
 53,C,B,52, 3,0,B122 
 53,C,B,52, 4,0,B136 
 53,C,B,52, 5,0,B137 
 53,C,B,52, 6,0,B146 
 53,C,B,52, 7,0,B147 
 53,C,B,52, 8,0,B154 
 53,C,B,52, 9,0,B157 
 53,C,B,52,10,1,B156 
 53,C,B,52,11,1,B155 
 53,C,B,52,12,1,B166 
 53,C,B,52,13,0,B164 
 53,C,B,52,14,0,B167 
 53,C,B,52,15,1,B165 
 53,C,B,52,16,1,B305 
 53,C,B,52,17,0,B303 
 53,C,B,52,18,1,B301 
 53,C,B,52,19,0,B302 
 53,C,B,52,20,1,B304 
 53,C,B,52,21,0,B314 
 53,C,B,52,22,0,B311 
 53,C,B,52,23,0,B315 
 53,C,B,52,24,0,B313 
 53,C,B,52,25,0,B316 
 53,C,B,52,26,0,B312 
 53,C,B,52,27,1,B326 
 53,C,B,52,28,1,B321 
 53,C,B,52,29,1,B323 
 53,C,B,52,30,0,B322 
 53,C,B,52,31,0,B325 
 53,C,B,52,32,1,B324 
 53,C,B,52,33,0,B335 
 53,C,B,52,34,0,B332 
 53,C,B,52,35,0,B333 
 53,C,B,52,36,0,B331 
 53,C,B,52,37,0,B334 
 53,C,B,52,38,1,B342 
 53,C,B,52,39,0,B346 
 53,C,B,52,40,1,B344 
 53,C,B,52,41,1,B341 
 53,C,B,52,42,0,B343 
 53,C,B,52,43,1,B345 
 53,C,B,52,44,0,B352 
 53,C,B,52,45,0,B355 
 53,C,B,52,46,0,B351 
 53,C,B,52,47,1,B354 
 53,C,B,52,48,0,B364 
 53,C,B,52,49,0,B366 
 53,C,B,52,50,0,B361 
 53,C,B,52,51,0,B362 
 53,C,B,52,52,0,B365 
 53,M,B,52, 1,0,B101 
 53,M,B,52, 2,1,B115 
 53,M,B,52, 3,0,B122 
 53,M,B,52, 4,0,B136 
 53,M,B,52, 5,0,B137 
 53,M,B,52, 6,0,B146 
 53,M,B,52, 7,0,B147 
 53,M,B,52, 8,0,B154 
 53,M,B,52, 9,0,B157 
 53,M,B,52,10,0,B156 
 53,M,B,52,11,1,B155 
 53,M,B,52,12,1,B166 
 53,M,B,52,13,0,B164 
 53,M,B,52,14,0,B167 
 53,M,B,52,15,1,B165 
 53,M,B,52,16,1,B305 
 53,M,B,52,17,0,B303 
 53,M,B,52,18,1,B301 
 53,M,B,52,19,0,B302 
 53,M,B,52,20,0,B304 
 53,M,B,52,21,0,B314 
 53,M,B,52,22,0,B311 
 53,M,B,52,23,0,B315 
 53,M,B,52,24,0,B313 
 53,M,B,52,25,0,B316 
 53,M,B,52,26,0,B312 
 53,M,B,52,27,1,B326 
 53,M,B,52,28,1,B321 
 53,M,B,52,29,1,B323 
 53,M,B,52,30,0,B322 
 53,M,B,52,31,0,B325 
 53,M,B,52,32,1,B324 
 53,M,B,52,33,0,B335 
 53,M,B,52,34,0,B332 
 53,M,B,52,35,0,B333 
 53,M,B,52,36,0,B331 
 53,M,B,52,37,0,B334 
 53,M,B,52,38,1,B342 
 53,M,B,52,39,0,B346 
 53,M,B,52,40,1,B344 
 53,M,B,52,41,1,B341 
 53,M,B,52,42,0,B343 
 53,M,B,52,43,1,B345 
 53,M,B,52,44,0,B352 
 53,M,B,52,45,1,B355 
 53,M,B,52,46,0,B351 
 53,M,B,52,47,1,B354 
 53,M,B,52,48,0,B364 
 53,M,B,52,49,0,B366 
 53,M,B,52,50,0,B361 
 53,M,B,52,51,0,B362 
 53,M,B,52,52,0,B365 
 54,O,B,51, 1,1,B101 
 54,O,B,51, 2,1,B115 
 54,O,B,51, 3,1,B122 
 54,O,B,51, 4,1,B136 
 54,O,B,51, 5,1,B137 
 54,O,B,51, 6,1,B146 
 54,O,B,51, 7,1,B147 
 54,O,B,51, 8,0,B154 
 54,O,B,51, 9,1,B157 
 54,O,B,51,10,0,B156 
 54,O,B,51,11,1,B155 
 54,O,B,51,12,0,B164 
 54,O,B,51,13,0,B166 
 54,O,B,51,14,1,B167 
 54,O,B,51,15,1,B165 
 54,O,B,51,16,1,B305 
 54,O,B,51,17,1,B303 
 54,O,B,51,18,1,B301 
 54,O,B,51,19,1,B302 
 54,O,B,51,20,1,B304 
 54,O,B,51,21,1,B314 
 54,O,B,51,22,1,B311 
 54,O,B,51,23,0,B315 
 54,O,B,51,24,1,B313 
 54,O,B,51,25,1,B316 
 54,O,B,51,26,1,B312 
 54,O,B,51,27,1,B326 
 54,O,B,51,28,1,B321 
 54,O,B,51,29,1,B323 
 54,O,B,51,30,1,B322 
 54,O,B,51,31,1,B324 
 54,O,B,51,32,1,B335 
 54,O,B,51,33,1,B332 
 54,O,B,51,34,1,B333 
 54,O,B,51,35,1,B331 
 54,O,B,51,36,1,B334 
 54,O,B,51,37,0,B342 
 54,O,B,51,38,1,B346 
 54,O,B,51,39,0,B344 
 54,O,B,51,40,1,B341 
 54,O,B,51,41,1,B343 
 54,O,B,51,42,0,B345 
 54,O,B,51,43,0,B352 
 54,O,B,51,44,1,B355 
 54,O,B,51,45,1,B351 
 54,O,B,51,46,1,B354 
 54,O,B,51,47,1,B364 
 54,O,B,51,48,0,B366 
 54,O,B,51,49,1,B361 
 54,O,B,51,50,0,B362 
 54,O,B,51,51,0,B365 
 54,C,B,51, 1,1,B101 
 54,C,B,51, 2,1,B115 
 54,C,B,51, 3,1,B122 
 54,C,B,51, 4,1,B136 
 54,C,B,51, 5,1,B137 
 54,C,B,51, 6,1,B146 
 54,C,B,51, 7,1,B147 
 54,C,B,51, 8,0,B154 
 54,C,B,51, 9,1,B157 
 54,C,B,51,10,1,B156 
 54,C,B,51,11,1,B155 
 54,C,B,51,12,1,B164 
 54,C,B,51,13,0,B166 
 54,C,B,51,14,1,B167 
 54,C,B,51,15,1,B165 
 54,C,B,51,16,1,B305 
 54,C,B,51,17,1,B303 
 54,C,B,51,18,1,B301 
 54,C,B,51,19,1,B302 
 54,C,B,51,20,1,B304 
 54,C,B,51,21,1,B314 
 54,C,B,51,22,1,B311 
 54,C,B,51,23,1,B315 
 54,C,B,51,24,1,B313 
 54,C,B,51,25,1,B316 
 54,C,B,51,26,1,B312 
 54,C,B,51,27,1,B326 
 54,C,B,51,28,1,B321 
 54,C,B,51,29,1,B323 
 54,C,B,51,30,1,B322 
 54,C,B,51,31,1,B324 
 54,C,B,51,32,1,B335 
 54,C,B,51,33,1,B332 
 54,C,B,51,34,1,B333 
 54,C,B,51,35,1,B331 
 54,C,B,51,36,1,B334 
 54,C,B,51,37,1,B342 
 54,C,B,51,38,1,B346 
 54,C,B,51,39,1,B344 
 54,C,B,51,40,1,B341 
 54,C,B,51,41,0,B343 
 54,C,B,51,42,1,B345 
 54,C,B,51,43,1,B352 
 54,C,B,51,44,1,B355 
 54,C,B,51,45,1,B351 
 54,C,B,51,46,1,B354 
 54,C,B,51,47,1,B364 
 54,C,B,51,48,1,B366 
 54,C,B,51,49,1,B361 
 54,C,B,51,50,0,B362 
 54,C,B,51,51,0,B365 
 54,M,B,51, 1,1,B101 
 54,M,B,51, 2,1,B115 
 54,M,B,51, 3,1,B122 
 54,M,B,51, 4,1,B136 
 54,M,B,51, 5,1,B137 
 54,M,B,51, 6,1,B146 
 54,M,B,51, 7,1,B147 
 54,M,B,51, 8,0,B154 
 54,M,B,51, 9,1,B157 
 54,M,B,51,10,1,B156 
 54,M,B,51,11,1,B155 
 54,M,B,51,12,1,B164 
 54,M,B,51,13,1,B166 
 54,M,B,51,14,1,B167 
 54,M,B,51,15,1,B165 
 54,M,B,51,16,0,B305 
 54,M,B,51,17,1,B303 
 54,M,B,51,18,1,B301 
 54,M,B,51,19,1,B302 
 54,M,B,51,20,0,B304 
 54,M,B,51,21,1,B314 
 54,M,B,51,22,1,B311 
 54,M,B,51,23,0,B315 
 54,M,B,51,24,1,B313 
 54,M,B,51,25,1,B316 
 54,M,B,51,26,1,B312 
 54,M,B,51,27,0,B326 
 54,M,B,51,28,1,B321 
 54,M,B,51,29,1,B323 
 54,M,B,51,30,1,B322 
 54,M,B,51,31,1,B324 
 54,M,B,51,32,1,B335 
 54,M,B,51,33,1,B332 
 54,M,B,51,34,1,B333 
 54,M,B,51,35,1,B331 
 54,M,B,51,36,1,B334 
 54,M,B,51,37,1,B342 
 54,M,B,51,38,1,B346 
 54,M,B,51,39,0,B344 
 54,M,B,51,40,0,B341 
 54,M,B,51,41,0,B343 
 54,M,B,51,42,1,B345 
 54,M,B,51,43,1,B352 
 54,M,B,51,44,1,B355 
 54,M,B,51,45,1,B351 
 54,M,B,51,46,1,B354 
 54,M,B,51,47,1,B364 
 54,M,B,51,48,1,B366 
 54,M,B,51,49,1,B361 
 54,M,B,51,50,0,B362 
 54,M,B,51,51,0,B365 
 55,O,B,52, 1,1,B101 
 55,O,B,52, 2,1,B115 
 55,O,B,52, 3,0,B122 
 55,O,B,52, 4,0,B136 
 55,O,B,52, 5,1,B137 
 55,O,B,52, 6,1,B146 
 55,O,B,52, 7,1,B147 
 55,O,B,52, 8,0,B154 
 55,O,B,52, 9,1,B157 
 55,O,B,52,10,1,B156 
 55,O,B,52,11,0,B155 
 55,O,B,52,12,0,B164 
 55,O,B,52,13,1,B166 
 55,O,B,52,14,1,B167 
 55,O,B,52,15,1,B165 
 55,O,B,52,16,0,B305 
 55,O,B,52,17,1,B303 
 55,O,B,52,18,0,B301 
 55,O,B,52,19,0,B302 
 55,O,B,52,20,0,B304 
 55,O,B,52,21,1,B314 
 55,O,B,52,22,1,B311 
 55,O,B,52,23,1,B315 
 55,O,B,52,24,1,B313 
 55,O,B,52,25,1,B316 
 55,O,B,52,26,1,B312 
 55,O,B,52,27,1,B326 
 55,O,B,52,28,1,B321 
 55,O,B,52,29,1,B323 
 55,O,B,52,30,0,B322 
 55,O,B,52,31,1,B325 
 55,O,B,52,32,1,B324 
 55,O,B,52,33,0,B335 
 55,O,B,52,34,1,B332 
 55,O,B,52,35,1,B333 
 55,O,B,52,36,0,B331 
 55,O,B,52,37,0,B334 
 55,O,B,52,38,0,B342 
 55,O,B,52,39,0,B346 
 55,O,B,52,40,1,B344 
 55,O,B,52,41,0,B341 
 55,O,B,52,42,0,B343 
 55,O,B,52,43,0,B345 
 55,O,B,52,44,1,B352 
 55,O,B,52,45,1,B355 
 55,O,B,52,46,1,B351 
 55,O,B,52,47,0,B354 
 55,O,B,52,48,0,B364 
 55,O,B,52,49,0,B366 
 55,O,B,52,50,1,B361 
 55,O,B,52,51,1,B362 
 55,O,B,52,52,1,B365 
 55,C,B,52, 1,1,B101 
 55,C,B,52, 2,1,B115 
 55,C,B,52, 3,0,B122 
 55,C,B,52, 4,0,B136 
 55,C,B,52, 5,1,B137 
 55,C,B,52, 6,1,B146 
 55,C,B,52, 7,1,B147 
 55,C,B,52, 8,0,B154 
 55,C,B,52, 9,1,B157 
 55,C,B,52,10,1,B156 
 55,C,B,52,11,0,B155 
 55,C,B,52,12,0,B164 
 55,C,B,52,13,1,B166 
 55,C,B,52,14,1,B167 
 55,C,B,52,15,1,B165 
 55,C,B,52,16,0,B305 
 55,C,B,52,17,1,B303 
 55,C,B,52,18,0,B301 
 55,C,B,52,19,0,B302 
 55,C,B,52,20,1,B304 
 55,C,B,52,21,1,B314 
 55,C,B,52,22,1,B311 
 55,C,B,52,23,1,B315 
 55,C,B,52,24,1,B313 
 55,C,B,52,25,1,B316 
 55,C,B,52,26,1,B312 
 55,C,B,52,27,1,B326 
 55,C,B,52,28,1,B321 
 55,C,B,52,29,1,B323 
 55,C,B,52,30,1,B322 
 55,C,B,52,31,1,B325 
 55,C,B,52,32,1,B324 
 55,C,B,52,33,0,B335 
 55,C,B,52,34,1,B332 
 55,C,B,52,35,1,B333 
 55,C,B,52,36,1,B331 
 55,C,B,52,37,1,B334 
 55,C,B,52,38,1,B342 
 55,C,B,52,39,1,B346 
 55,C,B,52,40,1,B344 
 55,C,B,52,41,0,B341 
 55,C,B,52,42,0,B343 
 55,C,B,52,43,0,B345 
 55,C,B,52,44,1,B352 
 55,C,B,52,45,1,B355 
 55,C,B,52,46,1,B351 
 55,C,B,52,47,1,B354 
 55,C,B,52,48,0,B364 
 55,C,B,52,49,1,B366 
 55,C,B,52,50,1,B361 
 55,C,B,52,51,1,B362 
 55,C,B,52,52,1,B365 
 55,M,B,52, 1,1,B101 
 55,M,B,52, 2,1,B115 
 55,M,B,52, 3,0,B122 
 55,M,B,52, 4,0,B136 
 55,M,B,52, 5,1,B137 
 55,M,B,52, 6,1,B146 
 55,M,B,52, 7,1,B147 
 55,M,B,52, 8,0,B154 
 55,M,B,52, 9,1,B157 
 55,M,B,52,10,1,B156 
 55,M,B,52,11,0,B155 
 55,M,B,52,12,0,B164 
 55,M,B,52,13,1,B166 
 55,M,B,52,14,1,B167 
 55,M,B,52,15,1,B165 
 55,M,B,52,16,0,B305 
 55,M,B,52,17,1,B303 
 55,M,B,52,18,0,B301 
 55,M,B,52,19,0,B302 
 55,M,B,52,20,0,B304 
 55,M,B,52,21,0,B314 
 55,M,B,52,22,1,B311 
 55,M,B,52,23,1,B315 
 55,M,B,52,24,1,B313 
 55,M,B,52,25,1,B316 
 55,M,B,52,26,1,B312 
 55,M,B,52,27,0,B326 
 55,M,B,52,28,1,B321 
 55,M,B,52,29,1,B323 
 55,M,B,52,30,1,B322 
 55,M,B,52,31,1,B325 
 55,M,B,52,32,1,B324 
 55,M,B,52,33,0,B335 
 55,M,B,52,34,1,B332 
 55,M,B,52,35,1,B333 
 55,M,B,52,36,0,B331 
 55,M,B,52,37,1,B334 
 55,M,B,52,38,1,B342 
 55,M,B,52,39,1,B346 
 55,M,B,52,40,1,B344 
 55,M,B,52,41,0,B341 
 55,M,B,52,42,0,B343 
 55,M,B,52,43,0,B345 
 55,M,B,52,44,1,B352 
 55,M,B,52,45,1,B355 
 55,M,B,52,46,1,B351 
 55,M,B,52,47,1,B354 
 55,M,B,52,48,0,B364 
 55,M,B,52,49,1,B366 
 55,M,B,52,50,1,B361 
 55,M,B,52,51,1,B362 
 55,M,B,52,52,1,B365 
 56,O,B,50, 1,0,B101 
 56,O,B,50, 2,1,B115 
 56,O,B,50, 3,0,B122 
 56,O,B,50, 4,0,B136 
 56,O,B,50, 5,1,B137 
 56,O,B,50, 6,0,B146 
 56,O,B,50, 7,1,B147 
 56,O,B,50, 8,0,B154 
 56,O,B,50, 9,1,B157 
 56,O,B,50,10,1,B156 
 56,O,B,50,11,1,B155 
 56,O,B,50,12,1,B164 
 56,O,B,50,13,1,B166 
 56,O,B,50,14,1,B167 
 56,O,B,50,15,1,B165 
 56,O,B,50,16,1,B305 
 56,O,B,50,17,1,B303 
 56,O,B,50,18,1,B301 
 56,O,B,50,19,1,B302 
 56,O,B,50,20,1,B304 
 56,O,B,50,21,1,B314 
 56,O,B,50,22,1,B311 
 56,O,B,50,23,1,B315 
 56,O,B,50,24,1,B313 
 56,O,B,50,25,1,B316 
 56,O,B,50,26,1,B312 
 56,O,B,50,27,1,B326 
 56,O,B,50,28,1,B321 
 56,O,B,50,29,1,B323 
 56,O,B,50,30,1,B322 
 56,O,B,50,31,1,B325 
 56,O,B,50,32,1,B324 
 56,O,B,50,33,1,B335 
 56,O,B,50,34,1,B332 
 56,O,B,50,35,0,B333 
 56,O,B,50,36,1,B331 
 56,O,B,50,37,0,B334 
 56,O,B,50,38,1,B342 
 56,O,B,50,39,1,B346 
 56,O,B,50,40,0,B344 
 56,O,B,50,41,0,B341 
 56,O,B,50,42,1,B343 
 56,O,B,50,43,1,B345 
 56,O,B,50,44,1,B352 
 56,O,B,50,45,1,B355 
 56,O,B,50,46,1,B351 
 56,O,B,50,47,1,B354 
 56,O,B,50,48,0,B364 
 56,O,B,50,49,1,B366 
 56,O,B,50,50,0,B365 
 56,C,B,50, 1,0,B101 
 56,C,B,50, 2,1,B115 
 56,C,B,50, 3,0,B122 
 56,C,B,50, 4,0,B136 
 56,C,B,50, 5,1,B137 
 56,C,B,50, 6,0,B146 
 56,C,B,50, 7,0,B147 
 56,C,B,50, 8,0,B154 
 56,C,B,50, 9,1,B157 
 56,C,B,50,10,1,B156 
 56,C,B,50,11,1,B155 
 56,C,B,50,12,1,B164 
 56,C,B,50,13,1,B166 
 56,C,B,50,14,1,B167 
 56,C,B,50,15,1,B165 
 56,C,B,50,16,1,B305 
 56,C,B,50,17,1,B303 
 56,C,B,50,18,1,B301 
 56,C,B,50,19,1,B302 
 56,C,B,50,20,1,B304 
 56,C,B,50,21,1,B314 
 56,C,B,50,22,1,B311 
 56,C,B,50,23,1,B315 
 56,C,B,50,24,1,B313 
 56,C,B,50,25,1,B316 
 56,C,B,50,26,1,B312 
 56,C,B,50,27,1,B326 
 56,C,B,50,28,1,B321 
 56,C,B,50,29,1,B323 
 56,C,B,50,30,1,B322 
 56,C,B,50,31,1,B325 
 56,C,B,50,32,1,B324 
 56,C,B,50,33,1,B335 
 56,C,B,50,34,1,B332 
 56,C,B,50,35,0,B333 
 56,C,B,50,36,1,B331 
 56,C,B,50,37,1,B334 
 56,C,B,50,38,1,B342 
 56,C,B,50,39,1,B346 
 56,C,B,50,40,1,B344 
 56,C,B,50,41,0,B341 
 56,C,B,50,42,0,B343 
 56,C,B,50,43,1,B345 
 56,C,B,50,44,1,B352 
 56,C,B,50,45,1,B355 
 56,C,B,50,46,1,B351 
 56,C,B,50,47,1,B354 
 56,C,B,50,48,1,B364 
 56,C,B,50,49,1,B366 
 56,C,B,50,50,1,B365 
 56,M,B,50, 1,0,B101 
 56,M,B,50, 2,1,B115 
 56,M,B,50, 3,0,B122 
 56,M,B,50, 4,0,B136 
 56,M,B,50, 5,1,B137 
 56,M,B,50, 6,0,B146 
 56,M,B,50, 7,1,B147 
 56,M,B,50, 8,0,B154 
 56,M,B,50, 9,1,B157 
 56,M,B,50,10,1,B156 
 56,M,B,50,11,1,B155 
 56,M,B,50,12,1,B164 
 56,M,B,50,13,1,B166 
 56,M,B,50,14,1,B167 
 56,M,B,50,15,1,B165 
 56,M,B,50,16,1,B305 
 56,M,B,50,17,1,B303 
 56,M,B,50,18,1,B301 
 56,M,B,50,19,1,B302 
 56,M,B,50,20,0,B304 
 56,M,B,50,21,1,B314 
 56,M,B,50,22,1,B311 
 56,M,B,50,23,1,B315 
 56,M,B,50,24,1,B313 
 56,M,B,50,25,1,B316 
 56,M,B,50,26,1,B312 
 56,M,B,50,27,1,B326 
 56,M,B,50,28,1,B321 
 56,M,B,50,29,1,B323 
 56,M,B,50,30,1,B322 
 56,M,B,50,31,1,B325 
 56,M,B,50,32,1,B324 
 56,M,B,50,33,1,B335 
 56,M,B,50,34,1,B332 
 56,M,B,50,35,0,B333 
 56,M,B,50,36,1,B331 
 56,M,B,50,37,1,B334 
 56,M,B,50,38,1,B342 
 56,M,B,50,39,1,B346 
 56,M,B,50,40,1,B344 
 56,M,B,50,41,0,B341 
 56,M,B,50,42,0,B343 
 56,M,B,50,43,1,B345 
 56,M,B,50,44,1,B352 
 56,M,B,50,45,1,B355 
 56,M,B,50,46,1,B351 
 56,M,B,50,47,1,B354 
 56,M,B,50,48,1,B364 
 56,M,B,50,49,1,B366 
 56,M,B,50,50,1,B365 
 57,O,B,52, 1,1,B101 
 57,O,B,52, 2,1,B115 
 57,O,B,52, 3,1,B122 
 57,O,B,52, 4,0,B136 
 57,O,B,52, 5,1,B137 
 57,O,B,52, 6,1,B146 
 57,O,B,52, 7,1,B147 
 57,O,B,52, 8,1,B154 
 57,O,B,52, 9,0,B157 
 57,O,B,52,10,1,B156 
 57,O,B,52,11,0,B155 
 57,O,B,52,12,1,B164 
 57,O,B,52,13,0,B166 
 57,O,B,52,14,1,B167 
 57,O,B,52,15,1,B165 
 57,O,B,52,16,1,B305 
 57,O,B,52,17,1,B303 
 57,O,B,52,18,0,B301 
 57,O,B,52,19,1,B302 
 57,O,B,52,20,0,B304 
 57,O,B,52,21,0,B314 
 57,O,B,52,22,0,B311 
 57,O,B,52,23,1,B315 
 57,O,B,52,24,1,B313 
 57,O,B,52,25,1,B316 
 57,O,B,52,26,0,B312 
 57,O,B,52,27,0,B326 
 57,O,B,52,28,1,B323 
 57,O,B,52,29,1,B321 
 57,O,B,52,30,1,B322 
 57,O,B,52,31,1,B325 
 57,O,B,52,32,1,B324 
 57,O,B,52,33,1,B335 
 57,O,B,52,34,1,B332 
 57,O,B,52,35,0,B333 
 57,O,B,52,36,0,B331 
 57,O,B,52,37,0,B334 
 57,O,B,52,38,1,B342 
 57,O,B,52,39,1,B346 
 57,O,B,52,40,0,B344 
 57,O,B,52,41,1,B341 
 57,O,B,52,42,0,B343 
 57,O,B,52,43,1,B345 
 57,O,B,52,44,0,B352 
 57,O,B,52,45,1,B355 
 57,O,B,52,46,0,B351 
 57,O,B,52,47,0,B354 
 57,O,B,52,48,1,B364 
 57,O,B,52,49,0,B366 
 57,O,B,52,50,1,B361 
 57,O,B,52,51,0,B362 
 57,O,B,52,52,0,B365 
 57,C,B,52, 1,1,B101 
 57,C,B,52, 2,1,B115 
 57,C,B,52, 3,1,B122 
 57,C,B,52, 4,0,B136 
 57,C,B,52, 5,1,B137 
 57,C,B,52, 6,1,B146 
 57,C,B,52, 7,1,B147 
 57,C,B,52, 8,1,B154 
 57,C,B,52, 9,1,B157 
 57,C,B,52,10,1,B156 
 57,C,B,52,11,1,B155 
 57,C,B,52,12,1,B164 
 57,C,B,52,13,1,B166 
 57,C,B,52,14,1,B167 
 57,C,B,52,15,1,B165 
 57,C,B,52,16,1,B305 
 57,C,B,52,17,1,B303 
 57,C,B,52,18,1,B301 
 57,C,B,52,19,1,B302 
 57,C,B,52,20,0,B304 
 57,C,B,52,21,1,B314 
 57,C,B,52,22,1,B311 
 57,C,B,52,23,1,B315 
 57,C,B,52,24,1,B313 
 57,C,B,52,25,1,B316 
 57,C,B,52,26,1,B312 
 57,C,B,52,27,1,B326 
 57,C,B,52,28,1,B323 
 57,C,B,52,29,1,B321 
 57,C,B,52,30,1,B322 
 57,C,B,52,31,1,B325 
 57,C,B,52,32,1,B324 
 57,C,B,52,33,1,B335 
 57,C,B,52,34,1,B332 
 57,C,B,52,35,1,B333 
 57,C,B,52,36,1,B331 
 57,C,B,52,37,1,B334 
 57,C,B,52,38,1,B342 
 57,C,B,52,39,1,B346 
 57,C,B,52,40,1,B344 
 57,C,B,52,41,1,B341 
 57,C,B,52,42,1,B343 
 57,C,B,52,43,1,B345 
 57,C,B,52,44,1,B352 
 57,C,B,52,45,1,B355 
 57,C,B,52,46,1,B351 
 57,C,B,52,47,1,B354 
 57,C,B,52,48,1,B364 
 57,C,B,52,49,1,B366 
 57,C,B,52,50,1,B361 
 57,C,B,52,51,1,B362 
 57,C,B,52,52,1,B365 
 57,M,B,52, 1,1,B101 
 57,M,B,52, 2,1,B115 
 57,M,B,52, 3,1,B122 
 57,M,B,52, 4,0,B136 
 57,M,B,52, 5,1,B137 
 57,M,B,52, 6,1,B146 
 57,M,B,52, 7,1,B147 
 57,M,B,52, 8,0,B154 
 57,M,B,52, 9,1,B157 
 57,M,B,52,10,1,B156 
 57,M,B,52,11,0,B155 
 57,M,B,52,12,1,B164 
 57,M,B,52,13,1,B166 
 57,M,B,52,14,1,B167 
 57,M,B,52,15,1,B165 
 57,M,B,52,16,1,B305 
 57,M,B,52,17,1,B303 
 57,M,B,52,18,1,B301 
 57,M,B,52,19,1,B302 
 57,M,B,52,20,1,B304 
 57,M,B,52,21,1,B314 
 57,M,B,52,22,1,B311 
 57,M,B,52,23,0,B315 
 57,M,B,52,24,1,B313 
 57,M,B,52,25,1,B316 
 57,M,B,52,26,1,B312 
 57,M,B,52,27,0,B326 
 57,M,B,52,28,1,B323 
 57,M,B,52,29,1,B321 
 57,M,B,52,30,1,B322 
 57,M,B,52,31,1,B325 
 57,M,B,52,32,1,B324 
 57,M,B,52,33,1,B335 
 57,M,B,52,34,1,B332 
 57,M,B,52,35,1,B333 
 57,M,B,52,36,0,B331 
 57,M,B,52,37,1,B334 
 57,M,B,52,38,1,B342 
 57,M,B,52,39,1,B346 
 57,M,B,52,40,0,B344 
 57,M,B,52,41,0,B341 
 57,M,B,52,42,0,B343 
 57,M,B,52,43,1,B345 
 57,M,B,52,44,1,B352 
 57,M,B,52,45,1,B355 
 57,M,B,52,46,1,B351 
 57,M,B,52,47,1,B354 
 57,M,B,52,48,1,B364 
 57,M,B,52,49,1,B366 
 57,M,B,52,50,1,B361 
 57,M,B,52,51,1,B362 
 57,M,B,52,52,0,B365 
 58,O,B,52, 1,0,B101 
 58,O,B,52, 2,1,B115 
 58,O,B,52, 3,1,B122 
 58,O,B,52, 4,0,B136 
 58,O,B,52, 5,1,B137 
 58,O,B,52, 6,1,B146 
 58,O,B,52, 7,0,B147 
 58,O,B,52, 8,1,B154 
 58,O,B,52, 9,0,B157 
 58,O,B,52,10,0,B156 
 58,O,B,52,11,0,B155 
 58,O,B,52,12,0,B164 
 58,O,B,52,13,1,B166 
 58,O,B,52,14,1,B167 
 58,O,B,52,15,0,B165 
 58,O,B,52,16,1,B305 
 58,O,B,52,17,0,B303 
 58,O,B,52,18,1,B301 
 58,O,B,52,19,1,B302 
 58,O,B,52,20,0,B304 
 58,O,B,52,21,0,B314 
 58,O,B,52,22,1,B311 
 58,O,B,52,23,0,B315 
 58,O,B,52,24,1,B313 
 58,O,B,52,25,0,B316 
 58,O,B,52,26,1,B312 
 58,O,B,52,27,1,B326 
 58,O,B,52,28,1,B321 
 58,O,B,52,29,1,B323 
 58,O,B,52,30,1,B322 
 58,O,B,52,31,1,B325 
 58,O,B,52,32,1,B324 
 58,O,B,52,33,0,B335 
 58,O,B,52,34,1,B332 
 58,O,B,52,35,1,B333 
 58,O,B,52,36,1,B331 
 58,O,B,52,37,1,B334 
 58,O,B,52,38,0,B342 
 58,O,B,52,39,1,B346 
 58,O,B,52,40,1,B344 
 58,O,B,52,41,1,B341 
 58,O,B,52,42,1,B343 
 58,O,B,52,43,1,B345 
 58,O,B,52,44,1,B352 
 58,O,B,52,45,1,B355 
 58,O,B,52,46,1,B351 
 58,O,B,52,47,0,B354 
 58,O,B,52,48,1,B364 
 58,O,B,52,49,0,B366 
 58,O,B,52,50,1,B361 
 58,O,B,52,51,0,B362 
 58,O,B,52,52,0,B365 
 58,C,B,52, 1,0,B101 
 58,C,B,52, 2,0,B115 
 58,C,B,52, 3,1,B122 
 58,C,B,52, 4,0,B136 
 58,C,B,52, 5,1,B137 
 58,C,B,52, 6,1,B146 
 58,C,B,52, 7,0,B147 
 58,C,B,52, 8,1,B154 
 58,C,B,52, 9,0,B157 
 58,C,B,52,10,0,B156 
 58,C,B,52,11,0,B155 
 58,C,B,52,12,0,B164 
 58,C,B,52,13,1,B166 
 58,C,B,52,14,1,B167 
 58,C,B,52,15,0,B165 
 58,C,B,52,16,1,B305 
 58,C,B,52,17,0,B303 
 58,C,B,52,18,1,B301 
 58,C,B,52,19,1,B302 
 58,C,B,52,20,0,B304 
 58,C,B,52,21,0,B314 
 58,C,B,52,22,1,B311 
 58,C,B,52,23,0,B315 
 58,C,B,52,24,1,B313 
 58,C,B,52,25,0,B316 
 58,C,B,52,26,0,B312 
 58,C,B,52,27,0,B326 
 58,C,B,52,28,1,B321 
 58,C,B,52,29,1,B323 
 58,C,B,52,30,0,B322 
 58,C,B,52,31,1,B325 
 58,C,B,52,32,1,B324 
 58,C,B,52,33,0,B335 
 58,C,B,52,34,1,B332 
 58,C,B,52,35,1,B333 
 58,C,B,52,36,1,B331 
 58,C,B,52,37,1,B334 
 58,C,B,52,38,1,B342 
 58,C,B,52,39,1,B346 
 58,C,B,52,40,1,B344 
 58,C,B,52,41,1,B341 
 58,C,B,52,42,1,B343 
 58,C,B,52,43,1,B345 
 58,C,B,52,44,1,B352 
 58,C,B,52,45,1,B355 
 58,C,B,52,46,1,B351 
 58,C,B,52,47,0,B354 
 58,C,B,52,48,1,B364 
 58,C,B,52,49,1,B366 
 58,C,B,52,50,1,B361 
 58,C,B,52,51,0,B362 
 58,C,B,52,52,1,B365 
 58,M,B,52, 1,0,B101 
 58,M,B,52, 2,0,B115 
 58,M,B,52, 3,1,B122 
 58,M,B,52, 4,0,B136 
 58,M,B,52, 5,1,B137 
 58,M,B,52, 6,1,B146 
 58,M,B,52, 7,0,B147 
 58,M,B,52, 8,1,B154 
 58,M,B,52, 9,0,B157 
 58,M,B,52,10,0,B156 
 58,M,B,52,11,0,B155 
 58,M,B,52,12,0,B164 
 58,M,B,52,13,1,B166 
 58,M,B,52,14,1,B167 
 58,M,B,52,15,0,B165 
 58,M,B,52,16,1,B305 
 58,M,B,52,17,0,B303 
 58,M,B,52,18,1,B301 
 58,M,B,52,19,1,B302 
 58,M,B,52,20,1,B304 
 58,M,B,52,21,0,B314 
 58,M,B,52,22,1,B311 
 58,M,B,52,23,0,B315 
 58,M,B,52,24,1,B313 
 58,M,B,52,25,0,B316 
 58,M,B,52,26,0,B312 
 58,M,B,52,27,1,B326 
 58,M,B,52,28,1,B321 
 58,M,B,52,29,1,B323 
 58,M,B,52,30,0,B322 
 58,M,B,52,31,1,B325 
 58,M,B,52,32,1,B324 
 58,M,B,52,33,0,B335 
 58,M,B,52,34,1,B332 
 58,M,B,52,35,1,B333 
 58,M,B,52,36,1,B331 
 58,M,B,52,37,1,B334 
 58,M,B,52,38,0,B342 
 58,M,B,52,39,1,B346 
 58,M,B,52,40,1,B344 
 58,M,B,52,41,1,B341 
 58,M,B,52,42,1,B343 
 58,M,B,52,43,1,B345 
 58,M,B,52,44,1,B352 
 58,M,B,52,45,1,B355 
 58,M,B,52,46,1,B351 
 58,M,B,52,47,0,B354 
 58,M,B,52,48,1,B364 
 58,M,B,52,49,1,B366 
 58,M,B,52,50,1,B361 
 58,M,B,52,51,0,B362 
 58,M,B,52,52,1,B365 
 59,O,B,52, 1,0,B101 
 59,O,B,52, 2,0,B115 
 59,O,B,52, 3,0,B122 
 59,O,B,52, 4,1,B136 
 59,O,B,52, 5,1,B137 
 59,O,B,52, 6,1,B146 
 59,O,B,52, 7,1,B147 
 59,O,B,52, 8,0,B154 
 59,O,B,52, 9,1,B157 
 59,O,B,52,10,1,B156 
 59,O,B,52,11,1,B155 
 59,O,B,52,12,0,B164 
 59,O,B,52,13,0,B166 
 59,O,B,52,14,1,B167 
 59,O,B,52,15,1,B165 
 59,O,B,52,16,0,B305 
 59,O,B,52,17,0,B303 
 59,O,B,52,18,1,B301 
 59,O,B,52,19,0,B302 
 59,O,B,52,20,0,B304 
 59,O,B,52,21,0,B314 
 59,O,B,52,22,1,B311 
 59,O,B,52,23,1,B315 
 59,O,B,52,24,1,B313 
 59,O,B,52,25,0,B316 
 59,O,B,52,26,1,B312 
 59,O,B,52,27,0,B326 
 59,O,B,52,28,1,B323 
 59,O,B,52,29,0,B321 
 59,O,B,52,30,1,B322 
 59,O,B,52,31,1,B325 
 59,O,B,52,32,1,B324 
 59,O,B,52,33,1,B335 
 59,O,B,52,34,1,B332 
 59,O,B,52,35,0,B333 
 59,O,B,52,36,1,B331 
 59,O,B,52,37,0,B334 
 59,O,B,52,38,0,B346 
 59,O,B,52,39,1,B342 
 59,O,B,52,40,1,B344 
 59,O,B,52,41,1,B341 
 59,O,B,52,42,0,B343 
 59,O,B,52,43,1,B345 
 59,O,B,52,44,0,B352 
 59,O,B,52,45,1,B355 
 59,O,B,52,46,1,B351 
 59,O,B,52,47,1,B354 
 59,O,B,52,48,0,B364 
 59,O,B,52,49,1,B366 
 59,O,B,52,50,1,B361 
 59,O,B,52,51,1,B362 
 59,O,B,52,52,0,B365 
 59,C,B,52, 1,0,B101 
 59,C,B,52, 2,0,B115 
 59,C,B,52, 3,0,B122 
 59,C,B,52, 4,1,B136 
 59,C,B,52, 5,1,B137 
 59,C,B,52, 6,1,B146 
 59,C,B,52, 7,1,B147 
 59,C,B,52, 8,0,B154 
 59,C,B,52, 9,1,B157 
 59,C,B,52,10,1,B156 
 59,C,B,52,11,1,B155 
 59,C,B,52,12,0,B164 
 59,C,B,52,13,0,B166 
 59,C,B,52,14,1,B167 
 59,C,B,52,15,1,B165 
 59,C,B,52,16,0,B305 
 59,C,B,52,17,0,B303 
 59,C,B,52,18,1,B301 
 59,C,B,52,19,0,B302 
 59,C,B,52,20,0,B304 
 59,C,B,52,21,1,B314 
 59,C,B,52,22,1,B311 
 59,C,B,52,23,1,B315 
 59,C,B,52,24,1,B313 
 59,C,B,52,25,1,B316 
 59,C,B,52,26,1,B312 
 59,C,B,52,27,0,B326 
 59,C,B,52,28,1,B323 
 59,C,B,52,29,0,B321 
 59,C,B,52,30,1,B322 
 59,C,B,52,31,1,B325 
 59,C,B,52,32,1,B324 
 59,C,B,52,33,1,B335 
 59,C,B,52,34,1,B332 
 59,C,B,52,35,1,B333 
 59,C,B,52,36,1,B331 
 59,C,B,52,37,1,B334 
 59,C,B,52,38,1,B346 
 59,C,B,52,39,1,B342 
 59,C,B,52,40,1,B344 
 59,C,B,52,41,1,B341 
 59,C,B,52,42,1,B343 
 59,C,B,52,43,1,B345 
 59,C,B,52,44,1,B352 
 59,C,B,52,45,1,B355 
 59,C,B,52,46,1,B351 
 59,C,B,52,47,1,B354 
 59,C,B,52,48,1,B364 
 59,C,B,52,49,1,B366 
 59,C,B,52,50,1,B361 
 59,C,B,52,51,1,B362 
 59,C,B,52,52,1,B365 
 59,M,B,52, 1,0,B101 
 59,M,B,52, 2,0,B115 
 59,M,B,52, 3,0,B122 
 59,M,B,52, 4,1,B136 
 59,M,B,52, 5,1,B137 
 59,M,B,52, 6,1,B146 
 59,M,B,52, 7,1,B147 
 59,M,B,52, 8,0,B154 
 59,M,B,52, 9,1,B157 
 59,M,B,52,10,1,B156 
 59,M,B,52,11,1,B155 
 59,M,B,52,12,0,B164 
 59,M,B,52,13,0,B166 
 59,M,B,52,14,1,B167 
 59,M,B,52,15,1,B165 
 59,M,B,52,16,0,B305 
 59,M,B,52,17,0,B303 
 59,M,B,52,18,1,B301 
 59,M,B,52,19,0,B302 
 59,M,B,52,20,1,B304 
 59,M,B,52,21,1,B314 
 59,M,B,52,22,1,B311 
 59,M,B,52,23,1,B315 
 59,M,B,52,24,1,B313 
 59,M,B,52,25,1,B316 
 59,M,B,52,26,1,B312 
 59,M,B,52,27,1,B326 
 59,M,B,52,28,1,B323 
 59,M,B,52,29,0,B321 
 59,M,B,52,30,1,B322 
 59,M,B,52,31,1,B325 
 59,M,B,52,32,1,B324 
 59,M,B,52,33,1,B335 
 59,M,B,52,34,1,B332 
 59,M,B,52,35,1,B333 
 59,M,B,52,36,1,B331 
 59,M,B,52,37,1,B334 
 59,M,B,52,38,1,B346 
 59,M,B,52,39,1,B342 
 59,M,B,52,40,1,B344 
 59,M,B,52,41,0,B341 
 59,M,B,52,42,0,B343 
 59,M,B,52,43,1,B345 
 59,M,B,52,44,1,B352 
 59,M,B,52,45,1,B355 
 59,M,B,52,46,1,B351 
 59,M,B,52,47,1,B354 
 59,M,B,52,48,1,B364 
 59,M,B,52,49,1,B366 
 59,M,B,52,50,1,B361 
 59,M,B,52,51,1,B362 
 59,M,B,52,52,0,B365 
 60,O,B,52, 1,1,B101 
 60,O,B,52, 2,1,B115 
 60,O,B,52, 3,0,B122 
 60,O,B,52, 4,0,B136 
 60,O,B,52, 5,1,B137 
 60,O,B,52, 6,0,B146 
 60,O,B,52, 7,0,B147 
 60,O,B,52, 8,0,B154 
 60,O,B,52, 9,1,B156 
 60,O,B,52,10,0,B157 
 60,O,B,52,11,0,B155 
 60,O,B,52,12,0,B164 
 60,O,B,52,13,1,B166 
 60,O,B,52,14,1,B167 
 60,O,B,52,15,1,B165 
 60,O,B,52,16,0,B305 
 60,O,B,52,17,0,B303 
 60,O,B,52,18,0,B301 
 60,O,B,52,19,0,B302 
 60,O,B,52,20,1,B304 
 60,O,B,52,21,0,B314 
 60,O,B,52,22,0,B311 
 60,O,B,52,23,0,B315 
 60,O,B,52,24,0,B313 
 60,O,B,52,25,0,B316 
 60,O,B,52,26,1,B312 
 60,O,B,52,27,0,B326 
 60,O,B,52,28,1,B323 
 60,O,B,52,29,1,B321 
 60,O,B,52,30,1,B322 
 60,O,B,52,31,0,B325 
 60,O,B,52,32,0,B324 
 60,O,B,52,33,0,B335 
 60,O,B,52,34,1,B332 
 60,O,B,52,35,0,B333 
 60,O,B,52,36,0,B331 
 60,O,B,52,37,0,B334 
 60,O,B,52,38,1,B342 
 60,O,B,52,39,1,B346 
 60,O,B,52,40,0,B344 
 60,O,B,52,41,1,B341 
 60,O,B,52,42,0,B343 
 60,O,B,52,43,1,B345 
 60,O,B,52,44,0,B352 
 60,O,B,52,45,0,B355 
 60,O,B,52,46,0,B351 
 60,O,B,52,47,0,B354 
 60,O,B,52,48,1,B364 
 60,O,B,52,49,1,B366 
 60,O,B,52,50,0,B361 
 60,O,B,52,51,0,B362 
 60,O,B,52,52,0,B365 
 60,C,B,52, 1,1,B101 
 60,C,B,52, 2,1,B115 
 60,C,B,52, 3,0,B122 
 60,C,B,52, 4,0,B136 
 60,C,B,52, 5,1,B137 
 60,C,B,52, 6,0,B146 
 60,C,B,52, 7,0,B147 
 60,C,B,52, 8,0,B154 
 60,C,B,52, 9,0,B156 
 60,C,B,52,10,0,B157 
 60,C,B,52,11,0,B155 
 60,C,B,52,12,0,B164 
 60,C,B,52,13,0,B166 
 60,C,B,52,14,1,B167 
 60,C,B,52,15,0,B165 
 60,C,B,52,16,0,B305 
 60,C,B,52,17,0,B303 
 60,C,B,52,18,0,B301 
 60,C,B,52,19,0,B302 
 60,C,B,52,20,1,B304 
 60,C,B,52,21,0,B314 
 60,C,B,52,22,0,B311 
 60,C,B,52,23,0,B315 
 60,C,B,52,24,0,B313 
 60,C,B,52,25,0,B316 
 60,C,B,52,26,0,B312 
 60,C,B,52,27,1,B326 
 60,C,B,52,28,1,B323 
 60,C,B,52,29,1,B321 
 60,C,B,52,30,1,B322 
 60,C,B,52,31,0,B325 
 60,C,B,52,32,0,B324 
 60,C,B,52,33,0,B335 
 60,C,B,52,34,0,B332 
 60,C,B,52,35,0,B333 
 60,C,B,52,36,0,B331 
 60,C,B,52,37,0,B334 
 60,C,B,52,38,1,B342 
 60,C,B,52,39,0,B346 
 60,C,B,52,40,0,B344 
 60,C,B,52,41,0,B341 
 60,C,B,52,42,0,B343 
 60,C,B,52,43,1,B345 
 60,C,B,52,44,0,B352 
 60,C,B,52,45,0,B355 
 60,C,B,52,46,0,B351 
 60,C,B,52,47,0,B354 
 60,C,B,52,48,0,B364 
 60,C,B,52,49,0,B366 
 60,C,B,52,50,0,B361 
 60,C,B,52,51,0,B362 
 60,C,B,52,52,0,B365 
 60,M,B,52, 1,1,B101 
 60,M,B,52, 2,1,B115 
 60,M,B,52, 3,0,B122 
 60,M,B,52, 4,0,B136 
 60,M,B,52, 5,1,B137 
 60,M,B,52, 6,0,B146 
 60,M,B,52, 7,0,B147 
 60,M,B,52, 8,0,B154 
 60,M,B,52, 9,1,B156 
 60,M,B,52,10,0,B157 
 60,M,B,52,11,0,B155 
 60,M,B,52,12,0,B164 
 60,M,B,52,13,0,B166 
 60,M,B,52,14,1,B167 
 60,M,B,52,15,1,B165 
 60,M,B,52,16,0,B305 
 60,M,B,52,17,1,B303 
 60,M,B,52,18,0,B301 
 60,M,B,52,19,0,B302 
 60,M,B,52,20,0,B304 
 60,M,B,52,21,0,B314 
 60,M,B,52,22,0,B311 
 60,M,B,52,23,1,B315 
 60,M,B,52,24,0,B313 
 60,M,B,52,25,0,B316 
 60,M,B,52,26,0,B312 
 60,M,B,52,27,1,B326 
 60,M,B,52,28,1,B323 
 60,M,B,52,29,1,B321 
 60,M,B,52,30,1,B322 
 60,M,B,52,31,0,B325 
 60,M,B,52,32,0,B324 
 60,M,B,52,33,0,B335 
 60,M,B,52,34,0,B332 
 60,M,B,52,35,0,B333 
 60,M,B,52,36,0,B331 
 60,M,B,52,37,0,B334 
 60,M,B,52,38,1,B342 
 60,M,B,52,39,0,B346 
 60,M,B,52,40,0,B344 
 60,M,B,52,41,0,B341 
 60,M,B,52,42,1,B343 
 60,M,B,52,43,1,B345 
 60,M,B,52,44,0,B352 
 60,M,B,52,45,0,B355 
 60,M,B,52,46,0,B351 
 60,M,B,52,47,0,B354 
 60,M,B,52,48,0,B364 
 60,M,B,52,49,0,B366 
 60,M,B,52,50,0,B361 
 60,M,B,52,51,0,B362 
 60,M,B,52,52,0,B365 
 61,O,B,52, 1,0,B101 
 61,O,B,52, 2,1,B115 
 61,O,B,52, 3,0,B122 
 61,O,B,52, 4,0,B136 
 61,O,B,52, 5,1,B137 
 61,O,B,52, 6,1,B146 
 61,O,B,52, 7,1,B147 
 61,O,B,52, 8,1,B154 
 61,O,B,52, 9,1,B157 
 61,O,B,52,10,1,B156 
 61,O,B,52,11,0,B155 
 61,O,B,52,12,1,B164 
 61,O,B,52,13,0,B166 
 61,O,B,52,14,1,B167 
 61,O,B,52,15,1,B165 
 61,O,B,52,16,0,B305 
 61,O,B,52,17,0,B303 
 61,O,B,52,18,0,B301 
 61,O,B,52,19,0,B302 
 61,O,B,52,20,0,B304 
 61,O,B,52,21,0,B314 
 61,O,B,52,22,1,B311 
 61,O,B,52,23,0,B315 
 61,O,B,52,24,0,B313 
 61,O,B,52,25,1,B316 
 61,O,B,52,26,1,B312 
 61,O,B,52,27,0,B326 
 61,O,B,52,28,1,B321 
 61,O,B,52,29,1,B323 
 61,O,B,52,30,0,B322 
 61,O,B,52,31,0,B325 
 61,O,B,52,32,1,B324 
 61,O,B,52,33,1,B335 
 61,O,B,52,34,1,B332 
 61,O,B,52,35,0,B333 
 61,O,B,52,36,1,B331 
 61,O,B,52,37,0,B334 
 61,O,B,52,38,1,B342 
 61,O,B,52,39,0,B346 
 61,O,B,52,40,1,B344 
 61,O,B,52,41,1,B341 
 61,O,B,52,42,1,B343 
 61,O,B,52,43,1,B345 
 61,O,B,52,44,0,B352 
 61,O,B,52,45,1,B355 
 61,O,B,52,46,0,B351 
 61,O,B,52,47,0,B354 
 61,O,B,52,48,1,B364 
 61,O,B,52,49,1,B366 
 61,O,B,52,50,0,B361 
 61,O,B,52,51,0,B362 
 61,O,B,52,52,1,B365 
 61,C,B,52, 1,0,B101 
 61,C,B,52, 2,1,B115 
 61,C,B,52, 3,0,B122 
 61,C,B,52, 4,0,B136 
 61,C,B,52, 5,1,B137 
 61,C,B,52, 6,1,B146 
 61,C,B,52, 7,1,B147 
 61,C,B,52, 8,1,B154 
 61,C,B,52, 9,1,B157 
 61,C,B,52,10,1,B156 
 61,C,B,52,11,1,B155 
 61,C,B,52,12,1,B164 
 61,C,B,52,13,1,B166 
 61,C,B,52,14,1,B167 
 61,C,B,52,15,1,B165 
 61,C,B,52,16,0,B305 
 61,C,B,52,17,1,B303 
 61,C,B,52,18,1,B301 
 61,C,B,52,19,1,B302 
 61,C,B,52,20,0,B304 
 61,C,B,52,21,1,B314 
 61,C,B,52,22,1,B311 
 61,C,B,52,23,0,B315 
 61,C,B,52,24,0,B313 
 61,C,B,52,25,1,B316 
 61,C,B,52,26,1,B312 
 61,C,B,52,27,1,B326 
 61,C,B,52,28,0,B321 
 61,C,B,52,29,1,B323 
 61,C,B,52,30,1,B322 
 61,C,B,52,31,0,B325 
 61,C,B,52,32,1,B324 
 61,C,B,52,33,1,B335 
 61,C,B,52,34,1,B332 
 61,C,B,52,35,0,B333 
 61,C,B,52,36,1,B331 
 61,C,B,52,37,1,B334 
 61,C,B,52,38,1,B342 
 61,C,B,52,39,1,B346 
 61,C,B,52,40,1,B344 
 61,C,B,52,41,1,B341 
 61,C,B,52,42,1,B343 
 61,C,B,52,43,1,B345 
 61,C,B,52,44,0,B352 
 61,C,B,52,45,1,B355 
 61,C,B,52,46,0,B351 
 61,C,B,52,47,0,B354 
 61,C,B,52,48,1,B364 
 61,C,B,52,49,1,B366 
 61,C,B,52,50,1,B361 
 61,C,B,52,51,0,B362 
 61,C,B,52,52,1,B365 
 61,M,B,52, 1,0,B101 
 61,M,B,52, 2,1,B115 
 61,M,B,52, 3,0,B122 
 61,M,B,52, 4,0,B136 
 61,M,B,52, 5,1,B137 
 61,M,B,52, 6,1,B146 
 61,M,B,52, 7,1,B147 
 61,M,B,52, 8,1,B154 
 61,M,B,52, 9,1,B157 
 61,M,B,52,10,1,B156 
 61,M,B,52,11,1,B155 
 61,M,B,52,12,1,B164 
 61,M,B,52,13,1,B166 
 61,M,B,52,14,1,B167 
 61,M,B,52,15,1,B165 
 61,M,B,52,16,0,B305 
 61,M,B,52,17,1,B303 
 61,M,B,52,18,1,B301 
 61,M,B,52,19,1,B302 
 61,M,B,52,20,1,B304 
 61,M,B,52,21,1,B314 
 61,M,B,52,22,1,B311 
 61,M,B,52,23,0,B315 
 61,M,B,52,24,0,B313 
 61,M,B,52,25,1,B316 
 61,M,B,52,26,1,B312 
 61,M,B,52,27,0,B326 
 61,M,B,52,28,0,B321 
 61,M,B,52,29,1,B323 
 61,M,B,52,30,1,B322 
 61,M,B,52,31,0,B325 
 61,M,B,52,32,1,B324 
 61,M,B,52,33,1,B335 
 61,M,B,52,34,1,B332 
 61,M,B,52,35,0,B333 
 61,M,B,52,36,1,B331 
 61,M,B,52,37,1,B334 
 61,M,B,52,38,1,B342 
 61,M,B,52,39,1,B346 
 61,M,B,52,40,1,B344 
 61,M,B,52,41,1,B341 
 61,M,B,52,42,1,B343 
 61,M,B,52,43,1,B345 
 61,M,B,52,44,1,B352 
 61,M,B,52,45,1,B355 
 61,M,B,52,46,0,B351 
 61,M,B,52,47,0,B354 
 61,M,B,52,48,1,B364 
 61,M,B,52,49,1,B366 
 61,M,B,52,50,1,B361 
 61,M,B,52,51,0,B362 
 61,M,B,52,52,1,B365 
 62,O,B,52, 1,0,B101 
 62,O,B,52, 2,1,B115 
 62,O,B,52, 3,0,B122 
 62,O,B,52, 4,0,B136 
 62,O,B,52, 5,1,B137 
 62,O,B,52, 6,0,B146 
 62,O,B,52, 7,1,B147 
 62,O,B,52, 8,0,B154 
 62,O,B,52, 9,0,B156 
 62,O,B,52,10,0,B157 
 62,O,B,52,11,0,B155 
 62,O,B,52,12,0,B164 
 62,O,B,52,13,1,B166 
 62,O,B,52,14,1,B167 
 62,O,B,52,15,0,B165 
 62,O,B,52,16,0,B305 
 62,O,B,52,17,0,B303 
 62,O,B,52,18,0,B301 
 62,O,B,52,19,1,B302 
 62,O,B,52,20,1,B304 
 62,O,B,52,21,0,B314 
 62,O,B,52,22,1,B311 
 62,O,B,52,23,0,B315 
 62,O,B,52,24,0,B313 
 62,O,B,52,25,1,B316 
 62,O,B,52,26,0,B312 
 62,O,B,52,27,0,B326 
 62,O,B,52,28,1,B323 
 62,O,B,52,29,0,B321 
 62,O,B,52,30,0,B322 
 62,O,B,52,31,1,B325 
 62,O,B,52,32,0,B324 
 62,O,B,52,33,0,B335 
 62,O,B,52,34,0,B332 
 62,O,B,52,35,0,B333 
 62,O,B,52,36,0,B331 
 62,O,B,52,37,1,B334 
 62,O,B,52,38,1,B342 
 62,O,B,52,39,0,B346 
 62,O,B,52,40,0,B344 
 62,O,B,52,41,0,B341 
 62,O,B,52,42,0,B343 
 62,O,B,52,43,0,B345 
 62,O,B,52,44,0,B352 
 62,O,B,52,45,0,B355 
 62,O,B,52,46,1,B351 
 62,O,B,52,47,1,B354 
 62,O,B,52,48,0,B364 
 62,O,B,52,49,1,B366 
 62,O,B,52,50,1,B361 
 62,O,B,52,51,1,B362 
 62,O,B,52,52,0,B365 
 62,C,B,52, 1,0,B101 
 62,C,B,52, 2,1,B115 
 62,C,B,52, 3,0,B122 
 62,C,B,52, 4,0,B136 
 62,C,B,52, 5,1,B137 
 62,C,B,52, 6,0,B146 
 62,C,B,52, 7,0,B147 
 62,C,B,52, 8,0,B154 
 62,C,B,52, 9,0,B156 
 62,C,B,52,10,0,B157 
 62,C,B,52,11,0,B155 
 62,C,B,52,12,0,B164 
 62,C,B,52,13,1,B166 
 62,C,B,52,14,1,B167 
 62,C,B,52,15,0,B165 
 62,C,B,52,16,0,B305 
 62,C,B,52,17,0,B303 
 62,C,B,52,18,0,B301 
 62,C,B,52,19,1,B302 
 62,C,B,52,20,1,B304 
 62,C,B,52,21,0,B314 
 62,C,B,52,22,0,B311 
 62,C,B,52,23,0,B315 
 62,C,B,52,24,0,B313 
 62,C,B,52,25,1,B316 
 62,C,B,52,26,0,B312 
 62,C,B,52,27,1,B326 
 62,C,B,52,28,1,B323 
 62,C,B,52,29,0,B321 
 62,C,B,52,30,0,B322 
 62,C,B,52,31,1,B325 
 62,C,B,52,32,0,B324 
 62,C,B,52,33,0,B335 
 62,C,B,52,34,0,B332 
 62,C,B,52,35,0,B333 
 62,C,B,52,36,0,B331 
 62,C,B,52,37,0,B334 
 62,C,B,52,38,0,B342 
 62,C,B,52,39,0,B346 
 62,C,B,52,40,0,B344 
 62,C,B,52,41,0,B341 
 62,C,B,52,42,0,B343 
 62,C,B,52,43,0,B345 
 62,C,B,52,44,0,B352 
 62,C,B,52,45,0,B355 
 62,C,B,52,46,0,B351 
 62,C,B,52,47,0,B354 
 62,C,B,52,48,0,B364 
 62,C,B,52,49,0,B366 
 62,C,B,52,50,0,B361 
 62,C,B,52,51,0,B362 
 62,C,B,52,52,0,B365 
 62,M,B,52, 1,0,B101 
 62,M,B,52, 2,1,B115 
 62,M,B,52, 3,0,B122 
 62,M,B,52, 4,0,B136 
 62,M,B,52, 5,1,B137 
 62,M,B,52, 6,0,B146 
 62,M,B,52, 7,0,B147 
 62,M,B,52, 8,0,B154 
 62,M,B,52, 9,0,B156 
 62,M,B,52,10,0,B157 
 62,M,B,52,11,0,B155 
 62,M,B,52,12,0,B164 
 62,M,B,52,13,1,B166 
 62,M,B,52,14,1,B167 
 62,M,B,52,15,0,B165 
 62,M,B,52,16,0,B305 
 62,M,B,52,17,0,B303 
 62,M,B,52,18,0,B301 
 62,M,B,52,19,1,B302 
 62,M,B,52,20,1,B304 
 62,M,B,52,21,0,B314 
 62,M,B,52,22,0,B311 
 62,M,B,52,23,0,B315 
 62,M,B,52,24,0,B313 
 62,M,B,52,25,1,B316 
 62,M,B,52,26,0,B312 
 62,M,B,52,27,1,B326 
 62,M,B,52,28,1,B323 
 62,M,B,52,29,0,B321 
 62,M,B,52,30,0,B322 
 62,M,B,52,31,1,B325 
 62,M,B,52,32,0,B324 
 62,M,B,52,33,0,B335 
 62,M,B,52,34,0,B332 
 62,M,B,52,35,0,B333 
 62,M,B,52,36,0,B331 
 62,M,B,52,37,0,B334 
 62,M,B,52,38,0,B342 
 62,M,B,52,39,0,B346 
 62,M,B,52,40,0,B344 
 62,M,B,52,41,0,B341 
 62,M,B,52,42,1,B343 
 62,M,B,52,43,0,B345 
 62,M,B,52,44,0,B352 
 62,M,B,52,45,0,B355 
 62,M,B,52,46,0,B351 
 62,M,B,52,47,1,B354 
 62,M,B,52,48,0,B364 
 62,M,B,52,49,0,B366 
 62,M,B,52,50,0,B361 
 62,M,B,52,51,0,B362 
 62,M,B,52,52,0,B365 
 63,O,B,52, 1,1,B101 
 63,O,B,52, 2,0,B115 
 63,O,B,52, 3,1,B122 
 63,O,B,52, 4,1,B136 
 63,O,B,52, 5,1,B137 
 63,O,B,52, 6,1,B146 
 63,O,B,52, 7,0,B147 
 63,O,B,52, 8,1,B154 
 63,O,B,52, 9,1,B157 
 63,O,B,52,10,1,B156 
 63,O,B,52,11,1,B155 
 63,O,B,52,12,0,B164 
 63,O,B,52,13,0,B166 
 63,O,B,52,14,1,B167 
 63,O,B,52,15,1,B165 
 63,O,B,52,16,1,B305 
 63,O,B,52,17,1,B303 
 63,O,B,52,18,1,B302 
 63,O,B,52,19,1,B301 
 63,O,B,52,20,1,B304 
 63,O,B,52,21,1,B314 
 63,O,B,52,22,1,B311 
 63,O,B,52,23,1,B315 
 63,O,B,52,24,1,B313 
 63,O,B,52,25,0,B316 
 63,O,B,52,26,1,B312 
 63,O,B,52,27,0,B326 
 63,O,B,52,28,1,B321 
 63,O,B,52,29,1,B323 
 63,O,B,52,30,1,B322 
 63,O,B,52,31,1,B325 
 63,O,B,52,32,1,B324 
 63,O,B,52,33,1,B335 
 63,O,B,52,34,1,B332 
 63,O,B,52,35,1,B333 
 63,O,B,52,36,1,B331 
 63,O,B,52,37,0,B334 
 63,O,B,52,38,1,B342 
 63,O,B,52,39,0,B346 
 63,O,B,52,40,1,B344 
 63,O,B,52,41,0,B341 
 63,O,B,52,42,0,B343 
 63,O,B,52,43,1,B345 
 63,O,B,52,44,0,B352 
 63,O,B,52,45,1,B355 
 63,O,B,52,46,1,B351 
 63,O,B,52,47,1,B354 
 63,O,B,52,48,1,B364 
 63,O,B,52,49,1,B366 
 63,O,B,52,50,1,B361 
 63,O,B,52,51,1,B362 
 63,O,B,52,52,0,B365 
 63,C,B,52, 1,1,B101 
 63,C,B,52, 2,1,B115 
 63,C,B,52, 3,1,B122 
 63,C,B,52, 4,1,B136 
 63,C,B,52, 5,1,B137 
 63,C,B,52, 6,1,B146 
 63,C,B,52, 7,1,B147 
 63,C,B,52, 8,1,B154 
 63,C,B,52, 9,1,B157 
 63,C,B,52,10,1,B156 
 63,C,B,52,11,1,B155 
 63,C,B,52,12,1,B164 
 63,C,B,52,13,0,B166 
 63,C,B,52,14,1,B167 
 63,C,B,52,15,1,B165 
 63,C,B,52,16,1,B305 
 63,C,B,52,17,1,B303 
 63,C,B,52,18,1,B302 
 63,C,B,52,19,1,B301 
 63,C,B,52,20,1,B304 
 63,C,B,52,21,1,B314 
 63,C,B,52,22,1,B311 
 63,C,B,52,23,1,B315 
 63,C,B,52,24,1,B313 
 63,C,B,52,25,1,B316 
 63,C,B,52,26,1,B312 
 63,C,B,52,27,1,B326 
 63,C,B,52,28,1,B321 
 63,C,B,52,29,1,B323 
 63,C,B,52,30,1,B322 
 63,C,B,52,31,1,B325 
 63,C,B,52,32,1,B324 
 63,C,B,52,33,1,B335 
 63,C,B,52,34,1,B332 
 63,C,B,52,35,1,B333 
 63,C,B,52,36,1,B331 
 63,C,B,52,37,1,B334 
 63,C,B,52,38,1,B342 
 63,C,B,52,39,1,B346 
 63,C,B,52,40,1,B344 
 63,C,B,52,41,1,B341 
 63,C,B,52,42,1,B343 
 63,C,B,52,43,1,B345 
 63,C,B,52,44,1,B352 
 63,C,B,52,45,1,B355 
 63,C,B,52,46,1,B351 
 63,C,B,52,47,1,B354 
 63,C,B,52,48,1,B364 
 63,C,B,52,49,1,B366 
 63,C,B,52,50,1,B361 
 63,C,B,52,51,1,B362 
 63,C,B,52,52,1,B365 
 63,M,B,52, 1,1,B101 
 63,M,B,52, 2,1,B115 
 63,M,B,52, 3,1,B122 
 63,M,B,52, 4,1,B136 
 63,M,B,52, 5,1,B137 
 63,M,B,52, 6,1,B146 
 63,M,B,52, 7,1,B147 
 63,M,B,52, 8,1,B154 
 63,M,B,52, 9,1,B157 
 63,M,B,52,10,0,B156 
 63,M,B,52,11,1,B155 
 63,M,B,52,12,1,B164 
 63,M,B,52,13,0,B166 
 63,M,B,52,14,1,B167 
 63,M,B,52,15,1,B165 
 63,M,B,52,16,1,B305 
 63,M,B,52,17,1,B303 
 63,M,B,52,18,1,B302 
 63,M,B,52,19,1,B301 
 63,M,B,52,20,1,B304 
 63,M,B,52,21,1,B314 
 63,M,B,52,22,1,B311 
 63,M,B,52,23,1,B315 
 63,M,B,52,24,1,B313 
 63,M,B,52,25,1,B316 
 63,M,B,52,26,1,B312 
 63,M,B,52,27,1,B326 
 63,M,B,52,28,1,B321 
 63,M,B,52,29,1,B323 
 63,M,B,52,30,1,B322 
 63,M,B,52,31,1,B325 
 63,M,B,52,32,1,B324 
 63,M,B,52,33,1,B335 
 63,M,B,52,34,1,B332 
 63,M,B,52,35,1,B333 
 63,M,B,52,36,1,B331 
 63,M,B,52,37,1,B334 
 63,M,B,52,38,1,B342 
 63,M,B,52,39,1,B346 
 63,M,B,52,40,1,B344 
 63,M,B,52,41,0,B341 
 63,M,B,52,42,1,B343 
 63,M,B,52,43,1,B345 
 63,M,B,52,44,1,B352 
 63,M,B,52,45,1,B355 
 63,M,B,52,46,1,B351 
 63,M,B,52,47,1,B354 
 63,M,B,52,48,1,B364 
 63,M,B,52,49,1,B366 
 63,M,B,52,50,1,B361 
 63,M,B,52,51,1,B362 
 63,M,B,52,52,0,B365 
 64,O,B,49, 1,1,B101 
 64,O,B,49, 2,1,B115 
 64,O,B,49, 3,0,B122 
 64,O,B,49, 4,0,B136 
 64,O,B,49, 5,1,B137 
 64,O,B,49, 6,1,B146 
 64,O,B,49, 7,0,B147 
 64,O,B,49, 8,1,B154 
 64,O,B,49, 9,1,B156 
 64,O,B,49,10,1,B157 
 64,O,B,49,11,1,B155 
 64,O,B,49,12,1,B164 
 64,O,B,49,13,1,B166 
 64,O,B,49,14,1,B167 
 64,O,B,49,15,1,B165 
 64,O,B,49,16,1,B305 
 64,O,B,49,17,0,B303 
 64,O,B,49,18,1,B301 
 64,O,B,49,19,1,B302 
 64,O,B,49,20,1,B304 
 64,O,B,49,21,1,B314 
 64,O,B,49,22,1,B311 
 64,O,B,49,23,1,B315 
 64,O,B,49,24,1,B313 
 64,O,B,49,25,1,B316 
 64,O,B,49,26,1,B312 
 64,O,B,49,27,0,B326 
 64,O,B,49,28,0,B321 
 64,O,B,49,29,0,B323 
 64,O,B,49,30,1,B322 
 64,O,B,49,31,1,B324 
 64,O,B,49,32,0,B335 
 64,O,B,49,33,1,B332 
 64,O,B,49,34,1,B333 
 64,O,B,49,35,1,B331 
 64,O,B,49,36,0,B334 
 64,O,B,49,37,1,B342 
 64,O,B,49,38,1,B346 
 64,O,B,49,39,0,B344 
 64,O,B,49,40,1,B341 
 64,O,B,49,41,0,B343 
 64,O,B,49,42,1,B345 
 64,O,B,49,43,0,B352 
 64,O,B,49,44,1,B355 
 64,O,B,49,45,1,B351 
 64,O,B,49,46,1,B354 
 64,O,B,49,47,1,B364 
 64,O,B,49,48,1,B366 
 64,O,B,49,49,1,B365 
 64,C,B,49, 1,1,B101 
 64,C,B,49, 2,1,B115 
 64,C,B,49, 3,1,B122 
 64,C,B,49, 4,1,B136 
 64,C,B,49, 5,1,B137 
 64,C,B,49, 6,1,B146 
 64,C,B,49, 7,1,B147 
 64,C,B,49, 8,1,B154 
 64,C,B,49, 9,1,B156 
 64,C,B,49,10,1,B157 
 64,C,B,49,11,1,B155 
 64,C,B,49,12,1,B164 
 64,C,B,49,13,1,B166 
 64,C,B,49,14,1,B167 
 64,C,B,49,15,1,B165 
 64,C,B,49,16,1,B305 
 64,C,B,49,17,1,B303 
 64,C,B,49,18,1,B301 
 64,C,B,49,19,1,B302 
 64,C,B,49,20,1,B304 
 64,C,B,49,21,1,B314 
 64,C,B,49,22,1,B311 
 64,C,B,49,23,1,B315 
 64,C,B,49,24,1,B313 
 64,C,B,49,25,1,B316 
 64,C,B,49,26,1,B312 
 64,C,B,49,27,1,B326 
 64,C,B,49,28,1,B321 
 64,C,B,49,29,1,B323 
 64,C,B,49,30,1,B322 
 64,C,B,49,31,1,B324 
 64,C,B,49,32,0,B335 
 64,C,B,49,33,1,B332 
 64,C,B,49,34,1,B333 
 64,C,B,49,35,1,B331 
 64,C,B,49,36,1,B334 
 64,C,B,49,37,1,B342 
 64,C,B,49,38,1,B346 
 64,C,B,49,39,0,B344 
 64,C,B,49,40,1,B341 
 64,C,B,49,41,1,B343 
 64,C,B,49,42,1,B345 
 64,C,B,49,43,1,B352 
 64,C,B,49,44,1,B355 
 64,C,B,49,45,1,B351 
 64,C,B,49,46,1,B354 
 64,C,B,49,47,1,B364 
 64,C,B,49,48,1,B366 
 64,C,B,49,49,1,B365 
 64,M,B,49, 1,1,B101 
 64,M,B,49, 2,1,B115 
 64,M,B,49, 3,1,B122 
 64,M,B,49, 4,0,B136 
 64,M,B,49, 5,1,B137 
 64,M,B,49, 6,1,B146 
 64,M,B,49, 7,1,B147 
 64,M,B,49, 8,1,B154 
 64,M,B,49, 9,1,B156 
 64,M,B,49,10,1,B157 
 64,M,B,49,11,1,B155 
 64,M,B,49,12,1,B164 
 64,M,B,49,13,1,B166 
 64,M,B,49,14,1,B167 
 64,M,B,49,15,1,B165 
 64,M,B,49,16,0,B305 
 64,M,B,49,17,0,B303 
 64,M,B,49,18,1,B301 
 64,M,B,49,19,1,B302 
 64,M,B,49,20,0,B304 
 64,M,B,49,21,1,B314 
 64,M,B,49,22,1,B311 
 64,M,B,49,23,1,B315 
 64,M,B,49,24,1,B313 
 64,M,B,49,25,1,B316 
 64,M,B,49,26,1,B312 
 64,M,B,49,27,0,B326 
 64,M,B,49,28,1,B321 
 64,M,B,49,29,1,B323 
 64,M,B,49,30,1,B322 
 64,M,B,49,31,1,B324 
 64,M,B,49,32,0,B335 
 64,M,B,49,33,1,B332 
 64,M,B,49,34,1,B333 
 64,M,B,49,35,1,B331 
 64,M,B,49,36,1,B334 
 64,M,B,49,37,1,B342 
 64,M,B,49,38,1,B346 
 64,M,B,49,39,0,B344 
 64,M,B,49,40,1,B341 
 64,M,B,49,41,0,B343 
 64,M,B,49,42,1,B345 
 64,M,B,49,43,1,B352 
 64,M,B,49,44,1,B355 
 64,M,B,49,45,1,B351 
 64,M,B,49,46,1,B354 
 64,M,B,49,47,1,B364 
 64,M,B,49,48,1,B366 
 64,M,B,49,49,1,B365 
 65,O,B,52, 1,0,B101 
 65,O,B,52, 2,0,B115 
 65,O,B,52, 3,1,B122 
 65,O,B,52, 4,0,B136 
 65,O,B,52, 5,0,B137 
 65,O,B,52, 6,1,B146 
 65,O,B,52, 7,0,B147 
 65,O,B,52, 8,1,B154 
 65,O,B,52, 9,1,B157 
 65,O,B,52,10,1,B156 
 65,O,B,52,11,0,B155 
 65,O,B,52,12,0,B164 
 65,O,B,52,13,1,B166 
 65,O,B,52,14,0,B167 
 65,O,B,52,15,1,B165 
 65,O,B,52,16,0,B305 
 65,O,B,52,17,0,B303 
 65,O,B,52,18,1,B301 
 65,O,B,52,19,0,B302 
 65,O,B,52,20,1,B304 
 65,O,B,52,21,0,B314 
 65,O,B,52,22,0,B311 
 65,O,B,52,23,1,B315 
 65,O,B,52,24,0,B313 
 65,O,B,52,25,1,B316 
 65,O,B,52,26,1,B312 
 65,O,B,52,27,0,B326 
 65,O,B,52,28,0,B321 
 65,O,B,52,29,0,B323 
 65,O,B,52,30,0,B322 
 65,O,B,52,31,0,B325 
 65,O,B,52,32,0,B324 
 65,O,B,52,33,0,B335 
 65,O,B,52,34,0,B332 
 65,O,B,52,35,1,B333 
 65,O,B,52,36,0,B331 
 65,O,B,52,37,0,B334 
 65,O,B,52,38,0,B342 
 65,O,B,52,39,1,B346 
 65,O,B,52,40,0,B344 
 65,O,B,52,41,1,B341 
 65,O,B,52,42,1,B343 
 65,O,B,52,43,0,B345 
 65,O,B,52,44,1,B352 
 65,O,B,52,45,1,B355 
 65,O,B,52,46,0,B351 
 65,O,B,52,47,1,B354 
 65,O,B,52,48,1,B364 
 65,O,B,52,49,1,B366 
 65,O,B,52,50,1,B361 
 65,O,B,52,51,0,B362 
 65,O,B,52,52,1,B365 
 65,C,B,52, 1,0,B101 
 65,C,B,52, 2,0,B115 
 65,C,B,52, 3,1,B122 
 65,C,B,52, 4,0,B136 
 65,C,B,52, 5,0,B137 
 65,C,B,52, 6,1,B146 
 65,C,B,52, 7,0,B147 
 65,C,B,52, 8,0,B154 
 65,C,B,52, 9,0,B157 
 65,C,B,52,10,1,B156 
 65,C,B,52,11,0,B155 
 65,C,B,52,12,0,B164 
 65,C,B,52,13,1,B166 
 65,C,B,52,14,0,B167 
 65,C,B,52,15,0,B165 
 65,C,B,52,16,0,B305 
 65,C,B,52,17,0,B303 
 65,C,B,52,18,1,B301 
 65,C,B,52,19,0,B302 
 65,C,B,52,20,1,B304 
 65,C,B,52,21,0,B314 
 65,C,B,52,22,0,B311 
 65,C,B,52,23,1,B315 
 65,C,B,52,24,0,B313 
 65,C,B,52,25,0,B316 
 65,C,B,52,26,0,B312 
 65,C,B,52,27,0,B326 
 65,C,B,52,28,0,B321 
 65,C,B,52,29,0,B323 
 65,C,B,52,30,0,B322 
 65,C,B,52,31,0,B325 
 65,C,B,52,32,0,B324 
 65,C,B,52,33,0,B335 
 65,C,B,52,34,0,B332 
 65,C,B,52,35,0,B333 
 65,C,B,52,36,0,B331 
 65,C,B,52,37,0,B334 
 65,C,B,52,38,0,B342 
 65,C,B,52,39,0,B346 
 65,C,B,52,40,0,B344 
 65,C,B,52,41,1,B341 
 65,C,B,52,42,0,B343 
 65,C,B,52,43,0,B345 
 65,C,B,52,44,1,B352 
 65,C,B,52,45,0,B355 
 65,C,B,52,46,0,B351 
 65,C,B,52,47,0,B354 
 65,C,B,52,48,1,B364 
 65,C,B,52,49,1,B366 
 65,C,B,52,50,0,B361 
 65,C,B,52,51,0,B362 
 65,C,B,52,52,1,B365 
 65,M,B,52, 1,0,B101 
 65,M,B,52, 2,0,B115 
 65,M,B,52, 3,1,B122 
 65,M,B,52, 4,0,B136 
 65,M,B,52, 5,0,B137 
 65,M,B,52, 6,1,B146 
 65,M,B,52, 7,0,B147 
 65,M,B,52, 8,0,B154 
 65,M,B,52, 9,0,B157 
 65,M,B,52,10,1,B156 
 65,M,B,52,11,1,B155 
 65,M,B,52,12,0,B164 
 65,M,B,52,13,1,B166 
 65,M,B,52,14,0,B167 
 65,M,B,52,15,1,B165 
 65,M,B,52,16,1,B305 
 65,M,B,52,17,0,B303 
 65,M,B,52,18,1,B301 
 65,M,B,52,19,0,B302 
 65,M,B,52,20,1,B304 
 65,M,B,52,21,0,B314 
 65,M,B,52,22,0,B311 
 65,M,B,52,23,1,B315 
 65,M,B,52,24,0,B313 
 65,M,B,52,25,0,B316 
 65,M,B,52,26,0,B312 
 65,M,B,52,27,0,B326 
 65,M,B,52,28,0,B321 
 65,M,B,52,29,0,B323 
 65,M,B,52,30,0,B322 
 65,M,B,52,31,0,B325 
 65,M,B,52,32,0,B324 
 65,M,B,52,33,0,B335 
 65,M,B,52,34,0,B332 
 65,M,B,52,35,1,B333 
 65,M,B,52,36,0,B331 
 65,M,B,52,37,0,B334 
 65,M,B,52,38,0,B342 
 65,M,B,52,39,0,B346 
 65,M,B,52,40,0,B344 
 65,M,B,52,41,1,B341 
 65,M,B,52,42,1,B343 
 65,M,B,52,43,0,B345 
 65,M,B,52,44,1,B352 
 65,M,B,52,45,0,B355 
 65,M,B,52,46,0,B351 
 65,M,B,52,47,0,B354 
 65,M,B,52,48,0,B364 
 65,M,B,52,49,0,B366 
 65,M,B,52,50,0,B361 
 65,M,B,52,51,0,B362 
 65,M,B,52,52,1,B365 
 66,O,B,52, 1,1,B101 
 66,O,B,52, 2,1,B115 
 66,O,B,52, 3,1,B122 
 66,O,B,52, 4,1,B136 
 66,O,B,52, 5,1,B137 
 66,O,B,52, 6,1,B146 
 66,O,B,52, 7,1,B147 
 66,O,B,52, 8,1,B154 
 66,O,B,52, 9,1,B157 
 66,O,B,52,10,1,B156 
 66,O,B,52,11,1,B155 
 66,O,B,52,12,1,B166 
 66,O,B,52,13,1,B164 
 66,O,B,52,14,1,B167 
 66,O,B,52,15,1,B165 
 66,O,B,52,16,1,B305 
 66,O,B,52,17,1,B303 
 66,O,B,52,18,1,B302 
 66,O,B,52,19,1,B301 
 66,O,B,52,20,0,B304 
 66,O,B,52,21,1,B314 
 66,O,B,52,22,1,B311 
 66,O,B,52,23,1,B315 
 66,O,B,52,24,1,B313 
 66,O,B,52,25,1,B316 
 66,O,B,52,26,1,B312 
 66,O,B,52,27,0,B326 
 66,O,B,52,28,1,B321 
 66,O,B,52,29,1,B323 
 66,O,B,52,30,1,B322 
 66,O,B,52,31,1,B325 
 66,O,B,52,32,1,B324 
 66,O,B,52,33,1,B335 
 66,O,B,52,34,1,B332 
 66,O,B,52,35,1,B333 
 66,O,B,52,36,1,B331 
 66,O,B,52,37,1,B334 
 66,O,B,52,38,1,B342 
 66,O,B,52,39,1,B346 
 66,O,B,52,40,1,B344 
 66,O,B,52,41,1,B341 
 66,O,B,52,42,1,B343 
 66,O,B,52,43,1,B345 
 66,O,B,52,44,1,B352 
 66,O,B,52,45,1,B355 
 66,O,B,52,46,1,B351 
 66,O,B,52,47,1,B354 
 66,O,B,52,48,0,B364 
 66,O,B,52,49,1,B366 
 66,O,B,52,50,1,B361 
 66,O,B,52,51,1,B362 
 66,O,B,52,52,1,B365 
 66,C,B,52, 1,1,B101 
 66,C,B,52, 2,1,B115 
 66,C,B,52, 3,1,B122 
 66,C,B,52, 4,1,B136 
 66,C,B,52, 5,1,B137 
 66,C,B,52, 6,1,B146 
 66,C,B,52, 7,1,B147 
 66,C,B,52, 8,1,B154 
 66,C,B,52, 9,1,B157 
 66,C,B,52,10,1,B156 
 66,C,B,52,11,1,B155 
 66,C,B,52,12,1,B166 
 66,C,B,52,13,1,B164 
 66,C,B,52,14,1,B167 
 66,C,B,52,15,1,B165 
 66,C,B,52,16,1,B305 
 66,C,B,52,17,1,B303 
 66,C,B,52,18,1,B302 
 66,C,B,52,19,1,B301 
 66,C,B,52,20,0,B304 
 66,C,B,52,21,1,B314 
 66,C,B,52,22,1,B311 
 66,C,B,52,23,1,B315 
 66,C,B,52,24,1,B313 
 66,C,B,52,25,1,B316 
 66,C,B,52,26,1,B312 
 66,C,B,52,27,0,B326 
 66,C,B,52,28,1,B321 
 66,C,B,52,29,1,B323 
 66,C,B,52,30,1,B322 
 66,C,B,52,31,1,B325 
 66,C,B,52,32,1,B324 
 66,C,B,52,33,1,B335 
 66,C,B,52,34,1,B332 
 66,C,B,52,35,1,B333 
 66,C,B,52,36,1,B331 
 66,C,B,52,37,1,B334 
 66,C,B,52,38,1,B342 
 66,C,B,52,39,1,B346 
 66,C,B,52,40,1,B344 
 66,C,B,52,41,1,B341 
 66,C,B,52,42,1,B343 
 66,C,B,52,43,1,B345 
 66,C,B,52,44,1,B352 
 66,C,B,52,45,1,B355 
 66,C,B,52,46,1,B351 
 66,C,B,52,47,1,B354 
 66,C,B,52,48,1,B364 
 66,C,B,52,49,1,B366 
 66,C,B,52,50,1,B361 
 66,C,B,52,51,1,B362 
 66,C,B,52,52,1,B365 
 66,M,B,52, 1,1,B101 
 66,M,B,52, 2,1,B115 
 66,M,B,52, 3,1,B122 
 66,M,B,52, 4,0,B136 
 66,M,B,52, 5,1,B137 
 66,M,B,52, 6,1,B146 
 66,M,B,52, 7,1,B147 
 66,M,B,52, 8,1,B154 
 66,M,B,52, 9,1,B157 
 66,M,B,52,10,1,B156 
 66,M,B,52,11,1,B155 
 66,M,B,52,12,1,B166 
 66,M,B,52,13,1,B164 
 66,M,B,52,14,1,B167 
 66,M,B,52,15,1,B165 
 66,M,B,52,16,0,B305 
 66,M,B,52,17,1,B303 
 66,M,B,52,18,1,B302 
 66,M,B,52,19,1,B301 
 66,M,B,52,20,1,B304 
 66,M,B,52,21,1,B314 
 66,M,B,52,22,1,B311 
 66,M,B,52,23,1,B315 
 66,M,B,52,24,1,B313 
 66,M,B,52,25,1,B316 
 66,M,B,52,26,1,B312 
 66,M,B,52,27,0,B326 
 66,M,B,52,28,1,B321 
 66,M,B,52,29,1,B323 
 66,M,B,52,30,1,B322 
 66,M,B,52,31,1,B325 
 66,M,B,52,32,1,B324 
 66,M,B,52,33,1,B335 
 66,M,B,52,34,1,B332 
 66,M,B,52,35,1,B333 
 66,M,B,52,36,1,B331 
 66,M,B,52,37,1,B334 
 66,M,B,52,38,1,B342 
 66,M,B,52,39,1,B346 
 66,M,B,52,40,1,B344 
 66,M,B,52,41,1,B341 
 66,M,B,52,42,0,B343 
 66,M,B,52,43,1,B345 
 66,M,B,52,44,1,B352 
 66,M,B,52,45,1,B355 
 66,M,B,52,46,1,B351 
 66,M,B,52,47,1,B354 
 66,M,B,52,48,1,B364 
 66,M,B,52,49,1,B366 
 66,M,B,52,50,1,B361 
 66,M,B,52,51,1,B362 
 66,M,B,52,52,1,B365 
 67,O,B,49, 1,1,B101 
 67,O,B,49, 2,0,B115 
 67,O,B,49, 3,1,B122 
 67,O,B,49, 4,1,B136 
 67,O,B,49, 5,1,B137 
 67,O,B,49, 6,0,B146 
 67,O,B,49, 7,1,B147 
 67,O,B,49, 8,1,B154 
 67,O,B,49, 9,1,B156 
 67,O,B,49,10,1,B157 
 67,O,B,49,11,0,B155 
 67,O,B,49,12,1,B164 
 67,O,B,49,13,1,B166 
 67,O,B,49,14,1,B167 
 67,O,B,49,15,0,B165 
 67,O,B,49,16,0,B305 
 67,O,B,49,17,1,B303 
 67,O,B,49,18,1,B301 
 67,O,B,49,19,0,B302 
 67,O,B,49,20,1,B304 
 67,O,B,49,21,0,B314 
 67,O,B,49,22,1,B311 
 67,O,B,49,23,1,B315 
 67,O,B,49,24,0,B313 
 67,O,B,49,25,1,B316 
 67,O,B,49,26,0,B312 
 67,O,B,49,27,1,B326 
 67,O,B,49,28,0,B321 
 67,O,B,49,29,1,B323 
 67,O,B,49,30,1,B322 
 67,O,B,49,31,0,B325 
 67,O,B,49,32,1,B324 
 67,O,B,49,33,1,B335 
 67,O,B,49,34,1,B332 
 67,O,B,49,35,1,B333 
 67,O,B,49,36,0,B331 
 67,O,B,49,37,0,B334 
 67,O,B,49,38,0,B342 
 67,O,B,49,39,0,B346 
 67,O,B,49,40,1,B344 
 67,O,B,49,41,1,B341 
 67,O,B,49,42,1,B343 
 67,O,B,49,43,0,B345 
 67,O,B,49,44,0,B352 
 67,O,B,49,45,0,B355 
 67,O,B,49,46,1,B351 
 67,O,B,49,47,0,B354 
 67,O,B,49,48,0,B364 
 67,O,B,49,49,0,B365 
 67,C,B,49, 1,1,B101 
 67,C,B,49, 2,0,B115 
 67,C,B,49, 3,1,B122 
 67,C,B,49, 4,1,B136 
 67,C,B,49, 5,1,B137 
 67,C,B,49, 6,0,B146 
 67,C,B,49, 7,1,B147 
 67,C,B,49, 8,0,B154 
 67,C,B,49, 9,0,B156 
 67,C,B,49,10,1,B157 
 67,C,B,49,11,1,B155 
 67,C,B,49,12,1,B164 
 67,C,B,49,13,1,B166 
 67,C,B,49,14,1,B167 
 67,C,B,49,15,1,B165 
 67,C,B,49,16,0,B305 
 67,C,B,49,17,1,B303 
 67,C,B,49,18,1,B301 
 67,C,B,49,19,0,B302 
 67,C,B,49,20,0,B304 
 67,C,B,49,21,1,B314 
 67,C,B,49,22,1,B311 
 67,C,B,49,23,1,B315 
 67,C,B,49,24,1,B313 
 67,C,B,49,25,1,B316 
 67,C,B,49,26,1,B312 
 67,C,B,49,27,1,B326 
 67,C,B,49,28,0,B321 
 67,C,B,49,29,1,B323 
 67,C,B,49,30,1,B322 
 67,C,B,49,31,0,B325 
 67,C,B,49,32,1,B324 
 67,C,B,49,33,1,B335 
 67,C,B,49,34,1,B332 
 67,C,B,49,35,1,B333 
 67,C,B,49,36,0,B331 
 67,C,B,49,37,1,B334 
 67,C,B,49,38,1,B342 
 67,C,B,49,39,1,B346 
 67,C,B,49,40,1,B344 
 67,C,B,49,41,1,B341 
 67,C,B,49,42,1,B343 
 67,C,B,49,43,0,B345 
 67,C,B,49,44,0,B352 
 67,C,B,49,45,1,B355 
 67,C,B,49,46,1,B351 
 67,C,B,49,47,0,B354 
 67,C,B,49,48,0,B364 
 67,C,B,49,49,1,B365 
 67,M,B,49, 1,1,B101 
 67,M,B,49, 2,0,B115 
 67,M,B,49, 3,1,B122 
 67,M,B,49, 4,1,B136 
 67,M,B,49, 5,1,B137 
 67,M,B,49, 6,0,B146 
 67,M,B,49, 7,1,B147 
 67,M,B,49, 8,0,B154 
 67,M,B,49, 9,1,B156 
 67,M,B,49,10,1,B157 
 67,M,B,49,11,0,B155 
 67,M,B,49,12,1,B164 
 67,M,B,49,13,1,B166 
 67,M,B,49,14,1,B167 
 67,M,B,49,15,1,B165 
 67,M,B,49,16,0,B305 
 67,M,B,49,17,1,B303 
 67,M,B,49,18,1,B301 
 67,M,B,49,19,0,B302 
 67,M,B,49,20,0,B304 
 67,M,B,49,21,0,B314 
 67,M,B,49,22,1,B311 
 67,M,B,49,23,1,B315 
 67,M,B,49,24,1,B313 
 67,M,B,49,25,1,B316 
 67,M,B,49,26,1,B312 
 67,M,B,49,27,0,B326 
 67,M,B,49,28,0,B321 
 67,M,B,49,29,1,B323 
 67,M,B,49,30,1,B322 
 67,M,B,49,31,0,B325 
 67,M,B,49,32,1,B324 
 67,M,B,49,33,1,B335 
 67,M,B,49,34,1,B332 
 67,M,B,49,35,1,B333 
 67,M,B,49,36,0,B331 
 67,M,B,49,37,1,B334 
 67,M,B,49,38,1,B342 
 67,M,B,49,39,1,B346 
 67,M,B,49,40,1,B344 
 67,M,B,49,41,1,B341 
 67,M,B,49,42,1,B343 
 67,M,B,49,43,0,B345 
 67,M,B,49,44,1,B352 
 67,M,B,49,45,0,B355 
 67,M,B,49,46,1,B351 
 67,M,B,49,47,0,B354 
 67,M,B,49,48,0,B364 
 67,M,B,49,49,1,B365 
 68,O,B,52, 1,1,B101 
 68,O,B,52, 2,1,B115 
 68,O,B,52, 3,0,B122 
 68,O,B,52, 4,1,B136 
 68,O,B,52, 5,1,B137 
 68,O,B,52, 6,1,B146 
 68,O,B,52, 7,1,B147 
 68,O,B,52, 8,1,B154 
 68,O,B,52, 9,1,B156 
 68,O,B,52,10,1,B157 
 68,O,B,52,11,1,B155 
 68,O,B,52,12,1,B166 
 68,O,B,52,13,1,B164 
 68,O,B,52,14,1,B167 
 68,O,B,52,15,0,B165 
 68,O,B,52,16,0,B305 
 68,O,B,52,17,1,B303 
 68,O,B,52,18,0,B302 
 68,O,B,52,19,1,B301 
 68,O,B,52,20,0,B304 
 68,O,B,52,21,1,B314 
 68,O,B,52,22,0,B311 
 68,O,B,52,23,1,B315 
 68,O,B,52,24,1,B313 
 68,O,B,52,25,0,B316 
 68,O,B,52,26,0,B312 
 68,O,B,52,27,1,B326 
 68,O,B,52,28,1,B321 
 68,O,B,52,29,1,B323 
 68,O,B,52,30,1,B322 
 68,O,B,52,31,1,B325 
 68,O,B,52,32,0,B324 
 68,O,B,52,33,1,B335 
 68,O,B,52,34,0,B332 
 68,O,B,52,35,1,B333 
 68,O,B,52,36,1,B331 
 68,O,B,52,37,1,B334 
 68,O,B,52,38,0,B342 
 68,O,B,52,39,1,B346 
 68,O,B,52,40,0,B344 
 68,O,B,52,41,0,B341 
 68,O,B,52,42,0,B343 
 68,O,B,52,43,0,B345 
 68,O,B,52,44,1,B352 
 68,O,B,52,45,0,B355 
 68,O,B,52,46,1,B351 
 68,O,B,52,47,1,B354 
 68,O,B,52,48,1,B364 
 68,O,B,52,49,0,B366 
 68,O,B,52,50,0,B362 
 68,O,B,52,51,1,B361 
 68,O,B,52,52,1,B365 
 68,C,B,52, 1,1,B101 
 68,C,B,52, 2,1,B115 
 68,C,B,52, 3,0,B122 
 68,C,B,52, 4,1,B136 
 68,C,B,52, 5,1,B137 
 68,C,B,52, 6,1,B146 
 68,C,B,52, 7,1,B147 
 68,C,B,52, 8,1,B154 
 68,C,B,52, 9,1,B156 
 68,C,B,52,10,1,B157 
 68,C,B,52,11,1,B155 
 68,C,B,52,12,1,B166 
 68,C,B,52,13,1,B164 
 68,C,B,52,14,1,B167 
 68,C,B,52,15,1,B165 
 68,C,B,52,16,1,B305 
 68,C,B,52,17,1,B303 
 68,C,B,52,18,1,B302 
 68,C,B,52,19,1,B301 
 68,C,B,52,20,1,B304 
 68,C,B,52,21,1,B314 
 68,C,B,52,22,1,B311 
 68,C,B,52,23,1,B315 
 68,C,B,52,24,1,B313 
 68,C,B,52,25,1,B316 
 68,C,B,52,26,1,B312 
 68,C,B,52,27,1,B326 
 68,C,B,52,28,1,B321 
 68,C,B,52,29,1,B323 
 68,C,B,52,30,1,B322 
 68,C,B,52,31,1,B325 
 68,C,B,52,32,1,B324 
 68,C,B,52,33,1,B335 
 68,C,B,52,34,0,B332 
 68,C,B,52,35,1,B333 
 68,C,B,52,36,1,B331 
 68,C,B,52,37,1,B334 
 68,C,B,52,38,1,B342 
 68,C,B,52,39,1,B346 
 68,C,B,52,40,1,B344 
 68,C,B,52,41,0,B341 
 68,C,B,52,42,1,B343 
 68,C,B,52,43,1,B345 
 68,C,B,52,44,1,B352 
 68,C,B,52,45,1,B355 
 68,C,B,52,46,1,B351 
 68,C,B,52,47,1,B354 
 68,C,B,52,48,1,B364 
 68,C,B,52,49,1,B366 
 68,C,B,52,50,1,B362 
 68,C,B,52,51,1,B361 
 68,C,B,52,52,1,B365 
 68,M,B,52, 1,1,B101 
 68,M,B,52, 2,1,B115 
 68,M,B,52, 3,0,B122 
 68,M,B,52, 4,1,B136 
 68,M,B,52, 5,1,B137 
 68,M,B,52, 6,1,B146 
 68,M,B,52, 7,1,B147 
 68,M,B,52, 8,1,B154 
 68,M,B,52, 9,1,B156 
 68,M,B,52,10,1,B157 
 68,M,B,52,11,1,B155 
 68,M,B,52,12,1,B166 
 68,M,B,52,13,1,B164 
 68,M,B,52,14,1,B167 
 68,M,B,52,15,0,B165 
 68,M,B,52,16,0,B305 
 68,M,B,52,17,1,B303 
 68,M,B,52,18,1,B302 
 68,M,B,52,19,1,B301 
 68,M,B,52,20,0,B304 
 68,M,B,52,21,1,B314 
 68,M,B,52,22,1,B311 
 68,M,B,52,23,1,B315 
 68,M,B,52,24,1,B313 
 68,M,B,52,25,1,B316 
 68,M,B,52,26,1,B312 
 68,M,B,52,27,0,B326 
 68,M,B,52,28,1,B321 
 68,M,B,52,29,1,B323 
 68,M,B,52,30,1,B322 
 68,M,B,52,31,1,B325 
 68,M,B,52,32,1,B324 
 68,M,B,52,33,1,B335 
 68,M,B,52,34,1,B332 
 68,M,B,52,35,1,B333 
 68,M,B,52,36,1,B331 
 68,M,B,52,37,1,B334 
 68,M,B,52,38,1,B342 
 68,M,B,52,39,1,B346 
 68,M,B,52,40,0,B344 
 68,M,B,52,41,0,B341 
 68,M,B,52,42,0,B343 
 68,M,B,52,43,1,B345 
 68,M,B,52,44,1,B352 
 68,M,B,52,45,1,B355 
 68,M,B,52,46,1,B351 
 68,M,B,52,47,1,B354 
 68,M,B,52,48,1,B364 
 68,M,B,52,49,1,B366 
 68,M,B,52,50,1,B362 
 68,M,B,52,51,1,B361 
 68,M,B,52,52,1,B365 
 69,O,B,52, 1,0,B101 
 69,O,B,52, 2,1,B115 
 69,O,B,52, 3,1,B122 
 69,O,B,52, 4,0,B136 
 69,O,B,52, 5,1,B137 
 69,O,B,52, 6,1,B146 
 69,O,B,52, 7,0,B147 
 69,O,B,52, 8,1,B154 
 69,O,B,52, 9,0,B156 
 69,O,B,52,10,1,B157 
 69,O,B,52,11,1,B155 
 69,O,B,52,12,1,B166 
 69,O,B,52,13,1,B164 
 69,O,B,52,14,1,B167 
 69,O,B,52,15,0,B165 
 69,O,B,52,16,0,B305 
 69,O,B,52,17,1,B303 
 69,O,B,52,18,0,B302 
 69,O,B,52,19,1,B301 
 69,O,B,52,20,0,B304 
 69,O,B,52,21,1,B314 
 69,O,B,52,22,1,B311 
 69,O,B,52,23,0,B315 
 69,O,B,52,24,1,B313 
 69,O,B,52,25,0,B316 
 69,O,B,52,26,1,B312 
 69,O,B,52,27,1,B326 
 69,O,B,52,28,0,B321 
 69,O,B,52,29,1,B323 
 69,O,B,52,30,0,B322 
 69,O,B,52,31,1,B325 
 69,O,B,52,32,1,B324 
 69,O,B,52,33,1,B335 
 69,O,B,52,34,1,B332 
 69,O,B,52,35,1,B333 
 69,O,B,52,36,0,B331 
 69,O,B,52,37,0,B334 
 69,O,B,52,38,0,B342 
 69,O,B,52,39,1,B346 
 69,O,B,52,40,1,B344 
 69,O,B,52,41,1,B341 
 69,O,B,52,42,1,B343 
 69,O,B,52,43,1,B345 
 69,O,B,52,44,1,B352 
 69,O,B,52,45,0,B355 
 69,O,B,52,46,0,B351 
 69,O,B,52,47,1,B354 
 69,O,B,52,48,0,B364 
 69,O,B,52,49,0,B366 
 69,O,B,52,50,0,B361 
 69,O,B,52,51,0,B362 
 69,O,B,52,52,1,B365 
 69,C,B,52, 1,0,B101 
 69,C,B,52, 2,1,B115 
 69,C,B,52, 3,1,B122 
 69,C,B,52, 4,1,B136 
 69,C,B,52, 5,1,B137 
 69,C,B,52, 6,1,B146 
 69,C,B,52, 7,0,B147 
 69,C,B,52, 8,1,B154 
 69,C,B,52, 9,1,B156 
 69,C,B,52,10,1,B157 
 69,C,B,52,11,1,B155 
 69,C,B,52,12,1,B166 
 69,C,B,52,13,1,B164 
 69,C,B,52,14,1,B167 
 69,C,B,52,15,1,B165 
 69,C,B,52,16,0,B305 
 69,C,B,52,17,1,B303 
 69,C,B,52,18,0,B302 
 69,C,B,52,19,1,B301 
 69,C,B,52,20,0,B304 
 69,C,B,52,21,1,B314 
 69,C,B,52,22,1,B311 
 69,C,B,52,23,1,B315 
 69,C,B,52,24,1,B313 
 69,C,B,52,25,1,B316 
 69,C,B,52,26,1,B312 
 69,C,B,52,27,1,B326 
 69,C,B,52,28,0,B321 
 69,C,B,52,29,1,B323 
 69,C,B,52,30,1,B322 
 69,C,B,52,31,1,B325 
 69,C,B,52,32,1,B324 
 69,C,B,52,33,1,B335 
 69,C,B,52,34,1,B332 
 69,C,B,52,35,1,B333 
 69,C,B,52,36,0,B331 
 69,C,B,52,37,1,B334 
 69,C,B,52,38,1,B342 
 69,C,B,52,39,1,B346 
 69,C,B,52,40,1,B344 
 69,C,B,52,41,1,B341 
 69,C,B,52,42,1,B343 
 69,C,B,52,43,1,B345 
 69,C,B,52,44,1,B352 
 69,C,B,52,45,1,B355 
 69,C,B,52,46,1,B351 
 69,C,B,52,47,1,B354 
 69,C,B,52,48,1,B364 
 69,C,B,52,49,1,B366 
 69,C,B,52,50,1,B361 
 69,C,B,52,51,1,B362 
 69,C,B,52,52,1,B365 
 69,M,B,52, 1,0,B101 
 69,M,B,52, 2,1,B115 
 69,M,B,52, 3,1,B122 
 69,M,B,52, 4,1,B136 
 69,M,B,52, 5,1,B137 
 69,M,B,52, 6,1,B146 
 69,M,B,52, 7,0,B147 
 69,M,B,52, 8,1,B154 
 69,M,B,52, 9,1,B156 
 69,M,B,52,10,1,B157 
 69,M,B,52,11,1,B155 
 69,M,B,52,12,1,B166 
 69,M,B,52,13,1,B164 
 69,M,B,52,14,1,B167 
 69,M,B,52,15,1,B165 
 69,M,B,52,16,0,B305 
 69,M,B,52,17,1,B303 
 69,M,B,52,18,0,B302 
 69,M,B,52,19,1,B301 
 69,M,B,52,20,1,B304 
 69,M,B,52,21,1,B314 
 69,M,B,52,22,1,B311 
 69,M,B,52,23,0,B315 
 69,M,B,52,24,1,B313 
 69,M,B,52,25,1,B316 
 69,M,B,52,26,1,B312 
 69,M,B,52,27,0,B326 
 69,M,B,52,28,0,B321 
 69,M,B,52,29,1,B323 
 69,M,B,52,30,1,B322 
 69,M,B,52,31,1,B325 
 69,M,B,52,32,1,B324 
 69,M,B,52,33,1,B335 
 69,M,B,52,34,1,B332 
 69,M,B,52,35,1,B333 
 69,M,B,52,36,0,B331 
 69,M,B,52,37,1,B334 
 69,M,B,52,38,1,B342 
 69,M,B,52,39,1,B346 
 69,M,B,52,40,1,B344 
 69,M,B,52,41,1,B341 
 69,M,B,52,42,1,B343 
 69,M,B,52,43,1,B345 
 69,M,B,52,44,1,B352 
 69,M,B,52,45,1,B355 
 69,M,B,52,46,1,B351 
 69,M,B,52,47,1,B354 
 69,M,B,52,48,1,B364 
 69,M,B,52,49,1,B366 
 69,M,B,52,50,1,B361 
 69,M,B,52,51,1,B362 
 69,M,B,52,52,1,B365 
 70,O,B,52, 1,0,B101 
 70,O,B,52, 2,1,B115 
 70,O,B,52, 3,1,B122 
 70,O,B,52, 4,0,B136 
 70,O,B,52, 5,1,B137 
 70,O,B,52, 6,0,B146 
 70,O,B,52, 7,0,B147 
 70,O,B,52, 8,1,B154 
 70,O,B,52, 9,0,B156 
 70,O,B,52,10,1,B157 
 70,O,B,52,11,0,B155 
 70,O,B,52,12,0,B166 
 70,O,B,52,13,1,B164 
 70,O,B,52,14,0,B167 
 70,O,B,52,15,1,B165 
 70,O,B,52,16,0,B305 
 70,O,B,52,17,1,B303 
 70,O,B,52,18,0,B302 
 70,O,B,52,19,0,B301 
 70,O,B,52,20,1,B304 
 70,O,B,52,21,1,B314 
 70,O,B,52,22,0,B311 
 70,O,B,52,23,1,B315 
 70,O,B,52,24,1,B313 
 70,O,B,52,25,1,B316 
 70,O,B,52,26,1,B312 
 70,O,B,52,27,1,B326 
 70,O,B,52,28,1,B321 
 70,O,B,52,29,1,B323 
 70,O,B,52,30,1,B322 
 70,O,B,52,31,1,B325 
 70,O,B,52,32,1,B324 
 70,O,B,52,33,1,B335 
 70,O,B,52,34,1,B332 
 70,O,B,52,35,0,B333 
 70,O,B,52,36,1,B331 
 70,O,B,52,37,0,B334 
 70,O,B,52,38,0,B342 
 70,O,B,52,39,0,B346 
 70,O,B,52,40,1,B344 
 70,O,B,52,41,0,B341 
 70,O,B,52,42,0,B343 
 70,O,B,52,43,0,B345 
 70,O,B,52,44,1,B352 
 70,O,B,52,45,1,B355 
 70,O,B,52,46,0,B351 
 70,O,B,52,47,1,B354 
 70,O,B,52,48,1,B364 
 70,O,B,52,49,1,B366 
 70,O,B,52,50,1,B362 
 70,O,B,52,51,0,B361 
 70,O,B,52,52,1,B365 
 70,C,B,52, 1,0,B101 
 70,C,B,52, 2,0,B115 
 70,C,B,52, 3,1,B122 
 70,C,B,52, 4,0,B136 
 70,C,B,52, 5,1,B137 
 70,C,B,52, 6,0,B146 
 70,C,B,52, 7,0,B147 
 70,C,B,52, 8,1,B154 
 70,C,B,52, 9,0,B156 
 70,C,B,52,10,1,B157 
 70,C,B,52,11,0,B155 
 70,C,B,52,12,0,B166 
 70,C,B,52,13,0,B164 
 70,C,B,52,14,0,B167 
 70,C,B,52,15,0,B165 
 70,C,B,52,16,0,B305 
 70,C,B,52,17,1,B303 
 70,C,B,52,18,0,B302 
 70,C,B,52,19,0,B301 
 70,C,B,52,20,1,B304 
 70,C,B,52,21,0,B314 
 70,C,B,52,22,0,B311 
 70,C,B,52,23,0,B315 
 70,C,B,52,24,1,B313 
 70,C,B,52,25,0,B316 
 70,C,B,52,26,0,B312 
 70,C,B,52,27,1,B326 
 70,C,B,52,28,1,B321 
 70,C,B,52,29,1,B323 
 70,C,B,52,30,1,B322 
 70,C,B,52,31,1,B325 
 70,C,B,52,32,0,B324 
 70,C,B,52,33,1,B335 
 70,C,B,52,34,1,B332 
 70,C,B,52,35,0,B333 
 70,C,B,52,36,1,B331 
 70,C,B,52,37,0,B334 
 70,C,B,52,38,0,B342 
 70,C,B,52,39,0,B346 
 70,C,B,52,40,0,B344 
 70,C,B,52,41,0,B341 
 70,C,B,52,42,1,B343 
 70,C,B,52,43,0,B345 
 70,C,B,52,44,1,B352 
 70,C,B,52,45,1,B355 
 70,C,B,52,46,0,B351 
 70,C,B,52,47,1,B354 
 70,C,B,52,48,1,B364 
 70,C,B,52,49,1,B366 
 70,C,B,52,50,1,B362 
 70,C,B,52,51,1,B361 
 70,C,B,52,52,1,B365 
 70,M,B,52, 1,0,B101 
 70,M,B,52, 2,1,B115 
 70,M,B,52, 3,1,B122 
 70,M,B,52, 4,0,B136 
 70,M,B,52, 5,1,B137 
 70,M,B,52, 6,0,B146 
 70,M,B,52, 7,0,B147 
 70,M,B,52, 8,1,B154 
 70,M,B,52, 9,0,B156 
 70,M,B,52,10,1,B157 
 70,M,B,52,11,0,B155 
 70,M,B,52,12,0,B166 
 70,M,B,52,13,0,B164 
 70,M,B,52,14,0,B167 
 70,M,B,52,15,1,B165 
 70,M,B,52,16,0,B305 
 70,M,B,52,17,1,B303 
 70,M,B,52,18,0,B302 
 70,M,B,52,19,0,B301 
 70,M,B,52,20,1,B304 
 70,M,B,52,21,0,B314 
 70,M,B,52,22,0,B311 
 70,M,B,52,23,1,B315 
 70,M,B,52,24,1,B313 
 70,M,B,52,25,0,B316 
 70,M,B,52,26,0,B312 
 70,M,B,52,27,0,B326 
 70,M,B,52,28,1,B321 
 70,M,B,52,29,1,B323 
 70,M,B,52,30,1,B322 
 70,M,B,52,31,1,B325 
 70,M,B,52,32,0,B324 
 70,M,B,52,33,1,B335 
 70,M,B,52,34,1,B332 
 70,M,B,52,35,0,B333 
 70,M,B,52,36,1,B331 
 70,M,B,52,37,1,B334 
 70,M,B,52,38,0,B342 
 70,M,B,52,39,0,B346 
 70,M,B,52,40,1,B344 
 70,M,B,52,41,0,B341 
 70,M,B,52,42,0,B343 
 70,M,B,52,43,0,B345 
 70,M,B,52,44,1,B352 
 70,M,B,52,45,1,B355 
 70,M,B,52,46,0,B351 
 70,M,B,52,47,1,B354 
 70,M,B,52,48,1,B364 
 70,M,B,52,49,1,B366 
 70,M,B,52,50,1,B362 
 70,M,B,52,51,0,B361 
 70,M,B,52,52,1,B365 
 71,O,B,52, 1,1,B101 
 71,O,B,52, 2,0,B115 
 71,O,B,52, 3,0,B122 
 71,O,B,52, 4,0,B136 
 71,O,B,52, 5,1,B137 
 71,O,B,52, 6,0,B146 
 71,O,B,52, 7,1,B147 
 71,O,B,52, 8,1,B154 
 71,O,B,52, 9,0,B157 
 71,O,B,52,10,1,B156 
 71,O,B,52,11,1,B155 
 71,O,B,52,12,0,B164 
 71,O,B,52,13,1,B166 
 71,O,B,52,14,0,B167 
 71,O,B,52,15,0,B165 
 71,O,B,52,16,0,B305 
 71,O,B,52,17,1,B303 
 71,O,B,52,18,1,B302 
 71,O,B,52,19,0,B301 
 71,O,B,52,20,0,B304 
 71,O,B,52,21,0,B314 
 71,O,B,52,22,0,B311 
 71,O,B,52,23,1,B315 
 71,O,B,52,24,1,B313 
 71,O,B,52,25,0,B316 
 71,O,B,52,26,0,B312 
 71,O,B,52,27,1,B326 
 71,O,B,52,28,0,B321 
 71,O,B,52,29,0,B323 
 71,O,B,52,30,0,B322 
 71,O,B,52,31,1,B325 
 71,O,B,52,32,1,B324 
 71,O,B,52,33,1,B335 
 71,O,B,52,34,1,B332 
 71,O,B,52,35,0,B333 
 71,O,B,52,36,1,B331 
 71,O,B,52,37,0,B334 
 71,O,B,52,38,0,B342 
 71,O,B,52,39,0,B346 
 71,O,B,52,40,1,B344 
 71,O,B,52,41,0,B341 
 71,O,B,52,42,0,B343 
 71,O,B,52,43,1,B345 
 71,O,B,52,44,1,B352 
 71,O,B,52,45,0,B355 
 71,O,B,52,46,0,B351 
 71,O,B,52,47,0,B354 
 71,O,B,52,48,0,B364 
 71,O,B,52,49,0,B366 
 71,O,B,52,50,0,B365 
 71,O,B,52,51,1,B361 
 71,O,B,52,52,1,B362 
 71,C,B,52, 1,1,B101 
 71,C,B,52, 2,0,B115 
 71,C,B,52, 3,0,B122 
 71,C,B,52, 4,0,B136 
 71,C,B,52, 5,1,B137 
 71,C,B,52, 6,0,B146 
 71,C,B,52, 7,0,B147 
 71,C,B,52, 8,1,B154 
 71,C,B,52, 9,0,B157 
 71,C,B,52,10,0,B156 
 71,C,B,52,11,0,B155 
 71,C,B,52,12,0,B164 
 71,C,B,52,13,0,B166 
 71,C,B,52,14,0,B167 
 71,C,B,52,15,0,B165 
 71,C,B,52,16,0,B305 
 71,C,B,52,17,1,B303 
 71,C,B,52,18,0,B302 
 71,C,B,52,19,0,B301 
 71,C,B,52,20,0,B304 
 71,C,B,52,21,0,B314 
 71,C,B,52,22,0,B311 
 71,C,B,52,23,1,B315 
 71,C,B,52,24,1,B313 
 71,C,B,52,25,0,B316 
 71,C,B,52,26,0,B312 
 71,C,B,52,27,1,B326 
 71,C,B,52,28,0,B321 
 71,C,B,52,29,0,B323 
 71,C,B,52,30,0,B322 
 71,C,B,52,31,0,B325 
 71,C,B,52,32,0,B324 
 71,C,B,52,33,1,B335 
 71,C,B,52,34,1,B332 
 71,C,B,52,35,0,B333 
 71,C,B,52,36,0,B331 
 71,C,B,52,37,0,B334 
 71,C,B,52,38,0,B342 
 71,C,B,52,39,0,B346 
 71,C,B,52,40,0,B344 
 71,C,B,52,41,0,B341 
 71,C,B,52,42,0,B343 
 71,C,B,52,43,1,B345 
 71,C,B,52,44,0,B352 
 71,C,B,52,45,0,B355 
 71,C,B,52,46,0,B351 
 71,C,B,52,47,0,B354 
 71,C,B,52,48,0,B364 
 71,C,B,52,49,0,B366 
 71,C,B,52,50,0,B365 
 71,C,B,52,51,0,B361 
 71,C,B,52,52,0,B362 
 71,M,B,52, 1,1,B101 
 71,M,B,52, 2,0,B115 
 71,M,B,52, 3,0,B122 
 71,M,B,52, 4,0,B136 
 71,M,B,52, 5,1,B137 
 71,M,B,52, 6,0,B146 
 71,M,B,52, 7,0,B147 
 71,M,B,52, 8,1,B154 
 71,M,B,52, 9,0,B157 
 71,M,B,52,10,1,B156 
 71,M,B,52,11,0,B155 
 71,M,B,52,12,0,B164 
 71,M,B,52,13,0,B166 
 71,M,B,52,14,0,B167 
 71,M,B,52,15,0,B165 
 71,M,B,52,16,0,B305 
 71,M,B,52,17,1,B303 
 71,M,B,52,18,0,B302 
 71,M,B,52,19,0,B301 
 71,M,B,52,20,1,B304 
 71,M,B,52,21,0,B314 
 71,M,B,52,22,0,B311 
 71,M,B,52,23,1,B315 
 71,M,B,52,24,1,B313 
 71,M,B,52,25,0,B316 
 71,M,B,52,26,0,B312 
 71,M,B,52,27,1,B326 
 71,M,B,52,28,0,B321 
 71,M,B,52,29,0,B323 
 71,M,B,52,30,0,B322 
 71,M,B,52,31,0,B325 
 71,M,B,52,32,0,B324 
 71,M,B,52,33,1,B335 
 71,M,B,52,34,1,B332 
 71,M,B,52,35,0,B333 
 71,M,B,52,36,0,B331 
 71,M,B,52,37,0,B334 
 71,M,B,52,38,0,B342 
 71,M,B,52,39,0,B346 
 71,M,B,52,40,0,B344 
 71,M,B,52,41,0,B341 
 71,M,B,52,42,1,B343 
 71,M,B,52,43,1,B345 
 71,M,B,52,44,0,B352 
 71,M,B,52,45,0,B355 
 71,M,B,52,46,0,B351 
 71,M,B,52,47,0,B354 
 71,M,B,52,48,0,B364 
 71,M,B,52,49,0,B366 
 71,M,B,52,50,0,B365 
 71,M,B,52,51,0,B361 
 71,M,B,52,52,0,B362 
 72,O,B,52, 1,1,B101 
 72,O,B,52, 2,0,B115 
 72,O,B,52, 3,1,B122 
 72,O,B,52, 4,0,B136 
 72,O,B,52, 5,0,B137 
 72,O,B,52, 6,1,B146 
 72,O,B,52, 7,1,B147 
 72,O,B,52, 8,0,B154 
 72,O,B,52, 9,0,B156 
 72,O,B,52,10,1,B157 
 72,O,B,52,11,1,B155 
 72,O,B,52,12,0,B166 
 72,O,B,52,13,0,B164 
 72,O,B,52,14,1,B167 
 72,O,B,52,15,1,B165 
 72,O,B,52,16,1,B305 
 72,O,B,52,17,1,B303 
 72,O,B,52,18,1,B302 
 72,O,B,52,19,1,B301 
 72,O,B,52,20,0,B304 
 72,O,B,52,21,0,B314 
 72,O,B,52,22,1,B311 
 72,O,B,52,23,0,B315 
 72,O,B,52,24,1,B313 
 72,O,B,52,25,1,B316 
 72,O,B,52,26,1,B312 
 72,O,B,52,27,0,B326 
 72,O,B,52,28,1,B321 
 72,O,B,52,29,1,B323 
 72,O,B,52,30,1,B322 
 72,O,B,52,31,0,B325 
 72,O,B,52,32,0,B324 
 72,O,B,52,33,1,B335 
 72,O,B,52,34,1,B332 
 72,O,B,52,35,1,B333 
 72,O,B,52,36,1,B331 
 72,O,B,52,37,0,B334 
 72,O,B,52,38,1,B342 
 72,O,B,52,39,1,B344 
 72,O,B,52,40,0,B346 
 72,O,B,52,41,0,B341 
 72,O,B,52,42,1,B343 
 72,O,B,52,43,1,B345 
 72,O,B,52,44,1,B352 
 72,O,B,52,45,1,B355 
 72,O,B,52,46,1,B351 
 72,O,B,52,47,0,B354 
 72,O,B,52,48,1,B364 
 72,O,B,52,49,1,B366 
 72,O,B,52,50,1,B361 
 72,O,B,52,51,1,B362 
 72,O,B,52,52,0,B365 
 72,C,B,52, 1,1,B101 
 72,C,B,52, 2,1,B115 
 72,C,B,52, 3,1,B122 
 72,C,B,52, 4,0,B136 
 72,C,B,52, 5,0,B137 
 72,C,B,52, 6,1,B146 
 72,C,B,52, 7,1,B147 
 72,C,B,52, 8,0,B154 
 72,C,B,52, 9,0,B156 
 72,C,B,52,10,1,B157 
 72,C,B,52,11,1,B155 
 72,C,B,52,12,1,B166 
 72,C,B,52,13,0,B164 
 72,C,B,52,14,1,B167 
 72,C,B,52,15,1,B165 
 72,C,B,52,16,1,B305 
 72,C,B,52,17,1,B303 
 72,C,B,52,18,1,B302 
 72,C,B,52,19,1,B301 
 72,C,B,52,20,0,B304 
 72,C,B,52,21,1,B314 
 72,C,B,52,22,1,B311 
 72,C,B,52,23,1,B315 
 72,C,B,52,24,1,B313 
 72,C,B,52,25,1,B316 
 72,C,B,52,26,1,B312 
 72,C,B,52,27,0,B326 
 72,C,B,52,28,1,B321 
 72,C,B,52,29,1,B323 
 72,C,B,52,30,1,B322 
 72,C,B,52,31,1,B325 
 72,C,B,52,32,1,B324 
 72,C,B,52,33,1,B335 
 72,C,B,52,34,1,B332 
 72,C,B,52,35,1,B333 
 72,C,B,52,36,1,B331 
 72,C,B,52,37,1,B334 
 72,C,B,52,38,1,B342 
 72,C,B,52,39,1,B344 
 72,C,B,52,40,1,B346 
 72,C,B,52,41,0,B341 
 72,C,B,52,42,1,B343 
 72,C,B,52,43,1,B345 
 72,C,B,52,44,1,B352 
 72,C,B,52,45,1,B355 
 72,C,B,52,46,1,B351 
 72,C,B,52,47,0,B354 
 72,C,B,52,48,1,B364 
 72,C,B,52,49,1,B366 
 72,C,B,52,50,1,B361 
 72,C,B,52,51,1,B362 
 72,C,B,52,52,1,B365 
 72,M,B,52, 1,1,B101 
 72,M,B,52, 2,1,B115 
 72,M,B,52, 3,1,B122 
 72,M,B,52, 4,0,B136 
 72,M,B,52, 5,0,B137 
 72,M,B,52, 6,1,B146 
 72,M,B,52, 7,1,B147 
 72,M,B,52, 8,0,B154 
 72,M,B,52, 9,0,B156 
 72,M,B,52,10,1,B157 
 72,M,B,52,11,1,B155 
 72,M,B,52,12,1,B166 
 72,M,B,52,13,1,B164 
 72,M,B,52,14,1,B167 
 72,M,B,52,15,1,B165 
 72,M,B,52,16,1,B305 
 72,M,B,52,17,1,B303 
 72,M,B,52,18,1,B302 
 72,M,B,52,19,1,B301 
 72,M,B,52,20,1,B304 
 72,M,B,52,21,0,B314 
 72,M,B,52,22,1,B311 
 72,M,B,52,23,0,B315 
 72,M,B,52,24,1,B313 
 72,M,B,52,25,1,B316 
 72,M,B,52,26,1,B312 
 72,M,B,52,27,0,B326 
 72,M,B,52,28,1,B321 
 72,M,B,52,29,1,B323 
 72,M,B,52,30,1,B322 
 72,M,B,52,31,1,B325 
 72,M,B,52,32,1,B324 
 72,M,B,52,33,1,B335 
 72,M,B,52,34,1,B332 
 72,M,B,52,35,1,B333 
 72,M,B,52,36,1,B331 
 72,M,B,52,37,1,B334 
 72,M,B,52,38,1,B342 
 72,M,B,52,39,1,B344 
 72,M,B,52,40,1,B346 
 72,M,B,52,41,0,B341 
 72,M,B,52,42,0,B343 
 72,M,B,52,43,1,B345 
 72,M,B,52,44,1,B352 
 72,M,B,52,45,1,B355 
 72,M,B,52,46,1,B351 
 72,M,B,52,47,0,B354 
 72,M,B,52,48,1,B364 
 72,M,B,52,49,1,B366 
 72,M,B,52,50,1,B361 
 72,M,B,52,51,1,B362 
 72,M,B,52,52,1,B365 
 73,O,B,52, 1,0,B101 
 73,O,B,52, 2,1,B115 
 73,O,B,52, 3,1,B122 
 73,O,B,52, 4,0,B136 
 73,O,B,52, 5,1,B137 
 73,O,B,52, 6,1,B146 
 73,O,B,52, 7,0,B147 
 73,O,B,52, 8,0,B154 
 73,O,B,52, 9,0,B157 
 73,O,B,52,10,0,B156 
 73,O,B,52,11,1,B155 
 73,O,B,52,12,0,B166 
 73,O,B,52,13,0,B164 
 73,O,B,52,14,1,B167 
 73,O,B,52,15,0,B165 
 73,O,B,52,16,1,B305 
 73,O,B,52,17,1,B303 
 73,O,B,52,18,0,B302 
 73,O,B,52,19,1,B301 
 73,O,B,52,20,1,B304 
 73,O,B,52,21,1,B314 
 73,O,B,52,22,0,B311 
 73,O,B,52,23,0,B315 
 73,O,B,52,24,1,B313 
 73,O,B,52,25,0,B316 
 73,O,B,52,26,1,B312 
 73,O,B,52,27,1,B326 
 73,O,B,52,28,0,B321 
 73,O,B,52,29,1,B323 
 73,O,B,52,30,1,B322 
 73,O,B,52,31,0,B325 
 73,O,B,52,32,1,B324 
 73,O,B,52,33,0,B335 
 73,O,B,52,34,1,B332 
 73,O,B,52,35,1,B333 
 73,O,B,52,36,1,B331 
 73,O,B,52,37,1,B334 
 73,O,B,52,38,0,B342 
 73,O,B,52,39,0,B346 
 73,O,B,52,40,1,B344 
 73,O,B,52,41,0,B341 
 73,O,B,52,42,0,B343 
 73,O,B,52,43,1,B345 
 73,O,B,52,44,0,B352 
 73,O,B,52,45,0,B355 
 73,O,B,52,46,0,B351 
 73,O,B,52,47,0,B354 
 73,O,B,52,48,0,B364 
 73,O,B,52,49,0,B366 
 73,O,B,52,50,1,B362 
 73,O,B,52,51,0,B361 
 73,O,B,52,52,1,B365 
 73,C,B,52, 1,0,B101 
 73,C,B,52, 2,0,B115 
 73,C,B,52, 3,0,B122 
 73,C,B,52, 4,0,B136 
 73,C,B,52, 5,1,B137 
 73,C,B,52, 6,1,B146 
 73,C,B,52, 7,0,B147 
 73,C,B,52, 8,0,B154 
 73,C,B,52, 9,0,B157 
 73,C,B,52,10,0,B156 
 73,C,B,52,11,1,B155 
 73,C,B,52,12,0,B166 
 73,C,B,52,13,0,B164 
 73,C,B,52,14,1,B167 
 73,C,B,52,15,0,B165 
 73,C,B,52,16,1,B305 
 73,C,B,52,17,1,B303 
 73,C,B,52,18,0,B302 
 73,C,B,52,19,1,B301 
 73,C,B,52,20,1,B304 
 73,C,B,52,21,1,B314 
 73,C,B,52,22,0,B311 
 73,C,B,52,23,0,B315 
 73,C,B,52,24,1,B313 
 73,C,B,52,25,0,B316 
 73,C,B,52,26,0,B312 
 73,C,B,52,27,1,B326 
 73,C,B,52,28,0,B321 
 73,C,B,52,29,1,B323 
 73,C,B,52,30,1,B322 
 73,C,B,52,31,1,B325 
 73,C,B,52,32,0,B324 
 73,C,B,52,33,0,B335 
 73,C,B,52,34,1,B332 
 73,C,B,52,35,1,B333 
 73,C,B,52,36,1,B331 
 73,C,B,52,37,1,B334 
 73,C,B,52,38,1,B342 
 73,C,B,52,39,1,B346 
 73,C,B,52,40,1,B344 
 73,C,B,52,41,1,B341 
 73,C,B,52,42,0,B343 
 73,C,B,52,43,1,B345 
 73,C,B,52,44,0,B352 
 73,C,B,52,45,1,B355 
 73,C,B,52,46,0,B351 
 73,C,B,52,47,0,B354 
 73,C,B,52,48,0,B364 
 73,C,B,52,49,0,B366 
 73,C,B,52,50,1,B362 
 73,C,B,52,51,0,B361 
 73,C,B,52,52,1,B365 
 73,M,B,52, 1,0,B101 
 73,M,B,52, 2,0,B115 
 73,M,B,52, 3,0,B122 
 73,M,B,52, 4,0,B136 
 73,M,B,52, 5,1,B137 
 73,M,B,52, 6,1,B146 
 73,M,B,52, 7,0,B147 
 73,M,B,52, 8,0,B154 
 73,M,B,52, 9,0,B157 
 73,M,B,52,10,0,B156 
 73,M,B,52,11,1,B155 
 73,M,B,52,12,0,B166 
 73,M,B,52,13,0,B164 
 73,M,B,52,14,1,B167 
 73,M,B,52,15,0,B165 
 73,M,B,52,16,1,B305 
 73,M,B,52,17,0,B303 
 73,M,B,52,18,0,B302 
 73,M,B,52,19,1,B301 
 73,M,B,52,20,0,B304 
 73,M,B,52,21,1,B314 
 73,M,B,52,22,0,B311 
 73,M,B,52,23,0,B315 
 73,M,B,52,24,1,B313 
 73,M,B,52,25,0,B316 
 73,M,B,52,26,1,B312 
 73,M,B,52,27,1,B326 
 73,M,B,52,28,0,B321 
 73,M,B,52,29,1,B323 
 73,M,B,52,30,1,B322 
 73,M,B,52,31,1,B325 
 73,M,B,52,32,0,B324 
 73,M,B,52,33,0,B335 
 73,M,B,52,34,1,B332 
 73,M,B,52,35,1,B333 
 73,M,B,52,36,1,B331 
 73,M,B,52,37,1,B334 
 73,M,B,52,38,0,B342 
 73,M,B,52,39,0,B346 
 73,M,B,52,40,1,B344 
 73,M,B,52,41,0,B341 
 73,M,B,52,42,1,B343 
 73,M,B,52,43,1,B345 
 73,M,B,52,44,0,B352 
 73,M,B,52,45,1,B355 
 73,M,B,52,46,0,B351 
 73,M,B,52,47,1,B354 
 73,M,B,52,48,0,B364 
 73,M,B,52,49,0,B366 
 73,M,B,52,50,1,B362 
 73,M,B,52,51,0,B361 
 73,M,B,52,52,1,B365 
 74,O,B,52, 1,0,B101 
 74,O,B,52, 2,0,B115 
 74,O,B,52, 3,0,B122 
 74,O,B,52, 4,1,B136 
 74,O,B,52, 5,0,B137 
 74,O,B,52, 6,1,B146 
 74,O,B,52, 7,1,B147 
 74,O,B,52, 8,0,B154 
 74,O,B,52, 9,1,B156 
 74,O,B,52,10,0,B155 
 74,O,B,52,11,0,B157 
 74,O,B,52,12,1,B164 
 74,O,B,52,13,1,B166 
 74,O,B,52,14,1,B167 
 74,O,B,52,15,0,B165 
 74,O,B,52,16,0,B305 
 74,O,B,52,17,1,B303 
 74,O,B,52,18,1,B302 
 74,O,B,52,19,1,B301 
 74,O,B,52,20,1,B304 
 74,O,B,52,21,1,B314 
 74,O,B,52,22,0,B311 
 74,O,B,52,23,0,B315 
 74,O,B,52,24,1,B313 
 74,O,B,52,25,0,B316 
 74,O,B,52,26,0,B312 
 74,O,B,52,27,0,B326 
 74,O,B,52,28,0,B321 
 74,O,B,52,29,1,B323 
 74,O,B,52,30,0,B322 
 74,O,B,52,31,1,B325 
 74,O,B,52,32,0,B324 
 74,O,B,52,33,0,B335 
 74,O,B,52,34,1,B332 
 74,O,B,52,35,1,B333 
 74,O,B,52,36,1,B331 
 74,O,B,52,37,0,B334 
 74,O,B,52,38,0,B342 
 74,O,B,52,39,0,B346 
 74,O,B,52,40,1,B344 
 74,O,B,52,41,1,B341 
 74,O,B,52,42,1,B343 
 74,O,B,52,43,1,B345 
 74,O,B,52,44,1,B352 
 74,O,B,52,45,1,B355 
 74,O,B,52,46,0,B351 
 74,O,B,52,47,0,B354 
 74,O,B,52,48,1,B364 
 74,O,B,52,49,1,B366 
 74,O,B,52,50,1,B362 
 74,O,B,52,51,1,B361 
 74,O,B,52,52,1,B365 
 74,C,B,52, 1,0,B101 
 74,C,B,52, 2,0,B115 
 74,C,B,52, 3,0,B122 
 74,C,B,52, 4,1,B136 
 74,C,B,52, 5,0,B137 
 74,C,B,52, 6,1,B146 
 74,C,B,52, 7,0,B147 
 74,C,B,52, 8,0,B154 
 74,C,B,52, 9,1,B156 
 74,C,B,52,10,0,B155 
 74,C,B,52,11,0,B157 
 74,C,B,52,12,1,B164 
 74,C,B,52,13,1,B166 
 74,C,B,52,14,1,B167 
 74,C,B,52,15,0,B165 
 74,C,B,52,16,0,B305 
 74,C,B,52,17,1,B303 
 74,C,B,52,18,0,B302 
 74,C,B,52,19,1,B301 
 74,C,B,52,20,0,B304 
 74,C,B,52,21,0,B314 
 74,C,B,52,22,0,B311 
 74,C,B,52,23,0,B315 
 74,C,B,52,24,1,B313 
 74,C,B,52,25,0,B316 
 74,C,B,52,26,0,B312 
 74,C,B,52,27,1,B326 
 74,C,B,52,28,0,B321 
 74,C,B,52,29,0,B323 
 74,C,B,52,30,1,B322 
 74,C,B,52,31,1,B325 
 74,C,B,52,32,0,B324 
 74,C,B,52,33,0,B335 
 74,C,B,52,34,0,B332 
 74,C,B,52,35,1,B333 
 74,C,B,52,36,0,B331 
 74,C,B,52,37,0,B334 
 74,C,B,52,38,0,B342 
 74,C,B,52,39,0,B346 
 74,C,B,52,40,1,B344 
 74,C,B,52,41,1,B341 
 74,C,B,52,42,1,B343 
 74,C,B,52,43,1,B345 
 74,C,B,52,44,1,B352 
 74,C,B,52,45,1,B355 
 74,C,B,52,46,0,B351 
 74,C,B,52,47,1,B354 
 74,C,B,52,48,1,B364 
 74,C,B,52,49,1,B366 
 74,C,B,52,50,1,B362 
 74,C,B,52,51,1,B361 
 74,C,B,52,52,1,B365 
 74,M,B,52, 1,0,B101 
 74,M,B,52, 2,0,B115 
 74,M,B,52, 3,0,B122 
 74,M,B,52, 4,1,B136 
 74,M,B,52, 5,0,B137 
 74,M,B,52, 6,1,B146 
 74,M,B,52, 7,1,B147 
 74,M,B,52, 8,0,B154 
 74,M,B,52, 9,1,B156 
 74,M,B,52,10,0,B155 
 74,M,B,52,11,0,B157 
 74,M,B,52,12,1,B164 
 74,M,B,52,13,1,B166 
 74,M,B,52,14,1,B167 
 74,M,B,52,15,0,B165 
 74,M,B,52,16,0,B305 
 74,M,B,52,17,1,B303 
 74,M,B,52,18,0,B302 
 74,M,B,52,19,1,B301 
 74,M,B,52,20,1,B304 
 74,M,B,52,21,0,B314 
 74,M,B,52,22,0,B311 
 74,M,B,52,23,0,B315 
 74,M,B,52,24,1,B313 
 74,M,B,52,25,0,B316 
 74,M,B,52,26,0,B312 
 74,M,B,52,27,1,B326 
 74,M,B,52,28,0,B321 
 74,M,B,52,29,1,B323 
 74,M,B,52,30,1,B322 
 74,M,B,52,31,1,B325 
 74,M,B,52,32,0,B324 
 74,M,B,52,33,0,B335 
 74,M,B,52,34,1,B332 
 74,M,B,52,35,1,B333 
 74,M,B,52,36,0,B331 
 74,M,B,52,37,0,B334 
 74,M,B,52,38,0,B342 
 74,M,B,52,39,0,B346 
 74,M,B,52,40,1,B344 
 74,M,B,52,41,1,B341 
 74,M,B,52,42,1,B343 
 74,M,B,52,43,1,B345 
 74,M,B,52,44,1,B352 
 74,M,B,52,45,1,B355 
 74,M,B,52,46,0,B351 
 74,M,B,52,47,1,B354 
 74,M,B,52,48,1,B364 
 74,M,B,52,49,1,B366 
 74,M,B,52,50,1,B362 
 74,M,B,52,51,1,B361 
 74,M,B,52,52,1,B365 
 75,O,B,52, 1,0,B101 
 75,O,B,52, 2,1,B115 
 75,O,B,52, 3,1,B122 
 75,O,B,52, 4,0,B136 
 75,O,B,52, 5,1,B137 
 75,O,B,52, 6,0,B146 
 75,O,B,52, 7,0,B147 
 75,O,B,52, 8,1,B154 
 75,O,B,52, 9,0,B157 
 75,O,B,52,10,0,B156 
 75,O,B,52,11,1,B155 
 75,O,B,52,12,1,B166 
 75,O,B,52,13,1,B164 
 75,O,B,52,14,0,B167 
 75,O,B,52,15,1,B165 
 75,O,B,52,16,0,B305 
 75,O,B,52,17,0,B303 
 75,O,B,52,18,0,B302 
 75,O,B,52,19,0,B301 
 75,O,B,52,20,1,B304 
 75,O,B,52,21,0,B314 
 75,O,B,52,22,1,B311 
 75,O,B,52,23,0,B315 
 75,O,B,52,24,0,B313 
 75,O,B,52,25,0,B316 
 75,O,B,52,26,0,B312 
 75,O,B,52,27,0,B326 
 75,O,B,52,28,0,B321 
 75,O,B,52,29,1,B323 
 75,O,B,52,30,0,B322 
 75,O,B,52,31,0,B325 
 75,O,B,52,32,1,B324 
 75,O,B,52,33,1,B335 
 75,O,B,52,34,0,B332 
 75,O,B,52,35,0,B333 
 75,O,B,52,36,0,B331 
 75,O,B,52,37,0,B334 
 75,O,B,52,38,1,B342 
 75,O,B,52,39,1,B346 
 75,O,B,52,40,1,B344 
 75,O,B,52,41,0,B341 
 75,O,B,52,42,1,B343 
 75,O,B,52,43,0,B345 
 75,O,B,52,44,0,B352 
 75,O,B,52,45,0,B355 
 75,O,B,52,46,0,B351 
 75,O,B,52,47,0,B354 
 75,O,B,52,48,1,B364 
 75,O,B,52,49,0,B366 
 75,O,B,52,50,1,B362 
 75,O,B,52,51,1,B361 
 75,O,B,52,52,0,B365 
 75,C,B,52, 1,0,B101 
 75,C,B,52, 2,0,B115 
 75,C,B,52, 3,0,B122 
 75,C,B,52, 4,0,B136 
 75,C,B,52, 5,1,B137 
 75,C,B,52, 6,0,B146 
 75,C,B,52, 7,0,B147 
 75,C,B,52, 8,1,B154 
 75,C,B,52, 9,0,B157 
 75,C,B,52,10,0,B156 
 75,C,B,52,11,0,B155 
 75,C,B,52,12,1,B166 
 75,C,B,52,13,0,B164 
 75,C,B,52,14,0,B167 
 75,C,B,52,15,0,B165 
 75,C,B,52,16,0,B305 
 75,C,B,52,17,0,B303 
 75,C,B,52,18,0,B302 
 75,C,B,52,19,0,B301 
 75,C,B,52,20,0,B304 
 75,C,B,52,21,0,B314 
 75,C,B,52,22,0,B311 
 75,C,B,52,23,0,B315 
 75,C,B,52,24,0,B313 
 75,C,B,52,25,0,B316 
 75,C,B,52,26,0,B312 
 75,C,B,52,27,0,B326 
 75,C,B,52,28,0,B321 
 75,C,B,52,29,1,B323 
 75,C,B,52,30,0,B322 
 75,C,B,52,31,0,B325 
 75,C,B,52,32,1,B324 
 75,C,B,52,33,1,B335 
 75,C,B,52,34,0,B332 
 75,C,B,52,35,0,B333 
 75,C,B,52,36,0,B331 
 75,C,B,52,37,0,B334 
 75,C,B,52,38,0,B342 
 75,C,B,52,39,0,B346 
 75,C,B,52,40,1,B344 
 75,C,B,52,41,0,B341 
 75,C,B,52,42,0,B343 
 75,C,B,52,43,0,B345 
 75,C,B,52,44,0,B352 
 75,C,B,52,45,0,B355 
 75,C,B,52,46,0,B351 
 75,C,B,52,47,0,B354 
 75,C,B,52,48,1,B364 
 75,C,B,52,49,0,B366 
 75,C,B,52,50,0,B362 
 75,C,B,52,51,0,B361 
 75,C,B,52,52,0,B365 
 75,M,B,52, 1,0,B101 
 75,M,B,52, 2,0,B115 
 75,M,B,52, 3,0,B122 
 75,M,B,52, 4,1,B136 
 75,M,B,52, 5,1,B137 
 75,M,B,52, 6,0,B146 
 75,M,B,52, 7,0,B147 
 75,M,B,52, 8,1,B154 
 75,M,B,52, 9,0,B157 
 75,M,B,52,10,0,B156 
 75,M,B,52,11,1,B155 
 75,M,B,52,12,1,B166 
 75,M,B,52,13,0,B164 
 75,M,B,52,14,0,B167 
 75,M,B,52,15,1,B165 
 75,M,B,52,16,0,B305 
 75,M,B,52,17,0,B303 
 75,M,B,52,18,0,B302 
 75,M,B,52,19,0,B301 
 75,M,B,52,20,0,B304 
 75,M,B,52,21,0,B314 
 75,M,B,52,22,0,B311 
 75,M,B,52,23,0,B315 
 75,M,B,52,24,0,B313 
 75,M,B,52,25,0,B316 
 75,M,B,52,26,0,B312 
 75,M,B,52,27,0,B326 
 75,M,B,52,28,0,B321 
 75,M,B,52,29,1,B323 
 75,M,B,52,30,0,B322 
 75,M,B,52,31,0,B325 
 75,M,B,52,32,1,B324 
 75,M,B,52,33,1,B335 
 75,M,B,52,34,0,B332 
 75,M,B,52,35,0,B333 
 75,M,B,52,36,0,B331 
 75,M,B,52,37,0,B334 
 75,M,B,52,38,0,B342 
 75,M,B,52,39,0,B346 
 75,M,B,52,40,1,B344 
 75,M,B,52,41,0,B341 
 75,M,B,52,42,1,B343 
 75,M,B,52,43,0,B345 
 75,M,B,52,44,0,B352 
 75,M,B,52,45,0,B355 
 75,M,B,52,46,0,B351 
 75,M,B,52,47,0,B354 
 75,M,B,52,48,0,B364 
 75,M,B,52,49,0,B366 
 75,M,B,52,50,0,B362 
 75,M,B,52,51,0,B361 
 75,M,B,52,52,0,B365 
 76,O,B,52, 1,1,B101 
 76,O,B,52, 2,1,B115 
 76,O,B,52, 3,0,B122 
 76,O,B,52, 4,1,B136 
 76,O,B,52, 5,0,B137 
 76,O,B,52, 6,0,B146 
 76,O,B,52, 7,1,B147 
 76,O,B,52, 8,0,B154 
 76,O,B,52, 9,1,B156 
 76,O,B,52,10,0,B155 
 76,O,B,52,11,0,B157 
 76,O,B,52,12,1,B164 
 76,O,B,52,13,0,B166 
 76,O,B,52,14,0,B167 
 76,O,B,52,15,1,B165 
 76,O,B,52,16,1,B305 
 76,O,B,52,17,0,B303 
 76,O,B,52,18,1,B302 
 76,O,B,52,19,1,B301 
 76,O,B,52,20,1,B304 
 76,O,B,52,21,0,B314 
 76,O,B,52,22,1,B311 
 76,O,B,52,23,1,B315 
 76,O,B,52,24,1,B313 
 76,O,B,52,25,0,B316 
 76,O,B,52,26,0,B312 
 76,O,B,52,27,0,B326 
 76,O,B,52,28,1,B321 
 76,O,B,52,29,1,B323 
 76,O,B,52,30,0,B322 
 76,O,B,52,31,1,B325 
 76,O,B,52,32,0,B324 
 76,O,B,52,33,0,B335 
 76,O,B,52,34,0,B332 
 76,O,B,52,35,0,B333 
 76,O,B,52,36,1,B331 
 76,O,B,52,37,1,B334 
 76,O,B,52,38,1,B342 
 76,O,B,52,39,0,B346 
 76,O,B,52,40,0,B344 
 76,O,B,52,41,1,B341 
 76,O,B,52,42,1,B343 
 76,O,B,52,43,0,B345 
 76,O,B,52,44,0,B352 
 76,O,B,52,45,1,B355 
 76,O,B,52,46,1,B351 
 76,O,B,52,47,1,B354 
 76,O,B,52,48,1,B364 
 76,O,B,52,49,1,B366 
 76,O,B,52,50,0,B365 
 76,O,B,52,51,0,B361 
 76,O,B,52,52,0,B362 
 76,C,B,52, 1,1,B101 
 76,C,B,52, 2,1,B115 
 76,C,B,52, 3,1,B122 
 76,C,B,52, 4,1,B136 
 76,C,B,52, 5,0,B137 
 76,C,B,52, 6,0,B146 
 76,C,B,52, 7,1,B147 
 76,C,B,52, 8,0,B154 
 76,C,B,52, 9,1,B156 
 76,C,B,52,10,0,B155 
 76,C,B,52,11,0,B157 
 76,C,B,52,12,0,B164 
 76,C,B,52,13,0,B166 
 76,C,B,52,14,0,B167 
 76,C,B,52,15,0,B165 
 76,C,B,52,16,1,B305 
 76,C,B,52,17,0,B303 
 76,C,B,52,18,0,B302 
 76,C,B,52,19,1,B301 
 76,C,B,52,20,1,B304 
 76,C,B,52,21,0,B314 
 76,C,B,52,22,1,B311 
 76,C,B,52,23,1,B315 
 76,C,B,52,24,1,B313 
 76,C,B,52,25,0,B316 
 76,C,B,52,26,0,B312 
 76,C,B,52,27,1,B326 
 76,C,B,52,28,1,B321 
 76,C,B,52,29,1,B323 
 76,C,B,52,30,0,B322 
 76,C,B,52,31,1,B325 
 76,C,B,52,32,0,B324 
 76,C,B,52,33,0,B335 
 76,C,B,52,34,0,B332 
 76,C,B,52,35,0,B333 
 76,C,B,52,36,1,B331 
 76,C,B,52,37,0,B334 
 76,C,B,52,38,0,B342 
 76,C,B,52,39,0,B346 
 76,C,B,52,40,0,B344 
 76,C,B,52,41,1,B341 
 76,C,B,52,42,1,B343 
 76,C,B,52,43,0,B345 
 76,C,B,52,44,0,B352 
 76,C,B,52,45,0,B355 
 76,C,B,52,46,0,B351 
 76,C,B,52,47,1,B354 
 76,C,B,52,48,1,B364 
 76,C,B,52,49,0,B366 
 76,C,B,52,50,0,B365 
 76,C,B,52,51,0,B361 
 76,C,B,52,52,0,B362 
 76,M,B,52, 1,1,B101 
 76,M,B,52, 2,1,B115 
 76,M,B,52, 3,1,B122 
 76,M,B,52, 4,1,B136 
 76,M,B,52, 5,0,B137 
 76,M,B,52, 6,0,B146 
 76,M,B,52, 7,1,B147 
 76,M,B,52, 8,0,B154 
 76,M,B,52, 9,1,B156 
 76,M,B,52,10,0,B155 
 76,M,B,52,11,0,B157 
 76,M,B,52,12,0,B164 
 76,M,B,52,13,0,B166 
 76,M,B,52,14,0,B167 
 76,M,B,52,15,1,B165 
 76,M,B,52,16,1,B305 
 76,M,B,52,17,0,B303 
 76,M,B,52,18,0,B302 
 76,M,B,52,19,1,B301 
 76,M,B,52,20,0,B304 
 76,M,B,52,21,0,B314 
 76,M,B,52,22,1,B311 
 76,M,B,52,23,1,B315 
 76,M,B,52,24,1,B313 
 76,M,B,52,25,0,B316 
 76,M,B,52,26,0,B312 
 76,M,B,52,27,1,B326 
 76,M,B,52,28,1,B321 
 76,M,B,52,29,1,B323 
 76,M,B,52,30,0,B322 
 76,M,B,52,31,1,B325 
 76,M,B,52,32,0,B324 
 76,M,B,52,33,0,B335 
 76,M,B,52,34,0,B332 
 76,M,B,52,35,1,B333 
 76,M,B,52,36,1,B331 
 76,M,B,52,37,0,B334 
 76,M,B,52,38,0,B342 
 76,M,B,52,39,0,B346 
 76,M,B,52,40,0,B344 
 76,M,B,52,41,1,B341 
 76,M,B,52,42,1,B343 
 76,M,B,52,43,1,B345 
 76,M,B,52,44,0,B352 
 76,M,B,52,45,0,B355 
 76,M,B,52,46,1,B351 
 76,M,B,52,47,1,B354 
 76,M,B,52,48,1,B364 
 76,M,B,52,49,0,B366 
 76,M,B,52,50,0,B365 
 76,M,B,52,51,0,B361 
 76,M,B,52,52,0,B362 
 77,O,B,52, 1,1,B101 
 77,O,B,52, 2,0,B115 
 77,O,B,52, 3,1,B122 
 77,O,B,52, 4,1,B136 
 77,O,B,52, 5,0,B137 
 77,O,B,52, 6,1,B146 
 77,O,B,52, 7,1,B147 
 77,O,B,52, 8,0,B154 
 77,O,B,52, 9,1,B156 
 77,O,B,52,10,0,B157 
 77,O,B,52,11,0,B155 
 77,O,B,52,12,0,B164 
 77,O,B,52,13,0,B166 
 77,O,B,52,14,0,B167 
 77,O,B,52,15,0,B165 
 77,O,B,52,16,1,B305 
 77,O,B,52,17,1,B303 
 77,O,B,52,18,0,B302 
 77,O,B,52,19,0,B301 
 77,O,B,52,20,0,B304 
 77,O,B,52,21,0,B314 
 77,O,B,52,22,1,B311 
 77,O,B,52,23,0,B315 
 77,O,B,52,24,0,B313 
 77,O,B,52,25,0,B316 
 77,O,B,52,26,1,B312 
 77,O,B,52,27,0,B326 
 77,O,B,52,28,1,B321 
 77,O,B,52,29,1,B323 
 77,O,B,52,30,0,B322 
 77,O,B,52,31,0,B325 
 77,O,B,52,32,0,B324 
 77,O,B,52,33,1,B335 
 77,O,B,52,34,0,B332 
 77,O,B,52,35,0,B333 
 77,O,B,52,36,0,B331 
 77,O,B,52,37,0,B334 
 77,O,B,52,38,0,B342 
 77,O,B,52,39,1,B346 
 77,O,B,52,40,1,B344 
 77,O,B,52,41,0,B341 
 77,O,B,52,42,0,B343 
 77,O,B,52,43,1,B345 
 77,O,B,52,44,0,B352 
 77,O,B,52,45,1,B355 
 77,O,B,52,46,1,B351 
 77,O,B,52,47,1,B354 
 77,O,B,52,48,1,B364 
 77,O,B,52,49,0,B366 
 77,O,B,52,50,0,B362 
 77,O,B,52,51,0,B361 
 77,O,B,52,52,0,B365 
 77,C,B,52, 1,1,B101 
 77,C,B,52, 2,0,B115 
 77,C,B,52, 3,1,B122 
 77,C,B,52, 4,1,B136 
 77,C,B,52, 5,0,B137 
 77,C,B,52, 6,1,B146 
 77,C,B,52, 7,1,B147 
 77,C,B,52, 8,0,B154 
 77,C,B,52, 9,1,B156 
 77,C,B,52,10,0,B157 
 77,C,B,52,11,0,B155 
 77,C,B,52,12,0,B164 
 77,C,B,52,13,0,B166 
 77,C,B,52,14,0,B167 
 77,C,B,52,15,0,B165 
 77,C,B,52,16,1,B305 
 77,C,B,52,17,1,B303 
 77,C,B,52,18,0,B302 
 77,C,B,52,19,0,B301 
 77,C,B,52,20,0,B304 
 77,C,B,52,21,0,B314 
 77,C,B,52,22,0,B311 
 77,C,B,52,23,0,B315 
 77,C,B,52,24,0,B313 
 77,C,B,52,25,0,B316 
 77,C,B,52,26,0,B312 
 77,C,B,52,27,1,B326 
 77,C,B,52,28,1,B321 
 77,C,B,52,29,1,B323 
 77,C,B,52,30,0,B322 
 77,C,B,52,31,0,B325 
 77,C,B,52,32,0,B324 
 77,C,B,52,33,1,B335 
 77,C,B,52,34,0,B332 
 77,C,B,52,35,0,B333 
 77,C,B,52,36,0,B331 
 77,C,B,52,37,0,B334 
 77,C,B,52,38,0,B342 
 77,C,B,52,39,0,B346 
 77,C,B,52,40,1,B344 
 77,C,B,52,41,0,B341 
 77,C,B,52,42,0,B343 
 77,C,B,52,43,0,B345 
 77,C,B,52,44,0,B352 
 77,C,B,52,45,0,B355 
 77,C,B,52,46,0,B351 
 77,C,B,52,47,0,B354 
 77,C,B,52,48,1,B364 
 77,C,B,52,49,0,B366 
 77,C,B,52,50,0,B362 
 77,C,B,52,51,0,B361 
 77,C,B,52,52,0,B365 
 77,M,B,52, 1,1,B101 
 77,M,B,52, 2,0,B115 
 77,M,B,52, 3,1,B122 
 77,M,B,52, 4,1,B136 
 77,M,B,52, 5,0,B137 
 77,M,B,52, 6,1,B146 
 77,M,B,52, 7,1,B147 
 77,M,B,52, 8,0,B154 
 77,M,B,52, 9,1,B156 
 77,M,B,52,10,0,B157 
 77,M,B,52,11,0,B155 
 77,M,B,52,12,0,B164 
 77,M,B,52,13,0,B166 
 77,M,B,52,14,0,B167 
 77,M,B,52,15,0,B165 
 77,M,B,52,16,1,B305 
 77,M,B,52,17,1,B303 
 77,M,B,52,18,0,B302 
 77,M,B,52,19,0,B301 
 77,M,B,52,20,1,B304 
 77,M,B,52,21,0,B314 
 77,M,B,52,22,0,B311 
 77,M,B,52,23,0,B315 
 77,M,B,52,24,0,B313 
 77,M,B,52,25,0,B316 
 77,M,B,52,26,0,B312 
 77,M,B,52,27,0,B326 
 77,M,B,52,28,1,B321 
 77,M,B,52,29,1,B323 
 77,M,B,52,30,0,B322 
 77,M,B,52,31,0,B325 
 77,M,B,52,32,0,B324 
 77,M,B,52,33,1,B335 
 77,M,B,52,34,0,B332 
 77,M,B,52,35,0,B333 
 77,M,B,52,36,0,B331 
 77,M,B,52,37,0,B334 
 77,M,B,52,38,0,B342 
 77,M,B,52,39,0,B346 
 77,M,B,52,40,1,B344 
 77,M,B,52,41,0,B341 
 77,M,B,52,42,1,B343 
 77,M,B,52,43,1,B345 
 77,M,B,52,44,0,B352 
 77,M,B,52,45,0,B355 
 77,M,B,52,46,0,B351 
 77,M,B,52,47,0,B354 
 77,M,B,52,48,0,B364 
 77,M,B,52,49,0,B366 
 77,M,B,52,50,0,B362 
 77,M,B,52,51,0,B361 
 77,M,B,52,52,0,B365 
 78,O,B,52, 1,1,B101 
 78,O,B,52, 2,0,B115 
 78,O,B,52, 3,1,B122 
 78,O,B,52, 4,0,B136 
 78,O,B,52, 5,0,B137 
 78,O,B,52, 6,0,B146 
 78,O,B,52, 7,0,B147 
 78,O,B,52, 8,0,B154 
 78,O,B,52, 9,1,B156 
 78,O,B,52,10,0,B157 
 78,O,B,52,11,0,B155 
 78,O,B,52,12,0,B166 
 78,O,B,52,13,1,B164 
 78,O,B,52,14,1,B167 
 78,O,B,52,15,1,B165 
 78,O,B,52,16,0,B305 
 78,O,B,52,17,1,B303 
 78,O,B,52,18,0,B302 
 78,O,B,52,19,1,B301 
 78,O,B,52,20,0,B304 
 78,O,B,52,21,0,B314 
 78,O,B,52,22,1,B311 
 78,O,B,52,23,1,B315 
 78,O,B,52,24,0,B313 
 78,O,B,52,25,0,B316 
 78,O,B,52,26,1,B312 
 78,O,B,52,27,0,B326 
 78,O,B,52,28,1,B321 
 78,O,B,52,29,0,B323 
 78,O,B,52,30,0,B322 
 78,O,B,52,31,1,B325 
 78,O,B,52,32,0,B324 
 78,O,B,52,33,0,B335 
 78,O,B,52,34,1,B332 
 78,O,B,52,35,1,B333 
 78,O,B,52,36,1,B331 
 78,O,B,52,37,1,B334 
 78,O,B,52,38,1,B342 
 78,O,B,52,39,1,B346 
 78,O,B,52,40,1,B344 
 78,O,B,52,41,1,B341 
 78,O,B,52,42,1,B343 
 78,O,B,52,43,1,B345 
 78,O,B,52,44,0,B352 
 78,O,B,52,45,1,B355 
 78,O,B,52,46,0,B351 
 78,O,B,52,47,1,B354 
 78,O,B,52,48,0,B364 
 78,O,B,52,49,1,B366 
 78,O,B,52,50,1,B362 
 78,O,B,52,51,0,B361 
 78,O,B,52,52,0,B365 
 78,C,B,52, 1,1,B101 
 78,C,B,52, 2,1,B115 
 78,C,B,52, 3,1,B122 
 78,C,B,52, 4,1,B136 
 78,C,B,52, 5,1,B137 
 78,C,B,52, 6,0,B146 
 78,C,B,52, 7,1,B147 
 78,C,B,52, 8,0,B154 
 78,C,B,52, 9,1,B156 
 78,C,B,52,10,1,B157 
 78,C,B,52,11,1,B155 
 78,C,B,52,12,1,B166 
 78,C,B,52,13,1,B164 
 78,C,B,52,14,1,B167 
 78,C,B,52,15,1,B165 
 78,C,B,52,16,0,B305 
 78,C,B,52,17,1,B303 
 78,C,B,52,18,1,B302 
 78,C,B,52,19,1,B301 
 78,C,B,52,20,0,B304 
 78,C,B,52,21,1,B314 
 78,C,B,52,22,1,B311 
 78,C,B,52,23,1,B315 
 78,C,B,52,24,1,B313 
 78,C,B,52,25,0,B316 
 78,C,B,52,26,1,B312 
 78,C,B,52,27,0,B326 
 78,C,B,52,28,1,B321 
 78,C,B,52,29,1,B323 
 78,C,B,52,30,1,B322 
 78,C,B,52,31,1,B325 
 78,C,B,52,32,1,B324 
 78,C,B,52,33,0,B335 
 78,C,B,52,34,1,B332 
 78,C,B,52,35,1,B333 
 78,C,B,52,36,1,B331 
 78,C,B,52,37,1,B334 
 78,C,B,52,38,1,B342 
 78,C,B,52,39,1,B346 
 78,C,B,52,40,1,B344 
 78,C,B,52,41,1,B341 
 78,C,B,52,42,1,B343 
 78,C,B,52,43,1,B345 
 78,C,B,52,44,1,B352 
 78,C,B,52,45,1,B355 
 78,C,B,52,46,1,B351 
 78,C,B,52,47,1,B354 
 78,C,B,52,48,0,B364 
 78,C,B,52,49,1,B366 
 78,C,B,52,50,1,B362 
 78,C,B,52,51,1,B361 
 78,C,B,52,52,1,B365 
 78,M,B,52, 1,1,B101 
 78,M,B,52, 2,1,B115 
 78,M,B,52, 3,1,B122 
 78,M,B,52, 4,1,B136 
 78,M,B,52, 5,1,B137 
 78,M,B,52, 6,0,B146 
 78,M,B,52, 7,1,B147 
 78,M,B,52, 8,0,B154 
 78,M,B,52, 9,1,B156 
 78,M,B,52,10,1,B157 
 78,M,B,52,11,0,B155 
 78,M,B,52,12,1,B166 
 78,M,B,52,13,0,B164 
 78,M,B,52,14,1,B167 
 78,M,B,52,15,1,B165 
 78,M,B,52,16,0,B305 
 78,M,B,52,17,0,B303 
 78,M,B,52,18,1,B302 
 78,M,B,52,19,1,B301 
 78,M,B,52,20,0,B304 
 78,M,B,52,21,1,B314 
 78,M,B,52,22,1,B311 
 78,M,B,52,23,1,B315 
 78,M,B,52,24,1,B313 
 78,M,B,52,25,0,B316 
 78,M,B,52,26,1,B312 
 78,M,B,52,27,0,B326 
 78,M,B,52,28,1,B321 
 78,M,B,52,29,1,B323 
 78,M,B,52,30,1,B322 
 78,M,B,52,31,1,B325 
 78,M,B,52,32,1,B324 
 78,M,B,52,33,0,B335 
 78,M,B,52,34,1,B332 
 78,M,B,52,35,1,B333 
 78,M,B,52,36,1,B331 
 78,M,B,52,37,1,B334 
 78,M,B,52,38,1,B342 
 78,M,B,52,39,1,B346 
 78,M,B,52,40,1,B344 
 78,M,B,52,41,0,B341 
 78,M,B,52,42,0,B343 
 78,M,B,52,43,0,B345 
 78,M,B,52,44,1,B352 
 78,M,B,52,45,1,B355 
 78,M,B,52,46,1,B351 
 78,M,B,52,47,1,B354 
 78,M,B,52,48,1,B364 
 78,M,B,52,49,1,B366 
 78,M,B,52,50,1,B362 
 78,M,B,52,51,1,B361 
 78,M,B,52,52,0,B365 
 79,O,B,52, 1,0,B101 
 79,O,B,52, 2,0,B115 
 79,O,B,52, 3,0,B122 
 79,O,B,52, 4,0,B136 
 79,O,B,52, 5,1,B137 
 79,O,B,52, 6,1,B146 
 79,O,B,52, 7,0,B147 
 79,O,B,52, 8,0,B154 
 79,O,B,52, 9,1,B156 
 79,O,B,52,10,0,B155 
 79,O,B,52,11,0,B157 
 79,O,B,52,12,0,B166 
 79,O,B,52,13,0,B164 
 79,O,B,52,14,0,B167 
 79,O,B,52,15,0,B165 
 79,O,B,52,16,0,B305 
 79,O,B,52,17,1,B303 
 79,O,B,52,18,0,B302 
 79,O,B,52,19,1,B301 
 79,O,B,52,20,0,B304 
 79,O,B,52,21,1,B314 
 79,O,B,52,22,1,B311 
 79,O,B,52,23,1,B315 
 79,O,B,52,24,0,B313 
 79,O,B,52,25,1,B316 
 79,O,B,52,26,1,B312 
 79,O,B,52,27,0,B326 
 79,O,B,52,28,1,B321 
 79,O,B,52,29,1,B323 
 79,O,B,52,30,0,B322 
 79,O,B,52,31,0,B325 
 79,O,B,52,32,0,B324 
 79,O,B,52,33,0,B335 
 79,O,B,52,34,0,B332 
 79,O,B,52,35,0,B333 
 79,O,B,52,36,0,B331 
 79,O,B,52,37,0,B334 
 79,O,B,52,38,0,B342 
 79,O,B,52,39,1,B346 
 79,O,B,52,40,1,B344 
 79,O,B,52,41,0,B341 
 79,O,B,52,42,0,B343 
 79,O,B,52,43,1,B345 
 79,O,B,52,44,0,B352 
 79,O,B,52,45,0,B355 
 79,O,B,52,46,1,B351 
 79,O,B,52,47,1,B354 
 79,O,B,52,48,0,B364 
 79,O,B,52,49,0,B366 
 79,O,B,52,50,1,B362 
 79,O,B,52,51,1,B365 
 79,O,B,52,52,1,B361 
 79,C,B,52, 1,0,B101 
 79,C,B,52, 2,0,B115 
 79,C,B,52, 3,0,B122 
 79,C,B,52, 4,0,B136 
 79,C,B,52, 5,1,B137 
 79,C,B,52, 6,1,B146 
 79,C,B,52, 7,0,B147 
 79,C,B,52, 8,0,B154 
 79,C,B,52, 9,0,B156 
 79,C,B,52,10,0,B155 
 79,C,B,52,11,0,B157 
 79,C,B,52,12,0,B166 
 79,C,B,52,13,0,B164 
 79,C,B,52,14,0,B167 
 79,C,B,52,15,0,B165 
 79,C,B,52,16,0,B305 
 79,C,B,52,17,0,B303 
 79,C,B,52,18,0,B302 
 79,C,B,52,19,0,B301 
 79,C,B,52,20,1,B304 
 79,C,B,52,21,0,B314 
 79,C,B,52,22,0,B311 
 79,C,B,52,23,1,B315 
 79,C,B,52,24,0,B313 
 79,C,B,52,25,1,B316 
 79,C,B,52,26,0,B312 
 79,C,B,52,27,0,B326 
 79,C,B,52,28,1,B321 
 79,C,B,52,29,0,B323 
 79,C,B,52,30,0,B322 
 79,C,B,52,31,0,B325 
 79,C,B,52,32,0,B324 
 79,C,B,52,33,0,B335 
 79,C,B,52,34,0,B332 
 79,C,B,52,35,0,B333 
 79,C,B,52,36,0,B331 
 79,C,B,52,37,0,B334 
 79,C,B,52,38,0,B342 
 79,C,B,52,39,0,B346 
 79,C,B,52,40,0,B344 
 79,C,B,52,41,0,B341 
 79,C,B,52,42,0,B343 
 79,C,B,52,43,1,B345 
 79,C,B,52,44,1,B352 
 79,C,B,52,45,0,B355 
 79,C,B,52,46,0,B351 
 79,C,B,52,47,0,B354 
 79,C,B,52,48,0,B364 
 79,C,B,52,49,0,B366 
 79,C,B,52,50,0,B362 
 79,C,B,52,51,0,B365 
 79,C,B,52,52,0,B361 
 79,M,B,52, 1,0,B101 
 79,M,B,52, 2,0,B115 
 79,M,B,52, 3,0,B122 
 79,M,B,52, 4,0,B136 
 79,M,B,52, 5,1,B137 
 79,M,B,52, 6,1,B146 
 79,M,B,52, 7,0,B147 
 79,M,B,52, 8,1,B154 
 79,M,B,52, 9,0,B156 
 79,M,B,52,10,0,B155 
 79,M,B,52,11,0,B157 
 79,M,B,52,12,1,B166 
 79,M,B,52,13,0,B164 
 79,M,B,52,14,0,B167 
 79,M,B,52,15,0,B165 
 79,M,B,52,16,0,B305 
 79,M,B,52,17,1,B303 
 79,M,B,52,18,0,B302 
 79,M,B,52,19,0,B301 
 79,M,B,52,20,0,B304 
 79,M,B,52,21,0,B314 
 79,M,B,52,22,0,B311 
 79,M,B,52,23,1,B315 
 79,M,B,52,24,0,B313 
 79,M,B,52,25,1,B316 
 79,M,B,52,26,0,B312 
 79,M,B,52,27,1,B326 
 79,M,B,52,28,1,B321 
 79,M,B,52,29,0,B323 
 79,M,B,52,30,1,B322 
 79,M,B,52,31,0,B325 
 79,M,B,52,32,0,B324 
 79,M,B,52,33,0,B335 
 79,M,B,52,34,0,B332 
 79,M,B,52,35,0,B333 
 79,M,B,52,36,0,B331 
 79,M,B,52,37,0,B334 
 79,M,B,52,38,0,B342 
 79,M,B,52,39,0,B346 
 79,M,B,52,40,1,B344 
 79,M,B,52,41,0,B341 
 79,M,B,52,42,1,B343 
 79,M,B,52,43,1,B345 
 79,M,B,52,44,0,B352 
 79,M,B,52,45,0,B355 
 79,M,B,52,46,0,B351 
 79,M,B,52,47,0,B354 
 79,M,B,52,48,0,B364 
 79,M,B,52,49,0,B366 
 79,M,B,52,50,0,B362 
 79,M,B,52,51,0,B365 
 79,M,B,52,52,0,B361 
 80,O,B,52, 1,0,B101 
 80,O,B,52, 2,0,B115 
 80,O,B,52, 3,0,B122 
 80,O,B,52, 4,0,B136 
 80,O,B,52, 5,1,B137 
 80,O,B,52, 6,0,B146 
 80,O,B,52, 7,1,B147 
 80,O,B,52, 8,0,B154 
 80,O,B,52, 9,1,B156 
 80,O,B,52,10,0,B157 
 80,O,B,52,11,1,B155 
 80,O,B,52,12,0,B164 
 80,O,B,52,13,1,B166 
 80,O,B,52,14,1,B167 
 80,O,B,52,15,0,B165 
 80,O,B,52,16,0,B305 
 80,O,B,52,17,1,B303 
 80,O,B,52,18,1,B302 
 80,O,B,52,19,1,B301 
 80,O,B,52,20,0,B304 
 80,O,B,52,21,0,B314 
 80,O,B,52,22,0,B311 
 80,O,B,52,23,0,B315 
 80,O,B,52,24,0,B313 
 80,O,B,52,25,0,B316 
 80,O,B,52,26,0,B312 
 80,O,B,52,27,1,B326 
 80,O,B,52,28,1,B321 
 80,O,B,52,29,1,B323 
 80,O,B,52,30,1,B322 
 80,O,B,52,31,1,B325 
 80,O,B,52,32,1,B324 
 80,O,B,52,33,1,B335 
 80,O,B,52,34,1,B332 
 80,O,B,52,35,0,B333 
 80,O,B,52,36,0,B331 
 80,O,B,52,37,0,B334 
 80,O,B,52,38,0,B342 
 80,O,B,52,39,0,B346 
 80,O,B,52,40,1,B344 
 80,O,B,52,41,0,B341 
 80,O,B,52,42,1,B343 
 80,O,B,52,43,1,B345 
 80,O,B,52,44,0,B352 
 80,O,B,52,45,0,B355 
 80,O,B,52,46,0,B351 
 80,O,B,52,47,1,B354 
 80,O,B,52,48,0,B364 
 80,O,B,52,49,1,B366 
 80,O,B,52,50,0,B362 
 80,O,B,52,51,1,B361 
 80,O,B,52,52,0,B365 
 80,C,B,52, 1,0,B101 
 80,C,B,52, 2,0,B115 
 80,C,B,52, 3,0,B122 
 80,C,B,52, 4,0,B136 
 80,C,B,52, 5,1,B137 
 80,C,B,52, 6,0,B146 
 80,C,B,52, 7,1,B147 
 80,C,B,52, 8,0,B154 
 80,C,B,52, 9,0,B156 
 80,C,B,52,10,0,B157 
 80,C,B,52,11,0,B155 
 80,C,B,52,12,0,B164 
 80,C,B,52,13,0,B166 
 80,C,B,52,14,1,B167 
 80,C,B,52,15,0,B165 
 80,C,B,52,16,0,B305 
 80,C,B,52,17,0,B303 
 80,C,B,52,18,1,B302 
 80,C,B,52,19,1,B301 
 80,C,B,52,20,0,B304 
 80,C,B,52,21,0,B314 
 80,C,B,52,22,0,B311 
 80,C,B,52,23,0,B315 
 80,C,B,52,24,0,B313 
 80,C,B,52,25,0,B316 
 80,C,B,52,26,0,B312 
 80,C,B,52,27,1,B326 
 80,C,B,52,28,1,B321 
 80,C,B,52,29,1,B323 
 80,C,B,52,30,1,B322 
 80,C,B,52,31,1,B325 
 80,C,B,52,32,0,B324 
 80,C,B,52,33,1,B335 
 80,C,B,52,34,1,B332 
 80,C,B,52,35,0,B333 
 80,C,B,52,36,0,B331 
 80,C,B,52,37,0,B334 
 80,C,B,52,38,0,B342 
 80,C,B,52,39,0,B346 
 80,C,B,52,40,0,B344 
 80,C,B,52,41,0,B341 
 80,C,B,52,42,0,B343 
 80,C,B,52,43,0,B345 
 80,C,B,52,44,0,B352 
 80,C,B,52,45,0,B355 
 80,C,B,52,46,0,B351 
 80,C,B,52,47,0,B354 
 80,C,B,52,48,0,B364 
 80,C,B,52,49,0,B366 
 80,C,B,52,50,0,B362 
 80,C,B,52,51,0,B361 
 80,C,B,52,52,0,B365 
 80,M,B,52, 1,0,B101 
 80,M,B,52, 2,0,B115 
 80,M,B,52, 3,0,B122 
 80,M,B,52, 4,1,B136 
 80,M,B,52, 5,1,B137 
 80,M,B,52, 6,0,B146 
 80,M,B,52, 7,1,B147 
 80,M,B,52, 8,1,B154 
 80,M,B,52, 9,1,B156 
 80,M,B,52,10,0,B157 
 80,M,B,52,11,0,B155 
 80,M,B,52,12,0,B164 
 80,M,B,52,13,0,B166 
 80,M,B,52,14,1,B167 
 80,M,B,52,15,0,B165 
 80,M,B,52,16,0,B305 
 80,M,B,52,17,1,B303 
 80,M,B,52,18,1,B302 
 80,M,B,52,19,1,B301 
 80,M,B,52,20,1,B304 
 80,M,B,52,21,0,B314 
 80,M,B,52,22,0,B311 
 80,M,B,52,23,0,B315 
 80,M,B,52,24,0,B313 
 80,M,B,52,25,0,B316 
 80,M,B,52,26,0,B312 
 80,M,B,52,27,1,B326 
 80,M,B,52,28,1,B321 
 80,M,B,52,29,1,B323 
 80,M,B,52,30,1,B322 
 80,M,B,52,31,1,B325 
 80,M,B,52,32,1,B324 
 80,M,B,52,33,1,B335 
 80,M,B,52,34,1,B332 
 80,M,B,52,35,0,B333 
 80,M,B,52,36,0,B331 
 80,M,B,52,37,0,B334 
 80,M,B,52,38,0,B342 
 80,M,B,52,39,0,B346 
 80,M,B,52,40,1,B344 
 80,M,B,52,41,0,B341 
 80,M,B,52,42,1,B343 
 80,M,B,52,43,1,B345 
 80,M,B,52,44,0,B352 
 80,M,B,52,45,0,B355 
 80,M,B,52,46,0,B351 
 80,M,B,52,47,0,B354 
 80,M,B,52,48,0,B364 
 80,M,B,52,49,0,B366 
 80,M,B,52,50,0,B362 
 80,M,B,52,51,0,B361 
 80,M,B,52,52,0,B365 
 81,O,B,51, 1,0,B101 
 81,O,B,51, 2,1,B115 
 81,O,B,51, 3,0,B122 
 81,O,B,51, 4,1,B136 
 81,O,B,51, 5,1,B146 
 81,O,B,51, 6,0,B147 
 81,O,B,51, 7,1,B154 
 81,O,B,51, 8,0,B156 
 81,O,B,51, 9,1,B155 
 81,O,B,51,10,0,B157 
 81,O,B,51,11,0,B164 
 81,O,B,51,12,0,B166 
 81,O,B,51,13,1,B167 
 81,O,B,51,14,1,B165 
 81,O,B,51,15,0,B305 
 81,O,B,51,16,1,B303 
 81,O,B,51,17,0,B302 
 81,O,B,51,18,1,B301 
 81,O,B,51,19,1,B304 
 81,O,B,51,20,0,B314 
 81,O,B,51,21,0,B311 
 81,O,B,51,22,0,B315 
 81,O,B,51,23,0,B313 
 81,O,B,51,24,0,B316 
 81,O,B,51,25,0,B312 
 81,O,B,51,26,1,B326 
 81,O,B,51,27,0,B321 
 81,O,B,51,28,1,B323 
 81,O,B,51,29,0,B322 
 81,O,B,51,30,0,B325 
 81,O,B,51,31,0,B324 
 81,O,B,51,32,1,B335 
 81,O,B,51,33,0,B332 
 81,O,B,51,34,0,B333 
 81,O,B,51,35,1,B331 
 81,O,B,51,36,1,B334 
 81,O,B,51,37,0,B342 
 81,O,B,51,38,0,B346 
 81,O,B,51,39,1,B344 
 81,O,B,51,40,0,B341 
 81,O,B,51,41,1,B343 
 81,O,B,51,42,1,B345 
 81,O,B,51,43,1,B352 
 81,O,B,51,44,0,B355 
 81,O,B,51,45,0,B351 
 81,O,B,51,46,0,B354 
 81,O,B,51,47,1,B364 
 81,O,B,51,48,1,B366 
 81,O,B,51,49,0,B361 
 81,O,B,51,50,1,B365 
 81,O,B,51,51,1,B362 
 81,C,B,51, 1,0,B101 
 81,C,B,51, 2,1,B115 
 81,C,B,51, 3,0,B122 
 81,C,B,51, 4,1,B136 
 81,C,B,51, 5,1,B146 
 81,C,B,51, 6,1,B147 
 81,C,B,51, 7,1,B154 
 81,C,B,51, 8,1,B156 
 81,C,B,51, 9,1,B155 
 81,C,B,51,10,0,B157 
 81,C,B,51,11,0,B164 
 81,C,B,51,12,0,B166 
 81,C,B,51,13,1,B167 
 81,C,B,51,14,1,B165 
 81,C,B,51,15,0,B305 
 81,C,B,51,16,1,B303 
 81,C,B,51,17,0,B302 
 81,C,B,51,18,1,B301 
 81,C,B,51,19,1,B304 
 81,C,B,51,20,1,B314 
 81,C,B,51,21,0,B311 
 81,C,B,51,22,0,B315 
 81,C,B,51,23,0,B313 
 81,C,B,51,24,0,B316 
 81,C,B,51,25,1,B312 
 81,C,B,51,26,0,B326 
 81,C,B,51,27,0,B321 
 81,C,B,51,28,1,B323 
 81,C,B,51,29,0,B322 
 81,C,B,51,30,0,B325 
 81,C,B,51,31,0,B324 
 81,C,B,51,32,1,B335 
 81,C,B,51,33,0,B332 
 81,C,B,51,34,0,B333 
 81,C,B,51,35,1,B331 
 81,C,B,51,36,0,B334 
 81,C,B,51,37,0,B342 
 81,C,B,51,38,0,B346 
 81,C,B,51,39,1,B344 
 81,C,B,51,40,0,B341 
 81,C,B,51,41,1,B343 
 81,C,B,51,42,0,B345 
 81,C,B,51,43,1,B352 
 81,C,B,51,44,0,B355 
 81,C,B,51,45,0,B351 
 81,C,B,51,46,0,B354 
 81,C,B,51,47,0,B364 
 81,C,B,51,48,0,B366 
 81,C,B,51,49,0,B361 
 81,C,B,51,50,0,B365 
 81,C,B,51,51,0,B362 
 81,M,B,51, 1,0,B101 
 81,M,B,51, 2,1,B115 
 81,M,B,51, 3,0,B122 
 81,M,B,51, 4,1,B136 
 81,M,B,51, 5,1,B146 
 81,M,B,51, 6,1,B147 
 81,M,B,51, 7,1,B154 
 81,M,B,51, 8,1,B156 
 81,M,B,51, 9,1,B155 
 81,M,B,51,10,0,B157 
 81,M,B,51,11,0,B164 
 81,M,B,51,12,0,B166 
 81,M,B,51,13,1,B167 
 81,M,B,51,14,1,B165 
 81,M,B,51,15,0,B305 
 81,M,B,51,16,1,B303 
 81,M,B,51,17,0,B302 
 81,M,B,51,18,1,B301 
 81,M,B,51,19,0,B304 
 81,M,B,51,20,1,B314 
 81,M,B,51,21,0,B311 
 81,M,B,51,22,0,B315 
 81,M,B,51,23,0,B313 
 81,M,B,51,24,0,B316 
 81,M,B,51,25,1,B312 
 81,M,B,51,26,0,B326 
 81,M,B,51,27,0,B321 
 81,M,B,51,28,1,B323 
 81,M,B,51,29,0,B322 
 81,M,B,51,30,0,B325 
 81,M,B,51,31,0,B324 
 81,M,B,51,32,1,B335 
 81,M,B,51,33,0,B332 
 81,M,B,51,34,0,B333 
 81,M,B,51,35,1,B331 
 81,M,B,51,36,1,B334 
 81,M,B,51,37,1,B342 
 81,M,B,51,38,0,B346 
 81,M,B,51,39,1,B344 
 81,M,B,51,40,0,B341 
 81,M,B,51,41,1,B343 
 81,M,B,51,42,1,B345 
 81,M,B,51,43,1,B352 
 81,M,B,51,44,0,B355 
 81,M,B,51,45,0,B351 
 81,M,B,51,46,0,B354 
 81,M,B,51,47,1,B364 
 81,M,B,51,48,0,B366 
 81,M,B,51,49,0,B361 
 81,M,B,51,50,0,B365 
 81,M,B,51,51,0,B362 
 82,O,B,52, 1,0,B101 
 82,O,B,52, 2,0,B115 
 82,O,B,52, 3,0,B122 
 82,O,B,52, 4,0,B136 
 82,O,B,52, 5,1,B137 
 82,O,B,52, 6,0,B146 
 82,O,B,52, 7,0,B147 
 82,O,B,52, 8,1,B154 
 82,O,B,52, 9,1,B156 
 82,O,B,52,10,0,B157 
 82,O,B,52,11,0,B155 
 82,O,B,52,12,0,B166 
 82,O,B,52,13,0,B164 
 82,O,B,52,14,1,B167 
 82,O,B,52,15,0,B165 
 82,O,B,52,16,0,B305 
 82,O,B,52,17,1,B303 
 82,O,B,52,18,0,B302 
 82,O,B,52,19,0,B301 
 82,O,B,52,20,1,B304 
 82,O,B,52,21,0,B314 
 82,O,B,52,22,1,B311 
 82,O,B,52,23,0,B315 
 82,O,B,52,24,1,B313 
 82,O,B,52,25,0,B316 
 82,O,B,52,26,1,B312 
 82,O,B,52,27,0,B326 
 82,O,B,52,28,1,B321 
 82,O,B,52,29,1,B323 
 82,O,B,52,30,1,B322 
 82,O,B,52,31,0,B324 
 82,O,B,52,32,1,B325 
 82,O,B,52,33,0,B335 
 82,O,B,52,34,1,B332 
 82,O,B,52,35,0,B333 
 82,O,B,52,36,1,B331 
 82,O,B,52,37,0,B334 
 82,O,B,52,38,1,B342 
 82,O,B,52,39,0,B346 
 82,O,B,52,40,0,B344 
 82,O,B,52,41,1,B341 
 82,O,B,52,42,0,B343 
 82,O,B,52,43,0,B345 
 82,O,B,52,44,0,B352 
 82,O,B,52,45,0,B355 
 82,O,B,52,46,1,B351 
 82,O,B,52,47,0,B354 
 82,O,B,52,48,1,B364 
 82,O,B,52,49,0,B366 
 82,O,B,52,50,1,B362 
 82,O,B,52,51,0,B365 
 82,O,B,52,52,0,B361 
 82,C,B,52, 1,0,B101 
 82,C,B,52, 2,0,B115 
 82,C,B,52, 3,0,B122 
 82,C,B,52, 4,0,B136 
 82,C,B,52, 5,1,B137 
 82,C,B,52, 6,0,B146 
 82,C,B,52, 7,0,B147 
 82,C,B,52, 8,0,B154 
 82,C,B,52, 9,1,B156 
 82,C,B,52,10,0,B157 
 82,C,B,52,11,0,B155 
 82,C,B,52,12,0,B166 
 82,C,B,52,13,0,B164 
 82,C,B,52,14,1,B167 
 82,C,B,52,15,0,B165 
 82,C,B,52,16,0,B305 
 82,C,B,52,17,1,B303 
 82,C,B,52,18,0,B302 
 82,C,B,52,19,0,B301 
 82,C,B,52,20,0,B304 
 82,C,B,52,21,0,B314 
 82,C,B,52,22,0,B311 
 82,C,B,52,23,0,B315 
 82,C,B,52,24,0,B313 
 82,C,B,52,25,0,B316 
 82,C,B,52,26,0,B312 
 82,C,B,52,27,1,B326 
 82,C,B,52,28,1,B321 
 82,C,B,52,29,1,B323 
 82,C,B,52,30,0,B322 
 82,C,B,52,31,0,B324 
 82,C,B,52,32,1,B325 
 82,C,B,52,33,0,B335 
 82,C,B,52,34,0,B332 
 82,C,B,52,35,0,B333 
 82,C,B,52,36,0,B331 
 82,C,B,52,37,0,B334 
 82,C,B,52,38,0,B342 
 82,C,B,52,39,0,B346 
 82,C,B,52,40,0,B344 
 82,C,B,52,41,1,B341 
 82,C,B,52,42,0,B343 
 82,C,B,52,43,0,B345 
 82,C,B,52,44,0,B352 
 82,C,B,52,45,0,B355 
 82,C,B,52,46,1,B351 
 82,C,B,52,47,0,B354 
 82,C,B,52,48,1,B364 
 82,C,B,52,49,0,B366 
 82,C,B,52,50,1,B362 
 82,C,B,52,51,0,B365 
 82,C,B,52,52,0,B361 
 82,M,B,52, 1,0,B101 
 82,M,B,52, 2,0,B115 
 82,M,B,52, 3,0,B122 
 82,M,B,52, 4,0,B136 
 82,M,B,52, 5,1,B137 
 82,M,B,52, 6,0,B146 
 82,M,B,52, 7,0,B147 
 82,M,B,52, 8,0,B154 
 82,M,B,52, 9,1,B156 
 82,M,B,52,10,0,B157 
 82,M,B,52,11,0,B155 
 82,M,B,52,12,0,B166 
 82,M,B,52,13,0,B164 
 82,M,B,52,14,1,B167 
 82,M,B,52,15,0,B165 
 82,M,B,52,16,0,B305 
 82,M,B,52,17,1,B303 
 82,M,B,52,18,0,B302 
 82,M,B,52,19,0,B301 
 82,M,B,52,20,0,B304 
 82,M,B,52,21,0,B314 
 82,M,B,52,22,0,B311 
 82,M,B,52,23,0,B315 
 82,M,B,52,24,0,B313 
 82,M,B,52,25,0,B316 
 82,M,B,52,26,0,B312 
 82,M,B,52,27,1,B326 
 82,M,B,52,28,1,B321 
 82,M,B,52,29,1,B323 
 82,M,B,52,30,0,B322 
 82,M,B,52,31,0,B324 
 82,M,B,52,32,1,B325 
 82,M,B,52,33,0,B335 
 82,M,B,52,34,1,B332 
 82,M,B,52,35,0,B333 
 82,M,B,52,36,0,B331 
 82,M,B,52,37,0,B334 
 82,M,B,52,38,0,B342 
 82,M,B,52,39,0,B346 
 82,M,B,52,40,0,B344 
 82,M,B,52,41,1,B341 
 82,M,B,52,42,0,B343 
 82,M,B,52,43,0,B345 
 82,M,B,52,44,0,B352 
 82,M,B,52,45,0,B355 
 82,M,B,52,46,1,B351 
 82,M,B,52,47,0,B354 
 82,M,B,52,48,0,B364 
 82,M,B,52,49,0,B366 
 82,M,B,52,50,1,B362 
 82,M,B,52,51,0,B365 
 82,M,B,52,52,0,B361 
 83,O,B,52, 1,0,B101 
 83,O,B,52, 2,1,B115 
 83,O,B,52, 3,0,B122 
 83,O,B,52, 4,1,B136 
 83,O,B,52, 5,0,B137 
 83,O,B,52, 6,1,B146 
 83,O,B,52, 7,1,B147 
 83,O,B,52, 8,0,B154 
 83,O,B,52, 9,1,B156 
 83,O,B,52,10,0,B155 
 83,O,B,52,11,0,B157 
 83,O,B,52,12,0,B166 
 83,O,B,52,13,1,B164 
 83,O,B,52,14,0,B167 
 83,O,B,52,15,0,B165 
 83,O,B,52,16,0,B305 
 83,O,B,52,17,0,B303 
 83,O,B,52,18,0,B302 
 83,O,B,52,19,0,B301 
 83,O,B,52,20,1,B304 
 83,O,B,52,21,0,B314 
 83,O,B,52,22,1,B311 
 83,O,B,52,23,0,B315 
 83,O,B,52,24,1,B313 
 83,O,B,52,25,0,B316 
 83,O,B,52,26,1,B312 
 83,O,B,52,27,0,B326 
 83,O,B,52,28,0,B321 
 83,O,B,52,29,1,B323 
 83,O,B,52,30,0,B322 
 83,O,B,52,31,1,B324 
 83,O,B,52,32,0,B325 
 83,O,B,52,33,1,B335 
 83,O,B,52,34,0,B332 
 83,O,B,52,35,0,B333 
 83,O,B,52,36,0,B331 
 83,O,B,52,37,0,B334 
 83,O,B,52,38,0,B346 
 83,O,B,52,39,1,B342 
 83,O,B,52,40,1,B344 
 83,O,B,52,41,1,B341 
 83,O,B,52,42,0,B343 
 83,O,B,52,43,1,B345 
 83,O,B,52,44,0,B352 
 83,O,B,52,45,1,B355 
 83,O,B,52,46,0,B351 
 83,O,B,52,47,0,B354 
 83,O,B,52,48,0,B364 
 83,O,B,52,49,0,B366 
 83,O,B,52,50,0,B361 
 83,O,B,52,51,0,B365 
 83,O,B,52,52,0,B362 
 83,C,B,52, 1,0,B101 
 83,C,B,52, 2,1,B115 
 83,C,B,52, 3,0,B122 
 83,C,B,52, 4,1,B136 
 83,C,B,52, 5,0,B137 
 83,C,B,52, 6,1,B146 
 83,C,B,52, 7,1,B147 
 83,C,B,52, 8,0,B154 
 83,C,B,52, 9,0,B156 
 83,C,B,52,10,0,B155 
 83,C,B,52,11,0,B157 
 83,C,B,52,12,0,B166 
 83,C,B,52,13,1,B164 
 83,C,B,52,14,0,B167 
 83,C,B,52,15,0,B165 
 83,C,B,52,16,0,B305 
 83,C,B,52,17,0,B303 
 83,C,B,52,18,0,B302 
 83,C,B,52,19,0,B301 
 83,C,B,52,20,1,B304 
 83,C,B,52,21,0,B314 
 83,C,B,52,22,0,B311 
 83,C,B,52,23,0,B315 
 83,C,B,52,24,1,B313 
 83,C,B,52,25,0,B316 
 83,C,B,52,26,0,B312 
 83,C,B,52,27,1,B326 
 83,C,B,52,28,0,B321 
 83,C,B,52,29,1,B323 
 83,C,B,52,30,0,B322 
 83,C,B,52,31,0,B324 
 83,C,B,52,32,0,B325 
 83,C,B,52,33,1,B335 
 83,C,B,52,34,0,B332 
 83,C,B,52,35,0,B333 
 83,C,B,52,36,0,B331 
 83,C,B,52,37,0,B334 
 83,C,B,52,38,0,B346 
 83,C,B,52,39,0,B342 
 83,C,B,52,40,0,B344 
 83,C,B,52,41,1,B341 
 83,C,B,52,42,0,B343 
 83,C,B,52,43,1,B345 
 83,C,B,52,44,0,B352 
 83,C,B,52,45,1,B355 
 83,C,B,52,46,0,B351 
 83,C,B,52,47,0,B354 
 83,C,B,52,48,1,B364 
 83,C,B,52,49,0,B366 
 83,C,B,52,50,0,B361 
 83,C,B,52,51,0,B365 
 83,C,B,52,52,0,B362 
 83,M,B,52, 1,0,B101 
 83,M,B,52, 2,0,B115 
 83,M,B,52, 3,1,B122 
 83,M,B,52, 4,1,B136 
 83,M,B,52, 5,0,B137 
 83,M,B,52, 6,1,B146 
 83,M,B,52, 7,1,B147 
 83,M,B,52, 8,0,B154 
 83,M,B,52, 9,0,B156 
 83,M,B,52,10,1,B155 
 83,M,B,52,11,0,B157 
 83,M,B,52,12,0,B166 
 83,M,B,52,13,1,B164 
 83,M,B,52,14,0,B167 
 83,M,B,52,15,1,B165 
 83,M,B,52,16,0,B305 
 83,M,B,52,17,0,B303 
 83,M,B,52,18,0,B302 
 83,M,B,52,19,0,B301 
 83,M,B,52,20,1,B304 
 83,M,B,52,21,0,B314 
 83,M,B,52,22,0,B311 
 83,M,B,52,23,0,B315 
 83,M,B,52,24,1,B313 
 83,M,B,52,25,0,B316 
 83,M,B,52,26,0,B312 
 83,M,B,52,27,1,B326 
 83,M,B,52,28,0,B321 
 83,M,B,52,29,1,B323 
 83,M,B,52,30,0,B322 
 83,M,B,52,31,0,B324 
 83,M,B,52,32,0,B325 
 83,M,B,52,33,1,B335 
 83,M,B,52,34,0,B332 
 83,M,B,52,35,0,B333 
 83,M,B,52,36,0,B331 
 83,M,B,52,37,0,B334 
 83,M,B,52,38,0,B346 
 83,M,B,52,39,0,B342 
 83,M,B,52,40,1,B344 
 83,M,B,52,41,1,B341 
 83,M,B,52,42,1,B343 
 83,M,B,52,43,1,B345 
 83,M,B,52,44,0,B352 
 83,M,B,52,45,1,B355 
 83,M,B,52,46,0,B351 
 83,M,B,52,47,0,B354 
 83,M,B,52,48,0,B364 
 83,M,B,52,49,0,B366 
 83,M,B,52,50,0,B361 
 83,M,B,52,51,0,B365 
 83,M,B,52,52,0,B362 
 84,O,B,52, 1,0,B101 
 84,O,B,52, 2,1,B115 
 84,O,B,52, 3,0,B122 
 84,O,B,52, 4,1,B136 
 84,O,B,52, 5,1,B137 
 84,O,B,52, 6,1,B146 
 84,O,B,52, 7,1,B147 
 84,O,B,52, 8,0,B154 
 84,O,B,52, 9,1,B156 
 84,O,B,52,10,1,B155 
 84,O,B,52,11,1,B157 
 84,O,B,52,12,0,B164 
 84,O,B,52,13,1,B166 
 84,O,B,52,14,1,B167 
 84,O,B,52,15,0,B165 
 84,O,B,52,16,1,B305 
 84,O,B,52,17,0,B303 
 84,O,B,52,18,1,B302 
 84,O,B,52,19,0,B301 
 84,O,B,52,20,1,B304 
 84,O,B,52,21,1,B314 
 84,O,B,52,22,1,B311 
 84,O,B,52,23,1,B315 
 84,O,B,52,24,1,B313 
 84,O,B,52,25,1,B316 
 84,O,B,52,26,0,B312 
 84,O,B,52,27,0,B326 
 84,O,B,52,28,1,B321 
 84,O,B,52,29,0,B323 
 84,O,B,52,30,1,B322 
 84,O,B,52,31,0,B324 
 84,O,B,52,32,0,B325 
 84,O,B,52,33,0,B335 
 84,O,B,52,34,0,B332 
 84,O,B,52,35,1,B333 
 84,O,B,52,36,1,B331 
 84,O,B,52,37,0,B334 
 84,O,B,52,38,0,B346 
 84,O,B,52,39,1,B342 
 84,O,B,52,40,1,B344 
 84,O,B,52,41,1,B341 
 84,O,B,52,42,1,B343 
 84,O,B,52,43,1,B345 
 84,O,B,52,44,1,B352 
 84,O,B,52,45,1,B355 
 84,O,B,52,46,1,B351 
 84,O,B,52,47,0,B354 
 84,O,B,52,48,0,B364 
 84,O,B,52,49,0,B366 
 84,O,B,52,50,1,B365 
 84,O,B,52,51,1,B362 
 84,O,B,52,52,1,B361 
 84,C,B,52, 1,0,B101 
 84,C,B,52, 2,1,B115 
 84,C,B,52, 3,0,B122 
 84,C,B,52, 4,1,B136 
 84,C,B,52, 5,1,B137 
 84,C,B,52, 6,1,B146 
 84,C,B,52, 7,1,B147 
 84,C,B,52, 8,0,B154 
 84,C,B,52, 9,1,B156 
 84,C,B,52,10,1,B155 
 84,C,B,52,11,1,B157 
 84,C,B,52,12,0,B164 
 84,C,B,52,13,1,B166 
 84,C,B,52,14,1,B167 
 84,C,B,52,15,1,B165 
 84,C,B,52,16,1,B305 
 84,C,B,52,17,0,B303 
 84,C,B,52,18,1,B302 
 84,C,B,52,19,1,B301 
 84,C,B,52,20,0,B304 
 84,C,B,52,21,1,B314 
 84,C,B,52,22,1,B311 
 84,C,B,52,23,1,B315 
 84,C,B,52,24,1,B313 
 84,C,B,52,25,1,B316 
 84,C,B,52,26,1,B312 
 84,C,B,52,27,1,B326 
 84,C,B,52,28,1,B321 
 84,C,B,52,29,1,B323 
 84,C,B,52,30,1,B322 
 84,C,B,52,31,1,B324 
 84,C,B,52,32,0,B325 
 84,C,B,52,33,0,B335 
 84,C,B,52,34,1,B332 
 84,C,B,52,35,1,B333 
 84,C,B,52,36,1,B331 
 84,C,B,52,37,1,B334 
 84,C,B,52,38,1,B346 
 84,C,B,52,39,1,B342 
 84,C,B,52,40,1,B344 
 84,C,B,52,41,1,B341 
 84,C,B,52,42,1,B343 
 84,C,B,52,43,1,B345 
 84,C,B,52,44,1,B352 
 84,C,B,52,45,1,B355 
 84,C,B,52,46,1,B351 
 84,C,B,52,47,0,B354 
 84,C,B,52,48,0,B364 
 84,C,B,52,49,1,B366 
 84,C,B,52,50,1,B365 
 84,C,B,52,51,1,B362 
 84,C,B,52,52,1,B361 
 84,M,B,52, 1,0,B101 
 84,M,B,52, 2,0,B115 
 84,M,B,52, 3,0,B122 
 84,M,B,52, 4,1,B136 
 84,M,B,52, 5,1,B137 
 84,M,B,52, 6,1,B146 
 84,M,B,52, 7,1,B147 
 84,M,B,52, 8,0,B154 
 84,M,B,52, 9,1,B156 
 84,M,B,52,10,1,B155 
 84,M,B,52,11,1,B157 
 84,M,B,52,12,0,B164 
 84,M,B,52,13,1,B166 
 84,M,B,52,14,1,B167 
 84,M,B,52,15,0,B165 
 84,M,B,52,16,1,B305 
 84,M,B,52,17,0,B303 
 84,M,B,52,18,1,B302 
 84,M,B,52,19,1,B301 
 84,M,B,52,20,0,B304 
 84,M,B,52,21,1,B314 
 84,M,B,52,22,1,B311 
 84,M,B,52,23,1,B315 
 84,M,B,52,24,1,B313 
 84,M,B,52,25,1,B316 
 84,M,B,52,26,1,B312 
 84,M,B,52,27,0,B326 
 84,M,B,52,28,0,B321 
 84,M,B,52,29,1,B323 
 84,M,B,52,30,1,B322 
 84,M,B,52,31,1,B324 
 84,M,B,52,32,0,B325 
 84,M,B,52,33,0,B335 
 84,M,B,52,34,1,B332 
 84,M,B,52,35,1,B333 
 84,M,B,52,36,1,B331 
 84,M,B,52,37,1,B334 
 84,M,B,52,38,1,B346 
 84,M,B,52,39,1,B342 
 84,M,B,52,40,1,B344 
 84,M,B,52,41,0,B341 
 84,M,B,52,42,0,B343 
 84,M,B,52,43,1,B345 
 84,M,B,52,44,1,B352 
 84,M,B,52,45,1,B355 
 84,M,B,52,46,1,B351 
 84,M,B,52,47,0,B354 
 84,M,B,52,48,0,B364 
 84,M,B,52,49,1,B366 
 84,M,B,52,50,1,B365 
 84,M,B,52,51,1,B362 
 84,M,B,52,52,1,B361 
 85,O,B,52, 1,0,B101 
 85,O,B,52, 2,1,B115 
 85,O,B,52, 3,1,B122 
 85,O,B,52, 4,1,B136 
 85,O,B,52, 5,0,B137 
 85,O,B,52, 6,1,B146 
 85,O,B,52, 7,1,B147 
 85,O,B,52, 8,1,B154 
 85,O,B,52, 9,0,B156 
 85,O,B,52,10,1,B155 
 85,O,B,52,11,1,B157 
 85,O,B,52,12,1,B166 
 85,O,B,52,13,1,B164 
 85,O,B,52,14,1,B167 
 85,O,B,52,15,1,B165 
 85,O,B,52,16,1,B305 
 85,O,B,52,17,1,B303 
 85,O,B,52,18,1,B302 
 85,O,B,52,19,1,B301 
 85,O,B,52,20,0,B304 
 85,O,B,52,21,0,B314 
 85,O,B,52,22,0,B311 
 85,O,B,52,23,0,B315 
 85,O,B,52,24,1,B313 
 85,O,B,52,25,1,B316 
 85,O,B,52,26,1,B312 
 85,O,B,52,27,1,B326 
 85,O,B,52,28,1,B321 
 85,O,B,52,29,1,B323 
 85,O,B,52,30,1,B322 
 85,O,B,52,31,1,B324 
 85,O,B,52,32,1,B325 
 85,O,B,52,33,0,B335 
 85,O,B,52,34,0,B332 
 85,O,B,52,35,1,B333 
 85,O,B,52,36,1,B331 
 85,O,B,52,37,0,B334 
 85,O,B,52,38,0,B342 
 85,O,B,52,39,0,B344 
 85,O,B,52,40,1,B346 
 85,O,B,52,41,1,B341 
 85,O,B,52,42,0,B343 
 85,O,B,52,43,0,B345 
 85,O,B,52,44,1,B352 
 85,O,B,52,45,0,B355 
 85,O,B,52,46,1,B351 
 85,O,B,52,47,1,B354 
 85,O,B,52,48,0,B364 
 85,O,B,52,49,1,B366 
 85,O,B,52,50,0,B361 
 85,O,B,52,51,1,B362 
 85,O,B,52,52,1,B365 
 85,C,B,52, 1,0,B101 
 85,C,B,52, 2,1,B115 
 85,C,B,52, 3,1,B122 
 85,C,B,52, 4,1,B136 
 85,C,B,52, 5,0,B137 
 85,C,B,52, 6,1,B146 
 85,C,B,52, 7,1,B147 
 85,C,B,52, 8,0,B154 
 85,C,B,52, 9,1,B156 
 85,C,B,52,10,1,B155 
 85,C,B,52,11,1,B157 
 85,C,B,52,12,1,B166 
 85,C,B,52,13,1,B164 
 85,C,B,52,14,1,B167 
 85,C,B,52,15,1,B165 
 85,C,B,52,16,1,B305 
 85,C,B,52,17,1,B303 
 85,C,B,52,18,1,B302 
 85,C,B,52,19,1,B301 
 85,C,B,52,20,0,B304 
 85,C,B,52,21,1,B314 
 85,C,B,52,22,1,B311 
 85,C,B,52,23,0,B315 
 85,C,B,52,24,1,B313 
 85,C,B,52,25,1,B316 
 85,C,B,52,26,1,B312 
 85,C,B,52,27,1,B326 
 85,C,B,52,28,1,B321 
 85,C,B,52,29,1,B323 
 85,C,B,52,30,1,B322 
 85,C,B,52,31,1,B324 
 85,C,B,52,32,1,B325 
 85,C,B,52,33,0,B335 
 85,C,B,52,34,1,B332 
 85,C,B,52,35,1,B333 
 85,C,B,52,36,1,B331 
 85,C,B,52,37,1,B334 
 85,C,B,52,38,1,B342 
 85,C,B,52,39,1,B344 
 85,C,B,52,40,1,B346 
 85,C,B,52,41,1,B341 
 85,C,B,52,42,1,B343 
 85,C,B,52,43,1,B345 
 85,C,B,52,44,1,B352 
 85,C,B,52,45,1,B355 
 85,C,B,52,46,1,B351 
 85,C,B,52,47,1,B354 
 85,C,B,52,48,0,B364 
 85,C,B,52,49,1,B366 
 85,C,B,52,50,1,B361 
 85,C,B,52,51,1,B362 
 85,C,B,52,52,1,B365 
 85,M,B,52, 1,0,B101 
 85,M,B,52, 2,1,B115 
 85,M,B,52, 3,1,B122 
 85,M,B,52, 4,1,B136 
 85,M,B,52, 5,0,B137 
 85,M,B,52, 6,1,B146 
 85,M,B,52, 7,1,B147 
 85,M,B,52, 8,0,B154 
 85,M,B,52, 9,0,B156 
 85,M,B,52,10,1,B155 
 85,M,B,52,11,1,B157 
 85,M,B,52,12,1,B166 
 85,M,B,52,13,0,B164 
 85,M,B,52,14,1,B167 
 85,M,B,52,15,0,B165 
 85,M,B,52,16,1,B305 
 85,M,B,52,17,1,B303 
 85,M,B,52,18,1,B302 
 85,M,B,52,19,1,B301 
 85,M,B,52,20,1,B304 
 85,M,B,52,21,1,B314 
 85,M,B,52,22,1,B311 
 85,M,B,52,23,0,B315 
 85,M,B,52,24,1,B313 
 85,M,B,52,25,1,B316 
 85,M,B,52,26,1,B312 
 85,M,B,52,27,1,B326 
 85,M,B,52,28,1,B321 
 85,M,B,52,29,1,B323 
 85,M,B,52,30,1,B322 
 85,M,B,52,31,1,B324 
 85,M,B,52,32,1,B325 
 85,M,B,52,33,0,B335 
 85,M,B,52,34,1,B332 
 85,M,B,52,35,1,B333 
 85,M,B,52,36,1,B331 
 85,M,B,52,37,1,B334 
 85,M,B,52,38,1,B342 
 85,M,B,52,39,1,B344 
 85,M,B,52,40,1,B346 
 85,M,B,52,41,1,B341 
 85,M,B,52,42,0,B343 
 85,M,B,52,43,1,B345 
 85,M,B,52,44,1,B352 
 85,M,B,52,45,1,B355 
 85,M,B,52,46,1,B351 
 85,M,B,52,47,1,B354 
 85,M,B,52,48,1,B364 
 85,M,B,52,49,1,B366 
 85,M,B,52,50,1,B361 
 85,M,B,52,51,1,B362 
 85,M,B,52,52,1,B365 
 86,O,B,52, 1,1,B101 
 86,O,B,52, 2,0,B115 
 86,O,B,52, 3,1,B122 
 86,O,B,52, 4,1,B136 
 86,O,B,52, 5,0,B137 
 86,O,B,52, 6,1,B146 
 86,O,B,52, 7,0,B147 
 86,O,B,52, 8,0,B154 
 86,O,B,52, 9,1,B156 
 86,O,B,52,10,1,B155 
 86,O,B,52,11,1,B157 
 86,O,B,52,12,0,B164 
 86,O,B,52,13,0,B166 
 86,O,B,52,14,0,B167 
 86,O,B,52,15,0,B165 
 86,O,B,52,16,1,B305 
 86,O,B,52,17,0,B303 
 86,O,B,52,18,0,B302 
 86,O,B,52,19,1,B301 
 86,O,B,52,20,0,B304 
 86,O,B,52,21,0,B314 
 86,O,B,52,22,0,B311 
 86,O,B,52,23,1,B315 
 86,O,B,52,24,0,B313 
 86,O,B,52,25,1,B316 
 86,O,B,52,26,1,B312 
 86,O,B,52,27,1,B326 
 86,O,B,52,28,1,B321 
 86,O,B,52,29,0,B323 
 86,O,B,52,30,1,B322 
 86,O,B,52,31,1,B324 
 86,O,B,52,32,1,B325 
 86,O,B,52,33,0,B335 
 86,O,B,52,34,1,B332 
 86,O,B,52,35,0,B333 
 86,O,B,52,36,0,B331 
 86,O,B,52,37,1,B334 
 86,O,B,52,38,1,B346 
 86,O,B,52,39,0,B342 
 86,O,B,52,40,0,B344 
 86,O,B,52,41,1,B341 
 86,O,B,52,42,0,B343 
 86,O,B,52,43,1,B345 
 86,O,B,52,44,1,B352 
 86,O,B,52,45,1,B355 
 86,O,B,52,46,0,B351 
 86,O,B,52,47,1,B354 
 86,O,B,52,48,1,B364 
 86,O,B,52,49,1,B366 
 86,O,B,52,50,1,B365 
 86,O,B,52,51,0,B362 
 86,O,B,52,52,0,B361 
 86,C,B,52, 1,1,B101 
 86,C,B,52, 2,0,B115 
 86,C,B,52, 3,0,B122 
 86,C,B,52, 4,0,B136 
 86,C,B,52, 5,0,B137 
 86,C,B,52, 6,1,B146 
 86,C,B,52, 7,0,B147 
 86,C,B,52, 8,0,B154 
 86,C,B,52, 9,0,B156 
 86,C,B,52,10,0,B155 
 86,C,B,52,11,0,B157 
 86,C,B,52,12,0,B164 
 86,C,B,52,13,0,B166 
 86,C,B,52,14,0,B167 
 86,C,B,52,15,0,B165 
 86,C,B,52,16,1,B305 
 86,C,B,52,17,0,B303 
 86,C,B,52,18,0,B302 
 86,C,B,52,19,0,B301 
 86,C,B,52,20,0,B304 
 86,C,B,52,21,0,B314 
 86,C,B,52,22,0,B311 
 86,C,B,52,23,1,B315 
 86,C,B,52,24,0,B313 
 86,C,B,52,25,1,B316 
 86,C,B,52,26,0,B312 
 86,C,B,52,27,1,B326 
 86,C,B,52,28,1,B321 
 86,C,B,52,29,1,B323 
 86,C,B,52,30,1,B322 
 86,C,B,52,31,0,B324 
 86,C,B,52,32,0,B325 
 86,C,B,52,33,0,B335 
 86,C,B,52,34,0,B332 
 86,C,B,52,35,0,B333 
 86,C,B,52,36,0,B331 
 86,C,B,52,37,0,B334 
 86,C,B,52,38,0,B346 
 86,C,B,52,39,0,B342 
 86,C,B,52,40,0,B344 
 86,C,B,52,41,1,B341 
 86,C,B,52,42,0,B343 
 86,C,B,52,43,0,B345 
 86,C,B,52,44,1,B352 
 86,C,B,52,45,1,B355 
 86,C,B,52,46,1,B351 
 86,C,B,52,47,1,B354 
 86,C,B,52,48,1,B364 
 86,C,B,52,49,1,B366 
 86,C,B,52,50,1,B365 
 86,C,B,52,51,0,B362 
 86,C,B,52,52,0,B361 
 86,M,B,52, 1,1,B101 
 86,M,B,52, 2,0,B115 
 86,M,B,52, 3,0,B122 
 86,M,B,52, 4,0,B136 
 86,M,B,52, 5,0,B137 
 86,M,B,52, 6,1,B146 
 86,M,B,52, 7,0,B147 
 86,M,B,52, 8,0,B154 
 86,M,B,52, 9,0,B156 
 86,M,B,52,10,0,B155 
 86,M,B,52,11,0,B157 
 86,M,B,52,12,0,B164 
 86,M,B,52,13,0,B166 
 86,M,B,52,14,0,B167 
 86,M,B,52,15,0,B165 
 86,M,B,52,16,1,B305 
 86,M,B,52,17,0,B303 
 86,M,B,52,18,0,B302 
 86,M,B,52,19,0,B301 
 86,M,B,52,20,1,B304 
 86,M,B,52,21,0,B314 
 86,M,B,52,22,0,B311 
 86,M,B,52,23,1,B315 
 86,M,B,52,24,0,B313 
 86,M,B,52,25,0,B316 
 86,M,B,52,26,0,B312 
 86,M,B,52,27,1,B326 
 86,M,B,52,28,1,B321 
 86,M,B,52,29,1,B323 
 86,M,B,52,30,1,B322 
 86,M,B,52,31,0,B324 
 86,M,B,52,32,0,B325 
 86,M,B,52,33,0,B335 
 86,M,B,52,34,1,B332 
 86,M,B,52,35,0,B333 
 86,M,B,52,36,0,B331 
 86,M,B,52,37,0,B334 
 86,M,B,52,38,0,B346 
 86,M,B,52,39,0,B342 
 86,M,B,52,40,0,B344 
 86,M,B,52,41,1,B341 
 86,M,B,52,42,1,B343 
 86,M,B,52,43,1,B345 
 86,M,B,52,44,0,B352 
 86,M,B,52,45,1,B355 
 86,M,B,52,46,0,B351 
 86,M,B,52,47,1,B354 
 86,M,B,52,48,1,B364 
 86,M,B,52,49,0,B366 
 86,M,B,52,50,1,B365 
 86,M,B,52,51,0,B362 
 86,M,B,52,52,0,B361 
 87,O,B,52, 1,1,B101 
 87,O,B,52, 2,0,B115 
 87,O,B,52, 3,1,B122 
 87,O,B,52, 4,1,B136 
 87,O,B,52, 5,1,B137 
 87,O,B,52, 6,0,B146 
 87,O,B,52, 7,1,B147 
 87,O,B,52, 8,0,B154 
 87,O,B,52, 9,1,B156 
 87,O,B,52,10,1,B155 
 87,O,B,52,11,0,B157 
 87,O,B,52,12,1,B166 
 87,O,B,52,13,1,B164 
 87,O,B,52,14,1,B167 
 87,O,B,52,15,0,B165 
 87,O,B,52,16,1,B305 
 87,O,B,52,17,1,B303 
 87,O,B,52,18,0,B302 
 87,O,B,52,19,1,B301 
 87,O,B,52,20,1,B304 
 87,O,B,52,21,1,B314 
 87,O,B,52,22,0,B311 
 87,O,B,52,23,1,B315 
 87,O,B,52,24,1,B313 
 87,O,B,52,25,0,B316 
 87,O,B,52,26,0,B312 
 87,O,B,52,27,1,B326 
 87,O,B,52,28,1,B321 
 87,O,B,52,29,0,B323 
 87,O,B,52,30,1,B322 
 87,O,B,52,31,1,B324 
 87,O,B,52,32,0,B325 
 87,O,B,52,33,1,B335 
 87,O,B,52,34,1,B332 
 87,O,B,52,35,0,B333 
 87,O,B,52,36,1,B331 
 87,O,B,52,37,1,B334 
 87,O,B,52,38,1,B346 
 87,O,B,52,39,1,B342 
 87,O,B,52,40,1,B344 
 87,O,B,52,41,0,B341 
 87,O,B,52,42,0,B343 
 87,O,B,52,43,0,B345 
 87,O,B,52,44,0,B352 
 87,O,B,52,45,1,B355 
 87,O,B,52,46,1,B351 
 87,O,B,52,47,0,B354 
 87,O,B,52,48,1,B364 
 87,O,B,52,49,1,B366 
 87,O,B,52,50,1,B362 
 87,O,B,52,51,1,B361 
 87,O,B,52,52,0,B365 
 87,C,B,52, 1,1,B101 
 87,C,B,52, 2,1,B115 
 87,C,B,52, 3,1,B122 
 87,C,B,52, 4,1,B136 
 87,C,B,52, 5,1,B137 
 87,C,B,52, 6,0,B146 
 87,C,B,52, 7,1,B147 
 87,C,B,52, 8,0,B154 
 87,C,B,52, 9,1,B156 
 87,C,B,52,10,1,B155 
 87,C,B,52,11,0,B157 
 87,C,B,52,12,1,B166 
 87,C,B,52,13,1,B164 
 87,C,B,52,14,1,B167 
 87,C,B,52,15,1,B165 
 87,C,B,52,16,1,B305 
 87,C,B,52,17,1,B303 
 87,C,B,52,18,1,B302 
 87,C,B,52,19,1,B301 
 87,C,B,52,20,0,B304 
 87,C,B,52,21,1,B314 
 87,C,B,52,22,1,B311 
 87,C,B,52,23,1,B315 
 87,C,B,52,24,1,B313 
 87,C,B,52,25,1,B316 
 87,C,B,52,26,1,B312 
 87,C,B,52,27,1,B326 
 87,C,B,52,28,1,B321 
 87,C,B,52,29,1,B323 
 87,C,B,52,30,1,B322 
 87,C,B,52,31,1,B324 
 87,C,B,52,32,1,B325 
 87,C,B,52,33,1,B335 
 87,C,B,52,34,1,B332 
 87,C,B,52,35,1,B333 
 87,C,B,52,36,1,B331 
 87,C,B,52,37,1,B334 
 87,C,B,52,38,1,B346 
 87,C,B,52,39,1,B342 
 87,C,B,52,40,1,B344 
 87,C,B,52,41,0,B341 
 87,C,B,52,42,1,B343 
 87,C,B,52,43,1,B345 
 87,C,B,52,44,1,B352 
 87,C,B,52,45,1,B355 
 87,C,B,52,46,1,B351 
 87,C,B,52,47,1,B354 
 87,C,B,52,48,1,B364 
 87,C,B,52,49,1,B366 
 87,C,B,52,50,1,B362 
 87,C,B,52,51,1,B361 
 87,C,B,52,52,1,B365 
 87,M,B,52, 1,1,B101 
 87,M,B,52, 2,1,B115 
 87,M,B,52, 3,1,B122 
 87,M,B,52, 4,1,B136 
 87,M,B,52, 5,1,B137 
 87,M,B,52, 6,1,B146 
 87,M,B,52, 7,1,B147 
 87,M,B,52, 8,0,B154 
 87,M,B,52, 9,1,B156 
 87,M,B,52,10,1,B155 
 87,M,B,52,11,0,B157 
 87,M,B,52,12,1,B166 
 87,M,B,52,13,1,B164 
 87,M,B,52,14,1,B167 
 87,M,B,52,15,1,B165 
 87,M,B,52,16,0,B305 
 87,M,B,52,17,1,B303 
 87,M,B,52,18,1,B302 
 87,M,B,52,19,1,B301 
 87,M,B,52,20,1,B304 
 87,M,B,52,21,1,B314 
 87,M,B,52,22,1,B311 
 87,M,B,52,23,0,B315 
 87,M,B,52,24,1,B313 
 87,M,B,52,25,1,B316 
 87,M,B,52,26,1,B312 
 87,M,B,52,27,0,B326 
 87,M,B,52,28,1,B321 
 87,M,B,52,29,1,B323 
 87,M,B,52,30,1,B322 
 87,M,B,52,31,1,B324 
 87,M,B,52,32,1,B325 
 87,M,B,52,33,1,B335 
 87,M,B,52,34,1,B332 
 87,M,B,52,35,1,B333 
 87,M,B,52,36,1,B331 
 87,M,B,52,37,1,B334 
 87,M,B,52,38,1,B346 
 87,M,B,52,39,1,B342 
 87,M,B,52,40,1,B344 
 87,M,B,52,41,0,B341 
 87,M,B,52,42,0,B343 
 87,M,B,52,43,1,B345 
 87,M,B,52,44,1,B352 
 87,M,B,52,45,1,B355 
 87,M,B,52,46,1,B351 
 87,M,B,52,47,0,B354 
 87,M,B,52,48,1,B364 
 87,M,B,52,49,1,B366 
 87,M,B,52,50,1,B362 
 87,M,B,52,51,1,B361 
 87,M,B,52,52,0,B365 
 88,O,B,52, 1,1,B101 
 88,O,B,52, 2,1,B115 
 88,O,B,52, 3,1,B122 
 88,O,B,52, 4,1,B136 
 88,O,B,52, 5,1,B137 
 88,O,B,52, 6,1,B146 
 88,O,B,52, 7,1,B147 
 88,O,B,52, 8,0,B154 
 88,O,B,52, 9,1,B156 
 88,O,B,52,10,0,B157 
 88,O,B,52,11,1,B155 
 88,O,B,52,12,1,B164 
 88,O,B,52,13,0,B166 
 88,O,B,52,14,0,B167 
 88,O,B,52,15,0,B165 
 88,O,B,52,16,0,B305 
 88,O,B,52,17,0,B303 
 88,O,B,52,18,0,B302 
 88,O,B,52,19,1,B301 
 88,O,B,52,20,0,B304 
 88,O,B,52,21,0,B314 
 88,O,B,52,22,1,B311 
 88,O,B,52,23,1,B315 
 88,O,B,52,24,0,B313 
 88,O,B,52,25,1,B316 
 88,O,B,52,26,1,B312 
 88,O,B,52,27,1,B326 
 88,O,B,52,28,1,B321 
 88,O,B,52,29,1,B323 
 88,O,B,52,30,1,B322 
 88,O,B,52,31,1,B324 
 88,O,B,52,32,0,B325 
 88,O,B,52,33,1,B335 
 88,O,B,52,34,0,B332 
 88,O,B,52,35,0,B333 
 88,O,B,52,36,1,B331 
 88,O,B,52,37,0,B334 
 88,O,B,52,38,0,B342 
 88,O,B,52,39,1,B344 
 88,O,B,52,40,0,B346 
 88,O,B,52,41,1,B341 
 88,O,B,52,42,1,B343 
 88,O,B,52,43,1,B345 
 88,O,B,52,44,0,B352 
 88,O,B,52,45,0,B355 
 88,O,B,52,46,0,B351 
 88,O,B,52,47,1,B354 
 88,O,B,52,48,0,B364 
 88,O,B,52,49,0,B366 
 88,O,B,52,50,0,B365 
 88,O,B,52,51,0,B361 
 88,O,B,52,52,1,B362 
 88,C,B,52, 1,1,B101 
 88,C,B,52, 2,1,B115 
 88,C,B,52, 3,1,B122 
 88,C,B,52, 4,1,B136 
 88,C,B,52, 5,1,B137 
 88,C,B,52, 6,1,B146 
 88,C,B,52, 7,1,B147 
 88,C,B,52, 8,0,B154 
 88,C,B,52, 9,1,B156 
 88,C,B,52,10,1,B157 
 88,C,B,52,11,1,B155 
 88,C,B,52,12,1,B164 
 88,C,B,52,13,1,B166 
 88,C,B,52,14,0,B167 
 88,C,B,52,15,1,B165 
 88,C,B,52,16,0,B305 
 88,C,B,52,17,1,B303 
 88,C,B,52,18,1,B302 
 88,C,B,52,19,1,B301 
 88,C,B,52,20,0,B304 
 88,C,B,52,21,1,B314 
 88,C,B,52,22,1,B311 
 88,C,B,52,23,1,B315 
 88,C,B,52,24,1,B313 
 88,C,B,52,25,1,B316 
 88,C,B,52,26,1,B312 
 88,C,B,52,27,1,B326 
 88,C,B,52,28,1,B321 
 88,C,B,52,29,1,B323 
 88,C,B,52,30,1,B322 
 88,C,B,52,31,1,B324 
 88,C,B,52,32,1,B325 
 88,C,B,52,33,1,B335 
 88,C,B,52,34,1,B332 
 88,C,B,52,35,1,B333 
 88,C,B,52,36,1,B331 
 88,C,B,52,37,1,B334 
 88,C,B,52,38,1,B342 
 88,C,B,52,39,1,B344 
 88,C,B,52,40,1,B346 
 88,C,B,52,41,1,B341 
 88,C,B,52,42,1,B343 
 88,C,B,52,43,1,B345 
 88,C,B,52,44,1,B352 
 88,C,B,52,45,1,B355 
 88,C,B,52,46,1,B351 
 88,C,B,52,47,1,B354 
 88,C,B,52,48,0,B364 
 88,C,B,52,49,1,B366 
 88,C,B,52,50,1,B365 
 88,C,B,52,51,1,B361 
 88,C,B,52,52,1,B362 
 88,M,B,52, 1,1,B101 
 88,M,B,52, 2,1,B115 
 88,M,B,52, 3,1,B122 
 88,M,B,52, 4,1,B136 
 88,M,B,52, 5,1,B137 
 88,M,B,52, 6,1,B146 
 88,M,B,52, 7,1,B147 
 88,M,B,52, 8,0,B154 
 88,M,B,52, 9,1,B156 
 88,M,B,52,10,1,B157 
 88,M,B,52,11,1,B155 
 88,M,B,52,12,1,B164 
 88,M,B,52,13,1,B166 
 88,M,B,52,14,0,B167 
 88,M,B,52,15,1,B165 
 88,M,B,52,16,0,B305 
 88,M,B,52,17,1,B303 
 88,M,B,52,18,1,B302 
 88,M,B,52,19,1,B301 
 88,M,B,52,20,1,B304 
 88,M,B,52,21,1,B314 
 88,M,B,52,22,1,B311 
 88,M,B,52,23,1,B315 
 88,M,B,52,24,1,B313 
 88,M,B,52,25,1,B316 
 88,M,B,52,26,1,B312 
 88,M,B,52,27,1,B326 
 88,M,B,52,28,1,B321 
 88,M,B,52,29,1,B323 
 88,M,B,52,30,1,B322 
 88,M,B,52,31,1,B324 
 88,M,B,52,32,1,B325 
 88,M,B,52,33,1,B335 
 88,M,B,52,34,1,B332 
 88,M,B,52,35,1,B333 
 88,M,B,52,36,1,B331 
 88,M,B,52,37,1,B334 
 88,M,B,52,38,0,B342 
 88,M,B,52,39,1,B344 
 88,M,B,52,40,1,B346 
 88,M,B,52,41,1,B341 
 88,M,B,52,42,0,B343 
 88,M,B,52,43,1,B345 
 88,M,B,52,44,1,B352 
 88,M,B,52,45,1,B355 
 88,M,B,52,46,1,B351 
 88,M,B,52,47,1,B354 
 88,M,B,52,48,0,B364 
 88,M,B,52,49,1,B366 
 88,M,B,52,50,0,B365 
 88,M,B,52,51,1,B361 
 88,M,B,52,52,1,B362 
 89,O,B,52, 1,0,B101 
 89,O,B,52, 2,0,B115 
 89,O,B,52, 3,0,B122 
 89,O,B,52, 4,0,B136 
 89,O,B,52, 5,0,B137 
 89,O,B,52, 6,0,B146 
 89,O,B,52, 7,0,B147 
 89,O,B,52, 8,0,B154 
 89,O,B,52, 9,0,B156 
 89,O,B,52,10,0,B155 
 89,O,B,52,11,0,B157 
 89,O,B,52,12,0,B166 
 89,O,B,52,13,0,B164 
 89,O,B,52,14,0,B167 
 89,O,B,52,15,1,B165 
 89,O,B,52,16,1,B303 
 89,O,B,52,17,0,B305 
 89,O,B,52,18,0,B302 
 89,O,B,52,19,0,B301 
 89,O,B,52,20,0,B304 
 89,O,B,52,21,0,B314 
 89,O,B,52,22,1,B311 
 89,O,B,52,23,1,B315 
 89,O,B,52,24,1,B313 
 89,O,B,52,25,1,B316 
 89,O,B,52,26,0,B312 
 89,O,B,52,27,0,B326 
 89,O,B,52,28,0,B321 
 89,O,B,52,29,0,B323 
 89,O,B,52,30,0,B322 
 89,O,B,52,31,1,B324 
 89,O,B,52,32,0,B325 
 89,O,B,52,33,0,B335 
 89,O,B,52,34,1,B332 
 89,O,B,52,35,0,B333 
 89,O,B,52,36,0,B331 
 89,O,B,52,37,0,B334 
 89,O,B,52,38,0,B346 
 89,O,B,52,39,1,B342 
 89,O,B,52,40,0,B344 
 89,O,B,52,41,0,B341 
 89,O,B,52,42,0,B343 
 89,O,B,52,43,0,B345 
 89,O,B,52,44,0,B352 
 89,O,B,52,45,1,B355 
 89,O,B,52,46,1,B351 
 89,O,B,52,47,0,B354 
 89,O,B,52,48,0,B364 
 89,O,B,52,49,0,B366 
 89,O,B,52,50,1,B361 
 89,O,B,52,51,0,B362 
 89,O,B,52,52,0,B365 
 89,C,B,52, 1,0,B101 
 89,C,B,52, 2,0,B115 
 89,C,B,52, 3,0,B122 
 89,C,B,52, 4,0,B136 
 89,C,B,52, 5,0,B137 
 89,C,B,52, 6,0,B146 
 89,C,B,52, 7,0,B147 
 89,C,B,52, 8,1,B154 
 89,C,B,52, 9,0,B156 
 89,C,B,52,10,0,B155 
 89,C,B,52,11,0,B157 
 89,C,B,52,12,0,B166 
 89,C,B,52,13,0,B164 
 89,C,B,52,14,0,B167 
 89,C,B,52,15,0,B165 
 89,C,B,52,16,1,B303 
 89,C,B,52,17,0,B305 
 89,C,B,52,18,0,B302 
 89,C,B,52,19,0,B301 
 89,C,B,52,20,1,B304 
 89,C,B,52,21,0,B314 
 89,C,B,52,22,0,B311 
 89,C,B,52,23,1,B315 
 89,C,B,52,24,1,B313 
 89,C,B,52,25,1,B316 
 89,C,B,52,26,0,B312 
 89,C,B,52,27,0,B326 
 89,C,B,52,28,0,B321 
 89,C,B,52,29,0,B323 
 89,C,B,52,30,0,B322 
 89,C,B,52,31,0,B324 
 89,C,B,52,32,0,B325 
 89,C,B,52,33,0,B335 
 89,C,B,52,34,0,B332 
 89,C,B,52,35,0,B333 
 89,C,B,52,36,0,B331 
 89,C,B,52,37,0,B334 
 89,C,B,52,38,0,B346 
 89,C,B,52,39,0,B342 
 89,C,B,52,40,0,B344 
 89,C,B,52,41,0,B341 
 89,C,B,52,42,0,B343 
 89,C,B,52,43,0,B345 
 89,C,B,52,44,0,B352 
 89,C,B,52,45,0,B355 
 89,C,B,52,46,0,B351 
 89,C,B,52,47,0,B354 
 89,C,B,52,48,0,B364 
 89,C,B,52,49,0,B366 
 89,C,B,52,50,0,B361 
 89,C,B,52,51,0,B362 
 89,C,B,52,52,0,B365 
 89,M,B,52, 1,0,B101 
 89,M,B,52, 2,0,B115 
 89,M,B,52, 3,0,B122 
 89,M,B,52, 4,0,B136 
 89,M,B,52, 5,0,B137 
 89,M,B,52, 6,0,B146 
 89,M,B,52, 7,0,B147 
 89,M,B,52, 8,1,B154 
 89,M,B,52, 9,0,B156 
 89,M,B,52,10,0,B155 
 89,M,B,52,11,0,B157 
 89,M,B,52,12,0,B166 
 89,M,B,52,13,0,B164 
 89,M,B,52,14,0,B167 
 89,M,B,52,15,0,B165 
 89,M,B,52,16,1,B303 
 89,M,B,52,17,1,B305 
 89,M,B,52,18,0,B302 
 89,M,B,52,19,0,B301 
 89,M,B,52,20,0,B304 
 89,M,B,52,21,0,B314 
 89,M,B,52,22,0,B311 
 89,M,B,52,23,1,B315 
 89,M,B,52,24,0,B313 
 89,M,B,52,25,1,B316 
 89,M,B,52,26,1,B312 
 89,M,B,52,27,0,B326 
 89,M,B,52,28,0,B321 
 89,M,B,52,29,1,B323 
 89,M,B,52,30,1,B322 
 89,M,B,52,31,0,B324 
 89,M,B,52,32,0,B325 
 89,M,B,52,33,0,B335 
 89,M,B,52,34,0,B332 
 89,M,B,52,35,0,B333 
 89,M,B,52,36,0,B331 
 89,M,B,52,37,0,B334 
 89,M,B,52,38,0,B346 
 89,M,B,52,39,0,B342 
 89,M,B,52,40,0,B344 
 89,M,B,52,41,0,B341 
 89,M,B,52,42,1,B343 
 89,M,B,52,43,1,B345 
 89,M,B,52,44,0,B352 
 89,M,B,52,45,0,B355 
 89,M,B,52,46,0,B351 
 89,M,B,52,47,0,B354 
 89,M,B,52,48,0,B364 
 89,M,B,52,49,0,B366 
 89,M,B,52,50,0,B361 
 89,M,B,52,51,0,B362 
 89,M,B,52,52,1,B365 
 90,O,B,52, 1,0,B101 
 90,O,B,52, 2,0,B115 
 90,O,B,52, 3,0,B122 
 90,O,B,52, 4,0,B136 
 90,O,B,52, 5,0,B137 
 90,O,B,52, 6,0,B146 
 90,O,B,52, 7,1,B147 
 90,O,B,52, 8,1,B154 
 90,O,B,52, 9,0,B156 
 90,O,B,52,10,1,B155 
 90,O,B,52,11,0,B157 
 90,O,B,52,12,0,B164 
 90,O,B,52,13,1,B166 
 90,O,B,52,14,1,B167 
 90,O,B,52,15,0,B165 
 90,O,B,52,16,1,B305 
 90,O,B,52,17,0,B303 
 90,O,B,52,18,1,B302 
 90,O,B,52,19,1,B301 
 90,O,B,52,20,1,B304 
 90,O,B,52,21,0,B314 
 90,O,B,52,22,1,B311 
 90,O,B,52,23,0,B315 
 90,O,B,52,24,0,B313 
 90,O,B,52,25,0,B316 
 90,O,B,52,26,1,B312 
 90,O,B,52,27,0,B326 
 90,O,B,52,28,1,B321 
 90,O,B,52,29,1,B323 
 90,O,B,52,30,0,B322 
 90,O,B,52,31,1,B324 
 90,O,B,52,32,0,B325 
 90,O,B,52,33,1,B335 
 90,O,B,52,34,1,B332 
 90,O,B,52,35,0,B333 
 90,O,B,52,36,1,B331 
 90,O,B,52,37,0,B334 
 90,O,B,52,38,1,B346 
 90,O,B,52,39,0,B342 
 90,O,B,52,40,1,B344 
 90,O,B,52,41,0,B341 
 90,O,B,52,42,1,B343 
 90,O,B,52,43,1,B345 
 90,O,B,52,44,0,B352 
 90,O,B,52,45,0,B355 
 90,O,B,52,46,1,B351 
 90,O,B,52,47,0,B354 
 90,O,B,52,48,0,B364 
 90,O,B,52,49,0,B366 
 90,O,B,52,50,1,B365 
 90,O,B,52,51,0,B362 
 90,O,B,52,52,1,B361 
 90,C,B,52, 1,0,B101 
 90,C,B,52, 2,0,B115 
 90,C,B,52, 3,0,B122 
 90,C,B,52, 4,0,B136 
 90,C,B,52, 5,0,B137 
 90,C,B,52, 6,0,B146 
 90,C,B,52, 7,1,B147 
 90,C,B,52, 8,1,B154 
 90,C,B,52, 9,0,B156 
 90,C,B,52,10,1,B155 
 90,C,B,52,11,0,B157 
 90,C,B,52,12,0,B164 
 90,C,B,52,13,1,B166 
 90,C,B,52,14,1,B167 
 90,C,B,52,15,0,B165 
 90,C,B,52,16,1,B305 
 90,C,B,52,17,0,B303 
 90,C,B,52,18,1,B302 
 90,C,B,52,19,1,B301 
 90,C,B,52,20,1,B304 
 90,C,B,52,21,0,B314 
 90,C,B,52,22,1,B311 
 90,C,B,52,23,0,B315 
 90,C,B,52,24,0,B313 
 90,C,B,52,25,0,B316 
 90,C,B,52,26,1,B312 
 90,C,B,52,27,0,B326 
 90,C,B,52,28,0,B321 
 90,C,B,52,29,1,B323 
 90,C,B,52,30,0,B322 
 90,C,B,52,31,1,B324 
 90,C,B,52,32,0,B325 
 90,C,B,52,33,1,B335 
 90,C,B,52,34,1,B332 
 90,C,B,52,35,0,B333 
 90,C,B,52,36,1,B331 
 90,C,B,52,37,0,B334 
 90,C,B,52,38,1,B346 
 90,C,B,52,39,0,B342 
 90,C,B,52,40,1,B344 
 90,C,B,52,41,1,B341 
 90,C,B,52,42,0,B343 
 90,C,B,52,43,1,B345 
 90,C,B,52,44,0,B352 
 90,C,B,52,45,1,B355 
 90,C,B,52,46,1,B351 
 90,C,B,52,47,0,B354 
 90,C,B,52,48,0,B364 
 90,C,B,52,49,1,B366 
 90,C,B,52,50,1,B365 
 90,C,B,52,51,0,B362 
 90,C,B,52,52,1,B361 
 90,M,B,52, 1,0,B101 
 90,M,B,52, 2,0,B115 
 90,M,B,52, 3,0,B122 
 90,M,B,52, 4,0,B136 
 90,M,B,52, 5,0,B137 
 90,M,B,52, 6,0,B146 
 90,M,B,52, 7,1,B147 
 90,M,B,52, 8,1,B154 
 90,M,B,52, 9,0,B156 
 90,M,B,52,10,1,B155 
 90,M,B,52,11,0,B157 
 90,M,B,52,12,0,B164 
 90,M,B,52,13,1,B166 
 90,M,B,52,14,1,B167 
 90,M,B,52,15,0,B165 
 90,M,B,52,16,1,B305 
 90,M,B,52,17,0,B303 
 90,M,B,52,18,1,B302 
 90,M,B,52,19,1,B301 
 90,M,B,52,20,0,B304 
 90,M,B,52,21,0,B314 
 90,M,B,52,22,1,B311 
 90,M,B,52,23,0,B315 
 90,M,B,52,24,0,B313 
 90,M,B,52,25,0,B316 
 90,M,B,52,26,1,B312 
 90,M,B,52,27,1,B326 
 90,M,B,52,28,0,B321 
 90,M,B,52,29,1,B323 
 90,M,B,52,30,1,B322 
 90,M,B,52,31,1,B324 
 90,M,B,52,32,0,B325 
 90,M,B,52,33,1,B335 
 90,M,B,52,34,1,B332 
 90,M,B,52,35,0,B333 
 90,M,B,52,36,1,B331 
 90,M,B,52,37,0,B334 
 90,M,B,52,38,0,B346 
 90,M,B,52,39,0,B342 
 90,M,B,52,40,1,B344 
 90,M,B,52,41,0,B341 
 90,M,B,52,42,1,B343 
 90,M,B,52,43,1,B345 
 90,M,B,52,44,0,B352 
 90,M,B,52,45,1,B355 
 90,M,B,52,46,1,B351 
 90,M,B,52,47,0,B354 
 90,M,B,52,48,0,B364 
 90,M,B,52,49,1,B366 
 90,M,B,52,50,1,B365 
 90,M,B,52,51,0,B362 
 90,M,B,52,52,1,B361 
 91,O,B,52, 1,0,B101 
 91,O,B,52, 2,1,B115 
 91,O,B,52, 3,0,B122 
 91,O,B,52, 4,0,B136 
 91,O,B,52, 5,0,B137 
 91,O,B,52, 6,0,B146 
 91,O,B,52, 7,0,B147 
 91,O,B,52, 8,0,B154 
 91,O,B,52, 9,0,B156 
 91,O,B,52,10,0,B155 
 91,O,B,52,11,1,B157 
 91,O,B,52,12,1,B166 
 91,O,B,52,13,1,B164 
 91,O,B,52,14,0,B167 
 91,O,B,52,15,0,B165 
 91,O,B,52,16,0,B305 
 91,O,B,52,17,0,B303 
 91,O,B,52,18,0,B302 
 91,O,B,52,19,1,B301 
 91,O,B,52,20,0,B304 
 91,O,B,52,21,1,B314 
 91,O,B,52,22,0,B311 
 91,O,B,52,23,0,B315 
 91,O,B,52,24,0,B313 
 91,O,B,52,25,0,B316 
 91,O,B,52,26,0,B312 
 91,O,B,52,27,0,B326 
 91,O,B,52,28,0,B321 
 91,O,B,52,29,0,B323 
 91,O,B,52,30,0,B322 
 91,O,B,52,31,0,B324 
 91,O,B,52,32,1,B325 
 91,O,B,52,33,1,B335 
 91,O,B,52,34,1,B332 
 91,O,B,52,35,1,B333 
 91,O,B,52,36,1,B331 
 91,O,B,52,37,0,B334 
 91,O,B,52,38,0,B342 
 91,O,B,52,39,1,B344 
 91,O,B,52,40,1,B346 
 91,O,B,52,41,1,B341 
 91,O,B,52,42,1,B343 
 91,O,B,52,43,0,B345 
 91,O,B,52,44,1,B352 
 91,O,B,52,45,1,B355 
 91,O,B,52,46,1,B351 
 91,O,B,52,47,0,B354 
 91,O,B,52,48,0,B364 
 91,O,B,52,49,1,B366 
 91,O,B,52,50,1,B361 
 91,O,B,52,51,0,B362 
 91,O,B,52,52,1,B365 
 91,C,B,52, 1,0,B101 
 91,C,B,52, 2,0,B115 
 91,C,B,52, 3,0,B122 
 91,C,B,52, 4,0,B136 
 91,C,B,52, 5,0,B137 
 91,C,B,52, 6,0,B146 
 91,C,B,52, 7,0,B147 
 91,C,B,52, 8,1,B154 
 91,C,B,52, 9,0,B156 
 91,C,B,52,10,0,B155 
 91,C,B,52,11,0,B157 
 91,C,B,52,12,1,B166 
 91,C,B,52,13,0,B164 
 91,C,B,52,14,0,B167 
 91,C,B,52,15,0,B165 
 91,C,B,52,16,0,B305 
 91,C,B,52,17,0,B303 
 91,C,B,52,18,0,B302 
 91,C,B,52,19,1,B301 
 91,C,B,52,20,1,B304 
 91,C,B,52,21,0,B314 
 91,C,B,52,22,0,B311 
 91,C,B,52,23,0,B315 
 91,C,B,52,24,0,B313 
 91,C,B,52,25,0,B316 
 91,C,B,52,26,0,B312 
 91,C,B,52,27,0,B326 
 91,C,B,52,28,0,B321 
 91,C,B,52,29,0,B323 
 91,C,B,52,30,0,B322 
 91,C,B,52,31,0,B324 
 91,C,B,52,32,0,B325 
 91,C,B,52,33,1,B335 
 91,C,B,52,34,0,B332 
 91,C,B,52,35,1,B333 
 91,C,B,52,36,0,B331 
 91,C,B,52,37,0,B334 
 91,C,B,52,38,0,B342 
 91,C,B,52,39,1,B344 
 91,C,B,52,40,0,B346 
 91,C,B,52,41,1,B341 
 91,C,B,52,42,0,B343 
 91,C,B,52,43,0,B345 
 91,C,B,52,44,1,B352 
 91,C,B,52,45,1,B355 
 91,C,B,52,46,1,B351 
 91,C,B,52,47,0,B354 
 91,C,B,52,48,0,B364 
 91,C,B,52,49,0,B366 
 91,C,B,52,50,0,B361 
 91,C,B,52,51,0,B362 
 91,C,B,52,52,0,B365 
 91,M,B,52, 1,0,B101 
 91,M,B,52, 2,0,B115 
 91,M,B,52, 3,0,B122 
 91,M,B,52, 4,0,B136 
 91,M,B,52, 5,0,B137 
 91,M,B,52, 6,0,B146 
 91,M,B,52, 7,0,B147 
 91,M,B,52, 8,1,B154 
 91,M,B,52, 9,0,B156 
 91,M,B,52,10,0,B155 
 91,M,B,52,11,0,B157 
 91,M,B,52,12,0,B166 
 91,M,B,52,13,0,B164 
 91,M,B,52,14,1,B167 
 91,M,B,52,15,0,B165 
 91,M,B,52,16,0,B305 
 91,M,B,52,17,1,B303 
 91,M,B,52,18,0,B302 
 91,M,B,52,19,1,B301 
 91,M,B,52,20,0,B304 
 91,M,B,52,21,0,B314 
 91,M,B,52,22,0,B311 
 91,M,B,52,23,0,B315 
 91,M,B,52,24,0,B313 
 91,M,B,52,25,0,B316 
 91,M,B,52,26,0,B312 
 91,M,B,52,27,1,B326 
 91,M,B,52,28,0,B321 
 91,M,B,52,29,1,B323 
 91,M,B,52,30,0,B322 
 91,M,B,52,31,0,B324 
 91,M,B,52,32,0,B325 
 91,M,B,52,33,1,B335 
 91,M,B,52,34,1,B332 
 91,M,B,52,35,1,B333 
 91,M,B,52,36,1,B331 
 91,M,B,52,37,0,B334 
 91,M,B,52,38,0,B342 
 91,M,B,52,39,1,B344 
 91,M,B,52,40,0,B346 
 91,M,B,52,41,1,B341 
 91,M,B,52,42,1,B343 
 91,M,B,52,43,0,B345 
 91,M,B,52,44,1,B352 
 91,M,B,52,45,0,B355 
 91,M,B,52,46,1,B351 
 91,M,B,52,47,0,B354 
 91,M,B,52,48,0,B364 
 91,M,B,52,49,0,B366 
 91,M,B,52,50,0,B361 
 91,M,B,52,51,0,B362 
 91,M,B,52,52,1,B365 
 92,O,B,52, 1,1,B101 
 92,O,B,52, 2,1,B115 
 92,O,B,52, 3,1,B122 
 92,O,B,52, 4,1,B136 
 92,O,B,52, 5,1,B137 
 92,O,B,52, 6,0,B146 
 92,O,B,52, 7,1,B147 
 92,O,B,52, 8,1,B154 
 92,O,B,52, 9,0,B156 
 92,O,B,52,10,0,B155 
 92,O,B,52,11,0,B157 
 92,O,B,52,12,1,B166 
 92,O,B,52,13,1,B164 
 92,O,B,52,14,0,B167 
 92,O,B,52,15,1,B165 
 92,O,B,52,16,0,B305 
 92,O,B,52,17,1,B303 
 92,O,B,52,18,1,B302 
 92,O,B,52,19,0,B301 
 92,O,B,52,20,0,B304 
 92,O,B,52,21,1,B314 
 92,O,B,52,22,1,B311 
 92,O,B,52,23,1,B315 
 92,O,B,52,24,1,B313 
 92,O,B,52,25,1,B316 
 92,O,B,52,26,0,B312 
 92,O,B,52,27,1,B326 
 92,O,B,52,28,0,B321 
 92,O,B,52,29,1,B323 
 92,O,B,52,30,0,B322 
 92,O,B,52,31,1,B324 
 92,O,B,52,32,1,B325 
 92,O,B,52,33,1,B335 
 92,O,B,52,34,0,B332 
 92,O,B,52,35,0,B333 
 92,O,B,52,36,1,B331 
 92,O,B,52,37,0,B334 
 92,O,B,52,38,0,B346 
 92,O,B,52,39,0,B342 
 92,O,B,52,40,1,B344 
 92,O,B,52,41,1,B341 
 92,O,B,52,42,0,B343 
 92,O,B,52,43,1,B345 
 92,O,B,52,44,1,B352 
 92,O,B,52,45,0,B355 
 92,O,B,52,46,1,B351 
 92,O,B,52,47,1,B354 
 92,O,B,52,48,1,B364 
 92,O,B,52,49,0,B366 
 92,O,B,52,50,1,B365 
 92,O,B,52,51,1,B361 
 92,O,B,52,52,0,B362 
 92,C,B,52, 1,1,B101 
 92,C,B,52, 2,1,B115 
 92,C,B,52, 3,1,B122 
 92,C,B,52, 4,1,B136 
 92,C,B,52, 5,1,B137 
 92,C,B,52, 6,1,B146 
 92,C,B,52, 7,1,B147 
 92,C,B,52, 8,1,B154 
 92,C,B,52, 9,1,B156 
 92,C,B,52,10,1,B155 
 92,C,B,52,11,1,B157 
 92,C,B,52,12,1,B166 
 92,C,B,52,13,1,B164 
 92,C,B,52,14,0,B167 
 92,C,B,52,15,1,B165 
 92,C,B,52,16,0,B305 
 92,C,B,52,17,1,B303 
 92,C,B,52,18,1,B302 
 92,C,B,52,19,0,B301 
 92,C,B,52,20,0,B304 
 92,C,B,52,21,1,B314 
 92,C,B,52,22,1,B311 
 92,C,B,52,23,1,B315 
 92,C,B,52,24,1,B313 
 92,C,B,52,25,1,B316 
 92,C,B,52,26,1,B312 
 92,C,B,52,27,1,B326 
 92,C,B,52,28,0,B321 
 92,C,B,52,29,1,B323 
 92,C,B,52,30,1,B322 
 92,C,B,52,31,1,B324 
 92,C,B,52,32,1,B325 
 92,C,B,52,33,1,B335 
 92,C,B,52,34,1,B332 
 92,C,B,52,35,1,B333 
 92,C,B,52,36,1,B331 
 92,C,B,52,37,1,B334 
 92,C,B,52,38,1,B346 
 92,C,B,52,39,1,B342 
 92,C,B,52,40,1,B344 
 92,C,B,52,41,1,B341 
 92,C,B,52,42,1,B343 
 92,C,B,52,43,1,B345 
 92,C,B,52,44,1,B352 
 92,C,B,52,45,1,B355 
 92,C,B,52,46,1,B351 
 92,C,B,52,47,1,B354 
 92,C,B,52,48,1,B364 
 92,C,B,52,49,1,B366 
 92,C,B,52,50,1,B365 
 92,C,B,52,51,1,B361 
 92,C,B,52,52,1,B362 
 92,M,B,52, 1,1,B101 
 92,M,B,52, 2,1,B115 
 92,M,B,52, 3,1,B122 
 92,M,B,52, 4,1,B136 
 92,M,B,52, 5,1,B137 
 92,M,B,52, 6,1,B146 
 92,M,B,52, 7,0,B147 
 92,M,B,52, 8,1,B154 
 92,M,B,52, 9,1,B156 
 92,M,B,52,10,1,B155 
 92,M,B,52,11,1,B157 
 92,M,B,52,12,1,B166 
 92,M,B,52,13,1,B164 
 92,M,B,52,14,1,B167 
 92,M,B,52,15,1,B165 
 92,M,B,52,16,0,B305 
 92,M,B,52,17,1,B303 
 92,M,B,52,18,1,B302 
 92,M,B,52,19,0,B301 
 92,M,B,52,20,1,B304 
 92,M,B,52,21,1,B314 
 92,M,B,52,22,1,B311 
 92,M,B,52,23,1,B315 
 92,M,B,52,24,1,B313 
 92,M,B,52,25,1,B316 
 92,M,B,52,26,0,B312 
 92,M,B,52,27,0,B326 
 92,M,B,52,28,0,B321 
 92,M,B,52,29,0,B323 
 92,M,B,52,30,1,B322 
 92,M,B,52,31,1,B324 
 92,M,B,52,32,1,B325 
 92,M,B,52,33,1,B335 
 92,M,B,52,34,1,B332 
 92,M,B,52,35,0,B333 
 92,M,B,52,36,1,B331 
 92,M,B,52,37,0,B334 
 92,M,B,52,38,1,B346 
 92,M,B,52,39,1,B342 
 92,M,B,52,40,0,B344 
 92,M,B,52,41,0,B341 
 92,M,B,52,42,0,B343 
 92,M,B,52,43,1,B345 
 92,M,B,52,44,0,B352 
 92,M,B,52,45,0,B355 
 92,M,B,52,46,1,B351 
 92,M,B,52,47,1,B354 
 92,M,B,52,48,1,B364 
 92,M,B,52,49,1,B366 
 92,M,B,52,50,0,B365 
 92,M,B,52,51,1,B361 
 92,M,B,52,52,1,B362 
 93,O,B,52, 1,1,B101 
 93,O,B,52, 2,1,B115 
 93,O,B,52, 3,1,B122 
 93,O,B,52, 4,0,B136 
 93,O,B,52, 5,0,B137 
 93,O,B,52, 6,0,B146 
 93,O,B,52, 7,0,B147 
 93,O,B,52, 8,0,B154 
 93,O,B,52, 9,0,B156 
 93,O,B,52,10,1,B155 
 93,O,B,52,11,0,B157 
 93,O,B,52,12,0,B166 
 93,O,B,52,13,0,B164 
 93,O,B,52,14,1,B167 
 93,O,B,52,15,1,B165 
 93,O,B,52,16,1,B305 
 93,O,B,52,17,0,B303 
 93,O,B,52,18,1,B302 
 93,O,B,52,19,0,B301 
 93,O,B,52,20,1,B304 
 93,O,B,52,21,1,B314 
 93,O,B,52,22,0,B311 
 93,O,B,52,23,1,B315 
 93,O,B,52,24,0,B313 
 93,O,B,52,25,0,B316 
 93,O,B,52,26,1,B312 
 93,O,B,52,27,1,B326 
 93,O,B,52,28,1,B321 
 93,O,B,52,29,0,B323 
 93,O,B,52,30,0,B322 
 93,O,B,52,31,1,B324 
 93,O,B,52,32,1,B325 
 93,O,B,52,33,0,B335 
 93,O,B,52,34,0,B332 
 93,O,B,52,35,1,B333 
 93,O,B,52,36,1,B331 
 93,O,B,52,37,0,B334 
 93,O,B,52,38,1,B346 
 93,O,B,52,39,0,B342 
 93,O,B,52,40,0,B344 
 93,O,B,52,41,0,B341 
 93,O,B,52,42,0,B343 
 93,O,B,52,43,0,B345 
 93,O,B,52,44,0,B352 
 93,O,B,52,45,0,B355 
 93,O,B,52,46,0,B351 
 93,O,B,52,47,0,B354 
 93,O,B,52,48,0,B364 
 93,O,B,52,49,1,B366 
 93,O,B,52,50,1,B362 
 93,O,B,52,51,1,B361 
 93,O,B,52,52,0,B365 
 93,C,B,52, 1,1,B101 
 93,C,B,52, 2,1,B115 
 93,C,B,52, 3,1,B122 
 93,C,B,52, 4,1,B136 
 93,C,B,52, 5,0,B137 
 93,C,B,52, 6,0,B146 
 93,C,B,52, 7,0,B147 
 93,C,B,52, 8,0,B154 
 93,C,B,52, 9,0,B156 
 93,C,B,52,10,1,B155 
 93,C,B,52,11,0,B157 
 93,C,B,52,12,0,B166 
 93,C,B,52,13,0,B164 
 93,C,B,52,14,1,B167 
 93,C,B,52,15,1,B165 
 93,C,B,52,16,1,B305 
 93,C,B,52,17,0,B303 
 93,C,B,52,18,0,B302 
 93,C,B,52,19,0,B301 
 93,C,B,52,20,0,B304 
 93,C,B,52,21,0,B314 
 93,C,B,52,22,0,B311 
 93,C,B,52,23,0,B315 
 93,C,B,52,24,0,B313 
 93,C,B,52,25,0,B316 
 93,C,B,52,26,0,B312 
 93,C,B,52,27,1,B326 
 93,C,B,52,28,1,B321 
 93,C,B,52,29,0,B323 
 93,C,B,52,30,0,B322 
 93,C,B,52,31,1,B324 
 93,C,B,52,32,1,B325 
 93,C,B,52,33,0,B335 
 93,C,B,52,34,0,B332 
 93,C,B,52,35,1,B333 
 93,C,B,52,36,1,B331 
 93,C,B,52,37,0,B334 
 93,C,B,52,38,0,B346 
 93,C,B,52,39,0,B342 
 93,C,B,52,40,0,B344 
 93,C,B,52,41,0,B341 
 93,C,B,52,42,0,B343 
 93,C,B,52,43,0,B345 
 93,C,B,52,44,0,B352 
 93,C,B,52,45,0,B355 
 93,C,B,52,46,0,B351 
 93,C,B,52,47,0,B354 
 93,C,B,52,48,0,B364 
 93,C,B,52,49,0,B366 
 93,C,B,52,50,0,B362 
 93,C,B,52,51,0,B361 
 93,C,B,52,52,0,B365 
 93,M,B,52, 1,1,B101 
 93,M,B,52, 2,1,B115 
 93,M,B,52, 3,1,B122 
 93,M,B,52, 4,1,B136 
 93,M,B,52, 5,0,B137 
 93,M,B,52, 6,0,B146 
 93,M,B,52, 7,0,B147 
 93,M,B,52, 8,0,B154 
 93,M,B,52, 9,0,B156 
 93,M,B,52,10,1,B155 
 93,M,B,52,11,0,B157 
 93,M,B,52,12,0,B166 
 93,M,B,52,13,0,B164 
 93,M,B,52,14,1,B167 
 93,M,B,52,15,1,B165 
 93,M,B,52,16,1,B305 
 93,M,B,52,17,0,B303 
 93,M,B,52,18,0,B302 
 93,M,B,52,19,0,B301 
 93,M,B,52,20,1,B304 
 93,M,B,52,21,0,B314 
 93,M,B,52,22,0,B311 
 93,M,B,52,23,0,B315 
 93,M,B,52,24,0,B313 
 93,M,B,52,25,0,B316 
 93,M,B,52,26,0,B312 
 93,M,B,52,27,1,B326 
 93,M,B,52,28,1,B321 
 93,M,B,52,29,0,B323 
 93,M,B,52,30,0,B322 
 93,M,B,52,31,1,B324 
 93,M,B,52,32,1,B325 
 93,M,B,52,33,0,B335 
 93,M,B,52,34,0,B332 
 93,M,B,52,35,1,B333 
 93,M,B,52,36,1,B331 
 93,M,B,52,37,0,B334 
 93,M,B,52,38,0,B346 
 93,M,B,52,39,0,B342 
 93,M,B,52,40,0,B344 
 93,M,B,52,41,0,B341 
 93,M,B,52,42,1,B343 
 93,M,B,52,43,0,B345 
 93,M,B,52,44,0,B352 
 93,M,B,52,45,0,B355 
 93,M,B,52,46,0,B351 
 93,M,B,52,47,1,B354 
 93,M,B,52,48,0,B364 
 93,M,B,52,49,0,B366 
 93,M,B,52,50,1,B362 
 93,M,B,52,51,0,B361 
 93,M,B,52,52,0,B365 
 94,O,B,52, 1,0,B101 
 94,O,B,52, 2,1,B115 
 94,O,B,52, 3,0,B122 
 94,O,B,52, 4,0,B136 
 94,O,B,52, 5,1,B137 
 94,O,B,52, 6,0,B146 
 94,O,B,52, 7,1,B147 
 94,O,B,52, 8,0,B154 
 94,O,B,52, 9,1,B156 
 94,O,B,52,10,1,B155 
 94,O,B,52,11,0,B157 
 94,O,B,52,12,0,B164 
 94,O,B,52,13,0,B166 
 94,O,B,52,14,0,B167 
 94,O,B,52,15,1,B165 
 94,O,B,52,16,1,B303 
 94,O,B,52,17,0,B305 
 94,O,B,52,18,0,B302 
 94,O,B,52,19,0,B301 
 94,O,B,52,20,0,B304 
 94,O,B,52,21,0,B314 
 94,O,B,52,22,0,B311 
 94,O,B,52,23,1,B315 
 94,O,B,52,24,1,B313 
 94,O,B,52,25,0,B316 
 94,O,B,52,26,0,B312 
 94,O,B,52,27,0,B326 
 94,O,B,52,28,1,B321 
 94,O,B,52,29,0,B323 
 94,O,B,52,30,0,B322 
 94,O,B,52,31,0,B324 
 94,O,B,52,32,0,B325 
 94,O,B,52,33,0,B335 
 94,O,B,52,34,1,B332 
 94,O,B,52,35,0,B333 
 94,O,B,52,36,1,B331 
 94,O,B,52,37,1,B334 
 94,O,B,52,38,0,B342 
 94,O,B,52,39,0,B344 
 94,O,B,52,40,1,B346 
 94,O,B,52,41,0,B341 
 94,O,B,52,42,1,B343 
 94,O,B,52,43,0,B345 
 94,O,B,52,44,1,B352 
 94,O,B,52,45,0,B355 
 94,O,B,52,46,0,B351 
 94,O,B,52,47,1,B354 
 94,O,B,52,48,0,B364 
 94,O,B,52,49,0,B366 
 94,O,B,52,50,0,B361 
 94,O,B,52,51,0,B365 
 94,O,B,52,52,1,B362 
 94,C,B,52, 1,0,B101 
 94,C,B,52, 2,1,B115 
 94,C,B,52, 3,0,B122 
 94,C,B,52, 4,0,B136 
 94,C,B,52, 5,1,B137 
 94,C,B,52, 6,0,B146 
 94,C,B,52, 7,1,B147 
 94,C,B,52, 8,0,B154 
 94,C,B,52, 9,0,B156 
 94,C,B,52,10,1,B155 
 94,C,B,52,11,0,B157 
 94,C,B,52,12,0,B164 
 94,C,B,52,13,0,B166 
 94,C,B,52,14,0,B167 
 94,C,B,52,15,0,B165 
 94,C,B,52,16,0,B303 
 94,C,B,52,17,0,B305 
 94,C,B,52,18,0,B302 
 94,C,B,52,19,0,B301 
 94,C,B,52,20,1,B304 
 94,C,B,52,21,0,B314 
 94,C,B,52,22,0,B311 
 94,C,B,52,23,0,B315 
 94,C,B,52,24,1,B313 
 94,C,B,52,25,0,B316 
 94,C,B,52,26,0,B312 
 94,C,B,52,27,1,B326 
 94,C,B,52,28,1,B321 
 94,C,B,52,29,0,B323 
 94,C,B,52,30,0,B322 
 94,C,B,52,31,0,B324 
 94,C,B,52,32,0,B325 
 94,C,B,52,33,0,B335 
 94,C,B,52,34,0,B332 
 94,C,B,52,35,0,B333 
 94,C,B,52,36,0,B331 
 94,C,B,52,37,0,B334 
 94,C,B,52,38,0,B342 
 94,C,B,52,39,0,B344 
 94,C,B,52,40,0,B346 
 94,C,B,52,41,0,B341 
 94,C,B,52,42,0,B343 
 94,C,B,52,43,0,B345 
 94,C,B,52,44,1,B352 
 94,C,B,52,45,0,B355 
 94,C,B,52,46,0,B351 
 94,C,B,52,47,0,B354 
 94,C,B,52,48,0,B364 
 94,C,B,52,49,0,B366 
 94,C,B,52,50,0,B361 
 94,C,B,52,51,0,B365 
 94,C,B,52,52,1,B362 
 94,M,B,52, 1,0,B101 
 94,M,B,52, 2,1,B115 
 94,M,B,52, 3,0,B122 
 94,M,B,52, 4,0,B136 
 94,M,B,52, 5,1,B137 
 94,M,B,52, 6,0,B146 
 94,M,B,52, 7,1,B147 
 94,M,B,52, 8,0,B154 
 94,M,B,52, 9,1,B156 
 94,M,B,52,10,1,B155 
 94,M,B,52,11,0,B157 
 94,M,B,52,12,0,B164 
 94,M,B,52,13,0,B166 
 94,M,B,52,14,0,B167 
 94,M,B,52,15,1,B165 
 94,M,B,52,16,0,B303 
 94,M,B,52,17,0,B305 
 94,M,B,52,18,0,B302 
 94,M,B,52,19,0,B301 
 94,M,B,52,20,0,B304 
 94,M,B,52,21,0,B314 
 94,M,B,52,22,0,B311 
 94,M,B,52,23,0,B315 
 94,M,B,52,24,1,B313 
 94,M,B,52,25,0,B316 
 94,M,B,52,26,0,B312 
 94,M,B,52,27,0,B326 
 94,M,B,52,28,1,B321 
 94,M,B,52,29,0,B323 
 94,M,B,52,30,1,B322 
 94,M,B,52,31,0,B324 
 94,M,B,52,32,0,B325 
 94,M,B,52,33,0,B335 
 94,M,B,52,34,0,B332 
 94,M,B,52,35,0,B333 
 94,M,B,52,36,1,B331 
 94,M,B,52,37,0,B334 
 94,M,B,52,38,0,B342 
 94,M,B,52,39,0,B344 
 94,M,B,52,40,0,B346 
 94,M,B,52,41,1,B341 
 94,M,B,52,42,1,B343 
 94,M,B,52,43,0,B345 
 94,M,B,52,44,1,B352 
 94,M,B,52,45,0,B355 
 94,M,B,52,46,0,B351 
 94,M,B,52,47,1,B354 
 94,M,B,52,48,0,B364 
 94,M,B,52,49,0,B366 
 94,M,B,52,50,0,B361 
 94,M,B,52,51,0,B365 
 94,M,B,52,52,1,B362 
 95,O,B,52, 1,0,B101 
 95,O,B,52, 2,1,B115 
 95,O,B,52, 3,0,B122 
 95,O,B,52, 4,0,B136 
 95,O,B,52, 5,1,B137 
 95,O,B,52, 6,1,B146 
 95,O,B,52, 7,1,B147 
 95,O,B,52, 8,1,B154 
 95,O,B,52, 9,1,B156 
 95,O,B,52,10,0,B155 
 95,O,B,52,11,1,B157 
 95,O,B,52,12,0,B166 
 95,O,B,52,13,0,B164 
 95,O,B,52,14,1,B167 
 95,O,B,52,15,1,B165 
 95,O,B,52,16,1,B305 
 95,O,B,52,17,0,B303 
 95,O,B,52,18,1,B302 
 95,O,B,52,19,1,B301 
 95,O,B,52,20,1,B304 
 95,O,B,52,21,0,B314 
 95,O,B,52,22,0,B311 
 95,O,B,52,23,1,B315 
 95,O,B,52,24,0,B313 
 95,O,B,52,25,1,B316 
 95,O,B,52,26,1,B312 
 95,O,B,52,27,1,B326 
 95,O,B,52,28,1,B321 
 95,O,B,52,29,1,B323 
 95,O,B,52,30,1,B322 
 95,O,B,52,31,1,B324 
 95,O,B,52,32,1,B325 
 95,O,B,52,33,1,B335 
 95,O,B,52,34,1,B332 
 95,O,B,52,35,0,B333 
 95,O,B,52,36,1,B331 
 95,O,B,52,37,1,B334 
 95,O,B,52,38,1,B346 
 95,O,B,52,39,1,B342 
 95,O,B,52,40,1,B344 
 95,O,B,52,41,1,B341 
 95,O,B,52,42,0,B343 
 95,O,B,52,43,1,B345 
 95,O,B,52,44,1,B352 
 95,O,B,52,45,1,B355 
 95,O,B,52,46,0,B351 
 95,O,B,52,47,1,B354 
 95,O,B,52,48,1,B364 
 95,O,B,52,49,1,B366 
 95,O,B,52,50,0,B361 
 95,O,B,52,51,1,B365 
 95,O,B,52,52,1,B362 
 95,C,B,52, 1,0,B101 
 95,C,B,52, 2,0,B115 
 95,C,B,52, 3,0,B122 
 95,C,B,52, 4,0,B136 
 95,C,B,52, 5,1,B137 
 95,C,B,52, 6,1,B146 
 95,C,B,52, 7,1,B147 
 95,C,B,52, 8,1,B154 
 95,C,B,52, 9,1,B156 
 95,C,B,52,10,0,B155 
 95,C,B,52,11,1,B157 
 95,C,B,52,12,0,B166 
 95,C,B,52,13,0,B164 
 95,C,B,52,14,1,B167 
 95,C,B,52,15,1,B165 
 95,C,B,52,16,1,B305 
 95,C,B,52,17,0,B303 
 95,C,B,52,18,1,B302 
 95,C,B,52,19,1,B301 
 95,C,B,52,20,0,B304 
 95,C,B,52,21,1,B314 
 95,C,B,52,22,1,B311 
 95,C,B,52,23,1,B315 
 95,C,B,52,24,1,B313 
 95,C,B,52,25,1,B316 
 95,C,B,52,26,1,B312 
 95,C,B,52,27,1,B326 
 95,C,B,52,28,1,B321 
 95,C,B,52,29,1,B323 
 95,C,B,52,30,1,B322 
 95,C,B,52,31,1,B324 
 95,C,B,52,32,1,B325 
 95,C,B,52,33,1,B335 
 95,C,B,52,34,1,B332 
 95,C,B,52,35,1,B333 
 95,C,B,52,36,1,B331 
 95,C,B,52,37,1,B334 
 95,C,B,52,38,1,B346 
 95,C,B,52,39,1,B342 
 95,C,B,52,40,1,B344 
 95,C,B,52,41,1,B341 
 95,C,B,52,42,1,B343 
 95,C,B,52,43,1,B345 
 95,C,B,52,44,1,B352 
 95,C,B,52,45,1,B355 
 95,C,B,52,46,1,B351 
 95,C,B,52,47,1,B354 
 95,C,B,52,48,1,B364 
 95,C,B,52,49,1,B366 
 95,C,B,52,50,1,B361 
 95,C,B,52,51,1,B365 
 95,C,B,52,52,1,B362 
 95,M,B,52, 1,0,B101 
 95,M,B,52, 2,1,B115 
 95,M,B,52, 3,0,B122 
 95,M,B,52, 4,0,B136 
 95,M,B,52, 5,1,B137 
 95,M,B,52, 6,1,B146 
 95,M,B,52, 7,1,B147 
 95,M,B,52, 8,0,B154 
 95,M,B,52, 9,1,B156 
 95,M,B,52,10,0,B155 
 95,M,B,52,11,1,B157 
 95,M,B,52,12,0,B166 
 95,M,B,52,13,0,B164 
 95,M,B,52,14,1,B167 
 95,M,B,52,15,1,B165 
 95,M,B,52,16,1,B305 
 95,M,B,52,17,0,B303 
 95,M,B,52,18,1,B302 
 95,M,B,52,19,1,B301 
 95,M,B,52,20,1,B304 
 95,M,B,52,21,1,B314 
 95,M,B,52,22,1,B311 
 95,M,B,52,23,1,B315 
 95,M,B,52,24,1,B313 
 95,M,B,52,25,1,B316 
 95,M,B,52,26,1,B312 
 95,M,B,52,27,1,B326 
 95,M,B,52,28,1,B321 
 95,M,B,52,29,1,B323 
 95,M,B,52,30,1,B322 
 95,M,B,52,31,1,B324 
 95,M,B,52,32,1,B325 
 95,M,B,52,33,1,B335 
 95,M,B,52,34,1,B332 
 95,M,B,52,35,1,B333 
 95,M,B,52,36,1,B331 
 95,M,B,52,37,1,B334 
 95,M,B,52,38,1,B346 
 95,M,B,52,39,1,B342 
 95,M,B,52,40,1,B344 
 95,M,B,52,41,1,B341 
 95,M,B,52,42,0,B343 
 95,M,B,52,43,0,B345 
 95,M,B,52,44,1,B352 
 95,M,B,52,45,1,B355 
 95,M,B,52,46,1,B351 
 95,M,B,52,47,1,B354 
 95,M,B,52,48,1,B364 
 95,M,B,52,49,1,B366 
 95,M,B,52,50,1,B361 
 95,M,B,52,51,1,B365 
 95,M,B,52,52,1,B362 
 96,O,B,52, 1,0,B101 
 96,O,B,52, 2,0,B115 
 96,O,B,52, 3,0,B122 
 96,O,B,52, 4,0,B136 
 96,O,B,52, 5,0,B137 
 96,O,B,52, 6,0,B146 
 96,O,B,52, 7,0,B147 
 96,O,B,52, 8,1,B154 
 96,O,B,52, 9,1,B156 
 96,O,B,52,10,0,B155 
 96,O,B,52,11,0,B157 
 96,O,B,52,12,1,B166 
 96,O,B,52,13,1,B164 
 96,O,B,52,14,1,B167 
 96,O,B,52,15,1,B165 
 96,O,B,52,16,1,B305 
 96,O,B,52,17,0,B303 
 96,O,B,52,18,1,B302 
 96,O,B,52,19,1,B301 
 96,O,B,52,20,1,B304 
 96,O,B,52,21,1,B311 
 96,O,B,52,22,0,B314 
 96,O,B,52,23,0,B315 
 96,O,B,52,24,1,B313 
 96,O,B,52,25,1,B316 
 96,O,B,52,26,0,B312 
 96,O,B,52,27,1,B326 
 96,O,B,52,28,1,B321 
 96,O,B,52,29,1,B323 
 96,O,B,52,30,1,B322 
 96,O,B,52,31,1,B324 
 96,O,B,52,32,1,B325 
 96,O,B,52,33,1,B335 
 96,O,B,52,34,0,B332 
 96,O,B,52,35,0,B333 
 96,O,B,52,36,0,B331 
 96,O,B,52,37,1,B334 
 96,O,B,52,38,1,B346 
 96,O,B,52,39,0,B342 
 96,O,B,52,40,0,B344 
 96,O,B,52,41,1,B341 
 96,O,B,52,42,1,B343 
 96,O,B,52,43,0,B345 
 96,O,B,52,44,0,B352 
 96,O,B,52,45,1,B355 
 96,O,B,52,46,0,B351 
 96,O,B,52,47,1,B354 
 96,O,B,52,48,1,B366 
 96,O,B,52,49,1,B364 
 96,O,B,52,50,0,B365 
 96,O,B,52,51,1,B362 
 96,O,B,52,52,1,B361 
 96,C,B,52, 1,0,B101 
 96,C,B,52, 2,0,B115 
 96,C,B,52, 3,0,B122 
 96,C,B,52, 4,0,B136 
 96,C,B,52, 5,0,B137 
 96,C,B,52, 6,0,B146 
 96,C,B,52, 7,0,B147 
 96,C,B,52, 8,0,B154 
 96,C,B,52, 9,1,B156 
 96,C,B,52,10,0,B155 
 96,C,B,52,11,0,B157 
 96,C,B,52,12,0,B166 
 96,C,B,52,13,0,B164 
 96,C,B,52,14,1,B167 
 96,C,B,52,15,0,B165 
 96,C,B,52,16,1,B305 
 96,C,B,52,17,0,B303 
 96,C,B,52,18,0,B302 
 96,C,B,52,19,1,B301 
 96,C,B,52,20,1,B304 
 96,C,B,52,21,0,B311 
 96,C,B,52,22,0,B314 
 96,C,B,52,23,0,B315 
 96,C,B,52,24,0,B313 
 96,C,B,52,25,1,B316 
 96,C,B,52,26,0,B312 
 96,C,B,52,27,1,B326 
 96,C,B,52,28,1,B321 
 96,C,B,52,29,0,B323 
 96,C,B,52,30,0,B322 
 96,C,B,52,31,0,B324 
 96,C,B,52,32,1,B325 
 96,C,B,52,33,1,B335 
 96,C,B,52,34,0,B332 
 96,C,B,52,35,0,B333 
 96,C,B,52,36,0,B331 
 96,C,B,52,37,0,B334 
 96,C,B,52,38,0,B346 
 96,C,B,52,39,0,B342 
 96,C,B,52,40,0,B344 
 96,C,B,52,41,1,B341 
 96,C,B,52,42,0,B343 
 96,C,B,52,43,0,B345 
 96,C,B,52,44,0,B352 
 96,C,B,52,45,1,B355 
 96,C,B,52,46,0,B351 
 96,C,B,52,47,1,B354 
 96,C,B,52,48,1,B366 
 96,C,B,52,49,1,B364 
 96,C,B,52,50,0,B365 
 96,C,B,52,51,1,B362 
 96,C,B,52,52,0,B361 
 96,M,B,52, 1,0,B101 
 96,M,B,52, 2,0,B115 
 96,M,B,52, 3,0,B122 
 96,M,B,52, 4,0,B136 
 96,M,B,52, 5,0,B137 
 96,M,B,52, 6,0,B146 
 96,M,B,52, 7,0,B147 
 96,M,B,52, 8,0,B154 
 96,M,B,52, 9,1,B156 
 96,M,B,52,10,0,B155 
 96,M,B,52,11,0,B157 
 96,M,B,52,12,0,B166 
 96,M,B,52,13,0,B164 
 96,M,B,52,14,1,B167 
 96,M,B,52,15,1,B165 
 96,M,B,52,16,1,B305 
 96,M,B,52,17,1,B303 
 96,M,B,52,18,0,B302 
 96,M,B,52,19,1,B301 
 96,M,B,52,20,1,B304 
 96,M,B,52,21,0,B311 
 96,M,B,52,22,0,B314 
 96,M,B,52,23,0,B315 
 96,M,B,52,24,0,B313 
 96,M,B,52,25,0,B316 
 96,M,B,52,26,0,B312 
 96,M,B,52,27,1,B326 
 96,M,B,52,28,1,B321 
 96,M,B,52,29,1,B323 
 96,M,B,52,30,1,B322 
 96,M,B,52,31,1,B324 
 96,M,B,52,32,1,B325 
 96,M,B,52,33,1,B335 
 96,M,B,52,34,0,B332 
 96,M,B,52,35,0,B333 
 96,M,B,52,36,0,B331 
 96,M,B,52,37,0,B334 
 96,M,B,52,38,0,B346 
 96,M,B,52,39,0,B342 
 96,M,B,52,40,0,B344 
 96,M,B,52,41,1,B341 
 96,M,B,52,42,1,B343 
 96,M,B,52,43,1,B345 
 96,M,B,52,44,1,B352 
 96,M,B,52,45,1,B355 
 96,M,B,52,46,0,B351 
 96,M,B,52,47,1,B354 
 96,M,B,52,48,1,B366 
 96,M,B,52,49,1,B364 
 96,M,B,52,50,0,B365 
 96,M,B,52,51,1,B362 
 96,M,B,52,52,0,B361 
 97,O,B,52, 1,1,B101 
 97,O,B,52, 2,1,B115 
 97,O,B,52, 3,1,B122 
 97,O,B,52, 4,1,B136 
 97,O,B,52, 5,1,B137 
 97,O,B,52, 6,1,B146 
 97,O,B,52, 7,1,B147 
 97,O,B,52, 8,1,B154 
 97,O,B,52, 9,1,B156 
 97,O,B,52,10,1,B155 
 97,O,B,52,11,1,B157 
 97,O,B,52,12,1,B166 
 97,O,B,52,13,0,B164 
 97,O,B,52,14,0,B167 
 97,O,B,52,15,0,B165 
 97,O,B,52,16,0,B303 
 97,O,B,52,17,1,B305 
 97,O,B,52,18,1,B302 
 97,O,B,52,19,1,B301 
 97,O,B,52,20,0,B304 
 97,O,B,52,21,1,B314 
 97,O,B,52,22,1,B311 
 97,O,B,52,23,1,B315 
 97,O,B,52,24,0,B313 
 97,O,B,52,25,1,B316 
 97,O,B,52,26,0,B312 
 97,O,B,52,27,1,B326 
 97,O,B,52,28,1,B321 
 97,O,B,52,29,0,B323 
 97,O,B,52,30,0,B322 
 97,O,B,52,31,1,B324 
 97,O,B,52,32,1,B325 
 97,O,B,52,33,0,B335 
 97,O,B,52,34,1,B332 
 97,O,B,52,35,0,B333 
 97,O,B,52,36,0,B331 
 97,O,B,52,37,0,B334 
 97,O,B,52,38,1,B344 
 97,O,B,52,39,1,B342 
 97,O,B,52,40,1,B341 
 97,O,B,52,41,0,B346 
 97,O,B,52,42,0,B343 
 97,O,B,52,43,1,B345 
 97,O,B,52,44,1,B352 
 97,O,B,52,45,1,B355 
 97,O,B,52,46,0,B351 
 97,O,B,52,47,1,B354 
 97,O,B,52,48,0,B364 
 97,O,B,52,49,1,B366 
 97,O,B,52,50,1,B365 
 97,O,B,52,51,0,B362 
 97,O,B,52,52,1,B361 
 97,C,B,52, 1,1,B101 
 97,C,B,52, 2,1,B115 
 97,C,B,52, 3,1,B122 
 97,C,B,52, 4,1,B136 
 97,C,B,52, 5,1,B137 
 97,C,B,52, 6,1,B146 
 97,C,B,52, 7,1,B147 
 97,C,B,52, 8,1,B154 
 97,C,B,52, 9,1,B156 
 97,C,B,52,10,1,B155 
 97,C,B,52,11,1,B157 
 97,C,B,52,12,1,B166 
 97,C,B,52,13,1,B164 
 97,C,B,52,14,0,B167 
 97,C,B,52,15,1,B165 
 97,C,B,52,16,0,B303 
 97,C,B,52,17,1,B305 
 97,C,B,52,18,1,B302 
 97,C,B,52,19,1,B301 
 97,C,B,52,20,0,B304 
 97,C,B,52,21,1,B314 
 97,C,B,52,22,1,B311 
 97,C,B,52,23,1,B315 
 97,C,B,52,24,1,B313 
 97,C,B,52,25,1,B316 
 97,C,B,52,26,1,B312 
 97,C,B,52,27,1,B326 
 97,C,B,52,28,1,B321 
 97,C,B,52,29,1,B323 
 97,C,B,52,30,1,B322 
 97,C,B,52,31,1,B324 
 97,C,B,52,32,1,B325 
 97,C,B,52,33,0,B335 
 97,C,B,52,34,1,B332 
 97,C,B,52,35,1,B333 
 97,C,B,52,36,1,B331 
 97,C,B,52,37,1,B334 
 97,C,B,52,38,1,B344 
 97,C,B,52,39,1,B342 
 97,C,B,52,40,1,B341 
 97,C,B,52,41,1,B346 
 97,C,B,52,42,1,B343 
 97,C,B,52,43,1,B345 
 97,C,B,52,44,1,B352 
 97,C,B,52,45,1,B355 
 97,C,B,52,46,1,B351 
 97,C,B,52,47,1,B354 
 97,C,B,52,48,1,B364 
 97,C,B,52,49,1,B366 
 97,C,B,52,50,1,B365 
 97,C,B,52,51,1,B362 
 97,C,B,52,52,1,B361 
 97,M,B,52, 1,1,B101 
 97,M,B,52, 2,1,B115 
 97,M,B,52, 3,1,B122 
 97,M,B,52, 4,1,B136 
 97,M,B,52, 5,0,B137 
 97,M,B,52, 6,1,B146 
 97,M,B,52, 7,1,B147 
 97,M,B,52, 8,1,B154 
 97,M,B,52, 9,1,B156 
 97,M,B,52,10,0,B155 
 97,M,B,52,11,1,B157 
 97,M,B,52,12,1,B166 
 97,M,B,52,13,1,B164 
 97,M,B,52,14,0,B167 
 97,M,B,52,15,1,B165 
 97,M,B,52,16,0,B303 
 97,M,B,52,17,0,B305 
 97,M,B,52,18,1,B302 
 97,M,B,52,19,1,B301 
 97,M,B,52,20,1,B304 
 97,M,B,52,21,1,B314 
 97,M,B,52,22,1,B311 
 97,M,B,52,23,1,B315 
 97,M,B,52,24,1,B313 
 97,M,B,52,25,1,B316 
 97,M,B,52,26,1,B312 
 97,M,B,52,27,1,B326 
 97,M,B,52,28,1,B321 
 97,M,B,52,29,1,B323 
 97,M,B,52,30,0,B322 
 97,M,B,52,31,1,B324 
 97,M,B,52,32,1,B325 
 97,M,B,52,33,0,B335 
 97,M,B,52,34,1,B332 
 97,M,B,52,35,1,B333 
 97,M,B,52,36,0,B331 
 97,M,B,52,37,0,B334 
 97,M,B,52,38,1,B344 
 97,M,B,52,39,1,B342 
 97,M,B,52,40,0,B341 
 97,M,B,52,41,1,B346 
 97,M,B,52,42,0,B343 
 97,M,B,52,43,1,B345 
 97,M,B,52,44,1,B352 
 97,M,B,52,45,1,B355 
 97,M,B,52,46,1,B351 
 97,M,B,52,47,0,B354 
 97,M,B,52,48,1,B364 
 97,M,B,52,49,1,B366 
 97,M,B,52,50,1,B365 
 97,M,B,52,51,1,B362 
 97,M,B,52,52,1,B361 
 98,O,B,52, 1,1,B101 
 98,O,B,52, 2,1,B115 
 98,O,B,52, 3,1,B122 
 98,O,B,52, 4,0,B136 
 98,O,B,52, 5,1,B137 
 98,O,B,52, 6,0,B146 
 98,O,B,52, 7,1,B147 
 98,O,B,52, 8,1,B154 
 98,O,B,52, 9,1,B156 
 98,O,B,52,10,1,B155 
 98,O,B,52,11,0,B157 
 98,O,B,52,12,1,B166 
 98,O,B,52,13,1,B164 
 98,O,B,52,14,1,B167 
 98,O,B,52,15,1,B165 
 98,O,B,52,16,1,B303 
 98,O,B,52,17,0,B305 
 98,O,B,52,18,1,B302 
 98,O,B,52,19,1,B301 
 98,O,B,52,20,1,B304 
 98,O,B,52,21,1,B314 
 98,O,B,52,22,1,B311 
 98,O,B,52,23,1,B315 
 98,O,B,52,24,0,B313 
 98,O,B,52,25,0,B316 
 98,O,B,52,26,0,B312 
 98,O,B,52,27,0,B326 
 98,O,B,52,28,1,B321 
 98,O,B,52,29,1,B323 
 98,O,B,52,30,1,B322 
 98,O,B,52,31,1,B324 
 98,O,B,52,32,1,B325 
 98,O,B,52,33,0,B335 
 98,O,B,52,34,1,B332 
 98,O,B,52,35,0,B333 
 98,O,B,52,36,1,B331 
 98,O,B,52,37,1,B334 
 98,O,B,52,38,1,B342 
 98,O,B,52,39,0,B346 
 98,O,B,52,40,1,B344 
 98,O,B,52,41,1,B343 
 98,O,B,52,42,1,B341 
 98,O,B,52,43,1,B345 
 98,O,B,52,44,0,B352 
 98,O,B,52,45,0,B355 
 98,O,B,52,46,1,B351 
 98,O,B,52,47,0,B354 
 98,O,B,52,48,1,B364 
 98,O,B,52,49,0,B366 
 98,O,B,52,50,0,B365 
 98,O,B,52,51,1,B361 
 98,O,B,52,52,1,B362 
 98,C,B,52, 1,1,B101 
 98,C,B,52, 2,1,B115 
 98,C,B,52, 3,1,B122 
 98,C,B,52, 4,1,B136 
 98,C,B,52, 5,1,B137 
 98,C,B,52, 6,0,B146 
 98,C,B,52, 7,1,B147 
 98,C,B,52, 8,1,B154 
 98,C,B,52, 9,1,B156 
 98,C,B,52,10,1,B155 
 98,C,B,52,11,0,B157 
 98,C,B,52,12,1,B166 
 98,C,B,52,13,1,B164 
 98,C,B,52,14,1,B167 
 98,C,B,52,15,1,B165 
 98,C,B,52,16,1,B303 
 98,C,B,52,17,0,B305 
 98,C,B,52,18,1,B302 
 98,C,B,52,19,1,B301 
 98,C,B,52,20,1,B304 
 98,C,B,52,21,1,B314 
 98,C,B,52,22,1,B311 
 98,C,B,52,23,1,B315 
 98,C,B,52,24,1,B313 
 98,C,B,52,25,0,B316 
 98,C,B,52,26,1,B312 
 98,C,B,52,27,1,B326 
 98,C,B,52,28,1,B321 
 98,C,B,52,29,1,B323 
 98,C,B,52,30,1,B322 
 98,C,B,52,31,1,B324 
 98,C,B,52,32,1,B325 
 98,C,B,52,33,0,B335 
 98,C,B,52,34,1,B332 
 98,C,B,52,35,0,B333 
 98,C,B,52,36,1,B331 
 98,C,B,52,37,1,B334 
 98,C,B,52,38,1,B342 
 98,C,B,52,39,1,B346 
 98,C,B,52,40,1,B344 
 98,C,B,52,41,1,B343 
 98,C,B,52,42,1,B341 
 98,C,B,52,43,1,B345 
 98,C,B,52,44,1,B352 
 98,C,B,52,45,1,B355 
 98,C,B,52,46,1,B351 
 98,C,B,52,47,1,B354 
 98,C,B,52,48,1,B364 
 98,C,B,52,49,1,B366 
 98,C,B,52,50,1,B365 
 98,C,B,52,51,1,B361 
 98,C,B,52,52,1,B362 
 98,M,B,52, 1,1,B101 
 98,M,B,52, 2,1,B115 
 98,M,B,52, 3,1,B122 
 98,M,B,52, 4,0,B136 
 98,M,B,52, 5,1,B137 
 98,M,B,52, 6,0,B146 
 98,M,B,52, 7,1,B147 
 98,M,B,52, 8,1,B154 
 98,M,B,52, 9,1,B156 
 98,M,B,52,10,1,B155 
 98,M,B,52,11,0,B157 
 98,M,B,52,12,1,B166 
 98,M,B,52,13,1,B164 
 98,M,B,52,14,1,B167 
 98,M,B,52,15,1,B165 
 98,M,B,52,16,1,B303 
 98,M,B,52,17,0,B305 
 98,M,B,52,18,1,B302 
 98,M,B,52,19,1,B301 
 98,M,B,52,20,0,B304 
 98,M,B,52,21,1,B314 
 98,M,B,52,22,1,B311 
 98,M,B,52,23,1,B315 
 98,M,B,52,24,1,B313 
 98,M,B,52,25,1,B316 
 98,M,B,52,26,1,B312 
 98,M,B,52,27,0,B326 
 98,M,B,52,28,1,B321 
 98,M,B,52,29,1,B323 
 98,M,B,52,30,1,B322 
 98,M,B,52,31,1,B324 
 98,M,B,52,32,1,B325 
 98,M,B,52,33,0,B335 
 98,M,B,52,34,1,B332 
 98,M,B,52,35,1,B333 
 98,M,B,52,36,1,B331 
 98,M,B,52,37,1,B334 
 98,M,B,52,38,1,B342 
 98,M,B,52,39,1,B346 
 98,M,B,52,40,1,B344 
 98,M,B,52,41,0,B343 
 98,M,B,52,42,1,B341 
 98,M,B,52,43,1,B345 
 98,M,B,52,44,1,B352 
 98,M,B,52,45,1,B355 
 98,M,B,52,46,1,B351 
 98,M,B,52,47,0,B354 
 98,M,B,52,48,1,B364 
 98,M,B,52,49,1,B366 
 98,M,B,52,50,0,B365 
 98,M,B,52,51,1,B361 
 98,M,B,52,52,1,B362 
 99,O,B,48, 1,0,B101 
 99,O,B,48, 2,1,B115 
 99,O,B,48, 3,0,B122 
 99,O,B,48, 4,0,B136 
 99,O,B,48, 5,0,B137 
 99,O,B,48, 6,0,B146 
 99,O,B,48, 7,1,B147 
 99,O,B,48, 8,1,B154 
 99,O,B,48, 9,1,B156 
 99,O,B,48,10,1,B155 
 99,O,B,48,11,0,B157 
 99,O,B,48,12,0,B166 
 99,O,B,48,13,0,B164 
 99,O,B,48,14,1,B167 
 99,O,B,48,15,0,B165 
 99,O,B,48,16,0,B305 
 99,O,B,48,17,1,B303 
 99,O,B,48,18,0,B301 
 99,O,B,48,19,0,B302 
 99,O,B,48,20,0,B304 
 99,O,B,48,21,1,B311 
 99,O,B,48,22,0,B314 
 99,O,B,48,23,0,B315 
 99,O,B,48,24,0,B313 
 99,O,B,48,25,0,B316 
 99,O,B,48,26,0,B312 
 99,O,B,48,27,0,B326 
 99,O,B,48,28,0,B321 
 99,O,B,48,29,0,B323 
 99,O,B,48,30,0,B322 
 99,O,B,48,31,1,B325 
 99,O,B,48,32,0,B324 
 99,O,B,48,33,0,B332 
 99,O,B,48,34,1,B346 
 99,O,B,48,35,1,B342 
 99,O,B,48,36,0,B344 
 99,O,B,48,37,1,B343 
 99,O,B,48,38,1,B341 
 99,O,B,48,39,0,B345 
 99,O,B,48,40,1,B352 
 99,O,B,48,41,0,B355 
 99,O,B,48,42,0,B351 
 99,O,B,48,43,0,B354 
 99,O,B,48,44,1,B366 
 99,O,B,48,45,1,B364 
 99,O,B,48,46,1,B362 
 99,O,B,48,47,0,B361 
 99,O,B,48,48,0,B365 
 99,C,B,48, 1,0,B101 
 99,C,B,48, 2,1,B115 
 99,C,B,48, 3,1,B122 
 99,C,B,48, 4,1,B136 
 99,C,B,48, 5,0,B137 
 99,C,B,48, 6,0,B146 
 99,C,B,48, 7,1,B147 
 99,C,B,48, 8,1,B154 
 99,C,B,48, 9,1,B156 
 99,C,B,48,10,1,B155 
 99,C,B,48,11,0,B157 
 99,C,B,48,12,0,B166 
 99,C,B,48,13,0,B164 
 99,C,B,48,14,1,B167 
 99,C,B,48,15,0,B165 
 99,C,B,48,16,0,B305 
 99,C,B,48,17,1,B303 
 99,C,B,48,18,0,B301 
 99,C,B,48,19,0,B302 
 99,C,B,48,20,1,B304 
 99,C,B,48,21,0,B311 
 99,C,B,48,22,0,B314 
 99,C,B,48,23,0,B315 
 99,C,B,48,24,1,B313 
 99,C,B,48,25,0,B316 
 99,C,B,48,26,0,B312 
 99,C,B,48,27,1,B326 
 99,C,B,48,28,0,B321 
 99,C,B,48,29,0,B323 
 99,C,B,48,30,1,B322 
 99,C,B,48,31,1,B325 
 99,C,B,48,32,0,B324 
 99,C,B,48,33,0,B332 
 99,C,B,48,34,0,B346 
 99,C,B,48,35,1,B342 
 99,C,B,48,36,0,B344 
 99,C,B,48,37,0,B343 
 99,C,B,48,38,0,B341 
 99,C,B,48,39,0,B345 
 99,C,B,48,40,0,B352 
 99,C,B,48,41,0,B355 
 99,C,B,48,42,0,B351 
 99,C,B,48,43,0,B354 
 99,C,B,48,44,0,B366 
 99,C,B,48,45,1,B364 
 99,C,B,48,46,1,B362 
 99,C,B,48,47,0,B361 
 99,C,B,48,48,0,B365 
 99,M,B,48, 1,0,B101 
 99,M,B,48, 2,1,B115 
 99,M,B,48, 3,1,B122 
 99,M,B,48, 4,0,B136 
 99,M,B,48, 5,0,B137 
 99,M,B,48, 6,0,B146 
 99,M,B,48, 7,1,B147 
 99,M,B,48, 8,1,B154 
 99,M,B,48, 9,1,B156 
 99,M,B,48,10,0,B155 
 99,M,B,48,11,0,B157 
 99,M,B,48,12,0,B166 
 99,M,B,48,13,0,B164 
 99,M,B,48,14,1,B167 
 99,M,B,48,15,1,B165 
 99,M,B,48,16,0,B305 
 99,M,B,48,17,1,B303 
 99,M,B,48,18,0,B301 
 99,M,B,48,19,0,B302 
 99,M,B,48,20,0,B304 
 99,M,B,48,21,0,B311 
 99,M,B,48,22,0,B314 
 99,M,B,48,23,0,B315 
 99,M,B,48,24,1,B313 
 99,M,B,48,25,1,B316 
 99,M,B,48,26,1,B312 
 99,M,B,48,27,1,B326 
 99,M,B,48,28,0,B321 
 99,M,B,48,29,0,B323 
 99,M,B,48,30,1,B322 
 99,M,B,48,31,1,B325 
 99,M,B,48,32,1,B324 
 99,M,B,48,33,0,B332 
 99,M,B,48,34,0,B346 
 99,M,B,48,35,1,B342 
 99,M,B,48,36,0,B344 
 99,M,B,48,37,1,B343 
 99,M,B,48,38,0,B341 
 99,M,B,48,39,1,B345 
 99,M,B,48,40,1,B352 
 99,M,B,48,41,0,B355 
 99,M,B,48,42,0,B351 
 99,M,B,48,43,0,B354 
 99,M,B,48,44,0,B366 
 99,M,B,48,45,0,B364 
 99,M,B,48,46,1,B362 
 99,M,B,48,47,0,B361 
 99,M,B,48,48,0,B365 
100,O,B,52, 1,0,B101 
100,O,B,52, 2,1,B115 
100,O,B,52, 3,1,B122 
100,O,B,52, 4,1,B136 
100,O,B,52, 5,1,B137 
100,O,B,52, 6,1,B146 
100,O,B,52, 7,0,B147 
100,O,B,52, 8,0,B154 
100,O,B,52, 9,0,B156 
100,O,B,52,10,1,B155 
100,O,B,52,11,1,B157 
100,O,B,52,12,1,B166 
100,O,B,52,13,1,B164 
100,O,B,52,14,1,B167 
100,O,B,52,15,1,B165 
100,O,B,52,16,0,B305 
100,O,B,52,17,1,B303 
100,O,B,52,18,1,B302 
100,O,B,52,19,1,B301 
100,O,B,52,20,1,B304 
100,O,B,52,21,0,B311 
100,O,B,52,22,1,B314 
100,O,B,52,23,1,B315 
100,O,B,52,24,1,B313 
100,O,B,52,25,0,B316 
100,O,B,52,26,1,B312 
100,O,B,52,27,1,B326 
100,O,B,52,28,1,B321 
100,O,B,52,29,0,B323 
100,O,B,52,30,1,B322 
100,O,B,52,31,0,B325 
100,O,B,52,32,1,B324 
100,O,B,52,33,1,B335 
100,O,B,52,34,1,B332 
100,O,B,52,35,1,B333 
100,O,B,52,36,1,B331 
100,O,B,52,37,1,B334 
100,O,B,52,38,1,B342 
100,O,B,52,39,0,B344 
100,O,B,52,40,1,B346 
100,O,B,52,41,0,B341 
100,O,B,52,42,0,B343 
100,O,B,52,43,1,B345 
100,O,B,52,44,1,B352 
100,O,B,52,45,0,B355 
100,O,B,52,46,1,B351 
100,O,B,52,47,0,B354 
100,O,B,52,48,1,B364 
100,O,B,52,49,1,B366 
100,O,B,52,50,0,B365 
100,O,B,52,51,1,B361 
100,O,B,52,52,1,B362 
100,C,B,52, 1,0,B101 
100,C,B,52, 2,1,B115 
100,C,B,52, 3,1,B122 
100,C,B,52, 4,1,B136 
100,C,B,52, 5,1,B137 
100,C,B,52, 6,1,B146 
100,C,B,52, 7,0,B147 
100,C,B,52, 8,0,B154 
100,C,B,52, 9,1,B156 
100,C,B,52,10,1,B155 
100,C,B,52,11,1,B157 
100,C,B,52,12,1,B166 
100,C,B,52,13,1,B164 
100,C,B,52,14,1,B167 
100,C,B,52,15,1,B165 
100,C,B,52,16,1,B305 
100,C,B,52,17,1,B303 
100,C,B,52,18,1,B302 
100,C,B,52,19,1,B301 
100,C,B,52,20,0,B304 
100,C,B,52,21,1,B311 
100,C,B,52,22,1,B314 
100,C,B,52,23,1,B315 
100,C,B,52,24,1,B313 
100,C,B,52,25,1,B316 
100,C,B,52,26,1,B312 
100,C,B,52,27,1,B326 
100,C,B,52,28,1,B321 
100,C,B,52,29,1,B323 
100,C,B,52,30,1,B322 
100,C,B,52,31,0,B325 
100,C,B,52,32,1,B324 
100,C,B,52,33,1,B335 
100,C,B,52,34,1,B332 
100,C,B,52,35,1,B333 
100,C,B,52,36,1,B331 
100,C,B,52,37,1,B334 
100,C,B,52,38,1,B342 
100,C,B,52,39,1,B344 
100,C,B,52,40,1,B346 
100,C,B,52,41,0,B341 
100,C,B,52,42,1,B343 
100,C,B,52,43,1,B345 
100,C,B,52,44,1,B352 
100,C,B,52,45,1,B355 
100,C,B,52,46,1,B351 
100,C,B,52,47,0,B354 
100,C,B,52,48,1,B364 
100,C,B,52,49,1,B366 
100,C,B,52,50,1,B365 
100,C,B,52,51,1,B361 
100,C,B,52,52,1,B362 
100,M,B,52, 1,0,B101 
100,M,B,52, 2,1,B115 
100,M,B,52, 3,1,B122 
100,M,B,52, 4,1,B136 
100,M,B,52, 5,1,B137 
100,M,B,52, 6,1,B146 
100,M,B,52, 7,0,B147 
100,M,B,52, 8,0,B154 
100,M,B,52, 9,1,B156 
100,M,B,52,10,1,B155 
100,M,B,52,11,1,B157 
100,M,B,52,12,1,B166 
100,M,B,52,13,1,B164 
100,M,B,52,14,1,B167 
100,M,B,52,15,1,B165 
100,M,B,52,16,1,B305 
100,M,B,52,17,1,B303 
100,M,B,52,18,1,B302 
100,M,B,52,19,1,B301 
100,M,B,52,20,1,B304 
100,M,B,52,21,1,B311 
100,M,B,52,22,1,B314 
100,M,B,52,23,1,B315 
100,M,B,52,24,1,B313 
100,M,B,52,25,1,B316 
100,M,B,52,26,1,B312 
100,M,B,52,27,1,B326 
100,M,B,52,28,1,B321 
100,M,B,52,29,1,B323 
100,M,B,52,30,1,B322 
100,M,B,52,31,1,B325 
100,M,B,52,32,1,B324 
100,M,B,52,33,1,B335 
100,M,B,52,34,1,B332 
100,M,B,52,35,1,B333 
100,M,B,52,36,1,B331 
100,M,B,52,37,1,B334 
100,M,B,52,38,1,B342 
100,M,B,52,39,1,B344 
100,M,B,52,40,1,B346 
100,M,B,52,41,0,B341 
100,M,B,52,42,0,B343 
100,M,B,52,43,1,B345 
100,M,B,52,44,1,B352 
100,M,B,52,45,1,B355 
100,M,B,52,46,1,B351 
100,M,B,52,47,0,B354 
100,M,B,52,48,1,B364 
100,M,B,52,49,1,B366 
100,M,B,52,50,0,B365 
100,M,B,52,51,1,B361 
100,M,B,52,52,1,B362 
101,O,B,52, 1,0,B101 
101,O,B,52, 2,1,B115 
101,O,B,52, 3,0,B122 
101,O,B,52, 4,1,B136 
101,O,B,52, 5,0,B137 
101,O,B,52, 6,0,B146 
101,O,B,52, 7,1,B147 
101,O,B,52, 8,0,B154 
101,O,B,52, 9,1,B156 
101,O,B,52,10,0,B155 
101,O,B,52,11,1,B157 
101,O,B,52,12,0,B166 
101,O,B,52,13,1,B164 
101,O,B,52,14,1,B167 
101,O,B,52,15,0,B165 
101,O,B,52,16,0,B303 
101,O,B,52,17,0,B305 
101,O,B,52,18,1,B301 
101,O,B,52,19,0,B302 
101,O,B,52,20,1,B304 
101,O,B,52,21,0,B311 
101,O,B,52,22,0,B314 
101,O,B,52,23,1,B315 
101,O,B,52,24,1,B313 
101,O,B,52,25,0,B316 
101,O,B,52,26,0,B312 
101,O,B,52,27,0,B326 
101,O,B,52,28,1,B321 
101,O,B,52,29,0,B323 
101,O,B,52,30,0,B322 
101,O,B,52,31,1,B325 
101,O,B,52,32,1,B324 
101,O,B,52,33,1,B332 
101,O,B,52,34,1,B335 
101,O,B,52,35,0,B333 
101,O,B,52,36,0,B331 
101,O,B,52,37,0,B334 
101,O,B,52,38,0,B342 
101,O,B,52,39,0,B346 
101,O,B,52,40,1,B344 
101,O,B,52,41,0,B343 
101,O,B,52,42,0,B341 
101,O,B,52,43,1,B345 
101,O,B,52,44,1,B352 
101,O,B,52,45,1,B355 
101,O,B,52,46,0,B351 
101,O,B,52,47,0,B354 
101,O,B,52,48,1,B366 
101,O,B,52,49,0,B364 
101,O,B,52,50,1,B365 
101,O,B,52,51,1,B362 
101,O,B,52,52,1,B361 
101,C,B,52, 1,0,B101 
101,C,B,52, 2,1,B115 
101,C,B,52, 3,0,B122 
101,C,B,52, 4,1,B136 
101,C,B,52, 5,0,B137 
101,C,B,52, 6,0,B146 
101,C,B,52, 7,1,B147 
101,C,B,52, 8,0,B154 
101,C,B,52, 9,1,B156 
101,C,B,52,10,0,B155 
101,C,B,52,11,1,B157 
101,C,B,52,12,1,B166 
101,C,B,52,13,1,B164 
101,C,B,52,14,1,B167 
101,C,B,52,15,1,B165 
101,C,B,52,16,0,B303 
101,C,B,52,17,0,B305 
101,C,B,52,18,1,B301 
101,C,B,52,19,0,B302 
101,C,B,52,20,0,B304 
101,C,B,52,21,0,B311 
101,C,B,52,22,0,B314 
101,C,B,52,23,1,B315 
101,C,B,52,24,1,B313 
101,C,B,52,25,0,B316 
101,C,B,52,26,0,B312 
101,C,B,52,27,1,B326 
101,C,B,52,28,1,B321 
101,C,B,52,29,1,B323 
101,C,B,52,30,1,B322 
101,C,B,52,31,1,B325 
101,C,B,52,32,1,B324 
101,C,B,52,33,1,B332 
101,C,B,52,34,0,B335 
101,C,B,52,35,0,B333 
101,C,B,52,36,1,B331 
101,C,B,52,37,1,B334 
101,C,B,52,38,0,B342 
101,C,B,52,39,1,B346 
101,C,B,52,40,1,B344 
101,C,B,52,41,1,B343 
101,C,B,52,42,0,B341 
101,C,B,52,43,1,B345 
101,C,B,52,44,1,B352 
101,C,B,52,45,1,B355 
101,C,B,52,46,0,B351 
101,C,B,52,47,1,B354 
101,C,B,52,48,1,B366 
101,C,B,52,49,0,B364 
101,C,B,52,50,1,B365 
101,C,B,52,51,1,B362 
101,C,B,52,52,1,B361 
101,M,B,52, 1,0,B101 
101,M,B,52, 2,1,B115 
101,M,B,52, 3,0,B122 
101,M,B,52, 4,1,B136 
101,M,B,52, 5,0,B137 
101,M,B,52, 6,0,B146 
101,M,B,52, 7,1,B147 
101,M,B,52, 8,0,B154 
101,M,B,52, 9,1,B156 
101,M,B,52,10,0,B155 
101,M,B,52,11,1,B157 
101,M,B,52,12,0,B166 
101,M,B,52,13,1,B164 
101,M,B,52,14,1,B167 
101,M,B,52,15,1,B165 
101,M,B,52,16,0,B303 
101,M,B,52,17,0,B305 
101,M,B,52,18,1,B301 
101,M,B,52,19,0,B302 
101,M,B,52,20,1,B304 
101,M,B,52,21,0,B311 
101,M,B,52,22,0,B314 
101,M,B,52,23,1,B315 
101,M,B,52,24,1,B313 
101,M,B,52,25,0,B316 
101,M,B,52,26,0,B312 
101,M,B,52,27,0,B326 
101,M,B,52,28,1,B321 
101,M,B,52,29,1,B323 
101,M,B,52,30,0,B322 
101,M,B,52,31,1,B325 
101,M,B,52,32,1,B324 
101,M,B,52,33,1,B332 
101,M,B,52,34,0,B335 
101,M,B,52,35,0,B333 
101,M,B,52,36,1,B331 
101,M,B,52,37,0,B334 
101,M,B,52,38,0,B342 
101,M,B,52,39,0,B346 
101,M,B,52,40,1,B344 
101,M,B,52,41,0,B343 
101,M,B,52,42,1,B341 
101,M,B,52,43,1,B345 
101,M,B,52,44,1,B352 
101,M,B,52,45,1,B355 
101,M,B,52,46,0,B351 
101,M,B,52,47,1,B354 
101,M,B,52,48,1,B366 
101,M,B,52,49,0,B364 
101,M,B,52,50,1,B365 
101,M,B,52,51,1,B362 
101,M,B,52,52,1,B361 
102,O,B,52, 1,0,B101 
102,O,B,52, 2,0,B115 
102,O,B,52, 3,0,B122 
102,O,B,52, 4,1,B136 
102,O,B,52, 5,1,B137 
102,O,B,52, 6,1,B146 
102,O,B,52, 7,0,B147 
102,O,B,52, 8,0,B154 
102,O,B,52, 9,1,B156 
102,O,B,52,10,0,B155 
102,O,B,52,11,1,B157 
102,O,B,52,12,1,B166 
102,O,B,52,13,0,B164 
102,O,B,52,14,0,B167 
102,O,B,52,15,0,B165 
102,O,B,52,16,0,B303 
102,O,B,52,17,0,B305 
102,O,B,52,18,1,B302 
102,O,B,52,19,1,B301 
102,O,B,52,20,1,B304 
102,O,B,52,21,1,B311 
102,O,B,52,22,0,B314 
102,O,B,52,23,0,B315 
102,O,B,52,24,1,B313 
102,O,B,52,25,1,B316 
102,O,B,52,26,1,B312 
102,O,B,52,27,0,B326 
102,O,B,52,28,1,B321 
102,O,B,52,29,0,B322 
102,O,B,52,30,0,B323 
102,O,B,52,31,1,B325 
102,O,B,52,32,0,B324 
102,O,B,52,33,0,B335 
102,O,B,52,34,0,B332 
102,O,B,52,35,1,B333 
102,O,B,52,36,1,B331 
102,O,B,52,37,0,B334 
102,O,B,52,38,0,B346 
102,O,B,52,39,0,B344 
102,O,B,52,40,0,B341 
102,O,B,52,41,1,B343 
102,O,B,52,42,0,B342 
102,O,B,52,43,1,B345 
102,O,B,52,44,0,B352 
102,O,B,52,45,0,B355 
102,O,B,52,46,1,B351 
102,O,B,52,47,1,B354 
102,O,B,52,48,0,B364 
102,O,B,52,49,0,B366 
102,O,B,52,50,0,B365 
102,O,B,52,51,1,B361 
102,O,B,52,52,1,B362 
102,C,B,52, 1,0,B101 
102,C,B,52, 2,0,B115 
102,C,B,52, 3,0,B122 
102,C,B,52, 4,0,B136 
102,C,B,52, 5,1,B137 
102,C,B,52, 6,1,B146 
102,C,B,52, 7,0,B147 
102,C,B,52, 8,0,B154 
102,C,B,52, 9,0,B156 
102,C,B,52,10,0,B155 
102,C,B,52,11,0,B157 
102,C,B,52,12,1,B166 
102,C,B,52,13,0,B164 
102,C,B,52,14,0,B167 
102,C,B,52,15,0,B165 
102,C,B,52,16,0,B303 
102,C,B,52,17,0,B305 
102,C,B,52,18,0,B302 
102,C,B,52,19,1,B301 
102,C,B,52,20,1,B304 
102,C,B,52,21,0,B311 
102,C,B,52,22,0,B314 
102,C,B,52,23,0,B315 
102,C,B,52,24,1,B313 
102,C,B,52,25,1,B316 
102,C,B,52,26,0,B312 
102,C,B,52,27,1,B326 
102,C,B,52,28,1,B321 
102,C,B,52,29,0,B322 
102,C,B,52,30,0,B323 
102,C,B,52,31,1,B325 
102,C,B,52,32,0,B324 
102,C,B,52,33,0,B335 
102,C,B,52,34,0,B332 
102,C,B,52,35,1,B333 
102,C,B,52,36,0,B331 
102,C,B,52,37,0,B334 
102,C,B,52,38,0,B346 
102,C,B,52,39,0,B344 
102,C,B,52,40,0,B341 
102,C,B,52,41,0,B343 
102,C,B,52,42,0,B342 
102,C,B,52,43,1,B345 
102,C,B,52,44,0,B352 
102,C,B,52,45,0,B355 
102,C,B,52,46,0,B351 
102,C,B,52,47,0,B354 
102,C,B,52,48,0,B364 
102,C,B,52,49,0,B366 
102,C,B,52,50,0,B365 
102,C,B,52,51,0,B361 
102,C,B,52,52,0,B362 
102,M,B,52, 1,0,B101 
102,M,B,52, 2,0,B115 
102,M,B,52, 3,0,B122 
102,M,B,52, 4,1,B136 
102,M,B,52, 5,1,B137 
102,M,B,52, 6,1,B146 
102,M,B,52, 7,0,B147 
102,M,B,52, 8,0,B154 
102,M,B,52, 9,0,B156 
102,M,B,52,10,0,B155 
102,M,B,52,11,1,B157 
102,M,B,52,12,1,B166 
102,M,B,52,13,0,B164 
102,M,B,52,14,0,B167 
102,M,B,52,15,0,B165 
102,M,B,52,16,0,B303 
102,M,B,52,17,0,B305 
102,M,B,52,18,0,B302 
102,M,B,52,19,1,B301 
102,M,B,52,20,0,B304 
102,M,B,52,21,0,B311 
102,M,B,52,22,0,B314 
102,M,B,52,23,0,B315 
102,M,B,52,24,1,B313 
102,M,B,52,25,1,B316 
102,M,B,52,26,0,B312 
102,M,B,52,27,0,B326 
102,M,B,52,28,1,B321 
102,M,B,52,29,0,B322 
102,M,B,52,30,1,B323 
102,M,B,52,31,1,B325 
102,M,B,52,32,0,B324 
102,M,B,52,33,0,B335 
102,M,B,52,34,0,B332 
102,M,B,52,35,1,B333 
102,M,B,52,36,1,B331 
102,M,B,52,37,1,B334 
102,M,B,52,38,0,B346 
102,M,B,52,39,0,B344 
102,M,B,52,40,0,B341 
102,M,B,52,41,1,B343 
102,M,B,52,42,0,B342 
102,M,B,52,43,1,B345 
102,M,B,52,44,0,B352 
102,M,B,52,45,0,B355 
102,M,B,52,46,0,B351 
102,M,B,52,47,0,B354 
102,M,B,52,48,0,B364 
102,M,B,52,49,0,B366 
102,M,B,52,50,0,B365 
102,M,B,52,51,0,B361 
102,M,B,52,52,0,B362 
103,O,B,52, 1,0,B101 
103,O,B,52, 2,0,B115 
103,O,B,52, 3,1,B122 
103,O,B,52, 4,1,B136 
103,O,B,52, 5,1,B137 
103,O,B,52, 6,1,B146 
103,O,B,52, 7,0,B147 
103,O,B,52, 8,1,B154 
103,O,B,52, 9,0,B156 
103,O,B,52,10,0,B155 
103,O,B,52,11,1,B157 
103,O,B,52,12,1,B166 
103,O,B,52,13,1,B164 
103,O,B,52,14,1,B167 
103,O,B,52,15,1,B165 
103,O,B,52,16,0,B303 
103,O,B,52,17,1,B305 
103,O,B,52,18,0,B302 
103,O,B,52,19,0,B301 
103,O,B,52,20,1,B304 
103,O,B,52,21,1,B311 
103,O,B,52,22,0,B314 
103,O,B,52,23,0,B315 
103,O,B,52,24,1,B313 
103,O,B,52,25,0,B316 
103,O,B,52,26,1,B312 
103,O,B,52,27,0,B326 
103,O,B,52,28,1,B323 
103,O,B,52,29,1,B321 
103,O,B,52,30,1,B322 
103,O,B,52,31,0,B325 
103,O,B,52,32,0,B324 
103,O,B,52,33,0,B332 
103,O,B,52,34,0,B335 
103,O,B,52,35,0,B333 
103,O,B,52,36,1,B331 
103,O,B,52,37,1,B334 
103,O,B,52,38,0,B344 
103,O,B,52,39,1,B343 
103,O,B,52,40,1,B346 
103,O,B,52,41,0,B342 
103,O,B,52,42,1,B341 
103,O,B,52,43,1,B345 
103,O,B,52,44,0,B352 
103,O,B,52,45,1,B355 
103,O,B,52,46,1,B351 
103,O,B,52,47,1,B354 
103,O,B,52,48,0,B366 
103,O,B,52,49,0,B364 
103,O,B,52,50,0,B365 
103,O,B,52,51,0,B362 
103,O,B,52,52,1,B361 
103,C,B,52, 1,0,B101 
103,C,B,52, 2,0,B115 
103,C,B,52, 3,0,B122 
103,C,B,52, 4,0,B136 
103,C,B,52, 5,1,B137 
103,C,B,52, 6,1,B146 
103,C,B,52, 7,0,B147 
103,C,B,52, 8,1,B154 
103,C,B,52, 9,0,B156 
103,C,B,52,10,0,B155 
103,C,B,52,11,0,B157 
103,C,B,52,12,1,B166 
103,C,B,52,13,1,B164 
103,C,B,52,14,1,B167 
103,C,B,52,15,1,B165 
103,C,B,52,16,0,B303 
103,C,B,52,17,1,B305 
103,C,B,52,18,0,B302 
103,C,B,52,19,0,B301 
103,C,B,52,20,1,B304 
103,C,B,52,21,1,B311 
103,C,B,52,22,1,B314 
103,C,B,52,23,0,B315 
103,C,B,52,24,1,B313 
103,C,B,52,25,0,B316 
103,C,B,52,26,0,B312 
103,C,B,52,27,1,B326 
103,C,B,52,28,1,B323 
103,C,B,52,29,1,B321 
103,C,B,52,30,1,B322 
103,C,B,52,31,0,B325 
103,C,B,52,32,1,B324 
103,C,B,52,33,1,B332 
103,C,B,52,34,1,B335 
103,C,B,52,35,0,B333 
103,C,B,52,36,1,B331 
103,C,B,52,37,1,B334 
103,C,B,52,38,0,B344 
103,C,B,52,39,1,B343 
103,C,B,52,40,1,B346 
103,C,B,52,41,1,B342 
103,C,B,52,42,1,B341 
103,C,B,52,43,1,B345 
103,C,B,52,44,1,B352 
103,C,B,52,45,1,B355 
103,C,B,52,46,1,B351 
103,C,B,52,47,1,B354 
103,C,B,52,48,1,B366 
103,C,B,52,49,0,B364 
103,C,B,52,50,1,B365 
103,C,B,52,51,1,B362 
103,C,B,52,52,1,B361 
103,M,B,52, 1,0,B101 
103,M,B,52, 2,0,B115 
103,M,B,52, 3,0,B122 
103,M,B,52, 4,1,B136 
103,M,B,52, 5,1,B137 
103,M,B,52, 6,1,B146 
103,M,B,52, 7,0,B147 
103,M,B,52, 8,1,B154 
103,M,B,52, 9,0,B156 
103,M,B,52,10,0,B155 
103,M,B,52,11,0,B157 
103,M,B,52,12,1,B166 
103,M,B,52,13,1,B164 
103,M,B,52,14,1,B167 
103,M,B,52,15,1,B165 
103,M,B,52,16,0,B303 
103,M,B,52,17,1,B305 
103,M,B,52,18,0,B302 
103,M,B,52,19,0,B301 
103,M,B,52,20,1,B304 
103,M,B,52,21,1,B311 
103,M,B,52,22,1,B314 
103,M,B,52,23,0,B315 
103,M,B,52,24,1,B313 
103,M,B,52,25,0,B316 
103,M,B,52,26,0,B312 
103,M,B,52,27,0,B326 
103,M,B,52,28,1,B323 
103,M,B,52,29,1,B321 
103,M,B,52,30,1,B322 
103,M,B,52,31,0,B325 
103,M,B,52,32,0,B324 
103,M,B,52,33,1,B332 
103,M,B,52,34,1,B335 
103,M,B,52,35,0,B333 
103,M,B,52,36,1,B331 
103,M,B,52,37,1,B334 
103,M,B,52,38,0,B344 
103,M,B,52,39,0,B343 
103,M,B,52,40,1,B346 
103,M,B,52,41,1,B342 
103,M,B,52,42,1,B341 
103,M,B,52,43,1,B345 
103,M,B,52,44,1,B352 
103,M,B,52,45,1,B355 
103,M,B,52,46,1,B351 
103,M,B,52,47,1,B354 
103,M,B,52,48,1,B366 
103,M,B,52,49,0,B364 
103,M,B,52,50,1,B365 
103,M,B,52,51,1,B362 
103,M,B,52,52,1,B361 
104,O,B,52, 1,1,B101 
104,O,B,52, 2,1,B115 
104,O,B,52, 3,1,B122 
104,O,B,52, 4,0,B136 
104,O,B,52, 5,1,B137 
104,O,B,52, 6,1,B146 
104,O,B,52, 7,0,B147 
104,O,B,52, 8,0,B154 
104,O,B,52, 9,0,B156 
104,O,B,52,10,0,B155 
104,O,B,52,11,0,B157 
104,O,B,52,12,1,B166 
104,O,B,52,13,0,B164 
104,O,B,52,14,1,B167 
104,O,B,52,15,0,B165 
104,O,B,52,16,0,B303 
104,O,B,52,17,1,B305 
104,O,B,52,18,0,B302 
104,O,B,52,19,1,B301 
104,O,B,52,20,1,B304 
104,O,B,52,21,1,B311 
104,O,B,52,22,1,B314 
104,O,B,52,23,0,B315 
104,O,B,52,24,1,B313 
104,O,B,52,25,0,B316 
104,O,B,52,26,0,B312 
104,O,B,52,27,1,B326 
104,O,B,52,28,0,B321 
104,O,B,52,29,0,B322 
104,O,B,52,30,1,B323 
104,O,B,52,31,1,B325 
104,O,B,52,32,1,B324 
104,O,B,52,33,1,B332 
104,O,B,52,34,1,B335 
104,O,B,52,35,1,B333 
104,O,B,52,36,1,B331 
104,O,B,52,37,0,B334 
104,O,B,52,38,0,B342 
104,O,B,52,39,1,B341 
104,O,B,52,40,1,B346 
104,O,B,52,41,0,B344 
104,O,B,52,42,0,B345 
104,O,B,52,43,1,B343 
104,O,B,52,44,0,B352 
104,O,B,52,45,0,B355 
104,O,B,52,46,1,B354 
104,O,B,52,47,1,B351 
104,O,B,52,48,0,B364 
104,O,B,52,49,0,B366 
104,O,B,52,50,1,B365 
104,O,B,52,51,1,B361 
104,O,B,52,52,0,B362 
104,C,B,52, 1,1,B101 
104,C,B,52, 2,1,B115 
104,C,B,52, 3,1,B122 
104,C,B,52, 4,0,B136 
104,C,B,52, 5,1,B137 
104,C,B,52, 6,1,B146 
104,C,B,52, 7,0,B147 
104,C,B,52, 8,0,B154 
104,C,B,52, 9,0,B156 
104,C,B,52,10,0,B155 
104,C,B,52,11,0,B157 
104,C,B,52,12,1,B166 
104,C,B,52,13,0,B164 
104,C,B,52,14,1,B167 
104,C,B,52,15,0,B165 
104,C,B,52,16,0,B303 
104,C,B,52,17,1,B305 
104,C,B,52,18,0,B302 
104,C,B,52,19,1,B301 
104,C,B,52,20,1,B304 
104,C,B,52,21,1,B311 
104,C,B,52,22,1,B314 
104,C,B,52,23,0,B315 
104,C,B,52,24,1,B313 
104,C,B,52,25,0,B316 
104,C,B,52,26,1,B312 
104,C,B,52,27,1,B326 
104,C,B,52,28,0,B321 
104,C,B,52,29,0,B322 
104,C,B,52,30,1,B323 
104,C,B,52,31,1,B325 
104,C,B,52,32,1,B324 
104,C,B,52,33,1,B332 
104,C,B,52,34,1,B335 
104,C,B,52,35,1,B333 
104,C,B,52,36,1,B331 
104,C,B,52,37,1,B334 
104,C,B,52,38,1,B342 
104,C,B,52,39,1,B341 
104,C,B,52,40,1,B346 
104,C,B,52,41,1,B344 
104,C,B,52,42,0,B345 
104,C,B,52,43,1,B343 
104,C,B,52,44,0,B352 
104,C,B,52,45,1,B355 
104,C,B,52,46,1,B354 
104,C,B,52,47,1,B351 
104,C,B,52,48,1,B364 
104,C,B,52,49,1,B366 
104,C,B,52,50,1,B365 
104,C,B,52,51,1,B361 
104,C,B,52,52,1,B362 
104,M,B,52, 1,1,B101 
104,M,B,52, 2,1,B115 
104,M,B,52, 3,1,B122 
104,M,B,52, 4,0,B136 
104,M,B,52, 5,1,B137 
104,M,B,52, 6,1,B146 
104,M,B,52, 7,0,B147 
104,M,B,52, 8,0,B154 
104,M,B,52, 9,0,B156 
104,M,B,52,10,0,B155 
104,M,B,52,11,0,B157 
104,M,B,52,12,0,B166 
104,M,B,52,13,0,B164 
104,M,B,52,14,1,B167 
104,M,B,52,15,0,B165 
104,M,B,52,16,0,B303 
104,M,B,52,17,1,B305 
104,M,B,52,18,0,B302 
104,M,B,52,19,1,B301 
104,M,B,52,20,1,B304 
104,M,B,52,21,1,B311 
104,M,B,52,22,1,B314 
104,M,B,52,23,0,B315 
104,M,B,52,24,1,B313 
104,M,B,52,25,0,B316 
104,M,B,52,26,1,B312 
104,M,B,52,27,1,B326 
104,M,B,52,28,0,B321 
104,M,B,52,29,0,B322 
104,M,B,52,30,1,B323 
104,M,B,52,31,1,B325 
104,M,B,52,32,1,B324 
104,M,B,52,33,1,B332 
104,M,B,52,34,1,B335 
104,M,B,52,35,1,B333 
104,M,B,52,36,1,B331 
104,M,B,52,37,1,B334 
104,M,B,52,38,1,B342 
104,M,B,52,39,1,B341 
104,M,B,52,40,1,B346 
104,M,B,52,41,1,B344 
104,M,B,52,42,0,B345 
104,M,B,52,43,0,B343 
104,M,B,52,44,0,B352 
104,M,B,52,45,1,B355 
104,M,B,52,46,1,B354 
104,M,B,52,47,1,B351 
104,M,B,52,48,1,B364 
104,M,B,52,49,1,B366 
104,M,B,52,50,1,B365 
104,M,B,52,51,1,B361 
104,M,B,52,52,0,B362 
105,O,B,52, 1,0,B101 
105,O,B,52, 2,1,B115 
105,O,B,52, 3,1,B122 
105,O,B,52, 4,0,B136 
105,O,B,52, 5,1,B137 
105,O,B,52, 6,1,B146 
105,O,B,52, 7,1,B147 
105,O,B,52, 8,0,B154 
105,O,B,52, 9,1,B156 
105,O,B,52,10,0,B155 
105,O,B,52,11,1,B157 
105,O,B,52,12,1,B166 
105,O,B,52,13,1,B164 
105,O,B,52,14,0,B167 
105,O,B,52,15,1,B165 
105,O,B,52,16,1,B303 
105,O,B,52,17,0,B305 
105,O,B,52,18,0,B302 
105,O,B,52,19,0,B301 
105,O,B,52,20,1,B304 
105,O,B,52,21,1,B311 
105,O,B,52,22,1,B314 
105,O,B,52,23,0,B315 
105,O,B,52,24,0,B313 
105,O,B,52,25,1,B316 
105,O,B,52,26,1,B312 
105,O,B,52,27,0,B326 
105,O,B,52,28,1,B321 
105,O,B,52,29,1,B322 
105,O,B,52,30,1,B323 
105,O,B,52,31,1,B325 
105,O,B,52,32,0,B324 
105,O,B,52,33,0,B332 
105,O,B,52,34,0,B335 
105,O,B,52,35,1,B333 
105,O,B,52,36,0,B331 
105,O,B,52,37,1,B334 
105,O,B,52,38,1,B346 
105,O,B,52,39,0,B344 
105,O,B,52,40,1,B343 
105,O,B,52,41,1,B345 
105,O,B,52,42,1,B342 
105,O,B,52,43,1,B341 
105,O,B,52,44,1,B352 
105,O,B,52,45,1,B355 
105,O,B,52,46,0,B351 
105,O,B,52,47,1,B354 
105,O,B,52,48,0,B364 
105,O,B,52,49,1,B366 
105,O,B,52,50,1,B365 
105,O,B,52,51,1,B362 
105,O,B,52,52,0,B361 
105,C,B,52, 1,0,B101 
105,C,B,52, 2,0,B115 
105,C,B,52, 3,1,B122 
105,C,B,52, 4,0,B136 
105,C,B,52, 5,1,B137 
105,C,B,52, 6,1,B146 
105,C,B,52, 7,1,B147 
105,C,B,52, 8,0,B154 
105,C,B,52, 9,1,B156 
105,C,B,52,10,0,B155 
105,C,B,52,11,1,B157 
105,C,B,52,12,1,B166 
105,C,B,52,13,1,B164 
105,C,B,52,14,0,B167 
105,C,B,52,15,1,B165 
105,C,B,52,16,1,B303 
105,C,B,52,17,1,B305 
105,C,B,52,18,0,B302 
105,C,B,52,19,0,B301 
105,C,B,52,20,1,B304 
105,C,B,52,21,1,B311 
105,C,B,52,22,1,B314 
105,C,B,52,23,1,B315 
105,C,B,52,24,1,B313 
105,C,B,52,25,1,B316 
105,C,B,52,26,1,B312 
105,C,B,52,27,1,B326 
105,C,B,52,28,1,B321 
105,C,B,52,29,1,B322 
105,C,B,52,30,1,B323 
105,C,B,52,31,1,B325 
105,C,B,52,32,1,B324 
105,C,B,52,33,1,B332 
105,C,B,52,34,0,B335 
105,C,B,52,35,1,B333 
105,C,B,52,36,1,B331 
105,C,B,52,37,1,B334 
105,C,B,52,38,1,B346 
105,C,B,52,39,1,B344 
105,C,B,52,40,0,B343 
105,C,B,52,41,1,B345 
105,C,B,52,42,1,B342 
105,C,B,52,43,1,B341 
105,C,B,52,44,1,B352 
105,C,B,52,45,1,B355 
105,C,B,52,46,1,B351 
105,C,B,52,47,1,B354 
105,C,B,52,48,0,B364 
105,C,B,52,49,1,B366 
105,C,B,52,50,1,B365 
105,C,B,52,51,1,B362 
105,C,B,52,52,1,B361 
105,M,B,52, 1,0,B101 
105,M,B,52, 2,1,B115 
105,M,B,52, 3,0,B122 
105,M,B,52, 4,0,B136 
105,M,B,52, 5,1,B137 
105,M,B,52, 6,1,B146 
105,M,B,52, 7,1,B147 
105,M,B,52, 8,0,B154 
105,M,B,52, 9,1,B156 
105,M,B,52,10,0,B155 
105,M,B,52,11,1,B157 
105,M,B,52,12,1,B166 
105,M,B,52,13,1,B164 
105,M,B,52,14,0,B167 
105,M,B,52,15,1,B165 
105,M,B,52,16,0,B303 
105,M,B,52,17,1,B305 
105,M,B,52,18,0,B302 
105,M,B,52,19,0,B301 
105,M,B,52,20,0,B304 
105,M,B,52,21,1,B311 
105,M,B,52,22,1,B314 
105,M,B,52,23,1,B315 
105,M,B,52,24,1,B313 
105,M,B,52,25,1,B316 
105,M,B,52,26,1,B312 
105,M,B,52,27,0,B326 
105,M,B,52,28,1,B321 
105,M,B,52,29,1,B322 
105,M,B,52,30,1,B323 
105,M,B,52,31,1,B325 
105,M,B,52,32,1,B324 
105,M,B,52,33,1,B332 
105,M,B,52,34,0,B335 
105,M,B,52,35,1,B333 
105,M,B,52,36,0,B331 
105,M,B,52,37,1,B334 
105,M,B,52,38,1,B346 
105,M,B,52,39,1,B344 
105,M,B,52,40,0,B343 
105,M,B,52,41,0,B345 
105,M,B,52,42,1,B342 
105,M,B,52,43,1,B341 
105,M,B,52,44,1,B352 
105,M,B,52,45,1,B355 
105,M,B,52,46,1,B351 
105,M,B,52,47,1,B354 
105,M,B,52,48,0,B364 
105,M,B,52,49,1,B366 
105,M,B,52,50,1,B365 
105,M,B,52,51,1,B362 
105,M,B,52,52,1,B361 
106,O,B,52, 1,1,B101 
106,O,B,52, 2,1,B115 
106,O,B,52, 3,1,B122 
106,O,B,52, 4,0,B136 
106,O,B,52, 5,1,B137 
106,O,B,52, 6,0,B146 
106,O,B,52, 7,1,B147 
106,O,B,52, 8,0,B154 
106,O,B,52, 9,0,B156 
106,O,B,52,10,0,B155 
106,O,B,52,11,0,B157 
106,O,B,52,12,0,B166 
106,O,B,52,13,1,B164 
106,O,B,52,14,0,B167 
106,O,B,52,15,1,B165 
106,O,B,52,16,0,B303 
106,O,B,52,17,1,B305 
106,O,B,52,18,1,B302 
106,O,B,52,19,1,B301 
106,O,B,52,20,1,B304 
106,O,B,52,21,1,B311 
106,O,B,52,22,1,B314 
106,O,B,52,23,0,B315 
106,O,B,52,24,1,B313 
106,O,B,52,25,1,B316 
106,O,B,52,26,1,B312 
106,O,B,52,27,0,B326 
106,O,B,52,28,1,B323 
106,O,B,52,29,1,B322 
106,O,B,52,30,0,B321 
106,O,B,52,31,0,B325 
106,O,B,52,32,1,B324 
106,O,B,52,33,1,B332 
106,O,B,52,34,1,B335 
106,O,B,52,35,0,B333 
106,O,B,52,36,1,B331 
106,O,B,52,37,1,B334 
106,O,B,52,38,1,B344 
106,O,B,52,39,1,B346 
106,O,B,52,40,1,B342 
106,O,B,52,41,1,B343 
106,O,B,52,42,1,B345 
106,O,B,52,43,0,B341 
106,O,B,52,44,0,B352 
106,O,B,52,45,1,B355 
106,O,B,52,46,1,B351 
106,O,B,52,47,1,B354 
106,O,B,52,48,0,B366 
106,O,B,52,49,0,B365 
106,O,B,52,50,1,B362 
106,O,B,52,51,0,B361 
106,O,B,52,52,1,B364 
106,C,B,52, 1,1,B101 
106,C,B,52, 2,1,B115 
106,C,B,52, 3,1,B122 
106,C,B,52, 4,1,B136 
106,C,B,52, 5,1,B137 
106,C,B,52, 6,0,B146 
106,C,B,52, 7,1,B147 
106,C,B,52, 8,1,B154 
106,C,B,52, 9,0,B156 
106,C,B,52,10,1,B155 
106,C,B,52,11,1,B157 
106,C,B,52,12,0,B166 
106,C,B,52,13,1,B164 
106,C,B,52,14,0,B167 
106,C,B,52,15,1,B165 
106,C,B,52,16,0,B303 
106,C,B,52,17,1,B305 
106,C,B,52,18,1,B302 
106,C,B,52,19,1,B301 
106,C,B,52,20,1,B304 
106,C,B,52,21,1,B311 
106,C,B,52,22,1,B314 
106,C,B,52,23,1,B315 
106,C,B,52,24,1,B313 
106,C,B,52,25,1,B316 
106,C,B,52,26,1,B312 
106,C,B,52,27,1,B326 
106,C,B,52,28,1,B323 
106,C,B,52,29,1,B322 
106,C,B,52,30,0,B321 
106,C,B,52,31,0,B325 
106,C,B,52,32,1,B324 
106,C,B,52,33,1,B332 
106,C,B,52,34,1,B335 
106,C,B,52,35,1,B333 
106,C,B,52,36,1,B331 
106,C,B,52,37,1,B334 
106,C,B,52,38,1,B344 
106,C,B,52,39,1,B346 
106,C,B,52,40,1,B342 
106,C,B,52,41,1,B343 
106,C,B,52,42,1,B345 
106,C,B,52,43,0,B341 
106,C,B,52,44,1,B352 
106,C,B,52,45,1,B355 
106,C,B,52,46,1,B351 
106,C,B,52,47,1,B354 
106,C,B,52,48,1,B366 
106,C,B,52,49,1,B365 
106,C,B,52,50,1,B362 
106,C,B,52,51,1,B361 
106,C,B,52,52,1,B364 
106,M,B,52, 1,1,B101 
106,M,B,52, 2,1,B115 
106,M,B,52, 3,1,B122 
106,M,B,52, 4,1,B136 
106,M,B,52, 5,1,B137 
106,M,B,52, 6,1,B146 
106,M,B,52, 7,1,B147 
106,M,B,52, 8,0,B154 
106,M,B,52, 9,0,B156 
106,M,B,52,10,1,B155 
106,M,B,52,11,1,B157 
106,M,B,52,12,0,B166 
106,M,B,52,13,1,B164 
106,M,B,52,14,0,B167 
106,M,B,52,15,1,B165 
106,M,B,52,16,0,B303 
106,M,B,52,17,1,B305 
106,M,B,52,18,1,B302 
106,M,B,52,19,1,B301 
106,M,B,52,20,0,B304 
106,M,B,52,21,1,B311 
106,M,B,52,22,1,B314 
106,M,B,52,23,0,B315 
106,M,B,52,24,1,B313 
106,M,B,52,25,1,B316 
106,M,B,52,26,1,B312 
106,M,B,52,27,1,B326 
106,M,B,52,28,1,B323 
106,M,B,52,29,1,B322 
106,M,B,52,30,0,B321 
106,M,B,52,31,0,B325 
106,M,B,52,32,1,B324 
106,M,B,52,33,1,B332 
106,M,B,52,34,1,B335 
106,M,B,52,35,1,B333 
106,M,B,52,36,1,B331 
106,M,B,52,37,1,B334 
106,M,B,52,38,1,B344 
106,M,B,52,39,1,B346 
106,M,B,52,40,1,B342 
106,M,B,52,41,0,B343 
106,M,B,52,42,1,B345 
106,M,B,52,43,0,B341 
106,M,B,52,44,1,B352 
106,M,B,52,45,1,B355 
106,M,B,52,46,1,B351 
106,M,B,52,47,1,B354 
106,M,B,52,48,1,B366 
106,M,B,52,49,1,B365 
106,M,B,52,50,1,B362 
106,M,B,52,51,1,B361 
106,M,B,52,52,1,B364 
107,O,B,52, 1,1,B101 
107,O,B,52, 2,0,B115 
107,O,B,52, 3,1,B122 
107,O,B,52, 4,1,B136 
107,O,B,52, 5,1,B137 
107,O,B,52, 6,0,B146 
107,O,B,52, 7,1,B147 
107,O,B,52, 8,1,B154 
107,O,B,52, 9,1,B156 
107,O,B,52,10,1,B155 
107,O,B,52,11,1,B157 
107,O,B,52,12,1,B164 
107,O,B,52,13,1,B166 
107,O,B,52,14,0,B167 
107,O,B,52,15,1,B165 
107,O,B,52,16,1,B303 
107,O,B,52,17,1,B305 
107,O,B,52,18,1,B302 
107,O,B,52,19,1,B301 
107,O,B,52,20,1,B304 
107,O,B,52,21,0,B311 
107,O,B,52,22,1,B314 
107,O,B,52,23,1,B315 
107,O,B,52,24,1,B313 
107,O,B,52,25,1,B316 
107,O,B,52,26,1,B312 
107,O,B,52,27,1,B326 
107,O,B,52,28,1,B321 
107,O,B,52,29,1,B322 
107,O,B,52,30,1,B323 
107,O,B,52,31,1,B325 
107,O,B,52,32,0,B324 
107,O,B,52,33,1,B332 
107,O,B,52,34,0,B335 
107,O,B,52,35,1,B333 
107,O,B,52,36,0,B331 
107,O,B,52,37,1,B334 
107,O,B,52,38,1,B344 
107,O,B,52,39,1,B346 
107,O,B,52,40,1,B343 
107,O,B,52,41,1,B342 
107,O,B,52,42,1,B345 
107,O,B,52,43,1,B341 
107,O,B,52,44,1,B352 
107,O,B,52,45,1,B355 
107,O,B,52,46,1,B351 
107,O,B,52,47,0,B354 
107,O,B,52,48,0,B364 
107,O,B,52,49,1,B365 
107,O,B,52,50,1,B366 
107,O,B,52,51,1,B362 
107,O,B,52,52,1,B361 
107,C,B,52, 1,1,B101 
107,C,B,52, 2,0,B115 
107,C,B,52, 3,1,B122 
107,C,B,52, 4,1,B136 
107,C,B,52, 5,1,B137 
107,C,B,52, 6,0,B146 
107,C,B,52, 7,1,B147 
107,C,B,52, 8,1,B154 
107,C,B,52, 9,1,B156 
107,C,B,52,10,1,B155 
107,C,B,52,11,1,B157 
107,C,B,52,12,1,B164 
107,C,B,52,13,1,B166 
107,C,B,52,14,1,B167 
107,C,B,52,15,1,B165 
107,C,B,52,16,1,B303 
107,C,B,52,17,1,B305 
107,C,B,52,18,1,B302 
107,C,B,52,19,1,B301 
107,C,B,52,20,1,B304 
107,C,B,52,21,1,B311 
107,C,B,52,22,1,B314 
107,C,B,52,23,1,B315 
107,C,B,52,24,1,B313 
107,C,B,52,25,1,B316 
107,C,B,52,26,1,B312 
107,C,B,52,27,1,B326 
107,C,B,52,28,1,B321 
107,C,B,52,29,1,B322 
107,C,B,52,30,0,B323 
107,C,B,52,31,1,B325 
107,C,B,52,32,1,B324 
107,C,B,52,33,1,B332 
107,C,B,52,34,0,B335 
107,C,B,52,35,1,B333 
107,C,B,52,36,1,B331 
107,C,B,52,37,1,B334 
107,C,B,52,38,1,B344 
107,C,B,52,39,1,B346 
107,C,B,52,40,1,B343 
107,C,B,52,41,1,B342 
107,C,B,52,42,1,B345 
107,C,B,52,43,1,B341 
107,C,B,52,44,1,B352 
107,C,B,52,45,1,B355 
107,C,B,52,46,1,B351 
107,C,B,52,47,0,B354 
107,C,B,52,48,0,B364 
107,C,B,52,49,1,B365 
107,C,B,52,50,1,B366 
107,C,B,52,51,1,B362 
107,C,B,52,52,1,B361 
107,M,B,52, 1,1,B101 
107,M,B,52, 2,0,B115 
107,M,B,52, 3,1,B122 
107,M,B,52, 4,1,B136 
107,M,B,52, 5,1,B137 
107,M,B,52, 6,0,B146 
107,M,B,52, 7,1,B147 
107,M,B,52, 8,1,B154 
107,M,B,52, 9,1,B156 
107,M,B,52,10,1,B155 
107,M,B,52,11,1,B157 
107,M,B,52,12,1,B164 
107,M,B,52,13,1,B166 
107,M,B,52,14,1,B167 
107,M,B,52,15,1,B165 
107,M,B,52,16,1,B303 
107,M,B,52,17,1,B305 
107,M,B,52,18,1,B302 
107,M,B,52,19,1,B301 
107,M,B,52,20,0,B304 
107,M,B,52,21,1,B311 
107,M,B,52,22,1,B314 
107,M,B,52,23,1,B315 
107,M,B,52,24,1,B313 
107,M,B,52,25,1,B316 
107,M,B,52,26,1,B312 
107,M,B,52,27,1,B326 
107,M,B,52,28,1,B321 
107,M,B,52,29,1,B322 
107,M,B,52,30,0,B323 
107,M,B,52,31,1,B325 
107,M,B,52,32,1,B324 
107,M,B,52,33,1,B332 
107,M,B,52,34,0,B335 
107,M,B,52,35,1,B333 
107,M,B,52,36,1,B331 
107,M,B,52,37,1,B334 
107,M,B,52,38,1,B344 
107,M,B,52,39,1,B346 
107,M,B,52,40,0,B343 
107,M,B,52,41,1,B342 
107,M,B,52,42,1,B345 
107,M,B,52,43,1,B341 
107,M,B,52,44,1,B352 
107,M,B,52,45,1,B355 
107,M,B,52,46,1,B351 
107,M,B,52,47,0,B354 
107,M,B,52,48,0,B364 
107,M,B,52,49,0,B365 
107,M,B,52,50,1,B366 
107,M,B,52,51,1,B362 
107,M,B,52,52,1,B361 
108,O,B,52, 1,0,B101 
108,O,B,52, 2,0,B115 
108,O,B,52, 3,0,B122 
108,O,B,52, 4,0,B136 
108,O,B,52, 5,0,B137 
108,O,B,52, 6,1,B146 
108,O,B,52, 7,1,B147 
108,O,B,52, 8,0,B154 
108,O,B,52, 9,0,B156 
108,O,B,52,10,0,B155 
108,O,B,52,11,0,B157 
108,O,B,52,12,1,B166 
108,O,B,52,13,1,B164 
108,O,B,52,14,0,B167 
108,O,B,52,15,1,B165 
108,O,B,52,16,0,B303 
108,O,B,52,17,0,B305 
108,O,B,52,18,0,B302 
108,O,B,52,19,0,B301 
108,O,B,52,20,1,B304 
108,O,B,52,21,1,B311 
108,O,B,52,22,0,B314 
108,O,B,52,23,0,B315 
108,O,B,52,24,0,B316 
108,O,B,52,25,0,B313 
108,O,B,52,26,0,B312 
108,O,B,52,27,1,B326 
108,O,B,52,28,0,B321 
108,O,B,52,29,1,B323 
108,O,B,52,30,1,B322 
108,O,B,52,31,0,B325 
108,O,B,52,32,1,B324 
108,O,B,52,33,0,B332 
108,O,B,52,34,0,B335 
108,O,B,52,35,1,B333 
108,O,B,52,36,1,B331 
108,O,B,52,37,0,B334 
108,O,B,52,38,1,B346 
108,O,B,52,39,0,B341 
108,O,B,52,40,1,B342 
108,O,B,52,41,1,B344 
108,O,B,52,42,0,B343 
108,O,B,52,43,1,B345 
108,O,B,52,44,0,B352 
108,O,B,52,45,0,B355 
108,O,B,52,46,1,B354 
108,O,B,52,47,0,B351 
108,O,B,52,48,1,B365 
108,O,B,52,49,0,B366 
108,O,B,52,50,1,B362 
108,O,B,52,51,1,B364 
108,O,B,52,52,0,B361 
108,C,B,52, 1,0,B101 
108,C,B,52, 2,0,B115 
108,C,B,52, 3,0,B122 
108,C,B,52, 4,0,B136 
108,C,B,52, 5,0,B137 
108,C,B,52, 6,1,B146 
108,C,B,52, 7,0,B147 
108,C,B,52, 8,0,B154 
108,C,B,52, 9,0,B156 
108,C,B,52,10,0,B155 
108,C,B,52,11,0,B157 
108,C,B,52,12,1,B166 
108,C,B,52,13,1,B164 
108,C,B,52,14,0,B167 
108,C,B,52,15,0,B165 
108,C,B,52,16,0,B303 
108,C,B,52,17,0,B305 
108,C,B,52,18,0,B302 
108,C,B,52,19,0,B301 
108,C,B,52,20,0,B304 
108,C,B,52,21,0,B311 
108,C,B,52,22,0,B314 
108,C,B,52,23,0,B315 
108,C,B,52,24,0,B316 
108,C,B,52,25,0,B313 
108,C,B,52,26,0,B312 
108,C,B,52,27,0,B326 
108,C,B,52,28,0,B321 
108,C,B,52,29,1,B323 
108,C,B,52,30,1,B322 
108,C,B,52,31,0,B325 
108,C,B,52,32,0,B324 
108,C,B,52,33,0,B332 
108,C,B,52,34,0,B335 
108,C,B,52,35,0,B333 
108,C,B,52,36,0,B331 
108,C,B,52,37,0,B334 
108,C,B,52,38,0,B346 
108,C,B,52,39,0,B341 
108,C,B,52,40,1,B342 
108,C,B,52,41,0,B344 
108,C,B,52,42,0,B343 
108,C,B,52,43,1,B345 
108,C,B,52,44,0,B352 
108,C,B,52,45,0,B355 
108,C,B,52,46,0,B354 
108,C,B,52,47,0,B351 
108,C,B,52,48,0,B365 
108,C,B,52,49,0,B366 
108,C,B,52,50,1,B362 
108,C,B,52,51,1,B364 
108,C,B,52,52,0,B361 
108,M,B,52, 1,0,B101 
108,M,B,52, 2,0,B115 
108,M,B,52, 3,0,B122 
108,M,B,52, 4,1,B136 
108,M,B,52, 5,0,B137 
108,M,B,52, 6,1,B146 
108,M,B,52, 7,0,B147 
108,M,B,52, 8,0,B154 
108,M,B,52, 9,0,B156 
108,M,B,52,10,0,B155 
108,M,B,52,11,0,B157 
108,M,B,52,12,1,B166 
108,M,B,52,13,1,B164 
108,M,B,52,14,0,B167 
108,M,B,52,15,1,B165 
108,M,B,52,16,0,B303 
108,M,B,52,17,0,B305 
108,M,B,52,18,0,B302 
108,M,B,52,19,0,B301 
108,M,B,52,20,1,B304 
108,M,B,52,21,0,B311 
108,M,B,52,22,0,B314 
108,M,B,52,23,0,B315 
108,M,B,52,24,0,B316 
108,M,B,52,25,0,B313 
108,M,B,52,26,0,B312 
108,M,B,52,27,0,B326 
108,M,B,52,28,0,B321 
108,M,B,52,29,1,B323 
108,M,B,52,30,1,B322 
108,M,B,52,31,0,B325 
108,M,B,52,32,0,B324 
108,M,B,52,33,0,B332 
108,M,B,52,34,0,B335 
108,M,B,52,35,0,B333 
108,M,B,52,36,1,B331 
108,M,B,52,37,0,B334 
108,M,B,52,38,0,B346 
108,M,B,52,39,0,B341 
108,M,B,52,40,1,B342 
108,M,B,52,41,0,B344 
108,M,B,52,42,0,B343 
108,M,B,52,43,1,B345 
108,M,B,52,44,0,B352 
108,M,B,52,45,0,B355 
108,M,B,52,46,1,B354 
108,M,B,52,47,0,B351 
108,M,B,52,48,1,B365 
108,M,B,52,49,0,B366 
108,M,B,52,50,1,B362 
108,M,B,52,51,0,B364 
108,M,B,52,52,0,B361 
109,O,B,52, 1,1,B101 
109,O,B,52, 2,1,B115 
109,O,B,52, 3,1,B122 
109,O,B,52, 4,1,B136 
109,O,B,52, 5,1,B137 
109,O,B,52, 6,1,B146 
109,O,B,52, 7,0,B147 
109,O,B,52, 8,0,B154 
109,O,B,52, 9,1,B156 
109,O,B,52,10,1,B155 
109,O,B,52,11,1,B157 
109,O,B,52,12,0,B166 
109,O,B,52,13,1,B164 
109,O,B,52,14,1,B167 
109,O,B,52,15,1,B165 
109,O,B,52,16,1,B302 
109,O,B,52,17,1,B303 
109,O,B,52,18,0,B305 
109,O,B,52,19,0,B301 
109,O,B,52,20,1,B304 
109,O,B,52,21,0,B311 
109,O,B,52,22,1,B314 
109,O,B,52,23,0,B315 
109,O,B,52,24,1,B313 
109,O,B,52,25,1,B316 
109,O,B,52,26,1,B312 
109,O,B,52,27,0,B326 
109,O,B,52,28,1,B321 
109,O,B,52,29,0,B322 
109,O,B,52,30,0,B323 
109,O,B,52,31,1,B325 
109,O,B,52,32,1,B324 
109,O,B,52,33,1,B332 
109,O,B,52,34,1,B335 
109,O,B,52,35,1,B333 
109,O,B,52,36,1,B331 
109,O,B,52,37,1,B334 
109,O,B,52,38,0,B344 
109,O,B,52,39,1,B342 
109,O,B,52,40,1,B343 
109,O,B,52,41,1,B345 
109,O,B,52,42,1,B341 
109,O,B,52,43,0,B346 
109,O,B,52,44,1,B352 
109,O,B,52,45,1,B355 
109,O,B,52,46,1,B354 
109,O,B,52,47,1,B351 
109,O,B,52,48,1,B364 
109,O,B,52,49,0,B366 
109,O,B,52,50,0,B361 
109,O,B,52,51,0,B365 
109,O,B,52,52,1,B362 
109,C,B,52, 1,1,B101 
109,C,B,52, 2,1,B115 
109,C,B,52, 3,1,B122 
109,C,B,52, 4,1,B136 
109,C,B,52, 5,1,B137 
109,C,B,52, 6,1,B146 
109,C,B,52, 7,1,B147 
109,C,B,52, 8,1,B154 
109,C,B,52, 9,1,B156 
109,C,B,52,10,1,B155 
109,C,B,52,11,1,B157 
109,C,B,52,12,0,B166 
109,C,B,52,13,1,B164 
109,C,B,52,14,1,B167 
109,C,B,52,15,1,B165 
109,C,B,52,16,1,B302 
109,C,B,52,17,1,B303 
109,C,B,52,18,1,B305 
109,C,B,52,19,0,B301 
109,C,B,52,20,0,B304 
109,C,B,52,21,1,B311 
109,C,B,52,22,1,B314 
109,C,B,52,23,0,B315 
109,C,B,52,24,1,B313 
109,C,B,52,25,1,B316 
109,C,B,52,26,1,B312 
109,C,B,52,27,1,B326 
109,C,B,52,28,1,B321 
109,C,B,52,29,0,B322 
109,C,B,52,30,1,B323 
109,C,B,52,31,1,B325 
109,C,B,52,32,1,B324 
109,C,B,52,33,1,B332 
109,C,B,52,34,1,B335 
109,C,B,52,35,1,B333 
109,C,B,52,36,1,B331 
109,C,B,52,37,1,B334 
109,C,B,52,38,1,B344 
109,C,B,52,39,1,B342 
109,C,B,52,40,1,B343 
109,C,B,52,41,1,B345 
109,C,B,52,42,0,B341 
109,C,B,52,43,1,B346 
109,C,B,52,44,1,B352 
109,C,B,52,45,1,B355 
109,C,B,52,46,1,B354 
109,C,B,52,47,1,B351 
109,C,B,52,48,1,B364 
109,C,B,52,49,1,B366 
109,C,B,52,50,1,B361 
109,C,B,52,51,1,B365 
109,C,B,52,52,1,B362 
109,M,B,52, 1,1,B101 
109,M,B,52, 2,1,B115 
109,M,B,52, 3,1,B122 
109,M,B,52, 4,1,B136 
109,M,B,52, 5,1,B137 
109,M,B,52, 6,1,B146 
109,M,B,52, 7,1,B147 
109,M,B,52, 8,1,B154 
109,M,B,52, 9,1,B156 
109,M,B,52,10,1,B155 
109,M,B,52,11,1,B157 
109,M,B,52,12,1,B166 
109,M,B,52,13,1,B164 
109,M,B,52,14,1,B167 
109,M,B,52,15,1,B165 
109,M,B,52,16,1,B302 
109,M,B,52,17,1,B303 
109,M,B,52,18,1,B305 
109,M,B,52,19,1,B301 
109,M,B,52,20,1,B304 
109,M,B,52,21,1,B311 
109,M,B,52,22,1,B314 
109,M,B,52,23,0,B315 
109,M,B,52,24,1,B313 
109,M,B,52,25,1,B316 
109,M,B,52,26,1,B312 
109,M,B,52,27,1,B326 
109,M,B,52,28,1,B321 
109,M,B,52,29,0,B322 
109,M,B,52,30,1,B323 
109,M,B,52,31,1,B325 
109,M,B,52,32,1,B324 
109,M,B,52,33,1,B332 
109,M,B,52,34,1,B335 
109,M,B,52,35,1,B333 
109,M,B,52,36,1,B331 
109,M,B,52,37,1,B334 
109,M,B,52,38,1,B344 
109,M,B,52,39,1,B342 
109,M,B,52,40,1,B343 
109,M,B,52,41,1,B345 
109,M,B,52,42,0,B341 
109,M,B,52,43,1,B346 
109,M,B,52,44,1,B352 
109,M,B,52,45,1,B355 
109,M,B,52,46,1,B354 
109,M,B,52,47,1,B351 
109,M,B,52,48,1,B364 
109,M,B,52,49,1,B366 
109,M,B,52,50,1,B361 
109,M,B,52,51,0,B365 
109,M,B,52,52,1,B362 
110,O,B,52, 1,1,B101 
110,O,B,52, 2,1,B115 
110,O,B,52, 3,0,B122 
110,O,B,52, 4,0,B136 
110,O,B,52, 5,1,B137 
110,O,B,52, 6,1,B146 
110,O,B,52, 7,0,B147 
110,O,B,52, 8,0,B154 
110,O,B,52, 9,0,B156 
110,O,B,52,10,0,B155 
110,O,B,52,11,0,B157 
110,O,B,52,12,1,B164 
110,O,B,52,13,1,B166 
110,O,B,52,14,1,B167 
110,O,B,52,15,1,B165 
110,O,B,52,16,0,B302 
110,O,B,52,17,1,B303 
110,O,B,52,18,1,B305 
110,O,B,52,19,1,B301 
110,O,B,52,20,0,B304 
110,O,B,52,21,1,B311 
110,O,B,52,22,0,B314 
110,O,B,52,23,0,B315 
110,O,B,52,24,1,B313 
110,O,B,52,25,1,B316 
110,O,B,52,26,1,B312 
110,O,B,52,27,1,B326 
110,O,B,52,28,0,B321 
110,O,B,52,29,0,B322 
110,O,B,52,30,0,B323 
110,O,B,52,31,0,B325 
110,O,B,52,32,1,B324 
110,O,B,52,33,1,B332 
110,O,B,52,34,1,B335 
110,O,B,52,35,0,B333 
110,O,B,52,36,1,B331 
110,O,B,52,37,1,B334 
110,O,B,52,38,0,B346 
110,O,B,52,39,1,B345 
110,O,B,52,40,0,B343 
110,O,B,52,41,0,B342 
110,O,B,52,42,1,B341 
110,O,B,52,43,0,B344 
110,O,B,52,44,1,B352 
110,O,B,52,45,1,B354 
110,O,B,52,46,1,B355 
110,O,B,52,47,1,B351 
110,O,B,52,48,1,B365 
110,O,B,52,49,1,B366 
110,O,B,52,50,1,B364 
110,O,B,52,51,0,B362 
110,O,B,52,52,1,B361 
110,C,B,52, 1,1,B101 
110,C,B,52, 2,1,B115 
110,C,B,52, 3,0,B122 
110,C,B,52, 4,0,B136 
110,C,B,52, 5,1,B137 
110,C,B,52, 6,1,B146 
110,C,B,52, 7,1,B147 
110,C,B,52, 8,1,B154 
110,C,B,52, 9,0,B156 
110,C,B,52,10,0,B155 
110,C,B,52,11,0,B157 
110,C,B,52,12,1,B164 
110,C,B,52,13,1,B166 
110,C,B,52,14,1,B167 
110,C,B,52,15,1,B165 
110,C,B,52,16,0,B302 
110,C,B,52,17,1,B303 
110,C,B,52,18,1,B305 
110,C,B,52,19,1,B301 
110,C,B,52,20,0,B304 
110,C,B,52,21,1,B311 
110,C,B,52,22,1,B314 
110,C,B,52,23,1,B315 
110,C,B,52,24,1,B313 
110,C,B,52,25,1,B316 
110,C,B,52,26,1,B312 
110,C,B,52,27,1,B326 
110,C,B,52,28,0,B321 
110,C,B,52,29,0,B322 
110,C,B,52,30,1,B323 
110,C,B,52,31,0,B325 
110,C,B,52,32,1,B324 
110,C,B,52,33,1,B332 
110,C,B,52,34,1,B335 
110,C,B,52,35,1,B333 
110,C,B,52,36,1,B331 
110,C,B,52,37,1,B334 
110,C,B,52,38,1,B346 
110,C,B,52,39,1,B345 
110,C,B,52,40,0,B343 
110,C,B,52,41,1,B342 
110,C,B,52,42,1,B341 
110,C,B,52,43,0,B344 
110,C,B,52,44,1,B352 
110,C,B,52,45,1,B354 
110,C,B,52,46,1,B355 
110,C,B,52,47,1,B351 
110,C,B,52,48,1,B365 
110,C,B,52,49,1,B366 
110,C,B,52,50,1,B364 
110,C,B,52,51,1,B362 
110,C,B,52,52,1,B361 
110,M,B,52, 1,1,B101 
110,M,B,52, 2,1,B115 
110,M,B,52, 3,0,B122 
110,M,B,52, 4,0,B136 
110,M,B,52, 5,1,B137 
110,M,B,52, 6,1,B146 
110,M,B,52, 7,0,B147 
110,M,B,52, 8,1,B154 
110,M,B,52, 9,0,B156 
110,M,B,52,10,0,B155 
110,M,B,52,11,0,B157 
110,M,B,52,12,1,B164 
110,M,B,52,13,1,B166 
110,M,B,52,14,1,B167 
110,M,B,52,15,1,B165 
110,M,B,52,16,0,B302 
110,M,B,52,17,1,B303 
110,M,B,52,18,1,B305 
110,M,B,52,19,1,B301 
110,M,B,52,20,1,B304 
110,M,B,52,21,1,B311 
110,M,B,52,22,1,B314 
110,M,B,52,23,1,B315 
110,M,B,52,24,1,B313 
110,M,B,52,25,1,B316 
110,M,B,52,26,1,B312 
110,M,B,52,27,1,B326 
110,M,B,52,28,0,B321 
110,M,B,52,29,0,B322 
110,M,B,52,30,1,B323 
110,M,B,52,31,0,B325 
110,M,B,52,32,1,B324 
110,M,B,52,33,1,B332 
110,M,B,52,34,1,B335 
110,M,B,52,35,1,B333 
110,M,B,52,36,1,B331 
110,M,B,52,37,1,B334 
110,M,B,52,38,1,B346 
110,M,B,52,39,1,B345 
110,M,B,52,40,0,B343 
110,M,B,52,41,1,B342 
110,M,B,52,42,0,B341 
110,M,B,52,43,0,B344 
110,M,B,52,44,1,B352 
110,M,B,52,45,1,B354 
110,M,B,52,46,1,B355 
110,M,B,52,47,1,B351 
110,M,B,52,48,1,B365 
110,M,B,52,49,1,B366 
110,M,B,52,50,1,B364 
110,M,B,52,51,0,B362 
110,M,B,52,52,1,B361 
111,O,B,52, 1,1,B101 
111,O,B,52, 2,1,B115 
111,O,B,52, 3,1,B122 
111,O,B,52, 4,0,B136 
111,O,B,52, 5,1,B137 
111,O,B,52, 6,1,B146 
111,O,B,52, 7,1,B147 
111,O,B,52, 8,0,B154 
111,O,B,52, 9,0,B156 
111,O,B,52,10,0,B157 
111,O,B,52,11,1,B155 
111,O,B,52,12,0,B166 
111,O,B,52,13,0,B164 
111,O,B,52,14,0,B167 
111,O,B,52,15,0,B165 
111,O,B,52,16,0,B302 
111,O,B,52,17,1,B303 
111,O,B,52,18,1,B305 
111,O,B,52,19,1,B301 
111,O,B,52,20,1,B304 
111,O,B,52,21,1,B311 
111,O,B,52,22,0,B314 
111,O,B,52,23,0,B315 
111,O,B,52,24,1,B316 
111,O,B,52,25,1,B313 
111,O,B,52,26,1,B312 
111,O,B,52,27,1,B326 
111,O,B,52,28,1,B323 
111,O,B,52,29,1,B322 
111,O,B,52,30,1,B321 
111,O,B,52,31,1,B325 
111,O,B,52,32,1,B324 
111,O,B,52,33,1,B332 
111,O,B,52,34,1,B335 
111,O,B,52,35,1,B333 
111,O,B,52,36,1,B331 
111,O,B,52,37,1,B334 
111,O,B,52,38,1,B346 
111,O,B,52,39,1,B343 
111,O,B,52,40,1,B344 
111,O,B,52,41,0,B342 
111,O,B,52,42,1,B341 
111,O,B,52,43,1,B345 
111,O,B,52,44,1,B352 
111,O,B,52,45,1,B355 
111,O,B,52,46,1,B351 
111,O,B,52,47,1,B354 
111,O,B,52,48,1,B366 
111,O,B,52,49,1,B361 
111,O,B,52,50,1,B364 
111,O,B,52,51,0,B365 
111,O,B,52,52,1,B362 
111,C,B,52, 1,1,B101 
111,C,B,52, 2,1,B115 
111,C,B,52, 3,1,B122 
111,C,B,52, 4,1,B136 
111,C,B,52, 5,1,B137 
111,C,B,52, 6,1,B146 
111,C,B,52, 7,1,B147 
111,C,B,52, 8,1,B154 
111,C,B,52, 9,1,B156 
111,C,B,52,10,1,B157 
111,C,B,52,11,1,B155 
111,C,B,52,12,0,B166 
111,C,B,52,13,0,B164 
111,C,B,52,14,0,B167 
111,C,B,52,15,1,B165 
111,C,B,52,16,0,B302 
111,C,B,52,17,1,B303 
111,C,B,52,18,1,B305 
111,C,B,52,19,1,B301 
111,C,B,52,20,0,B304 
111,C,B,52,21,1,B311 
111,C,B,52,22,1,B314 
111,C,B,52,23,0,B315 
111,C,B,52,24,1,B316 
111,C,B,52,25,1,B313 
111,C,B,52,26,1,B312 
111,C,B,52,27,0,B326 
111,C,B,52,28,1,B323 
111,C,B,52,29,1,B322 
111,C,B,52,30,1,B321 
111,C,B,52,31,1,B325 
111,C,B,52,32,1,B324 
111,C,B,52,33,1,B332 
111,C,B,52,34,1,B335 
111,C,B,52,35,1,B333 
111,C,B,52,36,1,B331 
111,C,B,52,37,1,B334 
111,C,B,52,38,1,B346 
111,C,B,52,39,1,B343 
111,C,B,52,40,1,B344 
111,C,B,52,41,1,B342 
111,C,B,52,42,1,B341 
111,C,B,52,43,1,B345 
111,C,B,52,44,1,B352 
111,C,B,52,45,1,B355 
111,C,B,52,46,1,B351 
111,C,B,52,47,1,B354 
111,C,B,52,48,1,B366 
111,C,B,52,49,1,B361 
111,C,B,52,50,1,B364 
111,C,B,52,51,1,B365 
111,C,B,52,52,1,B362 
111,M,B,52, 1,1,B101 
111,M,B,52, 2,1,B115 
111,M,B,52, 3,1,B122 
111,M,B,52, 4,1,B136 
111,M,B,52, 5,1,B137 
111,M,B,52, 6,1,B146 
111,M,B,52, 7,1,B147 
111,M,B,52, 8,1,B154 
111,M,B,52, 9,1,B156 
111,M,B,52,10,0,B157 
111,M,B,52,11,1,B155 
111,M,B,52,12,1,B166 
111,M,B,52,13,0,B164 
111,M,B,52,14,0,B167 
111,M,B,52,15,1,B165 
111,M,B,52,16,0,B302 
111,M,B,52,17,1,B303 
111,M,B,52,18,1,B305 
111,M,B,52,19,1,B301 
111,M,B,52,20,1,B304 
111,M,B,52,21,1,B311 
111,M,B,52,22,1,B314 
111,M,B,52,23,0,B315 
111,M,B,52,24,1,B316 
111,M,B,52,25,1,B313 
111,M,B,52,26,1,B312 
111,M,B,52,27,1,B326 
111,M,B,52,28,1,B323 
111,M,B,52,29,1,B322 
111,M,B,52,30,1,B321 
111,M,B,52,31,1,B325 
111,M,B,52,32,1,B324 
111,M,B,52,33,1,B332 
111,M,B,52,34,1,B335 
111,M,B,52,35,1,B333 
111,M,B,52,36,1,B331 
111,M,B,52,37,1,B334 
111,M,B,52,38,1,B346 
111,M,B,52,39,1,B343 
111,M,B,52,40,1,B344 
111,M,B,52,41,1,B342 
111,M,B,52,42,0,B341 
111,M,B,52,43,1,B345 
111,M,B,52,44,1,B352 
111,M,B,52,45,1,B355 
111,M,B,52,46,1,B351 
111,M,B,52,47,1,B354 
111,M,B,52,48,1,B366 
111,M,B,52,49,1,B361 
111,M,B,52,50,1,B364 
111,M,B,52,51,0,B365 
111,M,B,52,52,1,B362 
112,O,B,52, 1,0,B101 
112,O,B,52, 2,0,B115 
112,O,B,52, 3,1,B122 
112,O,B,52, 4,0,B136 
112,O,B,52, 5,0,B137 
112,O,B,52, 6,1,B146 
112,O,B,52, 7,0,B147 
112,O,B,52, 8,0,B154 
112,O,B,52, 9,1,B156 
112,O,B,52,10,0,B155 
112,O,B,52,11,1,B157 
112,O,B,52,12,1,B164 
112,O,B,52,13,1,B166 
112,O,B,52,14,1,B167 
112,O,B,52,15,1,B165 
112,O,B,52,16,1,B302 
112,O,B,52,17,1,B305 
112,O,B,52,18,1,B303 
112,O,B,52,19,0,B301 
112,O,B,52,20,1,B304 
112,O,B,52,21,0,B311 
112,O,B,52,22,0,B314 
112,O,B,52,23,1,B315 
112,O,B,52,24,1,B316 
112,O,B,52,25,1,B313 
112,O,B,52,26,1,B312 
112,O,B,52,27,1,B326 
112,O,B,52,28,1,B321 
112,O,B,52,29,1,B322 
112,O,B,52,30,1,B323 
112,O,B,52,31,1,B325 
112,O,B,52,32,0,B324 
112,O,B,52,33,1,B332 
112,O,B,52,34,0,B335 
112,O,B,52,35,1,B333 
112,O,B,52,36,0,B331 
112,O,B,52,37,1,B334 
112,O,B,52,38,0,B345 
112,O,B,52,39,0,B343 
112,O,B,52,40,0,B344 
112,O,B,52,41,0,B342 
112,O,B,52,42,1,B341 
112,O,B,52,43,1,B346 
112,O,B,52,44,1,B352 
112,O,B,52,45,1,B355 
112,O,B,52,46,1,B354 
112,O,B,52,47,0,B351 
112,O,B,52,48,1,B365 
112,O,B,52,49,1,B364 
112,O,B,52,50,0,B366 
112,O,B,52,51,0,B362 
112,O,B,52,52,0,B361 
112,C,B,52, 1,0,B101 
112,C,B,52, 2,0,B115 
112,C,B,52, 3,1,B122 
112,C,B,52, 4,0,B136 
112,C,B,52, 5,0,B137 
112,C,B,52, 6,1,B146 
112,C,B,52, 7,0,B147 
112,C,B,52, 8,0,B154 
112,C,B,52, 9,1,B156 
112,C,B,52,10,0,B155 
112,C,B,52,11,1,B157 
112,C,B,52,12,1,B164 
112,C,B,52,13,1,B166 
112,C,B,52,14,1,B167 
112,C,B,52,15,1,B165 
112,C,B,52,16,1,B302 
112,C,B,52,17,1,B305 
112,C,B,52,18,1,B303 
112,C,B,52,19,0,B301 
112,C,B,52,20,1,B304 
112,C,B,52,21,0,B311 
112,C,B,52,22,1,B314 
112,C,B,52,23,1,B315 
112,C,B,52,24,1,B316 
112,C,B,52,25,1,B313 
112,C,B,52,26,1,B312 
112,C,B,52,27,1,B326 
112,C,B,52,28,1,B321 
112,C,B,52,29,1,B322 
112,C,B,52,30,1,B323 
112,C,B,52,31,1,B325 
112,C,B,52,32,1,B324 
112,C,B,52,33,1,B332 
112,C,B,52,34,0,B335 
112,C,B,52,35,1,B333 
112,C,B,52,36,0,B331 
112,C,B,52,37,1,B334 
112,C,B,52,38,1,B345 
112,C,B,52,39,1,B343 
112,C,B,52,40,0,B344 
112,C,B,52,41,1,B342 
112,C,B,52,42,1,B341 
112,C,B,52,43,1,B346 
112,C,B,52,44,1,B352 
112,C,B,52,45,1,B355 
112,C,B,52,46,1,B354 
112,C,B,52,47,1,B351 
112,C,B,52,48,1,B365 
112,C,B,52,49,1,B364 
112,C,B,52,50,1,B366 
112,C,B,52,51,1,B362 
112,C,B,52,52,1,B361 
112,M,B,52, 1,0,B101 
112,M,B,52, 2,0,B115 
112,M,B,52, 3,1,B122 
112,M,B,52, 4,0,B136 
112,M,B,52, 5,0,B137 
112,M,B,52, 6,1,B146 
112,M,B,52, 7,0,B147 
112,M,B,52, 8,0,B154 
112,M,B,52, 9,1,B156 
112,M,B,52,10,0,B155 
112,M,B,52,11,1,B157 
112,M,B,52,12,1,B164 
112,M,B,52,13,1,B166 
112,M,B,52,14,1,B167 
112,M,B,52,15,1,B165 
112,M,B,52,16,1,B302 
112,M,B,52,17,1,B305 
112,M,B,52,18,1,B303 
112,M,B,52,19,0,B301 
112,M,B,52,20,0,B304 
112,M,B,52,21,0,B311 
112,M,B,52,22,0,B314 
112,M,B,52,23,1,B315 
112,M,B,52,24,1,B316 
112,M,B,52,25,1,B313 
112,M,B,52,26,0,B312 
112,M,B,52,27,1,B326 
112,M,B,52,28,1,B321 
112,M,B,52,29,1,B322 
112,M,B,52,30,1,B323 
112,M,B,52,31,1,B325 
112,M,B,52,32,1,B324 
112,M,B,52,33,1,B332 
112,M,B,52,34,0,B335 
112,M,B,52,35,1,B333 
112,M,B,52,36,1,B331 
112,M,B,52,37,1,B334 
112,M,B,52,38,1,B345 
112,M,B,52,39,0,B343 
112,M,B,52,40,0,B344 
112,M,B,52,41,1,B342 
112,M,B,52,42,1,B341 
112,M,B,52,43,1,B346 
112,M,B,52,44,1,B352 
112,M,B,52,45,1,B355 
112,M,B,52,46,1,B354 
112,M,B,52,47,1,B351 
112,M,B,52,48,0,B365 
112,M,B,52,49,1,B364 
112,M,B,52,50,1,B366 
112,M,B,52,51,1,B362 
112,M,B,52,52,1,B361 
113,O,B,52, 1,0,B101 
113,O,B,52, 2,1,B115 
113,O,B,52, 3,0,B122 
113,O,B,52, 4,1,B136 
113,O,B,52, 5,1,B137 
113,O,B,52, 6,1,B146 
113,O,B,52, 7,0,B147 
113,O,B,52, 8,1,B156 
113,O,B,52, 9,0,B154 
113,O,B,52,10,1,B157 
113,O,B,52,11,0,B155 
113,O,B,52,12,1,B166 
113,O,B,52,13,1,B164 
113,O,B,52,14,1,B167 
113,O,B,52,15,0,B165 
113,O,B,52,16,1,B301 
113,O,B,52,17,1,B303 
113,O,B,52,18,0,B305 
113,O,B,52,19,0,B304 
113,O,B,52,20,0,B302 
113,O,B,52,21,0,B314 
113,O,B,52,22,1,B311 
113,O,B,52,23,0,B315 
113,O,B,52,24,1,B316 
113,O,B,52,25,0,B313 
113,O,B,52,26,0,B312 
113,O,B,52,27,1,B322 
113,O,B,52,28,0,B326 
113,O,B,52,29,1,B321 
113,O,B,52,30,0,B323 
113,O,B,52,31,0,B324 
113,O,B,52,32,1,B325 
113,O,B,52,33,0,B332 
113,O,B,52,34,1,B335 
113,O,B,52,35,0,B333 
113,O,B,52,36,0,B331 
113,O,B,52,37,0,B334 
113,O,B,52,38,0,B346 
113,O,B,52,39,0,B344 
113,O,B,52,40,0,B342 
113,O,B,52,41,0,B341 
113,O,B,52,42,0,B343 
113,O,B,52,43,1,B345 
113,O,B,52,44,1,B352 
113,O,B,52,45,0,B351 
113,O,B,52,46,0,B354 
113,O,B,52,47,1,B355 
113,O,B,52,48,0,B366 
113,O,B,52,49,0,B365 
113,O,B,52,50,1,B364 
113,O,B,52,51,1,B362 
113,O,B,52,52,0,B361 
113,C,B,52, 1,0,B101 
113,C,B,52, 2,0,B115 
113,C,B,52, 3,0,B122 
113,C,B,52, 4,1,B136 
113,C,B,52, 5,1,B137 
113,C,B,52, 6,1,B146 
113,C,B,52, 7,0,B147 
113,C,B,52, 8,1,B156 
113,C,B,52, 9,1,B154 
113,C,B,52,10,1,B157 
113,C,B,52,11,0,B155 
113,C,B,52,12,0,B166 
113,C,B,52,13,1,B164 
113,C,B,52,14,1,B167 
113,C,B,52,15,1,B165 
113,C,B,52,16,1,B301 
113,C,B,52,17,1,B303 
113,C,B,52,18,0,B305 
113,C,B,52,19,1,B304 
113,C,B,52,20,0,B302 
113,C,B,52,21,1,B314 
113,C,B,52,22,1,B311 
113,C,B,52,23,1,B315 
113,C,B,52,24,0,B316 
113,C,B,52,25,0,B313 
113,C,B,52,26,1,B312 
113,C,B,52,27,0,B322 
113,C,B,52,28,0,B326 
113,C,B,52,29,1,B321 
113,C,B,52,30,0,B323 
113,C,B,52,31,0,B324 
113,C,B,52,32,1,B325 
113,C,B,52,33,1,B332 
113,C,B,52,34,1,B335 
113,C,B,52,35,0,B333 
113,C,B,52,36,0,B331 
113,C,B,52,37,1,B334 
113,C,B,52,38,1,B346 
113,C,B,52,39,0,B344 
113,C,B,52,40,0,B342 
113,C,B,52,41,0,B341 
113,C,B,52,42,1,B343 
113,C,B,52,43,1,B345 
113,C,B,52,44,1,B352 
113,C,B,52,45,1,B351 
113,C,B,52,46,0,B354 
113,C,B,52,47,1,B355 
113,C,B,52,48,0,B366 
113,C,B,52,49,0,B365 
113,C,B,52,50,1,B364 
113,C,B,52,51,1,B362 
113,C,B,52,52,1,B361 
113,M,B,52, 1,0,B101 
113,M,B,52, 2,0,B115 
113,M,B,52, 3,0,B122 
113,M,B,52, 4,1,B136 
113,M,B,52, 5,1,B137 
113,M,B,52, 6,1,B146 
113,M,B,52, 7,0,B147 
113,M,B,52, 8,1,B156 
113,M,B,52, 9,1,B154 
113,M,B,52,10,1,B157 
113,M,B,52,11,0,B155 
113,M,B,52,12,1,B166 
113,M,B,52,13,1,B164 
113,M,B,52,14,1,B167 
113,M,B,52,15,1,B165 
113,M,B,52,16,1,B301 
113,M,B,52,17,0,B303 
113,M,B,52,18,1,B305 
113,M,B,52,19,0,B304 
113,M,B,52,20,0,B302 
113,M,B,52,21,1,B314 
113,M,B,52,22,1,B311 
113,M,B,52,23,0,B315 
113,M,B,52,24,0,B316 
113,M,B,52,25,0,B313 
113,M,B,52,26,0,B312 
113,M,B,52,27,0,B322 
113,M,B,52,28,0,B326 
113,M,B,52,29,1,B321 
113,M,B,52,30,0,B323 
113,M,B,52,31,0,B324 
113,M,B,52,32,1,B325 
113,M,B,52,33,1,B332 
113,M,B,52,34,0,B335 
113,M,B,52,35,0,B333 
113,M,B,52,36,0,B331 
113,M,B,52,37,1,B334 
113,M,B,52,38,0,B346 
113,M,B,52,39,0,B344 
113,M,B,52,40,1,B342 
113,M,B,52,41,0,B341 
113,M,B,52,42,1,B343 
113,M,B,52,43,1,B345 
113,M,B,52,44,1,B352 
113,M,B,52,45,0,B351 
113,M,B,52,46,0,B354 
113,M,B,52,47,1,B355 
113,M,B,52,48,0,B366 
113,M,B,52,49,0,B365 
113,M,B,52,50,1,B364 
113,M,B,52,51,1,B362 
113,M,B,52,52,1,B361 
114,O,B,52, 1,1,B101 
114,O,B,52, 2,0,B115 
114,O,B,52, 3,0,B122 
114,O,B,52, 4,0,B136 
114,O,B,52, 5,0,B137 
114,O,B,52, 6,1,B146 
114,O,B,52, 7,0,B147 
114,O,B,52, 8,0,B154 
114,O,B,52, 9,1,B155 
114,O,B,52,10,0,B156 
114,O,B,52,11,0,B157 
114,O,B,52,12,0,B164 
114,O,B,52,13,0,B166 
114,O,B,52,14,0,B167 
114,O,B,52,15,0,B165 
114,O,B,52,16,0,B302 
114,O,B,52,17,0,B305 
114,O,B,52,18,1,B303 
114,O,B,52,19,0,B304 
114,O,B,52,20,0,B301 
114,O,B,52,21,0,B314 
114,O,B,52,22,0,B313 
114,O,B,52,23,0,B311 
114,O,B,52,24,0,B315 
114,O,B,52,25,0,B316 
114,O,B,52,26,1,B312 
114,O,B,52,27,1,B325 
114,O,B,52,28,0,B321 
114,O,B,52,29,0,B326 
114,O,B,52,30,0,B323 
114,O,B,52,31,0,B322 
114,O,B,52,32,1,B324 
114,O,B,52,33,0,B332 
114,O,B,52,34,0,B335 
114,O,B,52,35,0,B333 
114,O,B,52,36,0,B331 
114,O,B,52,37,0,B334 
114,O,B,52,38,0,B344 
114,O,B,52,39,0,B343 
114,O,B,52,40,1,B342 
114,O,B,52,41,0,B341 
114,O,B,52,42,0,B346 
114,O,B,52,43,0,B345 
114,O,B,52,44,0,B355 
114,O,B,52,45,0,B352 
114,O,B,52,46,1,B354 
114,O,B,52,47,0,B351 
114,O,B,52,48,0,B366 
114,O,B,52,49,0,B364 
114,O,B,52,50,0,B365 
114,O,B,52,51,0,B361 
114,O,B,52,52,0,B362 
114,C,B,52, 1,1,B101 
114,C,B,52, 2,0,B115 
114,C,B,52, 3,0,B122 
114,C,B,52, 4,0,B136 
114,C,B,52, 5,0,B137 
114,C,B,52, 6,1,B146 
114,C,B,52, 7,0,B147 
114,C,B,52, 8,0,B154 
114,C,B,52, 9,1,B155 
114,C,B,52,10,0,B156 
114,C,B,52,11,0,B157 
114,C,B,52,12,0,B164 
114,C,B,52,13,0,B166 
114,C,B,52,14,0,B167 
114,C,B,52,15,0,B165 
114,C,B,52,16,0,B302 
114,C,B,52,17,0,B305 
114,C,B,52,18,0,B303 
114,C,B,52,19,1,B304 
114,C,B,52,20,0,B301 
114,C,B,52,21,0,B314 
114,C,B,52,22,0,B313 
114,C,B,52,23,0,B311 
114,C,B,52,24,0,B315 
114,C,B,52,25,0,B316 
114,C,B,52,26,1,B312 
114,C,B,52,27,1,B325 
114,C,B,52,28,0,B321 
114,C,B,52,29,0,B326 
114,C,B,52,30,0,B323 
114,C,B,52,31,0,B322 
114,C,B,52,32,1,B324 
114,C,B,52,33,0,B332 
114,C,B,52,34,0,B335 
114,C,B,52,35,0,B333 
114,C,B,52,36,0,B331 
114,C,B,52,37,0,B334 
114,C,B,52,38,0,B344 
114,C,B,52,39,0,B343 
114,C,B,52,40,1,B342 
114,C,B,52,41,0,B341 
114,C,B,52,42,0,B346 
114,C,B,52,43,0,B345 
114,C,B,52,44,0,B355 
114,C,B,52,45,0,B352 
114,C,B,52,46,1,B354 
114,C,B,52,47,0,B351 
114,C,B,52,48,0,B366 
114,C,B,52,49,0,B364 
114,C,B,52,50,0,B365 
114,C,B,52,51,0,B361 
114,C,B,52,52,0,B362 
114,M,B,52, 1,1,B101 
114,M,B,52, 2,0,B115 
114,M,B,52, 3,0,B122 
114,M,B,52, 4,0,B136 
114,M,B,52, 5,0,B137 
114,M,B,52, 6,1,B146 
114,M,B,52, 7,0,B147 
114,M,B,52, 8,0,B154 
114,M,B,52, 9,1,B155 
114,M,B,52,10,0,B156 
114,M,B,52,11,0,B157 
114,M,B,52,12,0,B164 
114,M,B,52,13,0,B166 
114,M,B,52,14,0,B167 
114,M,B,52,15,0,B165 
114,M,B,52,16,0,B302 
114,M,B,52,17,0,B305 
114,M,B,52,18,0,B303 
114,M,B,52,19,0,B304 
114,M,B,52,20,0,B301 
114,M,B,52,21,0,B314 
114,M,B,52,22,0,B313 
114,M,B,52,23,0,B311 
114,M,B,52,24,0,B315 
114,M,B,52,25,0,B316 
114,M,B,52,26,1,B312 
114,M,B,52,27,1,B325 
114,M,B,52,28,0,B321 
114,M,B,52,29,0,B326 
114,M,B,52,30,0,B323 
114,M,B,52,31,0,B322 
114,M,B,52,32,1,B324 
114,M,B,52,33,0,B332 
114,M,B,52,34,0,B335 
114,M,B,52,35,0,B333 
114,M,B,52,36,0,B331 
114,M,B,52,37,0,B334 
114,M,B,52,38,0,B344 
114,M,B,52,39,0,B343 
114,M,B,52,40,1,B342 
114,M,B,52,41,0,B341 
114,M,B,52,42,0,B346 
114,M,B,52,43,0,B345 
114,M,B,52,44,0,B355 
114,M,B,52,45,0,B352 
114,M,B,52,46,1,B354 
114,M,B,52,47,0,B351 
114,M,B,52,48,0,B366 
114,M,B,52,49,0,B364 
114,M,B,52,50,0,B365 
114,M,B,52,51,0,B361 
114,M,B,52,52,0,B362 
115,O,B,52, 1,0,B101 
115,O,B,52, 2,0,B115 
115,O,B,52, 3,0,B122 
115,O,B,52, 4,0,B136 
115,O,B,52, 5,0,B137 
115,O,B,52, 6,1,B146 
115,O,B,52, 7,1,B147 
115,O,B,52, 8,0,B154 
115,O,B,52, 9,0,B157 
115,O,B,52,10,1,B156 
115,O,B,52,11,1,B155 
115,O,B,52,12,1,B166 
115,O,B,52,13,1,B164 
115,O,B,52,14,0,B167 
115,O,B,52,15,1,B165 
115,O,B,52,16,1,B303 
115,O,B,52,17,0,B302 
115,O,B,52,18,1,B305 
115,O,B,52,19,1,B304 
115,O,B,52,20,0,B301 
115,O,B,52,21,1,B316 
115,O,B,52,22,1,B312 
115,O,B,52,23,0,B311 
115,O,B,52,24,0,B315 
115,O,B,52,25,1,B314 
115,O,B,52,26,0,B313 
115,O,B,52,27,0,B326 
115,O,B,52,28,1,B322 
115,O,B,52,29,0,B323 
115,O,B,52,30,0,B321 
115,O,B,52,31,1,B324 
115,O,B,52,32,1,B325 
115,O,B,52,33,0,B332 
115,O,B,52,34,1,B335 
115,O,B,52,35,1,B333 
115,O,B,52,36,0,B331 
115,O,B,52,37,1,B334 
115,O,B,52,38,1,B343 
115,O,B,52,39,0,B346 
115,O,B,52,40,0,B341 
115,O,B,52,41,0,B344 
115,O,B,52,42,1,B342 
115,O,B,52,43,1,B345 
115,O,B,52,44,1,B352 
115,O,B,52,45,0,B354 
115,O,B,52,46,0,B355 
115,O,B,52,47,1,B351 
115,O,B,52,48,0,B365 
115,O,B,52,49,0,B362 
115,O,B,52,50,1,B364 
115,O,B,52,51,1,B366 
115,O,B,52,52,0,B361 
115,C,B,52, 1,0,B101 
115,C,B,52, 2,0,B115 
115,C,B,52, 3,0,B122 
115,C,B,52, 4,0,B136 
115,C,B,52, 5,0,B137 
115,C,B,52, 6,0,B146 
115,C,B,52, 7,1,B147 
115,C,B,52, 8,0,B154 
115,C,B,52, 9,0,B157 
115,C,B,52,10,0,B156 
115,C,B,52,11,0,B155 
115,C,B,52,12,0,B166 
115,C,B,52,13,1,B164 
115,C,B,52,14,0,B167 
115,C,B,52,15,0,B165 
115,C,B,52,16,1,B303 
115,C,B,52,17,0,B302 
115,C,B,52,18,0,B305 
115,C,B,52,19,0,B304 
115,C,B,52,20,0,B301 
115,C,B,52,21,0,B316 
115,C,B,52,22,0,B312 
115,C,B,52,23,0,B311 
115,C,B,52,24,0,B315 
115,C,B,52,25,0,B314 
115,C,B,52,26,0,B313 
115,C,B,52,27,0,B326 
115,C,B,52,28,0,B322 
115,C,B,52,29,0,B323 
115,C,B,52,30,0,B321 
115,C,B,52,31,0,B324 
115,C,B,52,32,1,B325 
115,C,B,52,33,0,B332 
115,C,B,52,34,1,B335 
115,C,B,52,35,0,B333 
115,C,B,52,36,0,B331 
115,C,B,52,37,0,B334 
115,C,B,52,38,0,B343 
115,C,B,52,39,0,B346 
115,C,B,52,40,0,B341 
115,C,B,52,41,0,B344 
115,C,B,52,42,0,B342 
115,C,B,52,43,0,B345 
115,C,B,52,44,1,B352 
115,C,B,52,45,0,B354 
115,C,B,52,46,0,B355 
115,C,B,52,47,0,B351 
115,C,B,52,48,0,B365 
115,C,B,52,49,0,B362 
115,C,B,52,50,1,B364 
115,C,B,52,51,0,B366 
115,C,B,52,52,0,B361 
115,M,B,52, 1,0,B101 
115,M,B,52, 2,0,B115 
115,M,B,52, 3,0,B122 
115,M,B,52, 4,0,B136 
115,M,B,52, 5,0,B137 
115,M,B,52, 6,0,B146 
115,M,B,52, 7,1,B147 
115,M,B,52, 8,0,B154 
115,M,B,52, 9,0,B157 
115,M,B,52,10,0,B156 
115,M,B,52,11,0,B155 
115,M,B,52,12,1,B166 
115,M,B,52,13,1,B164 
115,M,B,52,14,0,B167 
115,M,B,52,15,0,B165 
115,M,B,52,16,1,B303 
115,M,B,52,17,0,B302 
115,M,B,52,18,0,B305 
115,M,B,52,19,1,B304 
115,M,B,52,20,0,B301 
115,M,B,52,21,1,B316 
115,M,B,52,22,0,B312 
115,M,B,52,23,0,B311 
115,M,B,52,24,0,B315 
115,M,B,52,25,0,B314 
115,M,B,52,26,0,B313 
115,M,B,52,27,0,B326 
115,M,B,52,28,0,B322 
115,M,B,52,29,0,B323 
115,M,B,52,30,0,B321 
115,M,B,52,31,0,B324 
115,M,B,52,32,1,B325 
115,M,B,52,33,0,B332 
115,M,B,52,34,1,B335 
115,M,B,52,35,0,B333 
115,M,B,52,36,0,B331 
115,M,B,52,37,0,B334 
115,M,B,52,38,0,B343 
115,M,B,52,39,0,B346 
115,M,B,52,40,0,B341 
115,M,B,52,41,1,B344 
115,M,B,52,42,0,B342 
115,M,B,52,43,0,B345 
115,M,B,52,44,1,B352 
115,M,B,52,45,0,B354 
115,M,B,52,46,0,B355 
115,M,B,52,47,0,B351 
115,M,B,52,48,1,B365 
115,M,B,52,49,0,B362 
115,M,B,52,50,1,B364 
115,M,B,52,51,0,B366 
115,M,B,52,52,0,B361 
116,O,B,52, 1,1,B101 
116,O,B,52, 2,1,B115 
116,O,B,52, 3,1,B122 
116,O,B,52, 4,0,B136 
116,O,B,52, 5,0,B137 
116,O,B,52, 6,1,B146 
116,O,B,52, 7,1,B147 
116,O,B,52, 8,1,B156 
116,O,B,52, 9,1,B154 
116,O,B,52,10,0,B155 
116,O,B,52,11,1,B157 
116,O,B,52,12,0,B164 
116,O,B,52,13,1,B167 
116,O,B,52,14,1,B166 
116,O,B,52,15,1,B165 
116,O,B,52,16,1,B302 
116,O,B,52,17,1,B301 
116,O,B,52,18,0,B305 
116,O,B,52,19,1,B303 
116,O,B,52,20,0,B304 
116,O,B,52,21,1,B311 
116,O,B,52,22,0,B314 
116,O,B,52,23,1,B315 
116,O,B,52,24,1,B316 
116,O,B,52,25,0,B313 
116,O,B,52,26,0,B312 
116,O,B,52,27,0,B326 
116,O,B,52,28,1,B324 
116,O,B,52,29,0,B323 
116,O,B,52,30,1,B321 
116,O,B,52,31,0,B322 
116,O,B,52,32,1,B325 
116,O,B,52,33,1,B333 
116,O,B,52,34,1,B332 
116,O,B,52,35,1,B335 
116,O,B,52,36,1,B331 
116,O,B,52,37,1,B334 
116,O,B,52,38,1,B343 
116,O,B,52,39,1,B345 
116,O,B,52,40,0,B344 
116,O,B,52,41,0,B346 
116,O,B,52,42,1,B342 
116,O,B,52,43,1,B341 
116,O,B,52,44,1,B352 
116,O,B,52,45,0,B351 
116,O,B,52,46,1,B354 
116,O,B,52,47,0,B355 
116,O,B,52,48,0,B365 
116,O,B,52,49,0,B366 
116,O,B,52,50,0,B364 
116,O,B,52,51,1,B361 
116,O,B,52,52,0,B362 
116,C,B,52, 1,1,B101 
116,C,B,52, 2,1,B115 
116,C,B,52, 3,1,B122 
116,C,B,52, 4,1,B136 
116,C,B,52, 5,1,B137 
116,C,B,52, 6,1,B146 
116,C,B,52, 7,1,B147 
116,C,B,52, 8,1,B156 
116,C,B,52, 9,1,B154 
116,C,B,52,10,0,B155 
116,C,B,52,11,1,B157 
116,C,B,52,12,1,B164 
116,C,B,52,13,1,B167 
116,C,B,52,14,1,B166 
116,C,B,52,15,1,B165 
116,C,B,52,16,1,B302 
116,C,B,52,17,1,B301 
116,C,B,52,18,1,B305 
116,C,B,52,19,1,B303 
116,C,B,52,20,0,B304 
116,C,B,52,21,1,B311 
116,C,B,52,22,1,B314 
116,C,B,52,23,1,B315 
116,C,B,52,24,1,B316 
116,C,B,52,25,1,B313 
116,C,B,52,26,1,B312 
116,C,B,52,27,1,B326 
116,C,B,52,28,1,B324 
116,C,B,52,29,1,B323 
116,C,B,52,30,1,B321 
116,C,B,52,31,1,B322 
116,C,B,52,32,1,B325 
116,C,B,52,33,1,B333 
116,C,B,52,34,1,B332 
116,C,B,52,35,1,B335 
116,C,B,52,36,1,B331 
116,C,B,52,37,1,B334 
116,C,B,52,38,1,B343 
116,C,B,52,39,1,B345 
116,C,B,52,40,1,B344 
116,C,B,52,41,1,B346 
116,C,B,52,42,1,B342 
116,C,B,52,43,0,B341 
116,C,B,52,44,1,B352 
116,C,B,52,45,1,B351 
116,C,B,52,46,1,B354 
116,C,B,52,47,1,B355 
116,C,B,52,48,1,B365 
116,C,B,52,49,1,B366 
116,C,B,52,50,1,B364 
116,C,B,52,51,1,B361 
116,C,B,52,52,1,B362 
116,M,B,52, 1,1,B101 
116,M,B,52, 2,1,B115 
116,M,B,52, 3,1,B122 
116,M,B,52, 4,1,B136 
116,M,B,52, 5,1,B137 
116,M,B,52, 6,1,B146 
116,M,B,52, 7,1,B147 
116,M,B,52, 8,1,B156 
116,M,B,52, 9,1,B154 
116,M,B,52,10,0,B155 
116,M,B,52,11,1,B157 
116,M,B,52,12,1,B164 
116,M,B,52,13,1,B167 
116,M,B,52,14,1,B166 
116,M,B,52,15,1,B165 
116,M,B,52,16,1,B302 
116,M,B,52,17,1,B301 
116,M,B,52,18,1,B305 
116,M,B,52,19,1,B303 
116,M,B,52,20,1,B304 
116,M,B,52,21,1,B311 
116,M,B,52,22,1,B314 
116,M,B,52,23,1,B315 
116,M,B,52,24,1,B316 
116,M,B,52,25,1,B313 
116,M,B,52,26,1,B312 
116,M,B,52,27,1,B326 
116,M,B,52,28,1,B324 
116,M,B,52,29,1,B323 
116,M,B,52,30,1,B321 
116,M,B,52,31,1,B322 
116,M,B,52,32,1,B325 
116,M,B,52,33,1,B333 
116,M,B,52,34,1,B332 
116,M,B,52,35,1,B335 
116,M,B,52,36,1,B331 
116,M,B,52,37,1,B334 
116,M,B,52,38,1,B343 
116,M,B,52,39,1,B345 
116,M,B,52,40,1,B344 
116,M,B,52,41,1,B346 
116,M,B,52,42,1,B342 
116,M,B,52,43,1,B341 
116,M,B,52,44,1,B352 
116,M,B,52,45,1,B351 
116,M,B,52,46,1,B354 
116,M,B,52,47,1,B355 
116,M,B,52,48,1,B365 
116,M,B,52,49,1,B366 
116,M,B,52,50,1,B364 
116,M,B,52,51,1,B361 
116,M,B,52,52,1,B362 
117,O,B,52, 1,0,B101 
117,O,B,52, 2,1,B115 
117,O,B,52, 3,1,B122 
117,O,B,52, 4,1,B136 
117,O,B,52, 5,1,B137 
117,O,B,52, 6,1,B146 
117,O,B,52, 7,1,B147 
117,O,B,52, 8,1,B154 
117,O,B,52, 9,1,B157 
117,O,B,52,10,1,B155 
117,O,B,52,11,1,B156 
117,O,B,52,12,1,B166 
117,O,B,52,13,1,B164 
117,O,B,52,14,1,B165 
117,O,B,52,15,1,B167 
117,O,B,52,16,0,B303 
117,O,B,52,17,1,B302 
117,O,B,52,18,1,B304 
117,O,B,52,19,1,B305 
117,O,B,52,20,1,B301 
117,O,B,52,21,1,B316 
117,O,B,52,22,1,B313 
117,O,B,52,23,1,B311 
117,O,B,52,24,0,B314 
117,O,B,52,25,1,B315 
117,O,B,52,26,1,B312 
117,O,B,52,27,1,B326 
117,O,B,52,28,1,B321 
117,O,B,52,29,1,B323 
117,O,B,52,30,1,B322 
117,O,B,52,31,1,B325 
117,O,B,52,32,1,B324 
117,O,B,52,33,0,B332 
117,O,B,52,34,1,B335 
117,O,B,52,35,0,B331 
117,O,B,52,36,1,B334 
117,O,B,52,37,0,B333 
117,O,B,52,38,1,B344 
117,O,B,52,39,1,B345 
117,O,B,52,40,1,B341 
117,O,B,52,41,1,B342 
117,O,B,52,42,0,B343 
117,O,B,52,43,1,B346 
117,O,B,52,44,1,B352 
117,O,B,52,45,1,B355 
117,O,B,52,46,0,B354 
117,O,B,52,47,1,B351 
117,O,B,52,48,1,B366 
117,O,B,52,49,1,B365 
117,O,B,52,50,1,B362 
117,O,B,52,51,0,B364 
117,O,B,52,52,1,B361 
117,C,B,52, 1,0,B101 
117,C,B,52, 2,1,B115 
117,C,B,52, 3,1,B122 
117,C,B,52, 4,1,B136 
117,C,B,52, 5,1,B137 
117,C,B,52, 6,1,B146 
117,C,B,52, 7,1,B147 
117,C,B,52, 8,1,B154 
117,C,B,52, 9,1,B157 
117,C,B,52,10,1,B155 
117,C,B,52,11,1,B156 
117,C,B,52,12,1,B166 
117,C,B,52,13,1,B164 
117,C,B,52,14,1,B165 
117,C,B,52,15,1,B167 
117,C,B,52,16,0,B303 
117,C,B,52,17,1,B302 
117,C,B,52,18,0,B304 
117,C,B,52,19,1,B305 
117,C,B,52,20,1,B301 
117,C,B,52,21,1,B316 
117,C,B,52,22,1,B313 
117,C,B,52,23,1,B311 
117,C,B,52,24,1,B314 
117,C,B,52,25,1,B315 
117,C,B,52,26,1,B312 
117,C,B,52,27,1,B326 
117,C,B,52,28,1,B321 
117,C,B,52,29,1,B323 
117,C,B,52,30,1,B322 
117,C,B,52,31,1,B325 
117,C,B,52,32,1,B324 
117,C,B,52,33,1,B332 
117,C,B,52,34,1,B335 
117,C,B,52,35,1,B331 
117,C,B,52,36,1,B334 
117,C,B,52,37,1,B333 
117,C,B,52,38,1,B344 
117,C,B,52,39,1,B345 
117,C,B,52,40,1,B341 
117,C,B,52,41,1,B342 
117,C,B,52,42,1,B343 
117,C,B,52,43,1,B346 
117,C,B,52,44,1,B352 
117,C,B,52,45,1,B355 
117,C,B,52,46,1,B354 
117,C,B,52,47,1,B351 
117,C,B,52,48,1,B366 
117,C,B,52,49,1,B365 
117,C,B,52,50,1,B362 
117,C,B,52,51,1,B364 
117,C,B,52,52,1,B361 
117,M,B,52, 1,0,B101 
117,M,B,52, 2,1,B115 
117,M,B,52, 3,1,B122 
117,M,B,52, 4,1,B136 
117,M,B,52, 5,1,B137 
117,M,B,52, 6,1,B146 
117,M,B,52, 7,1,B147 
117,M,B,52, 8,1,B154 
117,M,B,52, 9,1,B157 
117,M,B,52,10,1,B155 
117,M,B,52,11,1,B156 
117,M,B,52,12,1,B166 
117,M,B,52,13,1,B164 
117,M,B,52,14,1,B165 
117,M,B,52,15,1,B167 
117,M,B,52,16,0,B303 
117,M,B,52,17,1,B302 
117,M,B,52,18,0,B304 
117,M,B,52,19,1,B305 
117,M,B,52,20,1,B301 
117,M,B,52,21,1,B316 
117,M,B,52,22,1,B313 
117,M,B,52,23,1,B311 
117,M,B,52,24,1,B314 
117,M,B,52,25,1,B315 
117,M,B,52,26,0,B312 
117,M,B,52,27,1,B326 
117,M,B,52,28,1,B321 
117,M,B,52,29,0,B323 
117,M,B,52,30,1,B322 
117,M,B,52,31,1,B325 
117,M,B,52,32,1,B324 
117,M,B,52,33,1,B332 
117,M,B,52,34,1,B335 
117,M,B,52,35,1,B331 
117,M,B,52,36,0,B334 
117,M,B,52,37,1,B333 
117,M,B,52,38,1,B344 
117,M,B,52,39,1,B345 
117,M,B,52,40,1,B341 
117,M,B,52,41,1,B342 
117,M,B,52,42,0,B343 
117,M,B,52,43,1,B346 
117,M,B,52,44,1,B352 
117,M,B,52,45,1,B355 
117,M,B,52,46,1,B354 
117,M,B,52,47,1,B351 
117,M,B,52,48,1,B366 
117,M,B,52,49,1,B365 
117,M,B,52,50,1,B362 
117,M,B,52,51,1,B364 
117,M,B,52,52,1,B361 
118,O,B,52, 1,0,B101 
118,O,B,52, 2,1,B115 
118,O,B,52, 3,1,B122 
118,O,B,52, 4,1,B136 
118,O,B,52, 5,1,B137 
118,O,B,52, 6,1,B146 
118,O,B,52, 7,0,B147 
118,O,B,52, 8,0,B156 
118,O,B,52, 9,1,B155 
118,O,B,52,10,1,B154 
118,O,B,52,11,1,B157 
118,O,B,52,12,1,B166 
118,O,B,52,13,0,B165 
118,O,B,52,14,1,B167 
118,O,B,52,15,1,B164 
118,O,B,52,16,1,B304 
118,O,B,52,17,0,B305 
118,O,B,52,18,1,B301 
118,O,B,52,19,1,B303 
118,O,B,52,20,1,B302 
118,O,B,52,21,1,B314 
118,O,B,52,22,1,B315 
118,O,B,52,23,1,B311 
118,O,B,52,24,0,B313 
118,O,B,52,25,1,B316 
118,O,B,52,26,1,B312 
118,O,B,52,27,1,B324 
118,O,B,52,28,1,B323 
118,O,B,52,29,1,B322 
118,O,B,52,30,1,B321 
118,O,B,52,31,1,B326 
118,O,B,52,32,1,B325 
118,O,B,52,33,1,B334 
118,O,B,52,34,1,B332 
118,O,B,52,35,1,B333 
118,O,B,52,36,1,B335 
118,O,B,52,37,1,B331 
118,O,B,52,38,1,B346 
118,O,B,52,39,1,B344 
118,O,B,52,40,1,B342 
118,O,B,52,41,1,B341 
118,O,B,52,42,0,B345 
118,O,B,52,43,0,B343 
118,O,B,52,44,1,B352 
118,O,B,52,45,1,B354 
118,O,B,52,46,0,B355 
118,O,B,52,47,1,B351 
118,O,B,52,48,0,B362 
118,O,B,52,49,1,B364 
118,O,B,52,50,1,B366 
118,O,B,52,51,0,B361 
118,O,B,52,52,0,B365 
118,C,B,52, 1,0,B101 
118,C,B,52, 2,1,B115 
118,C,B,52, 3,1,B122 
118,C,B,52, 4,1,B136 
118,C,B,52, 5,1,B137 
118,C,B,52, 6,1,B146 
118,C,B,52, 7,1,B147 
118,C,B,52, 8,1,B156 
118,C,B,52, 9,1,B155 
118,C,B,52,10,1,B154 
118,C,B,52,11,1,B157 
118,C,B,52,12,1,B166 
118,C,B,52,13,1,B165 
118,C,B,52,14,1,B167 
118,C,B,52,15,1,B164 
118,C,B,52,16,1,B304 
118,C,B,52,17,1,B305 
118,C,B,52,18,1,B301 
118,C,B,52,19,1,B303 
118,C,B,52,20,1,B302 
118,C,B,52,21,1,B314 
118,C,B,52,22,1,B315 
118,C,B,52,23,1,B311 
118,C,B,52,24,1,B313 
118,C,B,52,25,1,B316 
118,C,B,52,26,1,B312 
118,C,B,52,27,1,B324 
118,C,B,52,28,1,B323 
118,C,B,52,29,1,B322 
118,C,B,52,30,1,B321 
118,C,B,52,31,1,B326 
118,C,B,52,32,1,B325 
118,C,B,52,33,1,B334 
118,C,B,52,34,1,B332 
118,C,B,52,35,1,B333 
118,C,B,52,36,1,B335 
118,C,B,52,37,1,B331 
118,C,B,52,38,1,B346 
118,C,B,52,39,1,B344 
118,C,B,52,40,1,B342 
118,C,B,52,41,0,B341 
118,C,B,52,42,1,B345 
118,C,B,52,43,1,B343 
118,C,B,52,44,1,B352 
118,C,B,52,45,1,B354 
118,C,B,52,46,1,B355 
118,C,B,52,47,1,B351 
118,C,B,52,48,1,B362 
118,C,B,52,49,1,B364 
118,C,B,52,50,1,B366 
118,C,B,52,51,1,B361 
118,C,B,52,52,1,B365 
118,M,B,52, 1,0,B101 
118,M,B,52, 2,1,B115 
118,M,B,52, 3,1,B122 
118,M,B,52, 4,1,B136 
118,M,B,52, 5,1,B137 
118,M,B,52, 6,1,B146 
118,M,B,52, 7,1,B147 
118,M,B,52, 8,0,B156 
118,M,B,52, 9,1,B155 
118,M,B,52,10,1,B154 
118,M,B,52,11,1,B157 
118,M,B,52,12,1,B166 
118,M,B,52,13,1,B165 
118,M,B,52,14,1,B167 
118,M,B,52,15,1,B164 
118,M,B,52,16,1,B304 
118,M,B,52,17,1,B305 
118,M,B,52,18,1,B301 
118,M,B,52,19,1,B303 
118,M,B,52,20,1,B302 
118,M,B,52,21,1,B314 
118,M,B,52,22,1,B315 
118,M,B,52,23,1,B311 
118,M,B,52,24,1,B313 
118,M,B,52,25,1,B316 
118,M,B,52,26,1,B312 
118,M,B,52,27,1,B324 
118,M,B,52,28,1,B323 
118,M,B,52,29,1,B322 
118,M,B,52,30,1,B321 
118,M,B,52,31,1,B326 
118,M,B,52,32,0,B325 
118,M,B,52,33,1,B334 
118,M,B,52,34,1,B332 
118,M,B,52,35,1,B333 
118,M,B,52,36,1,B335 
118,M,B,52,37,1,B331 
118,M,B,52,38,1,B346 
118,M,B,52,39,1,B344 
118,M,B,52,40,1,B342 
118,M,B,52,41,0,B341 
118,M,B,52,42,1,B345 
118,M,B,52,43,1,B343 
118,M,B,52,44,1,B352 
118,M,B,52,45,1,B354 
118,M,B,52,46,1,B355 
118,M,B,52,47,1,B351 
118,M,B,52,48,1,B362 
118,M,B,52,49,1,B364 
118,M,B,52,50,1,B366 
118,M,B,52,51,1,B361 
118,M,B,52,52,0,B365 
119,O,B,52, 1,1,B101 
119,O,B,52, 2,1,B115 
119,O,B,52, 3,1,B122 
119,O,B,52, 4,0,B136 
119,O,B,52, 5,1,B137 
119,O,B,52, 6,1,B146 
119,O,B,52, 7,1,B147 
119,O,B,52, 8,1,B154 
119,O,B,52, 9,1,B157 
119,O,B,52,10,1,B156 
119,O,B,52,11,0,B155 
119,O,B,52,12,1,B164 
119,O,B,52,13,1,B167 
119,O,B,52,14,0,B166 
119,O,B,52,15,0,B165 
119,O,B,52,16,1,B302 
119,O,B,52,17,0,B301 
119,O,B,52,18,1,B303 
119,O,B,52,19,1,B305 
119,O,B,52,20,1,B304 
119,O,B,52,21,0,B312 
119,O,B,52,22,0,B315 
119,O,B,52,23,1,B311 
119,O,B,52,24,1,B313 
119,O,B,52,25,1,B314 
119,O,B,52,26,0,B316 
119,O,B,52,27,0,B322 
119,O,B,52,28,1,B325 
119,O,B,52,29,0,B321 
119,O,B,52,30,1,B326 
119,O,B,52,31,0,B324 
119,O,B,52,32,1,B323 
119,O,B,52,33,1,B332 
119,O,B,52,34,1,B335 
119,O,B,52,35,1,B331 
119,O,B,52,36,1,B334 
119,O,B,52,37,1,B333 
119,O,B,52,38,0,B342 
119,O,B,52,39,1,B341 
119,O,B,52,40,1,B346 
119,O,B,52,41,1,B344 
119,O,B,52,42,1,B343 
119,O,B,52,43,1,B345 
119,O,B,52,44,0,B354 
119,O,B,52,45,1,B355 
119,O,B,52,46,1,B351 
119,O,B,52,47,0,B352 
119,O,B,52,48,1,B364 
119,O,B,52,49,0,B361 
119,O,B,52,50,0,B365 
119,O,B,52,51,0,B362 
119,O,B,52,52,0,B366 
119,C,B,52, 1,1,B101 
119,C,B,52, 2,1,B115 
119,C,B,52, 3,1,B122 
119,C,B,52, 4,1,B136 
119,C,B,52, 5,1,B137 
119,C,B,52, 6,1,B146 
119,C,B,52, 7,1,B147 
119,C,B,52, 8,1,B154 
119,C,B,52, 9,1,B157 
119,C,B,52,10,1,B156 
119,C,B,52,11,0,B155 
119,C,B,52,12,1,B164 
119,C,B,52,13,1,B167 
119,C,B,52,14,1,B166 
119,C,B,52,15,0,B165 
119,C,B,52,16,1,B302 
119,C,B,52,17,0,B301 
119,C,B,52,18,1,B303 
119,C,B,52,19,1,B305 
119,C,B,52,20,0,B304 
119,C,B,52,21,1,B312 
119,C,B,52,22,1,B315 
119,C,B,52,23,1,B311 
119,C,B,52,24,1,B313 
119,C,B,52,25,1,B314 
119,C,B,52,26,1,B316 
119,C,B,52,27,1,B322 
119,C,B,52,28,1,B325 
119,C,B,52,29,1,B321 
119,C,B,52,30,1,B326 
119,C,B,52,31,1,B324 
119,C,B,52,32,1,B323 
119,C,B,52,33,1,B332 
119,C,B,52,34,1,B335 
119,C,B,52,35,1,B331 
119,C,B,52,36,1,B334 
119,C,B,52,37,1,B333 
119,C,B,52,38,1,B342 
119,C,B,52,39,1,B341 
119,C,B,52,40,1,B346 
119,C,B,52,41,1,B344 
119,C,B,52,42,1,B343 
119,C,B,52,43,1,B345 
119,C,B,52,44,1,B354 
119,C,B,52,45,1,B355 
119,C,B,52,46,1,B351 
119,C,B,52,47,1,B352 
119,C,B,52,48,1,B364 
119,C,B,52,49,1,B361 
119,C,B,52,50,1,B365 
119,C,B,52,51,1,B362 
119,C,B,52,52,0,B366 
119,M,B,52, 1,1,B101 
119,M,B,52, 2,1,B115 
119,M,B,52, 3,1,B122 
119,M,B,52, 4,0,B136 
119,M,B,52, 5,1,B137 
119,M,B,52, 6,1,B146 
119,M,B,52, 7,1,B147 
119,M,B,52, 8,1,B154 
119,M,B,52, 9,1,B157 
119,M,B,52,10,1,B156 
119,M,B,52,11,0,B155 
119,M,B,52,12,1,B164 
119,M,B,52,13,1,B167 
119,M,B,52,14,1,B166 
119,M,B,52,15,0,B165 
119,M,B,52,16,1,B302 
119,M,B,52,17,0,B301 
119,M,B,52,18,1,B303 
119,M,B,52,19,1,B305 
119,M,B,52,20,1,B304 
119,M,B,52,21,1,B312 
119,M,B,52,22,1,B315 
119,M,B,52,23,1,B311 
119,M,B,52,24,1,B313 
119,M,B,52,25,1,B314 
119,M,B,52,26,1,B316 
119,M,B,52,27,1,B322 
119,M,B,52,28,1,B325 
119,M,B,52,29,1,B321 
119,M,B,52,30,1,B326 
119,M,B,52,31,0,B324 
119,M,B,52,32,1,B323 
119,M,B,52,33,1,B332 
119,M,B,52,34,1,B335 
119,M,B,52,35,1,B331 
119,M,B,52,36,1,B334 
119,M,B,52,37,1,B333 
119,M,B,52,38,1,B342 
119,M,B,52,39,1,B341 
119,M,B,52,40,1,B346 
119,M,B,52,41,1,B344 
119,M,B,52,42,1,B343 
119,M,B,52,43,1,B345 
119,M,B,52,44,1,B354 
119,M,B,52,45,1,B355 
119,M,B,52,46,1,B351 
119,M,B,52,47,1,B352 
119,M,B,52,48,1,B364 
119,M,B,52,49,1,B361 
119,M,B,52,50,1,B365 
119,M,B,52,51,1,B362 
119,M,B,52,52,0,B366 

